Robust parallel nonlinear solvers for implicit time discretizations of the Bidomain equations

In this work, we study the convergence and performance of nonlinear solvers for the Bidomain equations after decoupling the ordinary and partial differential equations of the cardiac system. Firstly, we provide a rigorous proof of the global convergence of Quasi-Newton methods, such as BFGS, and nonlinear Conjugate-Gradient methods, such as Fletcher--Reeves, for the Bidomain system, by analyzing an auxiliary variational problem under physically reasonable hypotheses. Secondly, we compare several nonlinear Bidomain solvers in terms of execution time, robustness with respect to the data and parallel scalability. Our findings indicate that Quasi-Newton methods are the best choice for nonlinear Bidomain systems, since they exhibit faster convergence rates compared to standard Newton-Krylov methods, while maintaining robustness and scalability. Furthermore, first-order methods also demonstrate competitiveness and serve as a viable alternative, particularly for matrix-free implementations that are well-suited for GPU computing.

==> convergence.csv <==
its,Newton,Newton rate,iNewton,iNewton rate,QN,QN rate,iQN,iQN rate,NCG,NCG rate,NGMRES,NGMRES rate
1,5.47E-01,,5.47E-01,,5.47E-01,,5.47E-01,,5.47E-01,,5.47E-01,
2,5.46E-03,8.63837058974982,6.91E-03,8.24860557114893,4.76E-03,8.86541314576486,1.30E-04,14.8350751157422,1.05E-01,3.73763008621227,1.03E-01,3.76757836476342
3,4.06E-05,1.84026796133335,5.36E-05,1.87763110829966,3.41E-03,1.08431352024983,2.97E-05,1.25146407367242,5.35E-02,1.23244432615921,4.75E-02,1.27848156245883
4,3.02E-07,1.44820336766338,4.33E-07,1.45854650477647,1.56E-03,1.17133542438188,9.13E-06,1.14779393523099,2.97E-02,1.22744196335679,2.52E-02,1.21768335706645
5,,,,,6.49E-04,1.04816904550632,2.67E-06,1.09846530843113,1.39E-02,1.19283216099786,1.22E-02,1.18427318322079
6,,,,,5.29E-04,1.01369713630404,8.53E-07,1.15068942071568,7.88E-03,1.18889416594388,6.62E-03,1.17761855172703
7,,,,,5.86E-04,0.969897304331308,2.34E-07,1.07801424499417,6.67E-03,1.07622132071257,4.70E-03,1.09496660313883
8,,,,,3.38E-04,1.15276583768513,,,6.96E-03,1.06814474712491,3.89E-03,1.07371293533075
9,,,,,1.90E-04,0.973612228811876,,,7.25E-03,0.990093129554573,3.43E-03,1.03238708859454
10,,,,,1.42E-04,1.05593218290305,,,6.14E-03,0.987102559123959,2.99E-03,1.01918796020698
11,,,,,1.25E-04,1.05277909087736,,,4.65E-03,0.948249095822489,2.52E-03,1.00837012962637
12,,,,,1.08E-04,0.978342799892315,,,2.95E-03,1.03977594846055,1.92E-03,1.01144716439447
13,,,,,8.76E-05,1.06165097816713,,,2.57E-03,1.05141973902612,1.54E-03,1.0171539817034
14,,,,,7.01E-05,0.957554343943012,,,3.08E-03,1.02462433819203,1.37E-03,1.01796666913525
15,,,,,5.46E-05,1.05565674702418,,,4.04E-03,0.974253419106406,1.30E-03,1.01037411007513
16,,,,,4.47E-05,0.955937139488711,,,3.31E-03,0.981956600130407,1.21E-03,1.00721398904638
17,,,,,3.89E-05,1.05525673893253,,,2.58E-03,0.999383676597289,1.10E-03,1.00643560340271
18,,,,,3.46E-05,0.955843394989422,,,1.90E-03,1.02693771907997,9.50E-04,1.00801194133322
19,,,,,3.19E-05,1.05498438522441,,,1.72E-03,1.05791975318539,8.32E-04,1.01403007246031
20,,,,,2.83E-05,0.956117836126122,,,1.92E-03,1.02453032928184,7.63E-04,1.01540922777415
21,,,,,2.57E-05,1.05455614014309,,,2.65E-03,0.977624075040762,7.33E-04,1.00927615887557
22,,,,,2.32E-05,0.95649685181756,,,2.39E-03,0.965543606584655,7.01E-04,1.005186674305
23,,,,,2.18E-05,1.0539860264367,,,1.72E-03,1.00793478446685,6.50E-04,1.0052736266882
24,,,,,2.04E-05,0.98892899342088,,,1.42E-03,1.01034918681511,5.91E-04,1.00552068460337
25,,,,,1.95E-05,1.10544198494216,,,1.47E-03,1.01125515941483,5.48E-04,1.00582732724812
26,,,,,1.80E-05,0.922166214503682,,,1.53E-03,1.01308749026469,5.16E-04,1.00627121744125
27,,,,,1.53E-05,1.10328166144124,,,1.66E-03,0.999026473605834,4.93E-04,1.00560015069812
28,,,,,1.28E-05,0.921636698878988,,,1.70E-03,0.989843947298884,4.73E-04,1.00448253039038
29,,,,,1.14E-05,1.09957987225856,,,1.43E-03,1.01074004130321,4.49E-04,1.00478282577505
30,,,,,1.01E-05,0.922371164395284,,,1.38E-03,1.00838777149304,4.27E-04,1.00493049133852
31,,,,,9.14E-06,1.09562062884658,,,1.53E-03,0.983924384632709,4.12E-04,1.00367815935784
32,,,,,7.97E-06,0.923945910348227,,,1.52E-03,0.996796945993357,3.97E-04,1.00331723889206
33,,,,,6.83E-06,1.09179685316499,,,1.32E-03,1.02243172137731,3.81E-04,1.00419540999924
34,,,,,5.74E-06,0.925871481207409,,,1.47E-03,1.00988025762868,3.68E-04,1.00445486250653
35,,,,,4.90E-06,1.08810460044083,,,1.58E-03,1.00435803804884,3.59E-04,1.00438065321269
36,,,,,4.33E-06,0.878445080981895,,,1.46E-03,1.01043858295495,3.49E-04,1.00467715343028
37,,,,,3.83E-06,1.15356842889443,,,1.30E-03,1.00685994509608,3.37E-04,1.0047400028236
38,,,,,3.44E-06,0.892621108614478,,,1.19E-03,1.00276527950605,3.24E-04,1.00454078190159
39,,,,,2.96E-06,1.14801813333796,,,9.94E-04,1.02408912646491,3.08E-04,1.00582375309139
40,,,,,2.60E-06,0.895889983507229,,,9.80E-04,1.01771852872365,2.94E-04,1.00673151994778
41,,,,,2.28E-06,1.13875979130495,,,1.08E-03,0.994752418675997,2.83E-04,1.00557947005862
42,,,,,2.09E-06,0.900096682411559,,,9.38E-04,1.00229329427599,2.71E-04,1.00523450468664
43,,,,,1.94E-06,1.12812223419335,,,8.21E-04,1.00591253953609,2.58E-04,1.00519502359993
44,,,,,1.82E-06,0.905910779296327,,,8.65E-04,1.00041780698939,2.47E-04,1.00477366428475
45,,,,,1.68E-06,1.11700835071952,,,8.77E-04,0.992787758737001,2.38E-04,1.00396118521272
46,,,,,1.53E-06,0.916089826320924,,,7.56E-04,1.00995986711221,2.27E-04,1.00425176708466
47,,,,,1.37E-06,1.10023897680144,,,7.67E-04,0.999868046613801,2.17E-04,1.00393498313019
48,,,,,1.22E-06,0.923871656859398,,,7.93E-04,1.00272175516206,2.10E-04,1.00381354148044
49,,,,,1.09E-06,1.08972839566637,,,7.47E-04,1.00966973966958,2.02E-04,1.0040914486643
50,,,,,9.69E-07,0.929050877580402,,,7.58E-04,1.00759309035478,1.95E-04,1.00424261738631
51,,,,,8.48E-07,1.08231282598692,,,7.51E-04,0.999575710960359,1.89E-04,1.00390594699149
52,,,,,7.21E-07,0.940939734456039,,,6.30E-04,0.998252115704748,1.81E-04,1.00354679687725
53,,,,,6.20E-07,1.0652201655925,,,6.02E-04,1.01071137692491,1.73E-04,1.00388678312378
54,,,,,5.28E-07,0.945392098291402,,,6.62E-04,1.00402268982984,1.68E-04,1.0038413376791
55,,,,,,1.06162664538557,,,6.30E-04,1.0003664493014,1.62E-04,1.00359946857505
56,,,,,,0.944054874476585,,,5.64E-04,0.998761849786526,1.56E-04,1.00330693139578
57,,,,,,1.06388963365635,,,6.05E-04,1.00403439586072,1.51E-04,1.00330207537059
58,,,,,,0.943600286554169,,,6.04E-04,0.99845233600727,1.46E-04,1.00303440519163
59,,,,,,1.0631844569098,,,5.74E-04,0.997442271847964,1.42E-04,1.00275952002604
60,,,,,,0.942844200097474,,,5.78E-04,1.00762665457325,1.38E-04,1.00293519362559
61,,,,,,1.0644214246297,,,5.65E-04,0.996154013491727,1.34E-04,1.00262164956187
62,,,,,,0.946685013949569,,,5.55E-04,0.992485693105037,1.30E-04,1.00222878047448
63,,,,,,1.05867321069667,,,5.64E-04,1.01535784244742,1.27E-04,1.00268494540806
64,,,,,,0.955989575787551,,,5.69E-04,1.01470929475863,1.24E-04,1.00318381007894
65,,,,,,1.04684221554381,,,5.43E-04,0.989500843983648,1.21E-04,1.00255292268793
66,,,,,,0.95952569587631,,,5.33E-04,1.00309048077109,1.18E-04,1.00254788152492
67,,,,,,1.0443096832528,,,5.11E-04,1.01607246483529,1.15E-04,1.00309648286439
68,,,,,,0.959889827899101,,,5.16E-04,0.995700408088905,1.12E-04,1.00273146552921
69,,,,,,1.04395399336429,,,4.90E-04,1.00411120603074,1.09E-04,1.00276052097445
70,,,,,,0.971415338899906,,,4.43E-04,1.01789263681506,1.06E-04,1.00344595186325
71,,,,,,1.02737067052093,,,4.82E-04,0.985201640099034,1.03E-04,1.002557931933
72,,,,,,0.974865862383123,,,4.65E-04,1.00434892100362,1.01E-04,1.00260336685323
73,,,,,,1.02824250454596,,,3.96E-04,1.02563593636189,9.78E-05,1.00367973019855
74,,,,,,0.973298665657229,,,4.10E-04,0.985205253628258,9.52E-05,1.00271015846413
75,,,,,,1.03168622328983,,,4.04E-04,0.998419925841815,9.26E-05,1.00250717339427
76,,,,,,0.966768884775751,,,3.69E-04,1.01336024813802,8.98E-05,1.00294229002794
77,,,,,,1.0355813101732,,,3.81E-04,1.00008692987894,8.74E-05,1.00278110226582
78,,,,,,0.965244264166022,,,3.70E-04,1.003526603451,8.51E-05,1.00278434994264
79,,,,,,1.03929882231933,,,3.81E-04,0.992250495037683,8.31E-05,1.00232894446514
80,,,,,,0.963159772153768,,,3.67E-04,1.00574257079755,8.10E-05,1.00243548493075
81,,,,,,1.04038033206005,,,3.62E-04,1.00232657724502,7.91E-05,1.0024079323988
82,,,,,,0.963820567715985,,,3.60E-04,1.0011199465134,7.72E-05,1.00233634401513
83,,,,,,1.03981279669401,,,3.19E-04,1.01164966886826,7.50E-05,1.00268579176948
84,,,,,,0.96226701160029,,,3.49E-04,0.990758712947583,7.34E-05,1.00219210337308
85,,,,,,1.04137159152211,,,3.45E-04,1.00568693823895,7.18E-05,1.00229788484542
86,,,,,,0.96256067936969,,,2.98E-04,1.01410230053554,6.98E-05,1.00275319979859
87,,,,,,1.0411285942178,,,3.02E-04,0.999584470908911,6.80E-05,1.0025873413918
88,,,,,,0.961091292256982,,,3.11E-04,0.997355929592244,6.64E-05,1.00235186037939
89,,,,,,1.04291876262911,,,3.07E-04,0.997282516881253,6.49E-05,1.00214500909266
90,,,,,,0.957168514891069,,,2.83E-04,1.00770119096209,6.33E-05,1.0023274419527
91,,,,,,1.04821808056638,,,2.91E-04,1.00159454463492,6.18E-05,1.00227849460132
92,,,,,,,,,2.91E-04,0.995021490388901,6.05E-05,1.00200400838919
93,,,,,,,,,2.91E-04,0.995594051856492,5.92E-05,1.00178926406817
94,,,,,,,,,2.92E-04,1.00889010344418,5.80E-05,1.00199373852016
95,,,,,,,,,2.58E-04,1.01575484630221,5.66E-05,1.00247814593545
96,,,,,,,,,2.62E-04,0.993618502600813,5.53E-05,1.00211761522081
97,,,,,,,,,2.81E-04,0.996458425055782,5.43E-05,1.00191125546879
98,,,,,,,,,2.71E-04,1.00758727322168,5.32E-05,1.00208260843146
99,,,,,,,,,2.37E-04,1.00687114040644,5.19E-05,1.00223612164831
100,,,,,,,,,2.41E-04,1.00170793113188,5.08E-05,1.00219666699813
101,,,,,,,,,2.52E-04,1.00011420228667,4.98E-05,1.00210258082109
102,,,,,,,,,2.49E-04,0.996176671299737,4.88E-05,1.001887105565
103,,,,,,,,,2.41E-04,1.00016802726313,4.78E-05,1.0018190647372
104,,,,,,,,,2.12E-04,1.0188408542449,4.67E-05,1.0023995357681
105,,,,,,,,,2.12E-04,0.997135310902735,4.56E-05,1.00217351494342
106,,,,,,,,,2.37E-04,0.985780317078274,4.48E-05,1.00162986580051
107,,,,,,,,,2.29E-04,1.01189601852002,4.39E-05,1.00192296144379
108,,,,,,,,,1.96E-04,1.01561068450735,4.29E-05,1.00240536582574
109,,,,,,,,,2.04E-04,0.992414616235737,4.19E-05,1.00200699297905
110,,,,,,,,,2.29E-04,0.983256243838019,4.13E-05,1.00144320878005
111,,,,,,,,,2.05E-04,1.01914541332914,4.04E-05,1.00193262807099
112,,,,,,,,,1.83E-04,1.01488771527972,3.95E-05,1.0023927070224
113,,,,,,,,,2.01E-04,0.988491067585136,3.87E-05,1.00186212144981
114,,,,,,,,,2.14E-04,0.987321533915235,3.81E-05,1.00143793063442
115,,,,,,,,,1.91E-04,1.01470164787572,3.74E-05,1.00179077949134
116,,,,,,,,,1.75E-04,1.01784692289178,3.66E-05,1.00234275782566
117,,,,,,,,,1.76E-04,0.995720351365456,3.58E-05,1.00206758351484
118,,,,,,,,,1.88E-04,0.988626157423935,3.52E-05,1.00162109741584
119,,,,,,,,,1.78E-04,1.00395520406191,3.45E-05,1.00167608442047
120,,,,,,,,,1.58E-04,1.01841108402131,3.37E-05,1.00222366648534
121,,,,,,,,,1.64E-04,0.994640591849132,3.30E-05,1.00192857259457
122,,,,,,,,,1.79E-04,0.987954942278098,3.25E-05,1.00149635550724
123,,,,,,,,,1.60E-04,1.00554243830201,3.18E-05,1.00159498281976
124,,,,,,,,,1.50E-04,1.01183132701088,3.11E-05,1.00189405326578
125,,,,,,,,,1.69E-04,0.998842521937534,3.06E-05,1.00178071118399
126,,,,,,,,,1.64E-04,0.990643083334546,3.01E-05,1.00145158628659
127,,,,,,,,,1.46E-04,1.00556129666217,2.95E-05,1.00154998008664
128,,,,,,,,,1.50E-04,1.00974050007875,2.89E-05,1.00177824120409
129,,,,,,,,,1.63E-04,1.00086168301101,2.85E-05,1.00173650156381
130,,,,,,,,,1.50E-04,0.992979604167276,2.80E-05,1.00147508920935
131,,,,,,,,,1.41E-04,1.0081269767937,2.74E-05,1.00164829289021
132,,,,,,,,,1.47E-04,1.00263347331128,2.70E-05,1.00166575335387
133,,,,,,,,,1.49E-04,0.992163152472569,2.65E-05,1.00139563552291
134,,,,,,,,,1.38E-04,1.00688044915788,2.61E-05,1.00152863768819
135,,,,,,,,,1.30E-04,1.01471156658855,2.55E-05,1.00192046860738
136,,,,,,,,,1.41E-04,0.990157296727222,2.51E-05,1.00154043995997
137,,,,,,,,,1.43E-04,0.990919112601611,2.48E-05,1.00126439410838
138,,,,,,,,,1.34E-04,1.01264019342417,2.43E-05,1.00153917001807
139,,,,,,,,,1.26E-04,1.00366023585198,2.39E-05,1.00158841773682
140,,,,,,,,,1.30E-04,0.993550049839597,2.35E-05,1.00136421278402
141,,,,,,,,,1.27E-04,1.00545823961705,2.31E-05,1.00145936985895
142,,,,,,,,,1.31E-04,0.998971064184585,2.28E-05,1.00138630564834
143,,,,,,,,,1.27E-04,1.00054962387416,2.24E-05,1.00135704310353
144,,,,,,,,,1.22E-04,1.00450638670499,2.20E-05,1.00142780473453
145,,,,,,,,,1.25E-04,0.992548753474443,2.17E-05,1.00120765888388
146,,,,,,,,,1.24E-04,0.999200697759147,2.14E-05,1.00115822362615
147,,,,,,,,,1.19E-04,1.00803416802837,2.10E-05,1.00130391392969
148,,,,,,,,,1.20E-04,0.997481791849918,2.07E-05,1.00120932242276
149,,,,,,,,,1.20E-04,0.998251614361011,2.04E-05,1.00113977560428
150,,,,,,,,,1.17E-04,1.00399995556718,2.01E-05,1.00119401771083
151,,,,,,,,,1.29E-04,0.988223474787574,1.99E-05,1.00093787289513
152,,,,,,,,,1.19E-04,1.00403296288623,1.96E-05,1.00098702629494
153,,,,,,,,,1.16E-04,1.00756709163977,1.93E-05,1.00110630850719
154,,,,,,,,,1.23E-04,0.992949442774183,1.91E-05,1.00094876149294
155,,,,,,,,,1.21E-04,1.00635293041419,1.89E-05,1.00104123675768
156,,,,,,,,,1.28E-04,0.997169171580314,1.87E-05,1.00096566590734
157,,,,,,,,,1.25E-04,1.00163993632209,1.85E-05,1.0009729823381
158,,,,,,,,,1.21E-04,1.00490038056092,1.83E-05,1.00104006850917
159,,,,,,,,,1.21E-04,1.00139067511475,1.80E-05,1.00104154998892
160,,,,,,,,,1.27E-04,0.99877099269128,1.79E-05,1.00099425503724
161,,,,,,,,,1.17E-04,1.00680023329411,1.77E-05,1.00110004443321
162,,,,,,,,,1.16E-04,1.00501789504865,1.75E-05,1.00117597319781
163,,,,,,,,,1.15E-04,0.999519450752418,1.73E-05,1.00113437340248
164,,,,,,,,,1.14E-04,1.00475873539369,1.71E-05,1.00120634672377
165,,,,,,,,,1.12E-04,0.997800778189781,1.69E-05,1.00112638471816
166,,,,,,,,,1.05E-04,1.00677143861152,1.67E-05,1.00124352249534
167,,,,,,,,,1.01E-04,1.00101714160307,1.64E-05,1.00123126915732
168,,,,,,,,,1.02E-04,1.00005277852611,1.62E-05,1.0011977412716
169,,,,,,,,,1.04E-04,1.00252127797369,1.60E-05,1.00122089700734
170,,,,,,,,,9.91E-05,0.998662173423123,1.58E-05,1.00115742387821
171,,,,,,,,,9.55E-05,1.00541176237787,1.56E-05,1.00124616326347
172,,,,,,,,,9.25E-05,1.00300935572705,1.54E-05,1.00128068665539
173,,,,,,,,,9.56E-05,1.00218343604897,1.52E-05,1.00129498063271
174,,,,,,,,,9.06E-05,1.00198102589361,1.50E-05,1.00130407777028
175,,,,,,,,,8.98E-05,1.00172109182669,1.48E-05,1.00130662579956
176,,,,,,,,,8.39E-05,1.00515864388756,1.46E-05,1.001396809104
177,,,,,,,,,8.44E-05,1.00222858921381,1.43E-05,1.00141017656954
178,,,,,,,,,8.52E-05,1.00323851376113,1.41E-05,1.00145083461354
179,,,,,,,,,7.96E-05,1.00368387408128,1.39E-05,1.00150421582639
180,,,,,,,,,7.83E-05,0.999219547718952,1.37E-05,1.00143042918092
181,,,,,,,,,7.62E-05,1.00249391704156,1.35E-05,1.00145049676973
182,,,,,,,,,7.61E-05,1.00026618402891,1.33E-05,1.00140888490622
183,,,,,,,,,7.34E-05,1.00364131708,1.31E-05,1.0014612067703
184,,,,,,,,,7.15E-05,1.0018255794319,1.29E-05,1.00146197622056
185,,,,,,,,,6.91E-05,1.00277668155404,1.26E-05,1.00148976109708
186,,,,,,,,,6.91E-05,1.00001221306341,1.24E-05,1.00143838825244
187,,,,,,,,,7.12E-05,0.999322990801774,1.23E-05,1.00137194662328
188,,,,,,,,,6.54E-05,1.00294726430792,1.20E-05,1.00140561631347
189,,,,,,,,,6.21E-05,1.00120241219674,1.18E-05,1.00139131495495
190,,,,,,,,,6.37E-05,1.00142507930757,1.16E-05,1.00138350450571
191,,,,,,,,,6.47E-05,1.00047709619843,1.14E-05,1.00135090666083
192,,,,,,,,,6.36E-05,1.00032634948617,1.13E-05,1.00131617687712
193,,,,,,,,,6.14E-05,1.00119208625016,1.11E-05,1.00130513902596
194,,,,,,,,,6.09E-05,1.00062726099555,1.09E-05,1.00128034296167
195,,,,,,,,,5.95E-05,1.00305672063424,1.07E-05,1.00131762899725
196,,,,,,,,,6.27E-05,1.00000376969153,1.06E-05,1.00127649634909
197,,,,,,,,,6.05E-05,1.00208035337379,1.04E-05,1.00128909768145
198,,,,,,,,,5.75E-05,0.999695401654599,1.02E-05,1.00124209201046
199,,,,,,,,,5.77E-05,1.00086119284357,1.01E-05,1.00122573751798
200,,,,,,,,,5.85E-05,1.00209677895296,9.94E-06,1.00123972401419
201,,,,,,,,,5.72E-05,1.00088914986239,9.79E-06,1.00122409522768
202,,,,,,,,,5.55E-05,1.00064634009473,9.64E-06,1.00120334800146
203,,,,,,,,,5.55E-05,0.998294424415377,9.50E-06,1.00112993464656
204,,,,,,,,,5.51E-05,1.0011051432546,9.36E-06,1.00112329863982
205,,,,,,,,,5.68E-05,1.00013671126692,9.24E-06,1.00109577248692
206,,,,,,,,,5.50E-05,1.00328435407898,9.11E-06,1.00113800845073
207,,,,,,,,,5.31E-05,0.999551560790589,8.98E-06,1.00109689762259
208,,,,,,,,,5.51E-05,0.99941067801155,8.86E-06,1.00105533536758
209,,,,,,,,,5.56E-05,1.00239407846728,8.75E-06,1.00107803567477
210,,,,,,,,,5.29E-05,1.00256065389985,8.64E-06,1.00110432935831
211,,,,,,,,,5.18E-05,1.00088370250808,8.52E-06,1.00109364744968
212,,,,,,,,,5.16E-05,1.00045491991344,8.40E-06,1.00107413663482
213,,,,,,,,,5.06E-05,0.999410817909008,8.29E-06,1.00103376419433
214,,,,,,,,,5.16E-05,1.00144031580028,8.19E-06,1.00103684187023
215,,,,,,,,,5.02E-05,1.00262337413224,8.08E-06,1.00106461751601
216,,,,,,,,,4.76E-05,0.997721446869827,7.97E-06,1.00099073471877
217,,,,,,,,,4.98E-05,0.996948568233037,7.87E-06,1.0009095669544
218,,,,,,,,,5.12E-05,1.0018849539558,7.77E-06,1.00092307155758
219,,,,,,,,,4.92E-05,1.00140031554236,7.68E-06,1.0009275131145
220,,,,,,,,,4.83E-05,0.999042357457715,7.58E-06,1.00088909332052
221,,,,,,,,,5.09E-05,1.00002594285807,7.50E-06,1.00086994480886
222,,,,,,,,,5.07E-05,0.999953280912117,7.42E-06,1.00085036554893
223,,,,,,,,,5.06E-05,1.00107432400866,7.34E-06,1.0008503927794
224,,,,,,,,,4.84E-05,1.00640841109807,7.26E-06,1.00094584486286
225,,,,,,,,,4.79E-05,1.00030767205317,7.18E-06,1.00092931143469
226,,,,,,,,,4.94E-05,0.995574636637799,7.10E-06,1.00083061046926
227,,,,,,,,,4.79E-05,1.00584613829185,7.03E-06,1.00091419136435
228,,,,,,,,,4.58E-05,1.00772400241545,6.94E-06,1.00104322208598
229,,,,,,,,,4.64E-05,0.990832539514804,6.87E-06,1.00084397535287
230,,,,,,,,,4.60E-05,1.00234625061777,6.79E-06,1.00086594291974
231,,,,,,,,,4.50E-05,1.00537773056681,6.72E-06,1.00094390128782
232,,,,,,,,,4.54E-05,0.997038844362964,6.64E-06,1.00086797390901
233,,,,,,,,,4.27E-05,1.00629954295771,6.56E-06,1.00096397435637
234,,,,,,,,,4.38E-05,0.999390760091452,6.49E-06,1.00092907143103
235,,,,,,,,,4.69E-05,0.991796528871767,6.43E-06,1.00076819943531
236,,,,,,,,,4.18E-05,1.01171018075772,6.36E-06,1.00095338506423
237,,,,,,,,,4.06E-05,1.00751345407547,6.28E-06,1.00108389239376
238,,,,,,,,,4.33E-05,0.987902026530773,6.21E-06,1.00082283409738
239,,,,,,,,,4.18E-05,1.00826989752573,6.15E-06,1.00095252794535
240,,,,,,,,,4.11E-05,1.00035688599967,6.08E-06,1.00093633076906
241,,,,,,,,,3.86E-05,1.00394722514056,6.01E-06,1.00099074627994
242,,,,,,,,,3.84E-05,1.00423715763484,5.93E-06,1.00105335602641
243,,,,,,,,,4.19E-05,0.988002901697231,5.87E-06,1.00080083024577
244,,,,,,,,,3.70E-05,1.01018128602702,5.80E-06,1.00096496275531
245,,,,,,,,,3.62E-05,1.00617308031421,5.73E-06,1.00106831444718
246,,,,,,,,,3.77E-05,0.993346008734598,5.66E-06,1.00090574875551
247,,,,,,,,,3.61E-05,1.00189367881509,5.60E-06,1.0009197925406
248,,,,,,,,,3.73E-05,0.999086201995715,5.53E-06,1.0008813523197
249,,,,,,,,,3.43E-05,1.00664120133935,5.46E-06,1.00098729668729
250,,,,,,,,,3.48E-05,1.00162801883862,5.40E-06,1.00099520198325
251,,,,,,,,,3.71E-05,0.988428777851746,5.34E-06,1.00076283757333
252,,,,,,,,,3.44E-05,1.0081065032402,5.28E-06,1.000882977918
253,,,,,,,,,3.47E-05,1.00027768354025,5.22E-06,1.00086776156112
254,,,,,,,,,3.30E-05,1.00342524043269,5.15E-06,1.00091041311444
255,,,,,,,,,3.50E-05,1.00017155801018,5.10E-06,1.00089207415625
256,,,,,,,,,3.57E-05,0.990405180460873,5.05E-06,1.0007140016565
257,,,,,,,,,3.19E-05,1.01115754701656,4.99E-06,1.00088132339182
258,,,,,,,,,3.28E-05,1.0019092542489,4.93E-06,1.00089589514994
259,,,,,,,,,3.38E-05,0.9959105340468,4.88E-06,1.00080352304173
260,,,,,,,,,3.36E-05,0.999379708679555,4.83E-06,1.0007765248451
261,,,,,,,,,3.12E-05,1.00627976374281,4.77E-06,1.00086637954254
262,,,,,,,,,3.19E-05,1.00449221076582,4.72E-06,1.00092973461587
263,,,,,,,,,3.50E-05,0.987504792596866,4.67E-06,1.00069813233387
264,,,,,,,,,3.31E-05,1.00058999457088,4.63E-06,1.00069365414941
265,,,,,,,,,2.99E-05,1.00752807715092,4.57E-06,1.00079580851325
266,,,,,,,,,3.15E-05,1.00007717864291,4.53E-06,1.00078028084815
267,,,,,,,,,3.36E-05,0.996392249493142,4.49E-06,1.00070868763482
268,,,,,,,,,3.22E-05,1.00352596295639,4.44E-06,1.00074822695418
269,,,,,,,,,3.05E-05,1.00281523366153,4.40E-06,1.00077769525076
270,,,,,,,,,3.20E-05,0.995779188981232,4.36E-06,1.00069718318051
271,,,,,,,,,3.24E-05,1.00019933484947,4.32E-06,1.00068701989106
272,,,,,,,,,2.95E-05,1.00620267018365,4.27E-06,1.00076745585529
273,,,,,,,,,3.01E-05,1.00392363264073,4.23E-06,1.00081610761804
274,,,,,,,,,3.21E-05,0.991825032635986,4.19E-06,1.00067202632495
275,,,,,,,,,3.16E-05,0.998502072781903,4.16E-06,1.00063951163219
276,,,,,,,,,2.97E-05,1.00499202657355,4.12E-06,1.00069748041347
277,,,,,,,,,2.92E-05,1.00474727049269,4.08E-06,1.00075593910339
278,,,,,,,,,3.01E-05,0.99472398991818,4.04E-06,1.00066260374981
279,,,,,,,,,3.04E-05,0.997528549428154,4.00E-06,1.00061781579193
280,,,,,,,,,2.88E-05,1.00743271808443,3.97E-06,1.00070957607745
281,,,,,,,,,2.92E-05,1.00097694131866,3.93E-06,1.00071036159436
282,,,,,,,,,2.97E-05,0.997366058973956,3.90E-06,1.00065899283521
283,,,,,,,,,2.93E-05,1.00060497191326,3.86E-06,1.000655417567
284,,,,,,,,,2.85E-05,1.00252162848399,3.83E-06,1.00067873948134
285,,,,,,,,,2.97E-05,0.997401313022515,3.80E-06,1.00063058222998
286,,,,,,,,,2.94E-05,0.99957066017404,3.76E-06,1.00061407721434
287,,,,,,,,,2.73E-05,1.00498532747463,3.73E-06,1.00067044959775
288,,,,,,,,,2.83E-05,0.999602944065062,3.70E-06,1.00065257235005
289,,,,,,,,,2.93E-05,0.997941250787729,3.67E-06,1.00061352780334
290,,,,,,,,,2.76E-05,1.00393791565181,3.64E-06,1.00065534187517
291,,,,,,,,,2.69E-05,1.00250269429268,3.60E-06,1.00067845933073
292,,,,,,,,,2.81E-05,0.998569590530133,3.57E-06,1.00064580688601
293,,,,,,,,,2.82E-05,0.99667424864396,3.55E-06,1.0005910322909
294,,,,,,,,,2.61E-05,1.00527697192157,3.51E-06,1.00064985092132
295,,,,,,,,,2.72E-05,0.999660457826982,3.48E-06,1.00063349184045
296,,,,,,,,,2.72E-05,0.999130933030008,3.46E-06,1.00061089495184
297,,,,,,,,,2.69E-05,0.998618321968979,3.43E-06,1.00058309142868
298,,,,,,,,,2.66E-05,1.00284564031948,3.40E-06,1.00060918891842
299,,,,,,,,,2.62E-05,1.00230084540836,3.37E-06,1.0006287583515
300,,,,,,,,,2.53E-05,0.998974904546226,3.34E-06,1.0006043057148
301,,,,,,,,,2.62E-05,1.00291435509261,3.32E-06,1.00063203091304
302,,,,,,,,,2.65E-05,1.00022431503335,3.29E-06,1.00062377548058
303,,,,,,,,,2.53E-05,1.00008010268902,3.26E-06,1.00061386334184
304,,,,,,,,,2.59E-05,0.999525033470917,3.24E-06,1.0005971488468
305,,,,,,,,,2.47E-05,1.00538046280356,3.21E-06,1.00065845657339
306,,,,,,,,,2.50E-05,0.996723375580933,3.18E-06,1.00060236861005
307,,,,,,,,,2.58E-05,0.999041308386401,3.16E-06,1.00058007690893
308,,,,,,,,,2.42E-05,1.00563068525494,3.13E-06,1.00064343909963
309,,,,,,,,,2.37E-05,0.99924596758461,3.11E-06,1.00062155484103
310,,,,,,,,,2.43E-05,1.0019249856137,3.08E-06,1.00063631973772
311,,,,,,,,,2.37E-05,1.00383715961101,3.05E-06,1.00067849076354
312,,,,,,,,,2.38E-05,0.997501865907685,3.03E-06,1.00063048109497
313,,,,,,,,,2.33E-05,1.00123489053734,3.00E-06,1.00063581401799
314,,,,,,,,,2.27E-05,1.0035106867562,2.98E-06,1.000673312032
315,,,,,,,,,2.28E-05,0.99699728813719,2.95E-06,1.00061885591364
316,,,,,,,,,2.29E-05,1.0010112097664,2.93E-06,1.00062129163838
317,,,,,,,,,2.15E-05,1.0049846937567,2.90E-06,1.00067950105003
318,,,,,,,,,2.19E-05,0.997837079494654,2.88E-06,1.00063573282175
319,,,,,,,,,2.17E-05,1.00144791595046,2.85E-06,1.00064397522946
320,,,,,,,,,2.19E-05,1.00251239029131,2.83E-06,1.00066739352823
321,,,,,,,,,2.13E-05,0.998392930545296,2.80E-06,1.00063210405367
322,,,,,,,,,2.03E-05,1.00361531525951,2.78E-06,1.00067116893132
323,,,,,,,,,2.10E-05,0.998260539580384,2.75E-06,1.00063369513816
324,,,,,,,,,2.08E-05,0.99986316054367,2.73E-06,1.00062022756359
325,,,,,,,,,2.07E-05,1.00073035376046,2.71E-06,1.0006188224935
326,,,,,,,,,2.05E-05,1.00003008165811,2.68E-06,1.00060809341526
327,,,,,,,,,2.00E-05,0.999937433121123,2.66E-06,1.00059653577597
328,,,,,,,,,2.00E-05,1.00052824470468,2.64E-06,1.00059294568763
329,,,,,,,,,2.05E-05,1.00071968648534,2.61E-06,1.0005918936935
330,,,,,,,,,1.99E-05,1.0021982138538,2.59E-06,1.00061019755459
331,,,,,,,,,1.95E-05,1.00092214331419,2.57E-06,1.00061150816892
332,,,,,,,,,2.03E-05,0.997172910321803,2.55E-06,1.00056461226726
333,,,,,,,,,1.97E-05,1.00237950422653,2.53E-06,1.00058483874989
334,,,,,,,,,1.96E-05,1.00076410735216,2.51E-06,1.00058448908713
335,,,,,,,,,1.94E-05,1.00022597374487,2.49E-06,1.00057731310051
336,,,,,,,,,1.90E-05,1.00366839233336,2.47E-06,1.00061490342266
337,,,,,,,,,2.00E-05,0.993446410303268,2.45E-06,1.00052292830152
338,,,,,,,,,1.97E-05,1.0001096584476,2.43E-06,1.00051615113754
339,,,,,,,,,1.88E-05,1.00536786317419,2.41E-06,1.00057145442332
340,,,,,,,,,1.83E-05,0.999895976781011,2.39E-06,1.00056055062563
341,,,,,,,,,1.88E-05,1.00125610719522,2.37E-06,1.0005666728166
342,,,,,,,,,1.98E-05,0.99761398547561,2.35E-06,1.00052877097968
343,,,,,,,,,1.90E-05,0.998402029440174,2.33E-06,1.00050263243481
344,,,,,,,,,1.85E-05,1.00329048383462,2.32E-06,1.00053213835907
345,,,,,,,,,1.82E-05,0.99924953472809,2.30E-06,1.00051521925592
346,,,,,,,,,1.84E-05,1.00279222295876,2.28E-06,1.00053940049693
347,,,,,,,,,1.96E-05,0.996501323455591,2.26E-06,1.00049149391844
348,,,,,,,,,1.88E-05,1.00008128579275,2.25E-06,1.00048523265312
349,,,,,,,,,1.81E-05,1.00194470444643,2.23E-06,1.00049911537274
350,,,,,,,,,1.85E-05,0.99793318564784,2.21E-06,1.00046993140592
351,,,,,,,,,1.83E-05,1.00556232601337,2.20E-06,1.00052348191505
352,,,,,,,,,1.84E-05,0.999625780194954,2.18E-06,1.00051112214723
353,,,,,,,,,1.84E-05,0.999783483251103,2.17E-06,1.00050098690235
354,,,,,,,,,1.83E-05,0.998561426691859,2.15E-06,1.00047816409331
355,,,,,,,,,1.84E-05,0.998017760888126,2.14E-06,1.00045129445853
356,,,,,,,,,1.78E-05,1.00490681177507,2.12E-06,1.00049592324791
357,,,,,,,,,1.78E-05,1.00010787366107,2.11E-06,1.00048978485987
358,,,,,,,,,1.78E-05,0.997668424736127,2.09E-06,1.0004584662059
359,,,,,,,,,1.85E-05,0.996781907843224,2.08E-06,1.00042131123079
360,,,,,,,,,1.82E-05,0.999751634842244,2.07E-06,1.00041384714174
361,,,,,,,,,1.71E-05,1.0049902229664,2.05E-06,1.00045613659374
362,,,,,,,,,1.76E-05,0.999426808458121,2.04E-06,1.00044433696888
363,,,,,,,,,1.80E-05,0.996667686702722,2.02E-06,1.00040745065643
364,,,,,,,,,1.86E-05,0.997597038902598,2.01E-06,1.00038188294587
365,,,,,,,,,1.81E-05,1.00067127333239,2.00E-06,1.00038324650571
366,,,,,,,,,1.72E-05,1.00466884033794,1.99E-06,1.00041985224409
367,,,,,,,,,1.82E-05,0.996963464403273,1.98E-06,1.00038784033687
368,,,,,,,,,1.87E-05,0.998009297392504,1.96E-06,1.0003670544351
369,,,,,,,,,1.91E-05,0.998128998632147,1.95E-06,1.00034855855103
370,,,,,,,,,1.80E-05,1.00274109646532,1.94E-06,1.00036643364246
371,,,,,,,,,1.82E-05,1.00025050249448,1.93E-06,1.00036456430371
372,,,,,,,,,1.88E-05,0.999128971173636,1.92E-06,1.00035390803004
373,,,,,,,,,1.85E-05,1.00196132237665,1.91E-06,1.00036574171971
374,,,,,,,,,1.84E-05,1.00118383427971,1.90E-06,1.0003714410665
375,,,,,,,,,1.86E-05,0.999322009460297,1.89E-06,1.00036202956495
376,,,,,,,,,1.89E-05,0.997183226409678,1.88E-06,1.00033674824376
377,,,,,,,,,1.85E-05,1.00160815145308,1.87E-06,1.00034553216006
378,,,,,,,,,1.83E-05,1.00440870126525,1.86E-06,1.00037695284517
379,,,,,,,,,1.82E-05,0.999155189259649,1.85E-06,1.00036598366393
380,,,,,,,,,1.91E-05,0.99580242619901,1.84E-06,1.00033013537342
381,,,,,,,,,1.88E-05,1.00210486292867,1.84E-06,1.00034256506981
382,,,,,,,,,1.77E-05,1.00483655526451,1.83E-06,1.00037736468233
383,,,,,,,,,1.77E-05,1.00159639052713,1.82E-06,1.00038670417347
384,,,,,,,,,1.82E-05,0.998584619439354,1.81E-06,1.00037062156333
385,,,,,,,,,1.86E-05,0.99887889062214,1.80E-06,1.0003577339216
386,,,,,,,,,1.75E-05,1.00279758164331,1.79E-06,1.00037669184828
387,,,,,,,,,1.67E-05,1.00924551515247,1.78E-06,1.00045728956847
388,,,,,,,,,1.78E-05,0.994477656007757,1.77E-06,1.00039883465447
389,,,,,,,,,1.82E-05,0.996345577732805,1.76E-06,1.00036351430639
390,,,,,,,,,1.65E-05,1.00700590725696,1.75E-06,1.00042016200132
391,,,,,,,,,1.62E-05,1.0027975088309,1.74E-06,1.00044177457322
392,,,,,,,,,1.66E-05,0.99984928087986,1.73E-06,1.00043465040406
393,,,,,,,,,1.64E-05,1.00191440923974,1.72E-06,1.00044794291957
394,,,,,,,,,1.58E-05,1.00237573406977,1.71E-06,1.0004662663355
395,,,,,,,,,1.52E-05,1.00179827396178,1.70E-06,1.00047886502052
396,,,,,,,,,1.54E-05,1.00187493572875,1.69E-06,1.00049248467381
397,,,,,,,,,1.54E-05,0.996400582509657,1.68E-06,1.0004476087525
398,,,,,,,,,1.47E-05,1.00425838054038,1.67E-06,1.00048608181189
399,,,,,,,,,1.41E-05,1.00389280362069,1.66E-06,1.00052305838199
400,,,,,,,,,1.44E-05,0.997779700130348,1.65E-06,1.00048979613602
401,,,,,,,,,1.46E-05,1.001013978988,1.64E-06,1.0004939455297
402,,,,,,,,,1.39E-05,1.00286268372189,1.63E-06,1.00051929198086
403,,,,,,,,,1.36E-05,1.00115921828323,1.61E-06,1.00052494172966
404,,,,,,,,,1.36E-05,0.999619156858191,1.60E-06,1.00051237214065
405,,,,,,,,,1.34E-05,1.00327577330613,1.59E-06,1.00054350540551
406,,,,,,,,,1.30E-05,1.00178661253659,1.58E-06,1.00055690932655
407,,,,,,,,,1.30E-05,1.0018997294315,1.57E-06,1.00057189094975
408,,,,,,,,,1.30E-05,0.998523317974759,1.56E-06,1.00054355274541
409,,,,,,,,,1.29E-05,0.999458315821655,1.55E-06,1.00052825428074
410,,,,,,,,,1.22E-05,1.00478169477663,1.53E-06,1.00057975351891
411,,,,,,,,,1.18E-05,1.00273652487142,1.52E-06,1.00060646399833
412,,,,,,,,,1.24E-05,0.997447284844115,1.51E-06,1.00056161471186
413,,,,,,,,,1.22E-05,0.998699194225914,1.50E-06,1.00053603041778
414,,,,,,,,,1.12E-05,1.00755943397267,1.49E-06,1.00062681937136
415,,,,,,,,,1.14E-05,1.00015103849793,1.47E-06,1.00061712744831
416,,,,,,,,,1.19E-05,0.997371150630055,1.46E-06,1.00057013325226
417,,,,,,,,,1.14E-05,1.00148379374462,1.45E-06,1.00057978979454
418,,,,,,,,,1.07E-05,1.00488294466007,1.44E-06,1.00063727044538
419,,,,,,,,,1.11E-05,1.00023471408034,1.42E-06,1.00062836466904
420,,,,,,,,,1.12E-05,0.996032713688164,1.41E-06,1.00056245808382
421,,,,,,,,,1.06E-05,1.00480518768061,1.40E-06,1.00061752574188
422,,,,,,,,,1.03E-05,1.00271596290631,1.39E-06,1.0006451868792
423,,,,,,,,,1.05E-05,0.999282758122486,1.38E-06,1.00062207202099
424,,,,,,,,,1.05E-05,0.999414977334552,1.36E-06,1.00060208406371
425,,,,,,,,,1.00E-05,1.00511617875927,1.35E-06,1.00066526244871
426,,,,,,,,,9.92E-06,0.999214310174832,1.34E-06,1.00063989880774
427,,,,,,,,,1.02E-05,0.998038972917116,1.33E-06,1.00059937634311
428,,,,,,,,,9.85E-06,1.00187180898543,1.32E-06,1.00061438114957
429,,,,,,,,,9.34E-06,1.0045039320879,1.30E-06,1.0006692749013
430,,,,,,,,,9.70E-06,0.999470579509655,1.29E-06,1.00064743567575
431,,,,,,,,,9.76E-06,0.997833700129354,1.28E-06,1.00060276707561
432,,,,,,,,,9.22E-06,1.00265490099202,1.27E-06,1.00062915357129
433,,,,,,,,,9.11E-06,1.00336993959922,1.26E-06,1.00066795932752
434,,,,,,,,,9.27E-06,1.00008524236879,1.25E-06,1.00065493300774
435,,,,,,,,,8.98E-06,1.00058931777722,1.23E-06,1.00064949630905
436,,,,,,,,,8.93E-06,1.00105204058398,1.22E-06,1.00065150878187
437,,,,,,,,,8.79E-06,1.00074683402541,1.21E-06,1.00064942297678
438,,,,,,,,,8.99E-06,0.998206504472485,1.20E-06,1.00061244024597
439,,,,,,,,,8.51E-06,1.0024736136868,1.19E-06,1.00063300017987
440,,,,,,,,,8.40E-06,1.00393193765282,1.18E-06,1.00068135567925
441,,,,,,,,,8.47E-06,0.997302694865148,1.16E-06,1.00062505929997
442,,,,,,,,,8.57E-06,0.999909339251386,1.15E-06,1.00061036805707
443,,,,,,,,,8.36E-06,1.0031654903941,1.14E-06,1.0006469671298
444,,,,,,,,,7.97E-06,1.00228756492677,1.13E-06,1.00066993024703
445,,,,,,,,,8.39E-06,0.997661890947763,1.12E-06,1.00062006052089
446,,,,,,,,,8.06E-06,0.999921665124524,1.11E-06,1.000604409049
447,,,,,,,,,7.73E-06,1.00510022642595,1.10E-06,1.00067348362083
448,,,,,,,,,8.11E-06,0.99555809745484,1.09E-06,1.00059418600512
449,,,,,,,,,7.91E-06,1.00120929410944,1.08E-06,1.00059878130191
450,,,,,,,,,7.54E-06,1.00147103955684,1.07E-06,1.00060544694484
451,,,,,,,,,7.57E-06,1.00137963911576,1.06E-06,1.00061109019335
452,,,,,,,,,7.84E-06,0.999598507826422,1.05E-06,1.0005998233014
453,,,,,,,,,7.70E-06,0.99827028617137,1.04E-06,1.00056458593833
454,,,,,,,,,7.61E-06,1.00166788883241,1.03E-06,1.00057625071224
455,,,,,,,,,7.45E-06,1.00156856507198,1.02E-06,1.00058193728395
456,,,,,,,,,7.62E-06,0.998396287401677,1.01E-06,1.00055263501489
457,,,,,,,,,7.59E-06,1.00065509094667,1.00E-06,1.00055018874859
458,,,,,,,,,7.59E-06,1.00240411915655,9.94E-07,1.00057686049586
459,,,,,,,,,7.60E-06,0.995752306295914,9.85E-07,1.00051222342102
460,,,,,,,,,7.36E-06,1.00304860739961,9.76E-07,1.0005361799357
461,,,,,,,,,7.41E-06,1.00040568510859,9.68E-07,1.00053225012427
462,,,,,,,,,7.36E-06,1.00188160573773,9.60E-07,1.00055381302302
463,,,,,,,,,7.43E-06,0.99685035949516,9.52E-07,1.00050149087235
464,,,,,,,,,7.29E-06,1.00289987253833,9.44E-07,1.00052300556372
465,,,,,,,,,7.34E-06,0.998337462679703,9.36E-07,1.00049807407112
466,,,,,,,,,7.39E-06,0.999803065759251,9.29E-07,1.00048840110079
467,,,,,,,,,7.35E-06,1.00258781754506,9.22E-07,1.00051272635516
468,,,,,,,,,7.18E-06,1.00032625043014,9.14E-07,1.00050387504255
469,,,,,,,,,7.31E-06,0.998154024505875,9.07E-07,1.00047695163522
470,,,,,,,,,7.44E-06,1.00033414990457,9.00E-07,1.00047595776094
471,,,,,,,,,7.20E-06,1.00260997386117,8.93E-07,1.00049812294917
472,,,,,,,,,7.12E-06,0.99848593312979,8.86E-07,1.00047101857947
473,,,,,,,,,7.21E-06,1.00121482847505,8.80E-07,1.00047560472931
474,,,,,,,,,7.13E-06,0.999985054927394,8.73E-07,1.00047361381452
475,,,,,,,,,7.19E-06,0.999492804229041,8.67E-07,1.0004573950678
476,,,,,,,,,7.11E-06,1.00200074983655,8.60E-07,1.00047153476861
477,,,,,,,,,7.07E-06,0.998490269668042,8.54E-07,1.00044815987296
478,,,,,,,,,6.93E-06,0.99921520804982,8.48E-07,1.00043063730334
479,,,,,,,,,7.00E-06,1.00268478896135,8.42E-07,1.00045161676365
480,,,,,,,,,7.05E-06,1.00062324065381,8.36E-07,1.00046075741064
481,,,,,,,,,6.92E-06,0.997944651134364,8.30E-07,1.00042839075434
482,,,,,,,,,7.13E-06,1.00056244123006,8.24E-07,1.00042850626821
483,,,,,,,,,6.91E-06,1.00148702686419,8.18E-07,1.00043322495176
484,,,,,,,,,6.98E-06,0.999178138759598,8.13E-07,1.00042433736197
485,,,,,,,,,7.03E-06,1.00136643280711,8.07E-07,1.0004362323929
486,,,,,,,,,6.92E-06,0.999544857404321,8.02E-07,1.00042373973581
487,,,,,,,,,6.85E-06,0.998967456815718,7.97E-07,1.00040297448253
488,,,,,,,,,7.03E-06,0.999260176416349,7.92E-07,1.00038904803837
489,,,,,,,,,6.77E-06,1.00320149445272,7.86E-07,1.0004230025774
490,,,,,,,,,6.56E-06,1.00192060514918,7.81E-07,1.00042734284318
491,,,,,,,,,6.81E-06,0.999747909712807,7.76E-07,1.00041966893077
492,,,,,,,,,6.92E-06,0.999002303137176,7.71E-07,1.00040943621956
493,,,,,,,,,6.87E-06,1.0015282903501,7.66E-07,1.00042380509795
494,,,,,,,,,6.80E-06,0.997641060840216,7.61E-07,1.0003857779961
495,,,,,,,,,6.60E-06,1.0015620699528,7.56E-07,1.00039582862312
496,,,,,,,,,6.49E-06,1.00320066995383,7.51E-07,1.00042373344078
497,,,,,,,,,6.70E-06,0.999449564776829,7.46E-07,1.00042164556612
498,,,,,,,,,6.59E-06,1.00149316566541,7.42E-07,1.00042395585748
499,,,,,,,,,6.58E-06,0.998421898578179,7.37E-07,1.00040280707895
500,,,,,,,,,6.44E-06,0.998966507342389,7.32E-07,1.00038880517921
501,,,,,,,,,6.39E-06,1.00331768883817,7.27E-07,1.00041933453487
502,,,,,,,,,6.25E-06,1.00149452223712,7.23E-07,1.000427774029
503,,,,,,,,,6.35E-06,0.99934078949941,7.18E-07,1.00041178555476
504,,,,,,,,,6.36E-06,1.00080483577699,7.13E-07,1.00041702583866
505,,,,,,,,,6.30E-06,1.00092040142648,7.09E-07,1.00042058592087
506,,,,,,,,,6.38E-06,0.998277454352012,7.05E-07,1.00039437282706
507,,,,,,,,,6.18E-06,1.00191306762447,7.00E-07,1.00041698770799
508,,,,,,,,,6.05E-06,0.999549978113691,6.95E-07,1.0003973995213
509,,,,,,,,,6.00E-06,1.00199950078731,6.91E-07,1.00040830700504
510,,,,,,,,,6.10E-06,1.00108845951941,6.86E-07,1.00042953528622
511,,,,,,,,,5.96E-06,1.00133132542595,6.82E-07,1.00042943340427
512,,,,,,,,,6.13E-06,0.996074014310926,6.78E-07,1.00038769371741
513,,,,,,,,,6.02E-06,0.999330553274655,6.73E-07,1.00037183369109
514,,,,,,,,,5.75E-06,1.00318096753603,6.69E-07,1.00039949766195
515,,,,,,,,,5.71E-06,1.00241382575906,6.64E-07,1.00041988850259
516,,,,,,,,,5.81E-06,1.00032193185655,6.60E-07,1.0004130712995
517,,,,,,,,,5.94E-06,0.997745487689088,6.56E-07,1.00038642887771
518,,,,,,,,,6.04E-06,0.997515020152907,6.52E-07,1.00036108097423
519,,,,,,,,,5.78E-06,1.00149605168924,6.48E-07,1.00036940651185
520,,,,,,,,,5.57E-06,1.00278525215075,6.44E-07,1.00038406625566
521,,,,,,,,,5.69E-06,1.00187259191083,6.40E-07,1.00040393662979
522,,,,,,,,,5.79E-06,1.00086000559173,6.36E-07,1.00041089299515
523,,,,,,,,,5.83E-06,0.996377003041455,6.32E-07,1.00036529674851
524,,,,,,,,,5.91E-06,0.997606941329713,6.29E-07,1.00034664806656
525,,,,,,,,,5.70E-06,0.999550326776642,6.25E-07,1.00033434222583
526,,,,,,,,,5.51E-06,1.00310044933946,6.21E-07,1.00035654233597
527,,,,,,,,,5.52E-06,1.00326456117278,6.17E-07,1.00038093639113
528,,,,,,,,,5.57E-06,1.00190044980542,6.13E-07,1.00039570814602
529,,,,,,,,,5.74E-06,0.998331471378207,6.10E-07,1.00037541044097
530,,,,,,,,,5.91E-06,0.996797060748586,6.06E-07,1.00034703052255
531,,,,,,,,,5.68E-06,0.998435233377746,6.03E-07,1.00032974730955
532,,,,,,,,,5.50E-06,1.00017658282493,6.00E-07,1.00032354085403
533,,,,,,,,,5.43E-06,1.00268905218741,5.96E-07,1.00034006322122
534,,,,,,,,,5.60E-06,1.00266958011547,5.92E-07,1.00037064429052
535,,,,,,,,,5.65E-06,1.00082580975917,5.89E-07,1.00036704379054
536,,,,,,,,,5.68E-06,0.999310521242356,5.86E-07,1.00035600697593
537,,,,,,,,,5.78E-06,0.995116584522324,5.83E-07,1.00031573207558
538,,,,,,,,,5.58E-06,0.999660633517534,5.80E-07,1.0003111068174
539,,,,,,,,,5.34E-06,1.00331327245643,5.77E-07,1.00033000830309
540,,,,,,,,,5.37E-06,1.00063722729527,5.73E-07,1.00032647097603
541,,,,,,,,,5.59E-06,1.00135645322483,5.70E-07,1.00034020506515
542,,,,,,,,,5.64E-06,1.00090909023467,5.67E-07,1.00034903563535
543,,,,,,,,,5.54E-06,1.00199974351329,5.64E-07,1.00035727883635
544,,,,,,,,,5.69E-06,0.995580424055199,5.62E-07,1.00032109034105
545,,,,,,,,,5.53E-06,0.999470181569362,5.59E-07,1.00031119050795
546,,,,,,,,,5.42E-06,1.00013645421296,5.56E-07,1.00031242209231
547,,,,,,,,,5.21E-06,1.0030244168005,5.53E-07,1.00032703234257
548,,,,,,,,,5.35E-06,1.00383761952536,5.50E-07,1.00035771931553
549,,,,,,,,,5.40E-06,1.00177437982632,5.47E-07,1.00036622815116
550,,,,,,,,,5.55E-06,0.999588545988415,,
551,,,,,,,,,5.53E-06,0.995485115994538,,
552,,,,,,,,,5.14E-06,1.0020272981475,,
553,,,,,,,,,5.12E-06,1.00097222470644,,
554,,,,,,,,,5.09E-06,1.00024363476898,,
555,,,,,,,,,5.01E-06,1.00557159791026,,
556,,,,,,,,,5.08E-06,0.99990860107812,,
557,,,,,,,,,5.21E-06,1.00063160774809,,
558,,,,,,,,,5.12E-06,0.99779440890239,,
559,,,,,,,,,4.92E-06,0.999800156124424,,
560,,,,,,,,,4.74E-06,1.0012854422263,,
561,,,,,,,,,4.76E-06,1.00224422126224,,
562,,,,,,,,,4.74E-06,1.00318107916298,,
563,,,,,,,,,4.90E-06,0.999124741250696,,
564,,,,,,,,,4.88E-06,0.999388682131819,,
565,,,,,,,,,4.59E-06,1.00283012852771,,
566,,,,,,,,,4.52E-06,0.999374114804726,,
567,,,,,,,,,4.53E-06,1.00015500881274,,
568,,,,,,,,,4.42E-06,1.00225186279741,,
569,,,,,,,,,4.53E-06,0.998957438098611,,
570,,,,,,,,,4.45E-06,1.00216249357539,,
571,,,,,,,,,4.43E-06,1.00097684479086,,
572,,,,,,,,,4.54E-06,0.99804080597177,,
573,,,,,,,,,4.29E-06,1.00277057358057,,
574,,,,,,,,,4.25E-06,0.998710139763257,,
575,,,,,,,,,4.25E-06,0.999412046088677,,
576,,,,,,,,,4.17E-06,1.00426626426935,,
577,,,,,,,,,4.18E-06,0.999512688911079,,
578,,,,,,,,,4.16E-06,1.00163883685193,,
579,,,,,,,,,4.16E-06,1.00012200135353,,
580,,,,,,,,,4.12E-06,1.00002254514471,,
581,,,,,,,,,4.09E-06,0.999821929230948,,
582,,,,,,,,,4.05E-06,0.999601783358001,,
583,,,,,,,,,4.01E-06,0.999596698894929,,
584,,,,,,,,,4.02E-06,1.00239773156181,,
585,,,,,,,,,3.93E-06,1.00287132280609,,
586,,,,,,,,,3.98E-06,0.998559227582511,,
587,,,,,,,,,3.99E-06,1.00167077396538,,
588,,,,,,,,,3.84E-06,0.997934150974795,,
589,,,,,,,,,3.73E-06,1.00171318583882,,
590,,,,,,,,,3.85E-06,1.00027467586475,,
591,,,,,,,,,3.79E-06,1.00110523075735,,
592,,,,,,,,,3.73E-06,1.00120660200123,,
593,,,,,,,,,3.86E-06,1.00034825786328,,
594,,,,,,,,,3.84E-06,0.999045074790135,,
595,,,,,,,,,3.71E-06,0.999197770252892,,
596,,,,,,,,,3.69E-06,1.00037262384322,,
597,,,,,,,,,3.52E-06,1.00332213926204,,
598,,,,,,,,,3.58E-06,1.00070313138503,,
599,,,,,,,,,3.67E-06,1.00043916054072,,
600,,,,,,,,,3.62E-06,0.999919370928091,,
601,,,,,,,,,3.62E-06,0.998728029008023,,
602,,,,,,,,,3.55E-06,1.00035711226317,,
603,,,,,,,,,3.46E-06,1.00267204805092,,
604,,,,,,,,,3.53E-06,0.998579343734707,,
605,,,,,,,,,3.57E-06,1.00104989805672,,
606,,,,,,,,,3.55E-06,0.998707097458612,,
607,,,,,,,,,3.53E-06,0.99962517134539,,
608,,,,,,,,,3.43E-06,1.00373860246901,,
609,,,,,,,,,3.29E-06,1.00218775908291,,
610,,,,,,,,,3.36E-06,0.99968330848104,,
611,,,,,,,,,3.48E-06,0.998833104496155,,
612,,,,,,,,,3.44E-06,0.998364220119511,,
613,,,,,,,,,3.32E-06,1.00139603266862,,
614,,,,,,,,,3.32E-06,1.00292069490452,,
615,,,,,,,,,3.29E-06,1.00021515050556,,
616,,,,,,,,,3.43E-06,0.998093199450617,,
617,,,,,,,,,3.37E-06,1.00026906994299,,
618,,,,,,,,,3.16E-06,1.00296676140097,,
619,,,,,,,,,3.24E-06,0.997250519800049,,
620,,,,,,,,,3.16E-06,1.00419754158186,,
621,,,,,,,,,3.14E-06,1.00147893183216,,
622,,,,,,,,,3.19E-06,0.998641219107987,,
623,,,,,,,,,3.18E-06,1.00163102912045,,
624,,,,,,,,,3.20E-06,0.996194558597474,,
625,,,,,,,,,3.14E-06,1.00202811051646,,
626,,,,,,,,,3.03E-06,1.00277311927604,,
627,,,,,,,,,3.08E-06,0.999550543554819,,
628,,,,,,,,,3.13E-06,0.998215878454637,,
629,,,,,,,,,3.08E-06,1.00046823258083,,
630,,,,,,,,,2.99E-06,1.00245525852533,,
631,,,,,,,,,2.81E-06,1.00511723779845,,
632,,,,,,,,,2.93E-06,0.999053768768565,,
633,,,,,,,,,3.10E-06,0.995639435934373,,
634,,,,,,,,,2.97E-06,1.00065328368444,,
635,,,,,,,,,2.87E-06,1.00118143837008,,
636,,,,,,,,,2.85E-06,1.00208904867498,,
637,,,,,,,,,2.95E-06,0.997854070584616,,
638,,,,,,,,,2.89E-06,1.00223048845334,,
639,,,,,,,,,2.85E-06,1.00141089948571,,
640,,,,,,,,,2.84E-06,0.999692516296401,,
641,,,,,,,,,2.81E-06,0.998891275925852,,
642,,,,,,,,,2.79E-06,1.00059935532839,,
643,,,,,,,,,2.70E-06,1.00305367232705,,
644,,,,,,,,,2.67E-06,1.00280296904289,,
645,,,,,,,,,2.79E-06,0.998399789236964,,
646,,,,,,,,,2.85E-06,0.996412987882205,,
647,,,,,,,,,2.77E-06,1.00003139689765,,
648,,,,,,,,,2.65E-06,1.00131323381285,,
649,,,,,,,,,2.64E-06,1.00149913911483,,
650,,,,,,,,,2.66E-06,1.00125511858743,,
651,,,,,,,,,2.69E-06,1.00120326795824,,
652,,,,,,,,,2.63E-06,1.00151663151726,,
653,,,,,,,,,2.65E-06,0.998790438809585,,
654,,,,,,,,,2.64E-06,0.997451996645283,,
655,,,,,,,,,2.52E-06,1.00254990532215,,
656,,,,,,,,,2.51E-06,1.0005267255434,,
657,,,,,,,,,2.58E-06,0.999573556963738,,
658,,,,,,,,,2.59E-06,1.00040525707076,,
659,,,,,,,,,2.61E-06,0.999632797031851,,
660,,,,,,,,,2.57E-06,1.00055931426606,,
661,,,,,,,,,2.56E-06,0.999290192155089,,
662,,,,,,,,,2.53E-06,0.999592631920503,,
663,,,,,,,,,2.40E-06,1.00476257538976,,
664,,,,,,,,,2.46E-06,1.00028354281547,,
665,,,,,,,,,2.52E-06,0.999346849356379,,
666,,,,,,,,,2.53E-06,0.997956728412999,,
667,,,,,,,,,2.45E-06,1.00046556838693,,
668,,,,,,,,,2.46E-06,0.999173169112433,,
669,,,,,,,,,2.46E-06,1.00045803392282,,
670,,,,,,,,,2.44E-06,1.00203744571838,,
671,,,,,,,,,2.49E-06,1.00049421963586,,
672,,,,,,,,,2.46E-06,0.999510663583902,,
673,,,,,,,,,2.47E-06,1.00030209444268,,
674,,,,,,,,,2.40E-06,1.00078621602631,,
675,,,,,,,,,2.33E-06,1.0008627395103,,
676,,,,,,,,,2.33E-06,1.00177279025447,,
677,,,,,,,,,2.40E-06,0.998558830664707,,
678,,,,,,,,,2.42E-06,0.999821856358817,,
679,,,,,,,,,2.39E-06,1.00133983368712,,
680,,,,,,,,,2.36E-06,1.00130091525388,,
681,,,,,,,,,2.39E-06,0.997871616894726,,
682,,,,,,,,,2.37E-06,0.999851001963703,,
683,,,,,,,,,2.27E-06,1.00347776432803,,
684,,,,,,,,,2.22E-06,1.00047415847161,,
685,,,,,,,,,2.25E-06,1.000000983429,,
686,,,,,,,,,2.23E-06,1.00211377838198,,
687,,,,,,,,,2.23E-06,1.00095282797923,,
688,,,,,,,,,2.25E-06,0.998200046121481,,
689,,,,,,,,,2.24E-06,1.00024844043659,,
690,,,,,,,,,2.22E-06,0.999603525471134,,
691,,,,,,,,,2.17E-06,1.0025198185005,,
692,,,,,,,,,2.22E-06,1.00012448517524,,
693,,,,,,,,,2.18E-06,0.999347600777554,,
694,,,,,,,,,2.08E-06,1.00280111204127,,
695,,,,,,,,,2.05E-06,1.00139384122937,,
696,,,,,,,,,2.09E-06,0.999770581892162,,
697,,,,,,,,,2.12E-06,0.997740971804814,,
698,,,,,,,,,2.00E-06,1.00348239724059,,
699,,,,,,,,,2.00E-06,1.00181085523504,,
700,,,,,,,,,2.12E-06,0.997306004956267,,
701,,,,,,,,,2.09E-06,1.00084452842984,,
702,,,,,,,,,2.03E-06,0.999416119242763,,
703,,,,,,,,,1.96E-06,1.0002196277487,,
704,,,,,,,,,1.92E-06,1.0034393727762,,
705,,,,,,,,,1.93E-06,1.00131657877791,,
706,,,,,,,,,1.95E-06,1.00102143228257,,
707,,,,,,,,,1.97E-06,0.999842424858682,,
708,,,,,,,,,1.95E-06,0.996974901761161,,
709,,,,,,,,,1.88E-06,1.00275666860024,,
710,,,,,,,,,1.87E-06,1.00312460948114,,
711,,,,,,,,,1.87E-06,0.997564923508901,,
712,,,,,,,,,1.90E-06,0.996875994690197,,
713,,,,,,,,,1.84E-06,1.00214900398944,,
714,,,,,,,,,1.77E-06,1.00296206573601,,
715,,,,,,,,,1.80E-06,1.00089026058675,,
716,,,,,,,,,1.83E-06,1.00195696209317,,
717,,,,,,,,,1.83E-06,0.997439350965356,,
718,,,,,,,,,1.82E-06,0.999634753777383,,
719,,,,,,,,,1.79E-06,1.00246939589627,,
720,,,,,,,,,1.78E-06,0.99884971372173,,
721,,,,,,,,,1.74E-06,1.00027283064984,,
722,,,,,,,,,1.76E-06,1.00069498559256,,
723,,,,,,,,,1.76E-06,0.999471709851655,,
724,,,,,,,,,1.69E-06,1.0032362990148,,
725,,,,,,,,,1.72E-06,1.00118207926641,,
726,,,,,,,,,1.73E-06,0.998548114725535,,
727,,,,,,,,,1.70E-06,0.999223426220378,,
728,,,,,,,,,1.68E-06,1.00266733258962,,
729,,,,,,,,,1.67E-06,0.999863659097179,,
730,,,,,,,,,1.66E-06,0.998212775348935,,
731,,,,,,,,,1.68E-06,0.999301535373604,,
732,,,,,,,,,1.63E-06,1.00228910218765,,
733,,,,,,,,,1.64E-06,1.00049239031124,,
734,,,,,,,,,1.67E-06,0.999555609977599,,
735,,,,,,,,,1.65E-06,1.00113531510821,,
736,,,,,,,,,1.62E-06,1.00258319105307,,
737,,,,,,,,,1.67E-06,0.997682775704305,,
738,,,,,,,,,1.63E-06,1.00024020829128,,
739,,,,,,,,,1.55E-06,1.00082793982352,,
740,,,,,,,,,1.56E-06,0.999445851961729,,
741,,,,,,,,,1.56E-06,1.00052715751885,,
742,,,,,,,,,1.57E-06,1.00067557939252,,
743,,,,,,,,,1.55E-06,0.999765265643772,,
744,,,,,,,,,1.60E-06,0.998897997203751,,
745,,,,,,,,,1.60E-06,0.999017311018801,,
746,,,,,,,,,1.53E-06,1.003693177294,,
747,,,,,,,,,1.58E-06,0.998542274313601,,
748,,,,,,,,,1.57E-06,0.999258513633446,,
749,,,,,,,,,1.58E-06,0.999202191295998,,
750,,,,,,,,,1.55E-06,1.00290216448324,,
751,,,,,,,,,1.52E-06,1.00110711446286,,
752,,,,,,,,,1.56E-06,0.99858037134125,,
753,,,,,,,,,1.54E-06,1.00115035971971,,
754,,,,,,,,,1.54E-06,0.998494007293964,,
755,,,,,,,,,1.53E-06,0.99957741588739,,
756,,,,,,,,,1.48E-06,1.00151796114458,,
757,,,,,,,,,1.46E-06,1.00112322102428,,
758,,,,,,,,,1.50E-06,0.999729487022973,,
759,,,,,,,,,1.57E-06,0.998170338077855,,
760,,,,,,,,,1.53E-06,0.998915141368151,,
761,,,,,,,,,1.51E-06,1.00209958628511,,
762,,,,,,,,,1.52E-06,1.00190169419556,,
763,,,,,,,,,1.51E-06,1.00109369328689,,
764,,,,,,,,,1.55E-06,0.998235712317824,,
765,,,,,,,,,1.51E-06,1.0001612547018,,
766,,,,,,,,,1.47E-06,0.999757143578905,,
767,,,,,,,,,1.42E-06,1.00161816545893,,
768,,,,,,,,,1.43E-06,1.00341712576715,,
769,,,,,,,,,1.47E-06,0.998836019693771,,
770,,,,,,,,,1.48E-06,0.999388536524392,,
771,,,,,,,,,1.47E-06,0.999870383495944,,
772,,,,,,,,,1.45E-06,0.999103114283806,,
773,,,,,,,,,1.41E-06,1.0002059003831,,
774,,,,,,,,,1.39E-06,1.00184276785249,,
775,,,,,,,,,1.40E-06,1.00088433779551,,
776,,,,,,,,,1.39E-06,1.00028973649362,,
777,,,,,,,,,1.43E-06,1.00084478518092,,
778,,,,,,,,,1.41E-06,1.00072171685573,,
779,,,,,,,,,1.38E-06,1.00120746117687,,
780,,,,,,,,,1.38E-06,0.998846075831616,,
781,,,,,,,,,1.36E-06,0.99946131072,,
782,,,,,,,,,1.32E-06,1.00114347078248,,
783,,,,,,,,,1.31E-06,1.0038315114565,,
784,,,,,,,,,1.32E-06,0.998767202025513,,
785,,,,,,,,,1.33E-06,0.999246141330917,,
786,,,,,,,,,1.32E-06,1.00065888067782,,
787,,,,,,,,,1.33E-06,0.998909550246253,,
788,,,,,,,,,1.29E-06,1.00073580423621,,
789,,,,,,,,,1.29E-06,1.00109480539044,,
790,,,,,,,,,1.28E-06,1.00149907538349,,
791,,,,,,,,,1.30E-06,0.999123417052178,,
792,,,,,,,,,1.30E-06,1.00075153990771,,
793,,,,,,,,,1.26E-06,1.00105514929604,,
794,,,,,,,,,1.22E-06,1.00046165086575,,
795,,,,,,,,,1.23E-06,1.00161989548862,,
796,,,,,,,,,1.22E-06,1.00231646809412,,
797,,,,,,,,,1.21E-06,0.999452590606589,,
798,,,,,,,,,1.26E-06,0.997293597351777,,
799,,,,,,,,,1.20E-06,1.00090452937294,,
800,,,,,,,,,1.16E-06,1.00039952521722,,
801,,,,,,,,,1.18E-06,1.00102447212372,,
802,,,,,,,,,1.17E-06,1.00133653768192,,
803,,,,,,,,,1.17E-06,1.0007474503314,,
804,,,,,,,,,1.18E-06,0.999871687038156,,
805,,,,,,,,,1.17E-06,1.0007475631674,,
806,,,,,,,,,1.15E-06,1.00042918663206,,
807,,,,,,,,,1.10E-06,1.0040298764553,,
808,,,,,,,,,1.13E-06,0.997442201935991,,
809,,,,,,,,,1.10E-06,0.999554320338961,,
810,,,,,,,,,1.09E-06,1.00163817900792,,
811,,,,,,,,,1.09E-06,1.00065404725431,,
812,,,,,,,,,1.05E-06,1.00205628425294,,
813,,,,,,,,,1.08E-06,0.998889100628586,,
814,,,,,,,,,1.08E-06,1.00160978983613,,
815,,,,,,,,,1.07E-06,0.999847649089436,,
816,,,,,,,,,1.05E-06,1.00020122972239,,
817,,,,,,,,,1.02E-06,1.00078681254354,,
818,,,,,,,,,1.03E-06,0.999948591605819,,
819,,,,,,,,,1.00E-06,1.00207615598987,,
820,,,,,,,,,1.01E-06,0.999900643938004,,
821,,,,,,,,,1.02E-06,0.999902862599866,,
822,,,,,,,,,9.98E-07,1.00096139619583,,
823,,,,,,,,,9.95E-07,1.00073764772143,,
824,,,,,,,,,9.78E-07,1.00172521676539,,
825,,,,,,,,,9.85E-07,1.00043038215265,,
826,,,,,,,,,9.59E-07,1.00010193611412,,
827,,,,,,,,,9.47E-07,1.00135527090959,,
828,,,,,,,,,9.44E-07,0.99928872335733,,
829,,,,,,,,,9.12E-07,1.00123823112899,,
830,,,,,,,,,9.06E-07,1.00162158897149,,
831,,,,,,,,,9.03E-07,1.00128604940956,,
832,,,,,,,,,8.95E-07,1.00051531585238,,
833,,,,,,,,,9.15E-07,0.999667086441428,,
834,,,,,,,,,9.03E-07,0.999674793215617,,
835,,,,,,,,,8.70E-07,1.00094024954923,,
836,,,,,,,,,8.59E-07,1.00085726625398,,
837,,,,,,,,,8.46E-07,1.00172446192772,,
838,,,,,,,,,8.49E-07,1.00163291944586,,
839,,,,,,,,,8.42E-07,1.00007680550865,,
840,,,,,,,,,8.23E-07,0.999668008601883,,
841,,,,,,,,,8.15E-07,1.00086035346853,,
842,,,,,,,,,7.88E-07,1.00208280481397,,
843,,,,,,,,,7.89E-07,0.99997155789079,,
844,,,,,,,,,7.93E-07,0.99991367516298,,
845,,,,,,,,,7.88E-07,1.0001219600382,,
846,,,,,,,,,7.84E-07,1.00130014948934,,
847,,,,,,,,,7.70E-07,0.99887956822246,,
848,,,,,,,,,7.69E-07,1.00126475159719,,
849,,,,,,,,,7.48E-07,1.0010675060362,,
850,,,,,,,,,7.53E-07,1.00013079939319,,
851,,,,,,,,,7.46E-07,1.00003979205297,,
852,,,,,,,,,7.39E-07,1.00050263234711,,
853,,,,,,,,,7.31E-07,0.999934923465468,,
854,,,,,,,,,7.20E-07,1.00133513479159,,
855,,,,,,,,,7.27E-07,1.00198189809918,,
856,,,,,,,,,7.22E-07,0.999207094326866,,
857,,,,,,,,,7.22E-07,0.999083961211423,,
858,,,,,,,,,7.07E-07,1.00087263373713,,
859,,,,,,,,,6.92E-07,0.999908291848476,,
860,,,,,,,,,6.87E-07,1.00077197547782,,
861,,,,,,,,,6.84E-07,1.00123825253021,,
862,,,,,,,,,6.87E-07,0.999146968679507,,
863,,,,,,,,,6.91E-07,1.00013588661338,,
864,,,,,,,,,6.92E-07,1.0013870802894,,
865,,,,,,,,,6.84E-07,0.9991118787716,,
866,,,,,,,,,6.74E-07,1.00053368473871,,
867,,,,,,,,,6.78E-07,1.00072361370161,,
868,,,,,,,,,6.79E-07,0.998521093572902,,
869,,,,,,,,,6.65E-07,1.00089707499374,,
870,,,,,,,,,6.49E-07,1.00156451193639,,
871,,,,,,,,,6.46E-07,0.999878705469796,,
872,,,,,,,,,6.57E-07,1.00048909197497,,
873,,,,,,,,,6.58E-07,1.0008811693792,,
874,,,,,,,,,6.43E-07,0.999369143102001,,
875,,,,,,,,,6.45E-07,1.00088490490336,,
876,,,,,,,,,6.41E-07,0.999455609160188,,
877,,,,,,,,,6.42E-07,0.999165374484854,,
878,,,,,,,,,6.30E-07,1.00196333254027,,
879,,,,,,,,,6.29E-07,0.999425571903196,,
880,,,,,,,,,6.21E-07,1.00022473095319,,
881,,,,,,,,,6.34E-07,1.00002902223767,,
882,,,,,,,,,6.34E-07,1.00086622582355,,
883,,,,,,,,,6.16E-07,1.00061597667022,,
884,,,,,,,,,6.17E-07,1.00205487798097,,
885,,,,,,,,,6.22E-07,0.998394690819882,,
886,,,,,,,,,6.23E-07,0.999093039567756,,
887,,,,,,,,,6.00E-07,1.00235554985527,,
888,,,,,,,,,5.92E-07,1.0008490543973,,
889,,,,,,,,,5.93E-07,0.998633939803675,,
890,,,,,,,,,5.93E-07,1.00183098429866,,
891,,,,,,,,,5.86E-07,1.00118079471108,,
892,,,,,,,,,5.82E-07,0.99886555397394,,
893,,,,,,,,,5.92E-07,0.999094009273908,,
894,,,,,,,,,5.75E-07,1.0013579285037,,
895,,,,,,,,,5.70E-07,0.999456162635026,,
896,,,,,,,,,5.67E-07,1.00276581673486,,
897,,,,,,,,,5.69E-07,1.00116083859362,,
898,,,,,,,,,5.71E-07,0.997843147053603,,
899,,,,,,,,,5.75E-07,0.998997491313387,,
900,,,,,,,,,5.50E-07,1.00138269263416,,
901,,,,,,,,,5.38E-07,1.00288492911658,,
902,,,,,,,,,,,,
903,,,,,,,,,,,,
904,,,,,,,,,,,,
905,,,,,,,,,,,,
906,,,,,,,,,,,,
907,,,,,,,,,,,,
908,,,,,,,,,,,,
909,,,,,,,,,,,,
910,,,,,,,,,,,,
911,,,,,,,,,,,,
912,,,,,,,,,,,,
913,,,,,,,,,,,,
914,,,,,,,,,,,,
915,,,,,,,,,,,,
916,,,,,,,,,,,,


==> results/heartbeat/HEARTBEAT_NCG_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,909,0,-8.401021e+01,-8.401015e+01,2.000142
0.05,911,0,-8.402031e+01,-8.402014e+01,1.998821
0.10,923,0,-8.403031e+01,-8.402996e+01,2.045569
0.15,927,0,-8.404021e+01,-8.403964e+01,2.030211
0.20,928,0,-8.405001e+01,-8.404916e+01,2.079869
0.25,928,0,-8.405970e+01,-8.405853e+01,2.033371
0.30,928,0,-8.406929e+01,-8.406776e+01,2.035832
0.35,928,0,-8.407877e+01,-8.407683e+01,2.036485
0.40,927,0,-8.408815e+01,-8.408575e+01,2.032185
0.45,923,0,-8.409740e+01,-8.409449e+01,2.021928
0.50,923,0,-8.410652e+01,-8.410300e+01,2.111069
0.55,922,0,-8.411548e+01,-8.411121e+01,2.022447
0.60,921,0,-8.412424e+01,-8.411903e+01,2.064936
0.65,923,0,-8.413284e+01,-8.412650e+01,2.066118
0.70,934,0,-8.414129e+01,-8.413374e+01,2.047805
0.75,955,0,-8.414961e+01,-8.414082e+01,2.095594
0.80,958,0,-8.415784e+01,-8.414777e+01,2.100753
0.85,952,0,-8.416599e+01,-8.415463e+01,2.087904
0.90,951,0,-8.417404e+01,-8.416140e+01,2.087159
0.95,937,0,-8.418200e+01,-8.416810e+01,2.057603
1.00,839,0,-8.418991e+01,-8.417480e+01,1.893975
1.05,832,0,-8.419776e+01,-8.418152e+01,1.863289
1.10,839,0,-8.420556e+01,-8.418825e+01,1.836678
1.15,851,0,-8.421331e+01,-8.419499e+01,1.875181
1.20,857,0,-8.422101e+01,-8.420175e+01,1.884521
1.25,862,0,-8.422865e+01,-8.420850e+01,1.891973
1.30,863,0,-8.423624e+01,-8.421526e+01,1.893310
1.35,876,0,-8.424379e+01,-8.422203e+01,1.965085
1.40,876,0,-8.425128e+01,-8.422879e+01,1.922270
1.45,884,0,-8.425873e+01,-8.423555e+01,1.938293
1.50,884,0,-8.426612e+01,-8.424230e+01,1.937346
1.55,884,0,-8.427347e+01,-8.424905e+01,1.983809
1.60,884,0,-8.428076e+01,-8.425578e+01,1.925440
1.65,884,0,-8.428801e+01,-8.426250e+01,1.923368
1.70,884,0,-8.429520e+01,-8.426920e+01,1.923434
1.75,876,0,-8.430235e+01,-8.427588e+01,1.906929
1.80,863,0,-8.430944e+01,-8.428254e+01,1.878153
1.85,853,0,-8.431649e+01,-8.428917e+01,1.854851
1.90,833,0,-8.432348e+01,-8.429576e+01,1.812271
1.95,776,0,-8.433042e+01,-8.430231e+01,1.687978
2.00,742,0,-8.433731e+01,-8.430881e+01,1.615610
2.05,691,0,-8.434413e+01,-8.431525e+01,1.504582
2.10,658,0,-8.435090e+01,-8.432159e+01,1.431463
2.15,664,0,-8.435759e+01,-8.432785e+01,1.444803
2.20,664,0,-8.436422e+01,-8.433400e+01,1.444565
2.25,644,0,-8.437079e+01,-8.434007e+01,1.400482
2.30,620,0,-8.437730e+01,-8.434606e+01,1.348584
2.35,602,0,-8.438375e+01,-8.435198e+01,1.308761
2.40,584,0,-8.439015e+01,-8.435783e+01,1.270306
2.45,568,0,-8.439649e+01,-8.436364e+01,1.234102
2.50,574,0,-8.440279e+01,-8.436940e+01,1.250512
2.55,630,0,-8.440904e+01,-8.437513e+01,1.369996
2.60,656,0,-8.441524e+01,-8.438084e+01,1.427590
2.65,675,0,-8.442139e+01,-8.438652e+01,1.468970
2.70,721,0,-8.442750e+01,-8.439218e+01,1.568710
2.75,768,0,-8.443357e+01,-8.439782e+01,1.669532
2.80,809,0,-8.443959e+01,-8.440344e+01,1.760471
2.85,825,0,-8.444557e+01,-8.440903e+01,1.793055
2.90,827,0,-8.445150e+01,-8.441460e+01,1.800566
2.95,832,0,-8.445739e+01,-8.442015e+01,1.812761
3.00,827,0,-8.446323e+01,-8.442567e+01,1.801833
3.05,827,0,-8.446904e+01,-8.443116e+01,1.798663
3.10,827,0,-8.447479e+01,-8.443662e+01,1.798421
3.15,827,0,-8.448051e+01,-8.444205e+01,1.797564
3.20,823,0,-8.448618e+01,-8.444745e+01,1.791127
3.25,820,0,-8.449181e+01,-8.445281e+01,1.782977
3.30,799,0,-8.449739e+01,-8.445814e+01,1.738605
3.35,762,0,-8.450292e+01,-8.446342e+01,1.656282
3.40,834,0,-8.450841e+01,-8.446866e+01,1.813333
3.45,853,0,-8.451386e+01,-8.447386e+01,1.853703
3.50,868,0,-8.451926e+01,-8.447900e+01,1.889734
3.55,671,0,-8.452461e+01,-8.448409e+01,1.459777
3.60,692,0,-8.452991e+01,-8.448913e+01,1.505434
3.65,916,0,-8.453516e+01,-8.449409e+01,1.991142
3.70,662,0,-8.454035e+01,-8.449898e+01,1.439848
3.75,678,0,-8.454550e+01,-8.450378e+01,1.488746
3.80,896,0,-8.455058e+01,-8.450849e+01,1.948672
3.85,678,0,-8.455561e+01,-8.451311e+01,1.472380
3.90,868,0,-8.456058e+01,-8.451765e+01,1.885246
3.95,691,0,-8.456550e+01,-8.452211e+01,1.504017
4.00,710,0,-8.457037e+01,-8.452650e+01,1.544218
4.05,701,0,-8.457519e+01,-8.453081e+01,1.524297
4.10,691,0,-8.457996e+01,-8.453506e+01,1.502495
4.15,679,0,-8.458468e+01,-8.453924e+01,1.474650
4.20,666,0,-8.458935e+01,-8.454335e+01,1.447503
4.25,651,0,-8.459398e+01,-8.454742e+01,1.418134
4.30,646,0,-8.459856e+01,-8.455143e+01,1.405240
4.35,646,0,-8.460310e+01,-8.455539e+01,1.406169
4.40,615,0,-8.460759e+01,-8.455931e+01,1.338535
4.45,602,0,-8.461204e+01,-8.456318e+01,1.309311
4.50,602,0,-8.461644e+01,-8.456703e+01,1.309008
4.55,603,0,-8.462081e+01,-8.457084e+01,1.312188
4.60,599,0,-8.462514e+01,-8.457463e+01,1.305671
4.65,596,0,-8.462944e+01,-8.457839e+01,1.296546
4.70,608,0,-8.463369e+01,-8.458214e+01,1.322978
4.75,637,0,-8.463791e+01,-8.458586e+01,1.384524
4.80,711,0,-8.464209e+01,-8.458955e+01,1.548757
4.85,868,0,-8.464623e+01,-8.459322e+01,1.895564
4.90,711,0,-8.465033e+01,-8.459688e+01,1.546880
4.95,897,0,-8.465440e+01,-8.460051e+01,1.951819
5.00,703,0,-8.465843e+01,-8.460412e+01,1.530454
5.05,884,0,-8.466242e+01,-8.460769e+01,1.925496
5.10,863,0,-8.466637e+01,-8.461124e+01,1.878178
5.15,879,0,-8.467028e+01,-8.461474e+01,1.911985
5.20,894,0,-8.467415e+01,-8.461822e+01,1.943618
5.25,894,0,-8.467798e+01,-8.462166e+01,1.945462
5.30,886,0,-8.468178e+01,-8.462505e+01,1.927245
5.35,690,0,-8.468553e+01,-8.462838e+01,1.500634
5.40,883,0,-8.468923e+01,-8.463164e+01,1.921239
5.45,676,0,-8.469289e+01,-8.463484e+01,1.473286
5.50,865,0,-8.469650e+01,-8.463796e+01,1.882260
5.55,861,0,-8.470007e+01,-8.464101e+01,1.872110
5.60,869,0,-8.470359e+01,-8.464400e+01,1.889543
5.65,873,0,-8.470706e+01,-8.464692e+01,1.897247
5.70,873,0,-8.471049e+01,-8.464980e+01,1.896368
5.75,868,0,-8.471388e+01,-8.465263e+01,1.887998
5.80,711,0,-8.471723e+01,-8.465541e+01,1.546400
5.85,815,0,-8.472054e+01,-8.465815e+01,1.774927
5.90,702,0,-8.472382e+01,-8.466083e+01,1.530457
5.95,701,0,-8.472706e+01,-8.466347e+01,1.525285
6.00,696,0,-8.473026e+01,-8.466607e+01,1.514839
6.05,686,0,-8.473343e+01,-8.466864e+01,1.496675
6.10,672,0,-8.473657e+01,-8.467117e+01,1.466741
6.15,663,0,-8.473967e+01,-8.467367e+01,1.442114
6.20,657,0,-8.474274e+01,-8.467614e+01,1.428531
6.25,669,0,-8.474578e+01,-8.467860e+01,1.454780
6.30,671,0,-8.474878e+01,-8.468103e+01,1.473169
6.35,662,0,-8.475175e+01,-8.468344e+01,1.442153
6.40,657,0,-8.475470e+01,-8.468583e+01,1.430950
6.45,662,0,-8.475762e+01,-8.468819e+01,1.459249
6.50,668,0,-8.476050e+01,-8.469052e+01,1.455032
6.55,657,0,-8.476336e+01,-8.469283e+01,1.427492
6.60,656,0,-8.476619e+01,-8.469510e+01,1.428704
6.65,641,0,-8.476898e+01,-8.469735e+01,1.399214
6.70,636,0,-8.477175e+01,-8.469957e+01,1.388630
6.75,632,0,-8.477449e+01,-8.470177e+01,1.373064
6.80,632,0,-8.477720e+01,-8.470394e+01,1.386300
6.85,636,0,-8.477987e+01,-8.470607e+01,1.391937
6.90,646,0,-8.478252e+01,-8.470817e+01,1.414582
6.95,655,0,-8.478513e+01,-8.471021e+01,1.426673
7.00,661,0,-8.478770e+01,-8.471221e+01,1.438321
7.05,662,0,-8.479024e+01,-8.471414e+01,1.440439
7.10,662,0,-8.479274e+01,-8.471602e+01,1.439373
7.15,662,0,-8.479521e+01,-8.471783e+01,1.451765
7.20,662,0,-8.479765e+01,-8.471960e+01,1.440242
7.25,668,0,-8.480006e+01,-8.472132e+01,1.454821
7.30,668,0,-8.480244e+01,-8.472299e+01,1.453217
7.35,662,0,-8.480479e+01,-8.472462e+01,1.444598
7.40,672,0,-8.480710e+01,-8.472621e+01,1.461431
7.45,697,0,-8.480939e+01,-8.472776e+01,1.516808
7.50,687,0,-8.481165e+01,-8.472927e+01,1.495168
7.55,669,0,-8.481389e+01,-8.473074e+01,1.455408
7.60,656,0,-8.481609e+01,-8.473218e+01,1.425219
7.65,654,0,-8.481827e+01,-8.473358e+01,1.421988
7.70,646,0,-8.482042e+01,-8.473496e+01,1.405395
7.75,641,0,-8.482255e+01,-8.473630e+01,1.396032
7.80,648,0,-8.482464e+01,-8.473761e+01,1.408573
7.85,657,0,-8.482671e+01,-8.473887e+01,1.430227
7.90,656,0,-8.482875e+01,-8.474010e+01,1.427122
7.95,625,0,-8.483076e+01,-8.474130e+01,1.358432
8.00,625,0,-8.483274e+01,-8.474247e+01,1.358432
8.05,626,0,-8.483470e+01,-8.474360e+01,1.360234
8.10,649,0,-8.483663e+01,-8.474470e+01,1.410774
8.15,679,0,-8.483853e+01,-8.474575e+01,1.475304
8.20,938,0,-8.484041e+01,-8.474678e+01,2.096879
8.25,619,0,-8.484227e+01,-8.474776e+01,1.414670
8.30,656,0,-8.484409e+01,-8.474871e+01,1.440051
8.35,688,0,-8.484589e+01,-8.474963e+01,1.507505
8.40,914,0,-8.484766e+01,-8.475050e+01,2.047821
8.45,619,0,-8.484941e+01,-8.475134e+01,1.358933
8.50,645,0,-8.485112e+01,-8.475214e+01,1.453606
8.55,675,0,-8.485280e+01,-8.475290e+01,1.513708
8.60,674,0,-8.485446e+01,-8.475362e+01,1.478885
8.65,665,0,-8.485608e+01,-8.475428e+01,1.460565
8.70,674,0,-8.485767e+01,-8.475490e+01,1.481743
8.75,695,0,-8.485922e+01,-8.475547e+01,1.523116
8.80,680,0,-8.486075e+01,-8.475598e+01,1.525253
8.85,680,0,-8.486225e+01,-8.475645e+01,1.489533
8.90,915,0,-8.486372e+01,-8.475688e+01,2.007544
8.95,638,0,-8.486516e+01,-8.475728e+01,1.400647
9.00,648,0,-8.486658e+01,-8.475766e+01,1.418227
9.05,668,0,-8.486798e+01,-8.475802e+01,1.509696
9.10,915,0,-8.486935e+01,-8.475835e+01,2.247121
9.15,646,0,-8.487070e+01,-8.475867e+01,1.417174
9.20,720,0,-8.487203e+01,-8.475897e+01,1.581238
9.25,920,0,-8.487334e+01,-8.475926e+01,2.022662
9.30,625,0,-8.487462e+01,-8.475953e+01,1.366912
9.35,670,0,-8.487589e+01,-8.475978e+01,1.471156
9.40,701,0,-8.487714e+01,-8.476003e+01,1.538080
9.45,708,0,-8.487837e+01,-8.476028e+01,1.552323
9.50,696,0,-8.487958e+01,-8.476052e+01,1.524898
9.55,679,0,-8.488078e+01,-8.476076e+01,1.489397
9.60,675,0,-8.488196e+01,-8.476099e+01,1.481163
9.65,696,0,-8.488311e+01,-8.476121e+01,1.528028
9.70,921,0,-8.488425e+01,-8.476143e+01,2.020819
9.75,631,0,-8.488537e+01,-8.476164e+01,1.382667
9.80,661,0,-8.488648e+01,-8.476184e+01,1.450976
9.85,669,0,-8.488756e+01,-8.476203e+01,1.465869
9.90,915,0,-8.488863e+01,-8.476222e+01,2.011990
9.95,626,0,-8.488969e+01,-8.476240e+01,1.410922
10.00,680,0,-8.489072e+01,-8.476257e+01,1.490767
10.05,919,0,-8.489174e+01,-8.476274e+01,2.025167
10.10,624,0,-8.489274e+01,-8.476290e+01,1.369548
10.15,920,0,-8.489372e+01,-8.476306e+01,2.017023
10.20,655,0,-8.489468e+01,-8.476322e+01,1.436249
10.25,920,0,-8.489562e+01,-8.476335e+01,2.019825
10.30,631,0,-8.489654e+01,-8.476346e+01,1.384140
10.35,644,0,-8.489743e+01,-8.476352e+01,1.412960
10.40,665,0,-8.489830e+01,-8.476354e+01,1.458166
10.45,669,0,-8.489914e+01,-8.476352e+01,1.467404
10.50,664,0,-8.489995e+01,-8.476346e+01,1.451759
10.55,655,0,-8.490075e+01,-8.476334e+01,1.442221
10.60,667,0,-8.490151e+01,-8.476318e+01,1.515775
10.65,919,0,-8.490225e+01,-8.476297e+01,2.012986
10.70,652,0,-8.490297e+01,-8.476272e+01,1.429452
10.75,925,0,-8.490366e+01,-8.476244e+01,2.068607
10.80,652,0,-8.490434e+01,-8.476213e+01,1.434886
10.85,919,0,-8.490499e+01,-8.476179e+01,2.056164
10.90,649,0,-8.490563e+01,-8.476141e+01,1.413640
10.95,919,0,-8.490625e+01,-8.476099e+01,2.002373
11.00,644,0,-8.490685e+01,-8.476054e+01,1.402440
11.05,662,0,-8.490743e+01,-8.476005e+01,1.442875
11.10,679,0,-8.490800e+01,-8.475954e+01,1.477022
11.15,662,0,-8.490855e+01,-8.475900e+01,1.442595
11.20,654,0,-8.490909e+01,-8.475844e+01,1.423347
11.25,655,0,-8.490960e+01,-8.475785e+01,1.425283
11.30,656,0,-8.491010e+01,-8.475725e+01,1.428753
11.35,656,0,-8.491058e+01,-8.475661e+01,1.426523
11.40,656,0,-8.491105e+01,-8.475596e+01,1.428085
11.45,661,0,-8.491149e+01,-8.475528e+01,1.436063
11.50,656,0,-8.491192e+01,-8.475459e+01,1.428205
11.55,649,0,-8.491233e+01,-8.475387e+01,1.410900
11.60,642,0,-8.491273e+01,-8.475314e+01,1.396772
11.65,637,0,-8.491311e+01,-8.475239e+01,1.386799
11.70,631,0,-8.491348e+01,-8.475163e+01,1.371719
11.75,633,0,-8.491384e+01,-8.475084e+01,1.379229
11.80,648,0,-8.491418e+01,-8.475003e+01,1.408260
11.85,650,0,-8.491450e+01,-8.474919e+01,1.414334
11.90,649,0,-8.491480e+01,-8.474832e+01,1.411259
11.95,649,0,-8.491509e+01,-8.474742e+01,1.412069
12.00,655,0,-8.491536e+01,-8.474648e+01,1.425141
12.05,660,0,-8.491561e+01,-8.474551e+01,1.433701
12.10,655,0,-8.491585e+01,-8.474451e+01,1.425364
12.15,645,0,-8.491606e+01,-8.474348e+01,1.401965
12.20,642,0,-8.491626e+01,-8.474241e+01,1.397601
12.25,642,0,-8.491644e+01,-8.474130e+01,1.396628
12.30,649,0,-8.491660e+01,-8.474015e+01,1.411371
12.35,679,0,-8.491673e+01,-8.473895e+01,1.477732
12.40,692,0,-8.491685e+01,-8.473770e+01,1.504384
12.45,856,0,-8.491694e+01,-8.473640e+01,1.859440
12.50,644,0,-8.491702e+01,-8.473506e+01,1.401371
12.55,681,0,-8.491708e+01,-8.473370e+01,1.483374
12.60,861,0,-8.491712e+01,-8.473232e+01,1.881704
12.65,656,0,-8.491715e+01,-8.473091e+01,1.428390
12.70,887,0,-8.491716e+01,-8.472949e+01,1.929590
12.75,639,0,-8.491715e+01,-8.472808e+01,1.391832
12.80,861,0,-8.491714e+01,-8.472665e+01,1.874108
12.85,635,0,-8.491711e+01,-8.472524e+01,1.381593
12.90,678,0,-8.491707e+01,-8.472381e+01,1.473470
12.95,687,0,-8.491701e+01,-8.472238e+01,1.494628
13.00,687,0,-8.491694e+01,-8.472094e+01,1.495417
13.05,681,0,-8.491686e+01,-8.471949e+01,1.480802
13.10,667,0,-8.491676e+01,-8.471802e+01,1.451684
13.15,656,0,-8.491664e+01,-8.471652e+01,1.430087
13.20,656,0,-8.491651e+01,-8.471500e+01,1.426592
13.25,678,0,-8.491636e+01,-8.471347e+01,1.474796
13.30,839,0,-8.491621e+01,-8.471193e+01,1.823081
13.35,682,0,-8.491604e+01,-8.471037e+01,1.484399
13.40,909,0,-8.491585e+01,-8.470880e+01,1.975723
13.45,863,0,-8.491566e+01,-8.470724e+01,1.875842
13.50,859,0,-8.491546e+01,-8.470568e+01,1.867203
13.55,852,0,-8.491524e+01,-8.470412e+01,1.852659
13.60,834,0,-8.491502e+01,-8.470255e+01,1.811982
13.65,819,0,-8.491478e+01,-8.470096e+01,1.782332
13.70,815,0,-8.491454e+01,-8.469935e+01,1.772129
13.75,815,0,-8.491429e+01,-8.469773e+01,1.773510
13.80,816,0,-8.491403e+01,-8.469610e+01,1.775786
13.85,819,0,-8.491375e+01,-8.469445e+01,1.781183
13.90,825,0,-8.491346e+01,-8.469278e+01,1.795117
13.95,835,0,-8.491316e+01,-8.469108e+01,1.821623
14.00,839,0,-8.491284e+01,-8.468935e+01,1.823070
14.05,835,0,-8.491251e+01,-8.468759e+01,1.815721
14.10,826,0,-8.491217e+01,-8.468580e+01,1.797374
14.15,830,0,-8.491181e+01,-8.468396e+01,1.803606
14.20,847,0,-8.491144e+01,-8.468209e+01,1.841894
14.25,840,0,-8.491105e+01,-8.468018e+01,1.828634
14.30,829,0,-8.491066e+01,-8.467825e+01,1.803129
14.35,827,0,-8.491025e+01,-8.467629e+01,1.805381
14.40,840,0,-8.490982e+01,-8.467433e+01,1.826305
14.45,852,0,-8.490938e+01,-8.467236e+01,1.852383
14.50,863,0,-8.490892e+01,-8.467039e+01,1.877866
14.55,679,0,-8.490844e+01,-8.466840e+01,1.475569
14.60,890,0,-8.490793e+01,-8.466641e+01,1.933729
14.65,648,0,-8.490742e+01,-8.466442e+01,1.408825
14.70,666,0,-8.490688e+01,-8.466241e+01,1.449622
14.75,716,0,-8.490633e+01,-8.466040e+01,1.558023
14.80,839,0,-8.490577e+01,-8.465839e+01,1.829594
14.85,863,0,-8.490519e+01,-8.465637e+01,1.875767
14.90,904,0,-8.490461e+01,-8.465437e+01,1.965307
14.95,905,0,-8.490403e+01,-8.465238e+01,1.969526
15.00,898,0,-8.490343e+01,-8.465039e+01,1.950790
15.05,856,0,-8.490281e+01,-8.464840e+01,1.861508
15.10,844,0,-8.490219e+01,-8.464638e+01,1.834798
15.15,834,0,-8.490155e+01,-8.464433e+01,1.815081
15.20,820,0,-8.490089e+01,-8.464224e+01,1.782168
15.25,831,0,-8.490021e+01,-8.464013e+01,1.804236
15.30,834,0,-8.489953e+01,-8.463799e+01,1.813539
15.35,840,0,-8.489884e+01,-8.463585e+01,1.826858
15.40,850,0,-8.489815e+01,-8.463370e+01,1.847359
15.45,845,0,-8.489744e+01,-8.463154e+01,1.839176
15.50,835,0,-8.489673e+01,-8.462937e+01,1.814368
15.55,812,0,-8.489601e+01,-8.462717e+01,1.766501
15.60,807,0,-8.489527e+01,-8.462495e+01,1.752956
15.65,802,0,-8.489453e+01,-8.462270e+01,1.744508
15.70,790,0,-8.489377e+01,-8.462042e+01,1.718481
15.75,771,0,-8.489299e+01,-8.461815e+01,1.679392
15.80,797,0,-8.489222e+01,-8.461587e+01,1.736376
15.85,797,0,-8.489143e+01,-8.461358e+01,1.734631
15.90,802,0,-8.489064e+01,-8.461129e+01,1.745399
15.95,813,0,-8.488983e+01,-8.460899e+01,1.768837
16.00,819,0,-8.488901e+01,-8.460668e+01,1.781249
16.05,837,0,-8.488819e+01,-8.460435e+01,1.827361
16.10,846,0,-8.488736e+01,-8.460202e+01,1.844898
16.15,850,0,-8.488651e+01,-8.459966e+01,1.849670
16.20,850,0,-8.488566e+01,-8.459726e+01,1.850369
16.25,850,0,-8.488479e+01,-8.459480e+01,1.849106
16.30,850,0,-8.488390e+01,-8.459227e+01,1.848091
16.35,874,0,-8.488299e+01,-8.458964e+01,1.903521
16.40,942,0,-8.488206e+01,-8.458695e+01,2.097412
16.45,864,0,-8.488111e+01,-8.458422e+01,1.897942
16.50,889,0,-8.488014e+01,-8.458146e+01,1.952198
16.55,854,0,-8.487916e+01,-8.457865e+01,1.872585
16.60,845,0,-8.487817e+01,-8.457580e+01,1.855176
16.65,840,0,-8.487715e+01,-8.457290e+01,1.843875
16.70,831,0,-8.487612e+01,-8.456998e+01,1.842521
16.75,812,0,-8.487508e+01,-8.456704e+01,1.782924
16.80,812,0,-8.487404e+01,-8.456408e+01,1.783318
16.85,812,0,-8.487298e+01,-8.456111e+01,1.784900
16.90,811,0,-8.487191e+01,-8.455812e+01,1.781186
16.95,815,0,-8.487084e+01,-8.455511e+01,1.794889
17.00,819,0,-8.486975e+01,-8.455207e+01,1.796413
17.05,819,0,-8.486865e+01,-8.454901e+01,1.795706
17.10,815,0,-8.486755e+01,-8.454594e+01,1.787343
17.15,814,0,-8.486644e+01,-8.454288e+01,1.786105
17.20,810,0,-8.486534e+01,-8.453984e+01,1.775818
17.25,820,0,-8.486423e+01,-8.453684e+01,1.796092
17.30,821,0,-8.486312e+01,-8.453385e+01,1.802677
17.35,822,0,-8.486200e+01,-8.453087e+01,1.802953
17.40,841,0,-8.486087e+01,-8.452789e+01,1.843041
17.45,842,0,-8.485973e+01,-8.452491e+01,1.844024
17.50,847,0,-8.485860e+01,-8.452193e+01,1.856350
17.55,861,0,-8.485745e+01,-8.451893e+01,1.887567
17.60,873,0,-8.485628e+01,-8.451593e+01,1.916005
17.65,888,0,-8.485510e+01,-8.451294e+01,1.950110
17.70,866,0,-8.485391e+01,-8.450996e+01,1.898782
17.75,865,0,-8.485271e+01,-8.450698e+01,1.893378
17.80,848,0,-8.485150e+01,-8.450403e+01,1.859427
17.85,848,0,-8.485029e+01,-8.450108e+01,1.861714
17.90,855,0,-8.484907e+01,-8.449812e+01,1.876254
17.95,853,0,-8.484784e+01,-8.449517e+01,1.868295
18.00,852,0,-8.484660e+01,-8.449220e+01,1.867440
18.05,852,0,-8.484535e+01,-8.448920e+01,1.867968
18.10,841,0,-8.484408e+01,-8.448618e+01,1.842373
18.15,815,0,-8.484280e+01,-8.448314e+01,1.788366
18.20,815,0,-8.484150e+01,-8.448008e+01,1.784493
18.25,820,0,-8.484019e+01,-8.447701e+01,1.799319
18.30,840,0,-8.483886e+01,-8.447391e+01,1.841966
18.35,852,0,-8.483752e+01,-8.447077e+01,1.873142
18.40,858,0,-8.483618e+01,-8.446757e+01,1.881046
18.45,858,0,-8.483481e+01,-8.446432e+01,1.880801
18.50,852,0,-8.483341e+01,-8.446102e+01,1.866598
18.55,841,0,-8.483199e+01,-8.445770e+01,1.848299
18.60,846,0,-8.483056e+01,-8.445435e+01,1.854348
18.65,851,0,-8.482910e+01,-8.445096e+01,1.865144
18.70,865,0,-8.482762e+01,-8.444754e+01,1.894921
18.75,872,0,-8.482613e+01,-8.444410e+01,1.907810
18.80,865,0,-8.482461e+01,-8.444064e+01,1.896421
18.85,851,0,-8.482307e+01,-8.443715e+01,1.865479
18.90,862,0,-8.482151e+01,-8.443363e+01,1.892353
18.95,871,0,-8.481994e+01,-8.443010e+01,1.912226
19.00,870,0,-8.481835e+01,-8.442658e+01,1.913911
19.05,863,0,-8.481675e+01,-8.442309e+01,1.889720
19.10,857,0,-8.481516e+01,-8.441962e+01,1.879178
19.15,846,0,-8.481357e+01,-8.441619e+01,1.853926
19.20,829,0,-8.481196e+01,-8.441276e+01,1.819122
19.25,834,0,-8.481036e+01,-8.440936e+01,1.833736
19.30,848,0,-8.480875e+01,-8.440597e+01,1.862492
19.35,852,0,-8.480712e+01,-8.440258e+01,1.865119
19.40,845,0,-8.480548e+01,-8.439920e+01,1.855750
19.45,839,0,-8.480383e+01,-8.439581e+01,1.839566
19.50,820,0,-8.480216e+01,-8.439241e+01,1.801667
19.55,825,0,-8.480050e+01,-8.438900e+01,1.807647
19.60,845,0,-8.479883e+01,-8.438558e+01,1.852094
19.65,862,0,-8.479715e+01,-8.438212e+01,1.887061
19.70,873,0,-8.479548e+01,-8.437862e+01,1.915071
19.75,1049,0,-8.479381e+01,-8.437507e+01,2.299464
19.80,841,0,-8.479212e+01,-8.437148e+01,1.842540
19.85,1060,0,-8.479045e+01,-8.436786e+01,2.322111
19.90,833,0,-8.478876e+01,-8.436422e+01,1.823565
19.95,874,0,-8.478705e+01,-8.436057e+01,1.916947
20.00,866,0,-8.478534e+01,-8.435690e+01,1.893853
20.05,853,0,-8.478360e+01,-8.435321e+01,1.867841
20.10,833,0,-8.478184e+01,-8.434946e+01,1.827311
20.15,832,0,-8.478005e+01,-8.434564e+01,1.822525
20.20,828,0,-8.477821e+01,-8.434174e+01,1.817686
20.25,828,0,-8.477633e+01,-8.433777e+01,1.816447
20.30,831,0,-8.477443e+01,-8.433375e+01,1.822547
20.35,840,0,-8.477250e+01,-8.432967e+01,1.843516
20.40,1046,0,-8.477057e+01,-8.432555e+01,2.291567
20.45,858,0,-8.476863e+01,-8.432140e+01,1.882077
20.50,1051,0,-8.476667e+01,-8.431720e+01,2.304949
20.55,845,0,-8.476471e+01,-8.431299e+01,1.852790
20.60,1046,0,-8.476275e+01,-8.430876e+01,2.294221
20.65,793,0,-8.476077e+01,-8.430454e+01,1.742059
20.70,820,0,-8.475879e+01,-8.430029e+01,1.797177
20.75,833,0,-8.475681e+01,-8.429606e+01,1.830755
20.80,820,0,-8.475483e+01,-8.429183e+01,1.796600
20.85,819,0,-8.475283e+01,-8.428762e+01,1.801074
20.90,819,0,-8.475083e+01,-8.428342e+01,1.798538
20.95,819,0,-8.474884e+01,-8.427923e+01,1.793550
21.00,815,0,-8.474683e+01,-8.427505e+01,1.789545
21.05,819,0,-8.474483e+01,-8.427088e+01,1.795230
21.10,874,0,-8.474282e+01,-8.426670e+01,1.915106
21.15,1075,0,-8.474080e+01,-8.426251e+01,2.362413
21.20,857,0,-8.473880e+01,-8.425829e+01,1.878439
21.25,1074,0,-8.473678e+01,-8.425408e+01,2.359096
21.30,837,0,-8.473476e+01,-8.424985e+01,1.833954
21.35,1074,0,-8.473274e+01,-8.424562e+01,2.357138
21.40,826,0,-8.473072e+01,-8.424140e+01,1.811063
21.45,879,0,-8.472870e+01,-8.423716e+01,1.925732
21.50,862,0,-8.472666e+01,-8.423291e+01,1.888865
21.55,851,0,-8.472460e+01,-8.422860e+01,1.867737
21.60,832,0,-8.472254e+01,-8.422421e+01,1.824725
21.65,831,0,-8.472044e+01,-8.421973e+01,1.827016
21.70,832,0,-8.471831e+01,-8.421514e+01,1.826766
21.75,837,0,-8.471614e+01,-8.421044e+01,1.837430
21.80,847,0,-8.471394e+01,-8.420568e+01,1.858673
21.85,841,0,-8.471171e+01,-8.420088e+01,1.842639
21.90,835,0,-8.470946e+01,-8.419607e+01,1.829876
21.95,829,0,-8.470719e+01,-8.419125e+01,1.817028
22.00,851,0,-8.470491e+01,-8.418644e+01,1.865756
22.05,1046,0,-8.470263e+01,-8.418165e+01,2.294212
22.10,813,0,-8.470031e+01,-8.417690e+01,1.782159
22.15,1063,0,-8.469797e+01,-8.417218e+01,2.373953
22.20,806,0,-8.469560e+01,-8.416749e+01,1.771255
22.25,1024,0,-8.469321e+01,-8.416283e+01,2.282557
22.30,829,0,-8.469078e+01,-8.415819e+01,1.815642
22.35,1054,0,-8.468831e+01,-8.415355e+01,2.314880
22.40,1035,0,-8.468583e+01,-8.414892e+01,2.265492
22.45,1053,0,-8.468331e+01,-8.414428e+01,2.310778
22.50,1069,0,-8.468078e+01,-8.413965e+01,2.356304
22.55,1058,0,-8.467824e+01,-8.413503e+01,2.361411
22.60,886,0,-8.467567e+01,-8.413043e+01,1.964837
22.65,1054,0,-8.467310e+01,-8.412585e+01,2.306677
22.70,805,0,-8.467051e+01,-8.412128e+01,1.762224
22.75,875,0,-8.466791e+01,-8.411673e+01,1.914757
22.80,829,0,-8.466528e+01,-8.411219e+01,1.816627
22.85,808,0,-8.466264e+01,-8.410766e+01,1.765958
22.90,812,0,-8.465998e+01,-8.410311e+01,1.777851
22.95,852,0,-8.465729e+01,-8.409853e+01,1.863592
23.00,875,0,-8.465460e+01,-8.409388e+01,1.913888
23.05,1036,0,-8.465191e+01,-8.408915e+01,2.263444
23.10,805,0,-8.464922e+01,-8.408436e+01,1.763398
23.15,1023,0,-8.464655e+01,-8.407951e+01,2.241176
23.20,782,0,-8.464387e+01,-8.407463e+01,1.752535
23.25,879,0,-8.464119e+01,-8.406973e+01,1.927290
23.30,1016,0,-8.463849e+01,-8.406477e+01,2.226449
23.35,813,0,-8.463577e+01,-8.405978e+01,1.779171
23.40,1033,0,-8.463302e+01,-8.405475e+01,2.304590
23.45,781,0,-8.463022e+01,-8.404968e+01,1.712064
23.50,1020,0,-8.462741e+01,-8.404458e+01,2.271203
23.55,825,0,-8.462457e+01,-8.403944e+01,1.807199
23.60,1054,0,-8.462168e+01,-8.403423e+01,2.349124
23.65,1023,0,-8.461876e+01,-8.402892e+01,2.238878
23.70,1037,0,-8.461576e+01,-8.402352e+01,2.333709
23.75,863,0,-8.461271e+01,-8.401802e+01,1.890467
23.80,1053,0,-8.460962e+01,-8.401244e+01,2.303312
23.85,788,0,-8.460651e+01,-8.400679e+01,1.729827
23.90,1010,0,-8.460337e+01,-8.400111e+01,2.210591
23.95,797,0,-8.460021e+01,-8.399541e+01,1.789586
24.00,1035,0,-8.459703e+01,-8.398967e+01,2.271113
24.05,806,0,-8.459381e+01,-8.398389e+01,1.769298
24.10,1041,0,-8.459057e+01,-8.397805e+01,2.316114
24.15,786,0,-8.458732e+01,-8.397217e+01,1.711467
24.20,806,0,-8.458404e+01,-8.396626e+01,1.752349
24.25,767,0,-8.458076e+01,-8.396035e+01,1.670264
24.30,741,0,-8.457749e+01,-8.395446e+01,1.612540
24.35,741,0,-8.457422e+01,-8.394856e+01,1.610493
24.40,741,0,-8.457095e+01,-8.394262e+01,1.610921
24.45,741,0,-8.456768e+01,-8.393661e+01,1.611567
24.50,741,0,-8.456441e+01,-8.393052e+01,1.610668
24.55,741,0,-8.456113e+01,-8.392436e+01,1.611331
24.60,737,0,-8.455785e+01,-8.391817e+01,1.602513
24.65,741,0,-8.455458e+01,-8.391196e+01,1.610652
24.70,747,0,-8.455130e+01,-8.390574e+01,1.625310
24.75,810,0,-8.454805e+01,-8.389953e+01,1.760631
24.80,1049,0,-8.454478e+01,-8.389332e+01,2.284808
24.85,1040,0,-8.454149e+01,-8.388710e+01,2.261535
24.90,1048,0,-8.453821e+01,-8.388086e+01,2.275882
24.95,1049,0,-8.453490e+01,-8.387459e+01,2.277692
25.00,1053,0,-8.453158e+01,-8.386826e+01,2.289353
25.05,1049,0,-8.452822e+01,-8.386182e+01,2.278842
25.10,1048,0,-8.452483e+01,-8.385527e+01,2.278855
25.15,1047,0,-8.452141e+01,-8.384862e+01,2.283953
25.20,1039,0,-8.451796e+01,-8.384192e+01,2.268897
25.25,1039,0,-8.451446e+01,-8.383519e+01,2.270231
25.30,1044,0,-8.451095e+01,-8.382844e+01,2.280259
25.35,1049,0,-8.450737e+01,-8.382167e+01,2.288150
25.40,1046,0,-8.450378e+01,-8.381491e+01,2.276880
25.45,1038,0,-8.450015e+01,-8.380819e+01,2.259972
25.50,1028,0,-8.449649e+01,-8.380150e+01,2.236519
25.55,873,0,-8.449280e+01,-8.379488e+01,1.901646
25.60,1046,0,-8.448911e+01,-8.378826e+01,2.271487
25.65,791,0,-8.448538e+01,-8.378164e+01,1.719294
25.70,1028,0,-8.448161e+01,-8.377501e+01,2.237826
25.75,792,0,-8.447782e+01,-8.376840e+01,1.723500
25.80,1044,0,-8.447402e+01,-8.376185e+01,2.265646
25.85,797,0,-8.447019e+01,-8.375536e+01,1.732631
25.90,1028,0,-8.446630e+01,-8.374897e+01,2.235451
25.95,808,0,-8.446240e+01,-8.374269e+01,1.754456
26.00,1040,0,-8.445846e+01,-8.373650e+01,2.260528
26.05,1034,0,-8.445449e+01,-8.373037e+01,2.248854
26.10,1046,0,-8.445047e+01,-8.372424e+01,2.272101
26.15,1048,0,-8.444639e+01,-8.371805e+01,2.278213
26.20,1049,0,-8.444225e+01,-8.371175e+01,2.277182
26.25,1043,0,-8.443810e+01,-8.370534e+01,2.267597
26.30,1023,0,-8.443394e+01,-8.369879e+01,2.228109
26.35,1011,0,-8.442977e+01,-8.369212e+01,2.200224
26.40,787,0,-8.442556e+01,-8.368533e+01,1.718523
26.45,1023,0,-8.442133e+01,-8.367841e+01,2.223853
26.50,781,0,-8.441703e+01,-8.367138e+01,1.700017
26.55,1045,0,-8.441269e+01,-8.366420e+01,2.275312
26.60,964,0,-8.440828e+01,-8.365686e+01,2.095683
26.65,997,0,-8.440381e+01,-8.364939e+01,2.167309
26.70,765,0,-8.439929e+01,-8.364187e+01,1.664088
26.75,775,0,-8.439476e+01,-8.363433e+01,1.684229
26.80,770,0,-8.439019e+01,-8.362679e+01,1.676751
26.85,775,0,-8.438557e+01,-8.361922e+01,1.684929
26.90,929,0,-8.438087e+01,-8.361159e+01,2.018524
26.95,834,0,-8.437608e+01,-8.360382e+01,1.811749
27.00,1017,0,-8.437115e+01,-8.359587e+01,2.207872
27.05,985,0,-8.436612e+01,-8.358780e+01,2.138676
27.10,1003,0,-8.436097e+01,-8.357967e+01,2.182458
27.15,796,0,-8.435576e+01,-8.357153e+01,1.729113
27.20,1017,0,-8.435045e+01,-8.356337e+01,2.254005
27.25,729,0,-8.434509e+01,-8.355521e+01,1.584060
27.30,729,0,-8.433966e+01,-8.354703e+01,1.584851
27.35,723,0,-8.433419e+01,-8.353885e+01,1.572949
27.40,714,0,-8.432871e+01,-8.353067e+01,1.550842
27.45,723,0,-8.432320e+01,-8.352250e+01,1.571968
27.50,989,0,-8.431770e+01,-8.351431e+01,2.151571
27.55,822,0,-8.431219e+01,-8.350607e+01,1.784773
27.60,1030,0,-8.430665e+01,-8.349773e+01,2.237012
27.65,1029,0,-8.430110e+01,-8.348927e+01,2.237012
27.70,1030,0,-8.429554e+01,-8.348071e+01,2.236175
27.75,1023,0,-8.429000e+01,-8.347207e+01,2.276096
27.80,1017,0,-8.428445e+01,-8.346337e+01,2.210322
27.85,1012,0,-8.427892e+01,-8.345464e+01,2.271421
27.90,1023,0,-8.427341e+01,-8.344588e+01,2.246075
27.95,1035,0,-8.426791e+01,-8.343715e+01,2.264786
28.00,1040,0,-8.426240e+01,-8.342843e+01,2.273400
28.05,1035,0,-8.425690e+01,-8.341965e+01,2.267443
28.10,1023,0,-8.425136e+01,-8.341074e+01,2.243122
28.15,1022,0,-8.424579e+01,-8.340164e+01,2.243722
28.20,1022,0,-8.424015e+01,-8.339228e+01,2.239948
28.25,1023,0,-8.423443e+01,-8.338255e+01,2.242418
28.30,1011,0,-8.422861e+01,-8.337243e+01,2.221114
28.35,1005,0,-8.422272e+01,-8.336201e+01,2.202019
28.40,1006,0,-8.421678e+01,-8.335139e+01,2.203353
28.45,1006,0,-8.421081e+01,-8.334066e+01,2.203846
28.50,1002,0,-8.420483e+01,-8.332987e+01,2.200360
28.55,1000,0,-8.419885e+01,-8.331909e+01,2.196003
28.60,1002,0,-8.419287e+01,-8.330838e+01,2.199076
28.65,1012,0,-8.418690e+01,-8.329777e+01,2.218890
28.70,1012,0,-8.418093e+01,-8.328726e+01,2.216008
28.75,1007,0,-8.417494e+01,-8.327681e+01,2.208731
28.80,989,0,-8.416898e+01,-8.326640e+01,2.169515
28.85,977,0,-8.416301e+01,-8.325613e+01,2.142480
28.90,982,0,-8.415701e+01,-8.324605e+01,2.148909
28.95,1018,0,-8.415100e+01,-8.323624e+01,2.229857
29.00,1039,0,-8.414498e+01,-8.322665e+01,2.275774
29.05,1044,0,-8.413894e+01,-8.321725e+01,2.284396
29.10,1049,0,-8.413288e+01,-8.320796e+01,2.301237
29.15,1048,0,-8.412676e+01,-8.319873e+01,2.293430
29.20,1036,0,-8.412057e+01,-8.318955e+01,2.268690
29.25,1020,0,-8.411428e+01,-8.318040e+01,2.237024
29.30,1016,0,-8.410791e+01,-8.317130e+01,2.227379
29.35,1010,0,-8.410145e+01,-8.316224e+01,2.210641
29.40,999,0,-8.409492e+01,-8.315318e+01,2.192227
29.45,995,0,-8.408831e+01,-8.314405e+01,2.176932
29.50,1000,0,-8.408164e+01,-8.313477e+01,2.189659
29.55,1017,0,-8.407483e+01,-8.312533e+01,2.233895
29.60,1017,0,-8.406786e+01,-8.311576e+01,2.227284
29.65,1012,0,-8.406077e+01,-8.310605e+01,2.221748
29.70,1011,0,-8.405357e+01,-8.309617e+01,2.213397
29.75,1006,0,-8.404627e+01,-8.308613e+01,2.205427
29.80,1006,0,-8.403889e+01,-8.307598e+01,2.199294
29.85,1011,0,-8.403142e+01,-8.306576e+01,2.215232
29.90,1022,0,-8.402381e+01,-8.305555e+01,2.237079
29.95,1035,0,-8.401603e+01,-8.304536e+01,2.264824
30.00,1036,0,-8.400801e+01,-8.303520e+01,2.266636
30.05,1034,0,-8.399973e+01,-8.302503e+01,2.267761
30.10,1012,0,-8.399121e+01,-8.301488e+01,2.218116
30.15,1006,0,-8.398244e+01,-8.300475e+01,2.203108
30.20,1000,0,-8.397350e+01,-8.299459e+01,2.192951
30.25,1010,0,-8.396431e+01,-8.298436e+01,2.210949
30.30,1022,0,-8.395492e+01,-8.297407e+01,2.239763
30.35,1035,0,-8.394537e+01,-8.296375e+01,2.267931
30.40,1035,0,-8.393566e+01,-8.295343e+01,2.273223
30.45,1041,0,-8.392579e+01,-8.294312e+01,2.286927
30.50,1065,0,-8.391578e+01,-8.293282e+01,2.334508
30.55,1076,0,-8.390564e+01,-8.292249e+01,2.363217
30.60,1072,0,-8.389542e+01,-8.291206e+01,2.352805
30.65,1066,0,-8.388511e+01,-8.290151e+01,2.333246
30.70,1055,0,-8.387476e+01,-8.289089e+01,2.314218
30.75,1035,0,-8.386444e+01,-8.288023e+01,2.266705
30.80,1013,0,-8.385413e+01,-8.286947e+01,2.230120
30.85,1019,0,-8.384380e+01,-8.285855e+01,2.232749
30.90,1026,0,-8.383349e+01,-8.284735e+01,2.251592
30.95,1025,0,-8.382314e+01,-8.283580e+01,2.252620
31.00,1018,0,-8.381270e+01,-8.282392e+01,2.230775
31.05,1025,0,-8.380221e+01,-8.281175e+01,2.242552
31.10,1043,0,-8.379158e+01,-8.279928e+01,2.285891
31.15,1054,0,-8.378085e+01,-8.278646e+01,2.315604
31.20,1055,0,-8.377001e+01,-8.277321e+01,2.312124
31.25,1054,0,-8.375911e+01,-8.275950e+01,2.308333
31.30,1043,0,-8.374818e+01,-8.274538e+01,2.283232
31.35,1043,0,-8.373723e+01,-8.273084e+01,2.286653
31.40,1043,0,-8.372628e+01,-8.271594e+01,2.285399
31.45,1048,0,-8.371536e+01,-8.270076e+01,2.299290
31.50,1053,0,-8.370444e+01,-8.268543e+01,2.311342
31.55,1054,0,-8.369356e+01,-8.267002e+01,2.312192
31.60,1064,0,-8.368272e+01,-8.265462e+01,2.335091
31.65,1070,0,-8.367197e+01,-8.263927e+01,2.346951
31.70,1077,0,-8.366125e+01,-8.262406e+01,2.360812
31.75,1082,0,-8.365061e+01,-8.260914e+01,2.372966
31.80,1082,0,-8.364001e+01,-8.259465e+01,2.376156
31.85,1087,0,-8.362944e+01,-8.258066e+01,2.382830
31.90,1087,0,-8.361892e+01,-8.256716e+01,2.384642
31.95,1088,0,-8.360843e+01,-8.255415e+01,2.384316
32.00,1082,0,-8.359796e+01,-8.254163e+01,2.369574
32.05,1075,0,-8.358746e+01,-8.252958e+01,2.360070
32.10,1069,0,-8.357689e+01,-8.251804e+01,2.342573
32.15,1064,0,-8.356625e+01,-8.250698e+01,2.336551
32.20,1059,0,-8.355557e+01,-8.249625e+01,2.325355
32.25,1058,0,-8.354484e+01,-8.248562e+01,2.321283
32.30,1053,0,-8.353407e+01,-8.247477e+01,2.305803
32.35,1053,0,-8.352324e+01,-8.246338e+01,2.311820
32.40,1058,0,-8.351231e+01,-8.245128e+01,2.318893
32.45,1059,0,-8.350120e+01,-8.243855e+01,2.349332
32.50,1053,0,-8.348981e+01,-8.242546e+01,2.289419
32.55,1023,0,-8.347809e+01,-8.241235e+01,2.230623
32.60,1011,0,-8.346600e+01,-8.239938e+01,2.206288
32.65,1010,0,-8.345346e+01,-8.238658e+01,2.199074
32.70,1010,0,-8.344036e+01,-8.237389e+01,2.205131
32.75,1018,0,-8.342649e+01,-8.236121e+01,2.231091
32.80,1019,0,-8.341172e+01,-8.234852e+01,2.219461
32.85,1031,0,-8.339615e+01,-8.233587e+01,2.246470
32.90,1049,0,-8.337992e+01,-8.232336e+01,2.285871
32.95,1055,0,-8.336306e+01,-8.231102e+01,2.299887
33.00,1055,0,-8.334556e+01,-8.229878e+01,2.298089
33.05,1047,0,-8.332733e+01,-8.228654e+01,2.281449
33.10,1034,0,-8.330823e+01,-8.227414e+01,2.252696
33.15,1035,0,-8.328819e+01,-8.226154e+01,2.249838
33.20,1059,0,-8.326724e+01,-8.224877e+01,2.304284
33.25,1072,0,-8.324534e+01,-8.223582e+01,2.331248
33.30,1083,0,-8.322245e+01,-8.222260e+01,2.357984
33.35,1084,0,-8.319863e+01,-8.220908e+01,2.362141
33.40,1085,0,-8.317404e+01,-8.219542e+01,2.363279
33.45,1088,0,-8.314889e+01,-8.218177e+01,2.366596
33.50,1089,0,-8.312331e+01,-8.216813e+01,2.371329
33.55,1088,0,-8.309732e+01,-8.215444e+01,2.371115
33.60,1088,0,-8.307090e+01,-8.214063e+01,2.370480
33.65,1084,0,-8.304409e+01,-8.212655e+01,2.360246
33.70,1082,0,-8.301697e+01,-8.211204e+01,2.359042
33.75,1082,0,-8.298965e+01,-8.209703e+01,2.354850
33.80,1082,0,-8.296220e+01,-8.208144e+01,2.354855
33.85,1082,0,-8.293466e+01,-8.206510e+01,2.351285
33.90,1082,0,-8.290708e+01,-8.204779e+01,2.355919
33.95,1077,0,-8.287947e+01,-8.202935e+01,2.339548
34.00,1076,0,-8.285192e+01,-8.200958e+01,2.335036
34.05,1072,0,-8.282444e+01,-8.198847e+01,2.331117
34.10,1072,0,-8.279702e+01,-8.196637e+01,2.328694
34.15,1071,0,-8.276964e+01,-8.194371e+01,2.326837
34.20,1065,0,-8.274229e+01,-8.192076e+01,2.312707
34.25,1065,0,-8.271502e+01,-8.189751e+01,2.316084
34.30,1065,0,-8.268781e+01,-8.187396e+01,2.314798
34.35,1059,0,-8.266065e+01,-8.185027e+01,2.301265
34.40,1053,0,-8.263347e+01,-8.182657e+01,2.285938
34.45,1053,0,-8.260626e+01,-8.180287e+01,2.289459
34.50,1058,0,-8.257908e+01,-8.177917e+01,2.296877
34.55,1060,0,-8.255191e+01,-8.175545e+01,2.304294
34.60,1064,0,-8.252478e+01,-8.173170e+01,2.312576
34.65,1064,0,-8.249771e+01,-8.170801e+01,2.311656
34.70,1059,0,-8.247065e+01,-8.168452e+01,2.302562
34.75,1053,0,-8.244362e+01,-8.166134e+01,2.287790
34.80,837,0,-8.241660e+01,-8.163845e+01,1.818301
34.85,1057,0,-8.238965e+01,-8.161578e+01,2.306654
34.90,785,0,-8.236285e+01,-8.159309e+01,1.706232
34.95,1059,0,-8.233634e+01,-8.157007e+01,2.303283
35.00,1063,0,-8.231019e+01,-8.154657e+01,2.310287
35.05,1067,0,-8.228423e+01,-8.152272e+01,2.320203
35.10,1068,0,-8.225812e+01,-8.149880e+01,2.320488
35.15,1072,0,-8.223134e+01,-8.147510e+01,2.337996
35.20,1079,0,-8.220318e+01,-8.145186e+01,2.348976
35.25,1083,0,-8.217291e+01,-8.142932e+01,2.355565
35.30,1084,0,-8.213963e+01,-8.140758e+01,2.357491
35.35,1083,0,-8.210276e+01,-8.138654e+01,2.355253
35.40,1072,0,-8.206213e+01,-8.136598e+01,2.332291
35.45,1063,0,-8.201774e+01,-8.134575e+01,2.335821
35.50,1068,0,-8.196939e+01,-8.132576e+01,2.323343
35.55,1073,0,-8.191661e+01,-8.130583e+01,2.332316
35.60,1063,0,-8.185817e+01,-8.128570e+01,2.317062
35.65,1047,0,-8.179271e+01,-8.126508e+01,2.279497
35.70,759,0,-8.171983e+01,-8.124374e+01,1.649834
35.75,1046,0,-8.164045e+01,-8.122138e+01,2.279938
35.80,813,0,-8.155572e+01,-8.119759e+01,1.769475
35.85,1061,0,-8.146654e+01,-8.117206e+01,2.305086
35.90,1061,0,-8.137358e+01,-8.114470e+01,2.308086
35.95,1068,0,-8.127713e+01,-8.111563e+01,2.327899
36.00,818,0,-8.117704e+01,-8.108479e+01,1.785547
36.05,862,0,-8.107290e+01,-8.105189e+01,1.881130
36.10,1067,0,-8.096419e+01,-8.101657e+01,2.316268
36.15,819,0,-8.085100e+01,-8.097892e+01,1.782338
36.20,1073,0,-8.073394e+01,-8.093942e+01,2.338325
36.25,1065,0,-8.061371e+01,-8.089831e+01,2.316104
36.30,862,0,-8.049110e+01,-8.085572e+01,1.884947
36.35,1053,0,-8.036685e+01,-8.081154e+01,2.292262
36.40,825,0,-8.024173e+01,-8.076561e+01,1.793160
36.45,1072,0,-8.011636e+01,-8.071761e+01,2.332751
36.50,1070,0,-7.999136e+01,-8.066682e+01,2.328728
36.55,1068,0,-7.986762e+01,-8.061206e+01,2.323353
36.60,850,0,-7.974629e+01,-8.055235e+01,1.851456
36.65,1074,0,-7.962876e+01,-8.048720e+01,2.337907
36.70,815,0,-7.951638e+01,-8.041631e+01,1.772045
36.75,1062,0,-7.940937e+01,-8.034022e+01,2.306810
36.80,731,0,-7.930704e+01,-8.025985e+01,1.587539
36.85,731,0,-7.920857e+01,-8.017589e+01,1.588521
36.90,738,0,-7.911314e+01,-8.008903e+01,1.606632
36.95,793,0,-7.901988e+01,-8.000014e+01,1.725210
37.00,1067,0,-7.892796e+01,-7.990997e+01,2.318313
37.05,868,0,-7.883676e+01,-7.981898e+01,1.887051
37.10,1079,0,-7.874579e+01,-7.972739e+01,2.347336
37.15,857,0,-7.865473e+01,-7.963529e+01,1.862585
37.20,1086,0,-7.856335e+01,-7.954278e+01,2.409519
37.25,879,0,-7.847138e+01,-7.944987e+01,1.958116
37.30,1073,0,-7.837851e+01,-7.935656e+01,2.333876
37.35,735,0,-7.828421e+01,-7.926273e+01,1.595739
37.40,739,0,-7.818791e+01,-7.916816e+01,1.605680
37.45,759,0,-7.808862e+01,-7.907246e+01,1.649773
37.50,786,0,-7.798486e+01,-7.897489e+01,1.711299
37.55,758,0,-7.787480e+01,-7.887453e+01,1.651701
37.60,743,0,-7.775608e+01,-7.877011e+01,1.614812
37.65,742,0,-7.762513e+01,-7.865968e+01,1.615015
37.70,742,0,-7.747627e+01,-7.854047e+01,1.614995
37.75,754,0,-7.730203e+01,-7.841031e+01,1.645737
37.80,786,0,-7.709359e+01,-7.826880e+01,1.708286
37.85,758,0,-7.683963e+01,-7.811653e+01,1.646982
37.90,739,0,-7.652710e+01,-7.795417e+01,1.605497
37.95,754,0,-7.615426e+01,-7.778198e+01,1.639870
38.00,771,0,-7.573354e+01,-7.759971e+01,1.674991
38.05,765,0,-7.527436e+01,-7.740685e+01,1.664844
38.10,753,0,-7.477549e+01,-7.720231e+01,1.638999
38.15,796,0,-7.422659e+01,-7.698395e+01,1.733297
38.20,1092,0,-7.360892e+01,-7.674813e+01,2.372088
38.25,1094,0,-7.290729e+01,-7.649025e+01,2.377971
38.30,1099,0,-7.214474e+01,-7.620818e+01,2.387839
38.35,1100,0,-7.137660e+01,-7.590375e+01,2.389987
38.40,1100,0,-7.065262e+01,-7.558000e+01,2.390764
38.45,1100,0,-6.999017e+01,-7.524026e+01,2.389918
38.50,1099,0,-6.937915e+01,-7.488784e+01,2.385648
38.55,1094,0,-6.880295e+01,-7.452532e+01,2.379529
38.60,1093,0,-6.824812e+01,-7.415396e+01,2.375088
38.65,1093,0,-6.770671e+01,-7.377312e+01,2.377119
38.70,1098,0,-6.717526e+01,-7.338065e+01,2.387654
38.75,1098,0,-6.665200e+01,-7.297332e+01,2.383638
38.80,1098,0,-6.613519e+01,-7.254668e+01,2.384790
38.85,1099,0,-6.562339e+01,-7.209449e+01,2.386340
38.90,1099,0,-6.511588e+01,-7.160753e+01,2.389607
38.95,1099,0,-6.461231e+01,-7.107245e+01,2.387164
39.00,1100,0,-6.411167e+01,-7.046978e+01,2.392769
39.05,1100,0,-6.361174e+01,-6.977134e+01,2.389292
39.10,1100,0,-6.310977e+01,-6.893763e+01,2.390485
39.15,1099,0,-6.260293e+01,-6.791802e+01,2.393894
39.20,1094,0,-6.208830e+01,-6.668548e+01,2.373313
39.25,1090,0,-6.156236e+01,-6.529035e+01,2.368072
39.30,878,0,-6.102070e+01,-6.381992e+01,1.905912
39.35,1090,0,-6.045774e+01,-6.233607e+01,2.367311
39.40,1087,0,-5.986618e+01,-6.086730e+01,2.362634
39.45,1087,0,-5.923632e+01,-5.942298e+01,2.361314
39.50,1088,0,-5.855575e+01,-5.799993e+01,2.363710
39.55,1093,0,-5.780828e+01,-5.658261e+01,2.376023
39.60,1094,0,-5.697178e+01,-5.514173e+01,2.376121
39.65,1095,0,-5.601501e+01,-5.363096e+01,2.381403
39.70,1096,0,-5.489441e+01,-5.198296e+01,2.380503
39.75,1096,0,-5.354895e+01,-5.010401e+01,2.381235
39.80,1096,0,-5.188865e+01,-4.786286e+01,2.377545
39.85,1095,0,-4.977794e+01,-4.508553e+01,2.379942
39.90,1089,0,-4.701178e+01,-4.157269e+01,2.367022
39.95,1082,0,-4.330781e+01,-3.706191e+01,2.351942
40.00,853,0,-3.836743e+01,-3.114843e+01,1.855085
40.05,1087,0,-3.184735e+01,-2.324218e+01,2.363639
40.10,1077,0,-2.318036e+01,-1.268631e+01,2.339408
40.15,1077,0,-1.144872e+01,-2.981728e-01,2.340305
40.20,1072,0,2.784389e+00,1.048128e+01,2.329992
40.25,1078,0,1.535265e+01,1.746355e+01,2.344185
40.30,1087,0,2.350860e+01,2.112763e+01,2.360413
40.35,1087,0,2.778158e+01,2.278540e+01,2.362034
40.40,1083,0,2.957964e+01,2.342284e+01,2.353882
40.45,1079,0,3.002943e+01,2.351340e+01,2.352641
40.50,1078,0,2.986553e+01,2.326425e+01,2.339820
40.55,1077,0,2.944984e+01,2.280984e+01,2.340316
40.60,1076,0,2.890238e+01,2.227084e+01,2.338852
40.65,1076,0,2.826149e+01,2.176521e+01,2.402805
40.70,1079,0,2.755052e+01,2.140453e+01,2.343684
40.75,1087,0,2.679795e+01,2.125580e+01,2.359497
40.80,1089,0,2.605451e+01,2.128926e+01,2.366740
40.85,1089,0,2.538444e+01,2.142905e+01,2.367667
40.90,1090,0,2.484421e+01,2.162536e+01,2.370493
40.95,1090,0,2.446779e+01,2.185572e+01,2.368407
41.00,1092,0,2.426544e+01,2.210224e+01,2.373659
41.05,1088,0,2.421403e+01,2.234813e+01,2.366141
41.10,1085,0,2.425347e+01,2.257966e+01,2.360794
41.15,1080,0,2.432362e+01,2.278834e+01,2.349203
41.20,1081,0,2.438624e+01,2.297039e+01,2.349775
41.25,1082,0,2.442293e+01,2.312385e+01,2.351824
41.30,1081,0,2.442633e+01,2.324855e+01,2.347630
41.35,1081,0,2.439612e+01,2.334642e+01,2.348583
41.40,1081,0,2.433881e+01,2.342029e+01,2.345540
41.45,1086,0,2.426252e+01,2.347269e+01,2.367116
41.50,1086,0,2.417294e+01,2.350561e+01,2.360483
41.55,1080,0,2.407375e+01,2.352025e+01,2.349796
41.60,1076,0,2.396776e+01,2.351698e+01,2.337492
41.65,1076,0,2.385620e+01,2.349627e+01,2.338877
41.70,1072,0,2.373880e+01,2.345930e+01,2.333506
41.75,1071,0,2.361553e+01,2.340764e+01,2.327424
41.80,1069,0,2.348739e+01,2.334318e+01,2.322655
41.85,1072,0,2.335534e+01,2.326827e+01,2.332863
41.90,1079,0,2.322018e+01,2.318482e+01,2.342924
41.95,1086,0,2.308292e+01,2.309361e+01,2.360717
42.00,1085,0,2.294467e+01,2.299503e+01,2.354473
42.05,1079,0,2.280637e+01,2.288980e+01,2.346961
42.10,1072,0,2.266855e+01,2.277898e+01,2.328109
42.15,1070,0,2.253139e+01,2.266372e+01,2.326997
42.20,1070,0,2.239517e+01,2.254492e+01,2.323604
42.25,1071,0,2.226030e+01,2.242346e+01,2.326310
42.30,1072,0,2.212712e+01,2.230034e+01,2.330165
42.35,1066,0,2.199593e+01,2.217612e+01,2.314986
42.40,1059,0,2.186697e+01,2.205075e+01,2.301925
42.45,1065,0,2.174040e+01,2.192415e+01,2.313526
42.50,1074,0,2.161631e+01,2.179650e+01,2.333662
42.55,1084,0,2.149470e+01,2.166820e+01,2.353389
42.60,1084,0,2.137551e+01,2.153980e+01,2.357043
42.65,1083,0,2.125869e+01,2.141168e+01,2.351416
42.70,1076,0,2.114425e+01,2.128407e+01,2.342347
42.75,1062,0,2.103211e+01,2.115712e+01,2.311376
42.80,1057,0,2.092217e+01,2.103095e+01,2.300552
42.85,1054,0,2.081431e+01,2.090547e+01,2.293981
42.90,1049,0,2.070841e+01,2.078042e+01,2.279935
42.95,1033,0,2.060423e+01,2.065540e+01,2.241485
43.00,1022,0,2.050146e+01,2.053010e+01,2.227703
43.05,1023,0,2.039972e+01,2.040427e+01,2.220249
43.10,1022,0,2.029854e+01,2.027773e+01,2.220122
43.15,1020,0,2.019744e+01,2.015016e+01,2.218036
43.20,1018,0,2.009588e+01,2.002115e+01,2.209917
43.25,1021,0,1.999325e+01,1.989036e+01,2.220106
43.30,1030,0,1.988895e+01,1.975754e+01,2.234864
43.35,1033,0,1.978237e+01,1.962249e+01,2.245900
43.40,1026,0,1.967288e+01,1.948505e+01,2.227353
43.45,1011,0,1.955992e+01,1.934531e+01,2.197846
43.50,1003,0,1.944300e+01,1.920350e+01,2.178212
43.55,1003,0,1.932184e+01,1.906001e+01,2.179122
43.60,1009,0,1.919637e+01,1.891546e+01,2.191992
43.65,1016,0,1.906687e+01,1.877056e+01,2.206104
43.70,1021,0,1.893386e+01,1.862599e+01,2.217847
43.75,1021,0,1.879804e+01,1.848231e+01,2.216759
43.80,1017,0,1.866017e+01,1.833999e+01,2.209962
43.85,1022,0,1.852102e+01,1.819948e+01,2.216498
43.90,1023,0,1.838136e+01,1.806123e+01,2.218264
43.95,1018,0,1.824189e+01,1.792557e+01,2.212861
44.00,1004,0,1.810327e+01,1.779271e+01,2.178809
44.05,980,0,1.796605e+01,1.766279e+01,2.127844
44.10,974,0,1.783065e+01,1.753584e+01,2.115698
44.15,961,0,1.769742e+01,1.741186e+01,2.090018
44.20,961,0,1.756660e+01,1.729087e+01,2.093960
44.25,977,0,1.743839e+01,1.717286e+01,2.123213
44.30,989,0,1.731294e+01,1.705770e+01,2.150924
44.35,990,0,1.719036e+01,1.694532e+01,2.156799
44.40,986,0,1.707070e+01,1.683564e+01,2.140901
44.45,989,0,1.695395e+01,1.672856e+01,2.251429
44.50,1002,0,1.684008e+01,1.662402e+01,2.192777
44.55,1033,0,1.672905e+01,1.652194e+01,2.299472
44.60,1047,0,1.662080e+01,1.642217e+01,2.292881
44.65,1050,0,1.651529e+01,1.632459e+01,2.300675
44.70,1042,0,1.641246e+01,1.622917e+01,2.280159
44.75,1029,0,1.631228e+01,1.613584e+01,2.253685
44.80,1016,0,1.621470e+01,1.604459e+01,2.223050
44.85,1011,0,1.611966e+01,1.595541e+01,2.264102
44.90,1012,0,1.602712e+01,1.586829e+01,2.213124
44.95,1017,0,1.593702e+01,1.578316e+01,2.226332
45.00,1023,0,1.584931e+01,1.569997e+01,2.238281
45.05,1023,0,1.576395e+01,1.561869e+01,2.284616
45.10,1019,0,1.568091e+01,1.553934e+01,2.232843
45.15,1019,0,1.560015e+01,1.546197e+01,2.230191
45.20,1027,0,1.552164e+01,1.538661e+01,2.250070
45.25,1034,0,1.544533e+01,1.531324e+01,2.265764
45.30,1020,0,1.537118e+01,1.524179e+01,2.247400
45.35,1001,0,1.529915e+01,1.517223e+01,2.191834
45.40,989,0,1.522921e+01,1.510456e+01,2.165791
45.45,991,0,1.516131e+01,1.503875e+01,2.169825
45.50,1016,0,1.509541e+01,1.497478e+01,2.314199
45.55,1060,0,1.503147e+01,1.491257e+01,2.360250
45.60,1132,0,1.496945e+01,1.485213e+01,2.521254
45.65,1150,0,1.490931e+01,1.479336e+01,2.522141
45.70,1152,0,1.485099e+01,1.473625e+01,2.572709
45.75,1149,0,1.479448e+01,1.468078e+01,2.518349
45.80,1137,0,1.473972e+01,1.462694e+01,2.490538
45.85,1125,0,1.468669e+01,1.457467e+01,2.466303
45.90,1093,0,1.463535e+01,1.452399e+01,2.389112
45.95,1119,0,1.458567e+01,1.447485e+01,2.448619
46.00,1132,0,1.453760e+01,1.442724e+01,2.475935
46.05,1141,0,1.449111e+01,1.438110e+01,2.539184
46.10,1150,0,1.444616e+01,1.433640e+01,2.518025
46.15,1149,0,1.440274e+01,1.429315e+01,2.560672
46.20,1131,0,1.436079e+01,1.425134e+01,2.475707
46.25,1088,0,1.432030e+01,1.421094e+01,2.385985
46.30,1063,0,1.428125e+01,1.417197e+01,2.329922
46.35,1045,0,1.424360e+01,1.413440e+01,2.296632
46.40,1053,0,1.420732e+01,1.409823e+01,2.385074
46.45,1089,0,1.417240e+01,1.406343e+01,2.406626
46.50,1133,0,1.413879e+01,1.403002e+01,2.531132
46.55,1149,0,1.410646e+01,1.399789e+01,2.526408
46.60,1151,0,1.407540e+01,1.396706e+01,2.524665
46.65,1149,0,1.404557e+01,1.393750e+01,2.514988
46.70,1144,0,1.401694e+01,1.390918e+01,2.519109
46.75,1143,0,1.398949e+01,1.388205e+01,2.493533
46.80,1132,0,1.396318e+01,1.385609e+01,2.461148
46.85,1119,0,1.393800e+01,1.383124e+01,2.434477
46.90,940,0,1.391392e+01,1.380749e+01,2.043888
46.95,947,0,1.389091e+01,1.378483e+01,2.062559
47.00,998,0,1.386896e+01,1.376329e+01,2.169634
47.05,1004,0,1.384803e+01,1.374278e+01,2.182731
47.10,1009,0,1.382812e+01,1.372329e+01,2.193980
47.15,1049,0,1.380919e+01,1.370482e+01,2.278143
47.20,1092,0,1.379124e+01,1.368731e+01,2.375552
47.25,1113,0,1.377422e+01,1.367074e+01,2.418405
47.30,1127,0,1.375811e+01,1.365506e+01,2.450856
47.35,1142,0,1.374290e+01,1.364022e+01,2.483118
47.40,1148,0,1.372857e+01,1.362623e+01,2.493768
47.45,1150,0,1.371510e+01,1.361311e+01,2.500094
47.50,1150,0,1.370247e+01,1.360084e+01,2.500135
47.55,1139,0,1.369068e+01,1.358945e+01,2.474450
47.60,1135,0,1.367969e+01,1.357890e+01,2.467750
47.65,1136,0,1.366949e+01,1.356917e+01,2.467306
47.70,1138,0,1.366007e+01,1.356025e+01,2.474249
47.75,1137,0,1.365141e+01,1.355214e+01,2.472050
47.80,1144,0,1.364349e+01,1.354478e+01,2.486805
47.85,1148,0,1.363629e+01,1.353816e+01,2.495864
47.90,1144,0,1.362979e+01,1.353226e+01,2.484231
47.95,1144,0,1.362398e+01,1.352706e+01,2.490617
48.00,1143,0,1.361885e+01,1.352258e+01,2.488561
48.05,1142,0,1.361437e+01,1.351878e+01,2.482970
48.10,1140,0,1.361055e+01,1.351563e+01,2.484640
48.15,1140,0,1.360735e+01,1.351312e+01,2.484622
48.20,1142,0,1.360477e+01,1.351124e+01,2.481917
48.25,1147,0,1.360279e+01,1.350996e+01,2.496302
48.30,1147,0,1.360140e+01,1.350926e+01,2.490393
48.35,1141,0,1.360059e+01,1.350910e+01,2.483354
48.40,1125,0,1.360033e+01,1.350947e+01,2.446459
48.45,1131,0,1.360062e+01,1.351034e+01,2.455898
48.50,1139,0,1.360143e+01,1.351172e+01,2.477399
48.55,1144,0,1.360276e+01,1.351360e+01,2.486203
48.60,1139,0,1.360461e+01,1.351597e+01,2.479530
48.65,1125,0,1.360696e+01,1.351884e+01,2.444588
48.70,1116,0,1.360979e+01,1.352221e+01,2.443952
48.75,1103,0,1.361311e+01,1.352609e+01,2.399290
48.80,1106,0,1.361689e+01,1.353044e+01,2.402559
48.85,1111,0,1.362114e+01,1.353530e+01,2.413366
48.90,1116,0,1.362583e+01,1.354065e+01,2.425203
48.95,1115,0,1.363097e+01,1.354648e+01,2.420813
49.00,1109,0,1.363653e+01,1.355273e+01,2.412589
49.05,1109,0,1.364250e+01,1.355941e+01,2.411330
49.10,1110,0,1.364888e+01,1.356651e+01,2.412856
49.15,1104,0,1.365566e+01,1.357405e+01,2.400522
49.20,1086,0,1.366283e+01,1.358202e+01,2.363991
49.25,826,0,1.367038e+01,1.359035e+01,1.797933
49.30,812,0,1.367829e+01,1.359906e+01,1.763460
49.35,856,0,1.368658e+01,1.360812e+01,1.860056
49.40,1098,0,1.369521e+01,1.361757e+01,2.389819
49.45,1093,0,1.370419e+01,1.362736e+01,2.379200
49.50,1097,0,1.371350e+01,1.363745e+01,2.385417
49.55,1110,0,1.372313e+01,1.364779e+01,2.414328
49.60,1128,0,1.373308e+01,1.365837e+01,2.451565
49.65,1135,0,1.374333e+01,1.366924e+01,2.469300
49.70,1141,0,1.375388e+01,1.368038e+01,2.478318
49.75,1140,0,1.376472e+01,1.369178e+01,2.478674
49.80,1127,0,1.377584e+01,1.370342e+01,2.449212
49.85,1114,0,1.378723e+01,1.371534e+01,2.424601
49.90,1110,0,1.379890e+01,1.372754e+01,2.415963
49.95,1116,0,1.381083e+01,1.373999e+01,2.424092
50.00,1120,0,1.382303e+01,1.375272e+01,2.435883
50.05,1120,0,1.383547e+01,1.376572e+01,2.443527
50.10,1119,0,1.384817e+01,1.377899e+01,2.432584
50.15,1116,0,1.386111e+01,1.379252e+01,2.427640
50.20,1117,0,1.387429e+01,1.380628e+01,2.425311
50.25,1110,0,1.388769e+01,1.382030e+01,2.414795
50.30,1103,0,1.390132e+01,1.383455e+01,2.398128
50.35,1103,0,1.391517e+01,1.384903e+01,2.398118
50.40,1102,0,1.392922e+01,1.386372e+01,2.395428
50.45,1098,0,1.394349e+01,1.387862e+01,2.386736
50.50,1098,0,1.395795e+01,1.389369e+01,2.387370
50.55,1103,0,1.397260e+01,1.390892e+01,2.396939
50.60,1086,0,1.398744e+01,1.392435e+01,2.362634
50.65,845,0,1.400246e+01,1.393990e+01,1.837449
50.70,833,0,1.401765e+01,1.395559e+01,1.813771
50.75,845,0,1.403301e+01,1.397143e+01,1.836685
50.80,1081,0,1.404854e+01,1.398741e+01,2.352009
50.85,1082,0,1.406423e+01,1.400353e+01,2.350594
50.90,1088,0,1.408008e+01,1.401979e+01,2.362488
50.95,1094,0,1.409608e+01,1.403618e+01,2.374311
51.00,1098,0,1.411223e+01,1.405270e+01,2.387471
51.05,1098,0,1.412852e+01,1.406935e+01,2.384961
51.10,1089,0,1.414495e+01,1.408613e+01,2.364241
51.15,1086,0,1.416152e+01,1.410306e+01,2.359656
51.20,1082,0,1.417823e+01,1.412014e+01,2.349316
51.25,1079,0,1.419507e+01,1.413735e+01,2.351389
51.30,1085,0,1.421203e+01,1.415469e+01,2.361165
51.35,1086,0,1.422912e+01,1.417212e+01,2.364373
51.40,1094,0,1.424632e+01,1.418965e+01,2.377600
51.45,1113,0,1.426365e+01,1.420729e+01,2.421932
51.50,1124,0,1.428108e+01,1.422507e+01,2.445167
51.55,1114,0,1.429863e+01,1.424296e+01,2.421679
51.60,1102,0,1.431629e+01,1.426095e+01,2.395523
51.65,1088,0,1.433406e+01,1.427906e+01,2.363647
51.70,1078,0,1.435194e+01,1.429729e+01,2.341603
51.75,1084,0,1.436992e+01,1.431564e+01,2.357723
51.80,1094,0,1.438799e+01,1.433408e+01,2.381042
51.85,1093,0,1.440615e+01,1.435259e+01,2.377092
51.90,1089,0,1.442440e+01,1.437116e+01,2.368530
51.95,1102,0,1.444273e+01,1.438977e+01,2.398877
52.00,1136,0,1.446114e+01,1.440846e+01,2.471934
52.05,1154,0,1.447962e+01,1.442719e+01,2.512067
52.10,1157,0,1.449817e+01,1.444595e+01,2.513362
52.15,1154,0,1.451679e+01,1.446475e+01,2.509085
52.20,1143,0,1.453548e+01,1.448361e+01,2.487687
52.25,1127,0,1.455424e+01,1.450253e+01,2.449153
52.30,1094,0,1.457306e+01,1.452145e+01,2.377095
52.35,1088,0,1.459196e+01,1.454045e+01,2.364997
52.40,1094,0,1.461091e+01,1.455952e+01,2.377833
52.45,1099,0,1.462993e+01,1.457867e+01,2.389822
52.50,1095,0,1.464900e+01,1.459787e+01,2.382508
52.55,1095,0,1.466814e+01,1.461711e+01,2.378559
52.60,1096,0,1.468733e+01,1.463640e+01,2.383361
52.65,1100,0,1.470657e+01,1.465576e+01,2.390742
52.70,1094,0,1.472587e+01,1.467514e+01,2.375660
52.75,1092,0,1.474523e+01,1.469458e+01,2.371914
52.80,1099,0,1.476463e+01,1.471411e+01,2.386769
52.85,1123,0,1.478409e+01,1.473377e+01,2.445084
52.90,1128,0,1.480359e+01,1.475347e+01,2.451012
52.95,1128,0,1.482314e+01,1.477319e+01,2.454759
53.00,1127,0,1.484271e+01,1.479291e+01,2.457036
53.05,1128,0,1.486232e+01,1.481262e+01,2.453556
53.10,1133,0,1.488196e+01,1.483233e+01,2.462107
53.15,1134,0,1.490163e+01,1.485203e+01,2.461282
53.20,1128,0,1.492133e+01,1.487172e+01,2.471808
53.25,1127,0,1.494106e+01,1.489142e+01,2.459610
53.30,1130,0,1.496082e+01,1.491116e+01,2.464328
53.35,1133,0,1.498061e+01,1.493092e+01,2.462119
53.40,1129,0,1.500044e+01,1.495072e+01,2.459093
53.45,1129,0,1.501932e+01,1.497055e+01,2.456077
53.50,1124,0,1.503930e+01,1.499042e+01,2.441953
53.55,1101,0,1.505930e+01,1.501028e+01,2.391635
53.60,1088,0,1.507932e+01,1.503021e+01,2.366707
53.65,1085,0,1.509936e+01,1.505018e+01,2.359619
53.70,1093,0,1.511942e+01,1.507019e+01,2.376991
53.75,1109,0,1.513950e+01,1.509023e+01,2.408878
53.80,1127,0,1.515959e+01,1.511028e+01,2.450407
53.85,1127,0,1.517969e+01,1.513032e+01,2.445677
53.90,1120,0,1.519981e+01,1.515037e+01,2.432219
53.95,1106,0,1.521994e+01,1.517041e+01,2.404613
54.00,1094,0,1.524008e+01,1.519045e+01,2.376130
54.05,1094,0,1.526024e+01,1.521048e+01,2.378521
54.10,1106,0,1.528040e+01,1.523053e+01,2.403478
54.15,1113,0,1.530057e+01,1.525057e+01,2.416065
54.20,1120,0,1.532075e+01,1.527061e+01,2.430845
54.25,1124,0,1.534092e+01,1.529062e+01,2.444663
54.30,1124,0,1.536110e+01,1.531060e+01,2.443571
54.35,1128,0,1.538129e+01,1.533055e+01,2.449829
54.40,1124,0,1.540147e+01,1.535046e+01,2.445549
54.45,1122,0,1.542166e+01,1.537036e+01,2.442009
54.50,1120,0,1.544186e+01,1.539026e+01,2.437679
54.55,1123,0,1.546207e+01,1.541019e+01,2.444052
54.60,1124,0,1.548230e+01,1.543017e+01,2.443105
54.65,1125,0,1.550254e+01,1.545019e+01,2.445006
54.70,1140,0,1.552279e+01,1.547030e+01,2.476157
54.75,1154,0,1.554305e+01,1.549045e+01,2.508178
54.80,1151,0,1.556333e+01,1.551065e+01,2.501673
54.85,1139,0,1.558362e+01,1.553085e+01,2.474617
54.90,1126,0,1.560393e+01,1.555101e+01,2.447571
54.95,1111,0,1.562424e+01,1.557119e+01,2.414788
55.00,1096,0,1.564455e+01,1.559138e+01,2.381193
55.05,1083,0,1.566487e+01,1.561157e+01,2.354788
55.10,1076,0,1.568519e+01,1.563175e+01,2.338544
55.15,1081,0,1.570552e+01,1.565195e+01,2.353108
55.20,1098,0,1.572585e+01,1.567217e+01,2.385903
55.25,1103,0,1.574618e+01,1.569237e+01,2.397987
55.30,1106,0,1.576650e+01,1.571257e+01,2.407405
55.35,1112,0,1.578683e+01,1.573274e+01,2.424345
55.40,1121,0,1.580715e+01,1.575289e+01,2.436650
55.45,1125,0,1.582746e+01,1.577301e+01,2.449225
55.50,1120,0,1.584777e+01,1.579310e+01,2.436331
55.55,1110,0,1.586808e+01,1.581318e+01,2.461020
55.60,1099,0,1.588839e+01,1.583326e+01,2.389696
55.65,1100,0,1.590870e+01,1.585334e+01,2.395707
55.70,1109,0,1.592900e+01,1.587342e+01,2.410712
55.75,1118,0,1.594931e+01,1.589352e+01,2.431001
55.80,1127,0,1.596962e+01,1.591363e+01,2.449989
55.85,1150,0,1.598992e+01,1.593373e+01,2.499078
55.90,1161,0,1.601022e+01,1.595381e+01,2.523788
55.95,1158,0,1.603052e+01,1.597389e+01,2.514752
56.00,1147,0,1.605082e+01,1.599398e+01,2.491913
56.05,1123,0,1.607111e+01,1.601409e+01,2.436759
56.10,1115,0,1.609141e+01,1.603421e+01,2.426160
56.15,1109,0,1.611171e+01,1.605435e+01,2.412070
56.20,1119,0,1.613201e+01,1.607448e+01,2.433525
56.25,1125,0,1.615230e+01,1.609460e+01,2.443942
56.30,1132,0,1.617259e+01,1.611470e+01,2.461137
56.35,1140,0,1.619287e+01,1.613478e+01,2.478344
56.40,1132,0,1.621314e+01,1.615485e+01,2.460445
56.45,1117,0,1.623341e+01,1.617492e+01,2.428196
56.50,1104,0,1.625367e+01,1.619498e+01,2.396211
56.55,1099,0,1.627392e+01,1.621501e+01,2.388386
56.60,1099,0,1.629416e+01,1.623503e+01,2.387262
56.65,1103,0,1.631440e+01,1.625504e+01,2.395673
56.70,1104,0,1.633464e+01,1.627505e+01,2.399424
56.75,1104,0,1.635487e+01,1.629506e+01,2.396535
56.80,1101,0,1.637510e+01,1.631509e+01,2.395539
56.85,1100,0,1.639532e+01,1.633512e+01,2.389138
56.90,1107,0,1.641555e+01,1.635517e+01,2.411749
56.95,1112,0,1.643577e+01,1.637523e+01,2.414458
57.00,1115,0,1.645599e+01,1.639530e+01,2.424205
57.05,1115,0,1.647620e+01,1.641538e+01,2.423661
57.10,1115,0,1.649642e+01,1.643546e+01,2.422485
57.15,1112,0,1.651663e+01,1.645554e+01,2.417345
57.20,1110,0,1.653684e+01,1.647561e+01,2.412124
57.25,1125,0,1.655704e+01,1.649566e+01,2.446059
57.30,1139,0,1.657724e+01,1.651564e+01,2.475354
57.35,1157,0,1.659743e+01,1.653562e+01,2.512169
57.40,1161,0,1.661760e+01,1.655558e+01,2.525633
57.45,1148,0,1.663777e+01,1.657551e+01,2.494483
57.50,1138,0,1.665792e+01,1.659544e+01,2.475570
57.55,1132,0,1.667807e+01,1.661537e+01,2.457896
57.60,1131,0,1.669821e+01,1.663529e+01,2.458281
57.65,1133,0,1.671833e+01,1.665519e+01,2.464171
57.70,1134,0,1.673846e+01,1.667508e+01,2.467649
57.75,1135,0,1.675857e+01,1.669497e+01,2.469459
57.80,1127,0,1.677868e+01,1.671487e+01,2.453122
57.85,1118,0,1.679878e+01,1.673480e+01,2.427166
57.90,1101,0,1.681888e+01,1.675476e+01,2.396894
57.95,1097,0,1.683898e+01,1.677474e+01,2.383530
58.00,1104,0,1.685908e+01,1.679474e+01,2.401202
58.05,1125,0,1.687918e+01,1.681473e+01,2.448003
58.10,1135,0,1.689927e+01,1.683468e+01,2.467508
58.15,1135,0,1.691936e+01,1.685461e+01,2.469015
58.20,1129,0,1.693943e+01,1.687456e+01,2.450674
58.25,1130,0,1.695950e+01,1.689450e+01,2.456399
58.30,1130,0,1.697957e+01,1.691445e+01,2.454482
58.35,1130,0,1.699963e+01,1.693440e+01,2.453466
58.40,1130,0,1.701968e+01,1.695435e+01,2.457169
58.45,1134,0,1.703973e+01,1.697430e+01,2.463171
58.50,1138,0,1.705977e+01,1.699424e+01,2.474037
58.55,1139,0,1.707981e+01,1.701417e+01,2.476986
58.60,1140,0,1.709983e+01,1.703408e+01,2.476546
58.65,1144,0,1.711985e+01,1.705399e+01,2.488449
58.70,1149,0,1.713987e+01,1.707392e+01,2.493717
58.75,1152,0,1.715988e+01,1.709385e+01,2.502663
58.80,1148,0,1.717989e+01,1.711379e+01,2.493609
58.85,1141,0,1.719989e+01,1.713374e+01,2.479094
58.90,1137,0,1.721989e+01,1.715371e+01,2.469228
58.95,1136,0,1.723988e+01,1.717369e+01,2.465465
59.00,1138,0,1.725987e+01,1.719367e+01,2.473357
59.05,1139,0,1.727986e+01,1.721366e+01,2.474099
59.10,1137,0,1.729984e+01,1.723365e+01,2.470332
59.15,1139,0,1.731982e+01,1.725364e+01,2.475193
59.20,1141,0,1.733979e+01,1.727363e+01,2.482184
59.25,1144,0,1.735975e+01,1.729361e+01,2.489104
59.30,1140,0,1.737971e+01,1.731359e+01,2.482827
59.35,1126,0,1.739967e+01,1.733358e+01,2.452120
59.40,1133,0,1.741962e+01,1.735359e+01,2.463755
59.45,1139,0,1.743957e+01,1.737361e+01,2.475795
59.50,1145,0,1.745951e+01,1.739362e+01,2.486299
59.55,1146,0,1.747945e+01,1.741363e+01,2.487666
59.60,1141,0,1.749938e+01,1.743363e+01,2.475524
59.65,1141,0,1.751931e+01,1.745361e+01,2.482822
59.70,1147,0,1.753922e+01,1.747356e+01,2.491562
59.75,1152,0,1.755912e+01,1.749350e+01,2.500811
59.80,1156,0,1.757903e+01,1.751345e+01,2.512092
59.85,1166,0,1.759893e+01,1.753340e+01,2.531469
59.90,1174,0,1.761882e+01,1.755337e+01,2.547467
59.95,1176,0,1.763871e+01,1.757334e+01,2.558239
60.00,1172,0,1.765859e+01,1.759333e+01,2.547794
60.05,1158,0,1.767848e+01,1.761332e+01,2.518545
60.10,870,0,1.769836e+01,1.763329e+01,1.889656
60.15,1140,0,1.771823e+01,1.765329e+01,2.477939
60.20,894,0,1.773811e+01,1.767335e+01,1.941851
60.25,1152,0,1.775798e+01,1.769336e+01,2.503249
60.30,1150,0,1.777785e+01,1.771338e+01,2.498184
60.35,1146,0,1.779771e+01,1.773341e+01,2.490927
60.40,916,0,1.781758e+01,1.775346e+01,1.990918
60.45,1143,0,1.783743e+01,1.777349e+01,2.485036
60.50,871,0,1.785729e+01,1.779350e+01,1.894036
60.55,868,0,1.787714e+01,1.781352e+01,1.888376
60.60,841,0,1.789700e+01,1.783357e+01,1.832911
60.65,836,0,1.791685e+01,1.785364e+01,1.816103
60.70,853,0,1.793671e+01,1.787373e+01,1.853245
60.75,892,0,1.795656e+01,1.789387e+01,1.937930
60.80,911,0,1.797642e+01,1.791403e+01,1.981245
60.85,858,0,1.799627e+01,1.793419e+01,1.862916
60.90,841,0,1.801613e+01,1.795436e+01,1.826338
60.95,841,0,1.803599e+01,1.797456e+01,1.827538
61.00,855,0,1.805585e+01,1.799477e+01,1.858909
61.05,898,0,1.807571e+01,1.801502e+01,1.954818
61.10,1132,0,1.809557e+01,1.803527e+01,2.461210
61.15,1131,0,1.811543e+01,1.805553e+01,2.460312
61.20,1151,0,1.813529e+01,1.807581e+01,2.503602
61.25,1161,0,1.815515e+01,1.809611e+01,2.537386
61.30,1156,0,1.817501e+01,1.811641e+01,2.513100
61.35,1136,0,1.819487e+01,1.813669e+01,2.468774
61.40,1094,0,1.821472e+01,1.815694e+01,2.379551
61.45,1056,0,1.823457e+01,1.817719e+01,2.297761
61.50,1036,0,1.825441e+01,1.819743e+01,2.251574
61.55,1026,0,1.827426e+01,1.821768e+01,2.229591
61.60,828,0,1.829410e+01,1.823796e+01,1.804508
61.65,829,0,1.831395e+01,1.825825e+01,1.801154
61.70,794,0,1.833380e+01,1.827857e+01,1.725970
61.75,780,0,1.835365e+01,1.829889e+01,1.695385
61.80,817,0,1.837350e+01,1.831921e+01,1.779778
61.85,1022,0,1.839335e+01,1.833951e+01,2.227848
61.90,1027,0,1.841319e+01,1.835981e+01,2.233362
61.95,1038,0,1.843303e+01,1.838011e+01,2.258988
62.00,1045,0,1.845288e+01,1.840043e+01,2.271636
62.05,1056,0,1.847272e+01,1.842077e+01,2.301124
62.10,1056,0,1.849257e+01,1.844114e+01,2.298050
62.15,1022,0,1.851242e+01,1.846152e+01,2.223493
62.20,789,0,1.853228e+01,1.848194e+01,1.719936
62.25,794,0,1.855215e+01,1.850238e+01,1.723844
62.30,685,0,1.857201e+01,1.852281e+01,1.488295
62.35,675,0,1.859187e+01,1.854329e+01,1.468349
62.40,679,0,1.861174e+01,1.856377e+01,1.478280
62.45,680,0,1.863161e+01,1.858427e+01,1.478013
62.50,690,0,1.865149e+01,1.860477e+01,1.501492
62.55,829,0,1.867137e+01,1.862530e+01,1.801335
62.60,837,0,1.869126e+01,1.864586e+01,1.819085
62.65,706,0,1.871116e+01,1.866642e+01,1.534296
62.70,687,0,1.873106e+01,1.868704e+01,1.493373
62.75,679,0,1.875096e+01,1.870769e+01,1.477669
62.80,681,0,1.877087e+01,1.872836e+01,1.481106
62.85,1016,0,1.879078e+01,1.874904e+01,2.207218
62.90,1021,0,1.881070e+01,1.876971e+01,2.219809
62.95,1024,0,1.883061e+01,1.879039e+01,2.224645
63.00,867,0,1.885052e+01,1.881109e+01,1.885123
63.05,1025,0,1.887044e+01,1.883179e+01,2.230219
63.10,832,0,1.889036e+01,1.885249e+01,1.809274
63.15,810,0,1.891028e+01,1.887323e+01,1.818922
63.20,779,0,1.893020e+01,1.889395e+01,1.693018
63.25,781,0,1.895012e+01,1.891468e+01,1.699916
63.30,790,0,1.897004e+01,1.893541e+01,1.722171
63.35,780,0,1.898995e+01,1.895612e+01,1.698102
63.40,795,0,1.900987e+01,1.897685e+01,1.732105
63.45,1002,0,1.902978e+01,1.899758e+01,2.177901
63.50,1012,0,1.904970e+01,1.901830e+01,2.202087
63.55,1003,0,1.906961e+01,1.903905e+01,2.179741
63.60,999,0,1.908953e+01,1.905982e+01,2.172556
63.65,992,0,1.910945e+01,1.908061e+01,2.166648
63.70,844,0,1.912936e+01,1.910139e+01,1.835424
63.75,804,0,1.914928e+01,1.912219e+01,1.748499
63.80,814,0,1.916920e+01,1.914301e+01,1.769609
63.85,1155,0,1.918912e+01,1.916386e+01,2.513128
63.90,1154,0,1.920904e+01,1.918473e+01,2.508881
63.95,1143,0,1.922896e+01,1.920561e+01,2.485051
64.00,1136,0,1.924887e+01,1.922650e+01,2.471246
64.05,1003,0,1.926879e+01,1.924741e+01,2.179848
64.10,822,0,1.928870e+01,1.926832e+01,1.788212
64.15,793,0,1.930860e+01,1.928923e+01,1.724371
64.20,768,0,1.932850e+01,1.931015e+01,1.672477
64.25,763,0,1.934839e+01,1.933106e+01,1.657483
64.30,780,0,1.936826e+01,1.935193e+01,1.694879
64.35,823,0,1.938812e+01,1.937276e+01,1.787108
64.40,1009,0,1.940797e+01,1.939357e+01,2.192716
64.45,1074,0,1.942781e+01,1.941437e+01,2.334751
64.50,1085,0,1.944763e+01,1.943515e+01,2.357387
64.55,898,0,1.946743e+01,1.945591e+01,1.953594
64.60,826,0,1.948722e+01,1.947664e+01,1.795797
64.65,813,0,1.950700e+01,1.949735e+01,1.765672
64.70,813,0,1.952676e+01,1.951805e+01,1.766625
64.75,813,0,1.954650e+01,1.953874e+01,1.765726
64.80,827,0,1.956623e+01,1.955943e+01,1.797297
64.85,1020,0,1.958594e+01,1.958011e+01,2.217684
64.90,1153,0,1.960563e+01,1.960080e+01,2.508579
64.95,1138,0,1.962530e+01,1.962147e+01,2.474199
65.00,1122,0,1.964496e+01,1.964212e+01,2.439927
65.05,1086,0,1.966459e+01,1.966277e+01,2.358901
65.10,1078,0,1.968420e+01,1.968339e+01,2.348548
65.15,1068,0,1.970379e+01,1.970401e+01,2.321684
65.20,1057,0,1.972336e+01,1.972461e+01,2.301189
65.25,1028,0,1.974290e+01,1.974518e+01,2.235756
65.30,954,0,1.976241e+01,1.976575e+01,2.076040
65.35,904,0,1.978190e+01,1.978628e+01,1.968330
65.40,904,0,1.980136e+01,1.980677e+01,1.967646
65.45,943,0,1.982078e+01,1.982721e+01,2.051533
65.50,937,0,1.984017e+01,1.984760e+01,2.041438
65.55,954,0,1.985953e+01,1.986797e+01,2.074867
65.60,1136,0,1.987886e+01,1.988830e+01,2.471990
65.65,1132,0,1.989814e+01,1.990858e+01,2.460630
65.70,1116,0,1.991740e+01,1.992881e+01,2.428055
65.75,1067,0,1.993662e+01,1.994899e+01,2.321358
65.80,1056,0,1.995580e+01,1.996913e+01,2.296887
65.85,1053,0,1.997494e+01,1.998922e+01,2.288811
65.90,1038,0,1.999403e+01,2.000925e+01,2.258741
65.95,997,0,2.001309e+01,2.002922e+01,2.171035
66.00,952,0,2.003210e+01,2.004913e+01,2.071597
66.05,886,0,2.005107e+01,2.006899e+01,1.925025
66.10,847,0,2.007000e+01,2.008880e+01,1.839700
66.15,821,0,2.008888e+01,2.010854e+01,1.783969
66.20,811,0,2.010772e+01,2.012823e+01,1.762678
66.25,821,0,2.012651e+01,2.014784e+01,1.790193
66.30,1048,0,2.014526e+01,2.016741e+01,2.278654
66.35,1069,0,2.016396e+01,2.018692e+01,2.326831
66.40,1082,0,2.018261e+01,2.020637e+01,2.352131
66.45,1087,0,2.020122e+01,2.022576e+01,2.369222
66.50,1067,0,2.021977e+01,2.024509e+01,2.326615
66.55,1043,0,2.023828e+01,2.026436e+01,2.269725
66.60,1027,0,2.025674e+01,2.028356e+01,2.233154
66.65,1021,0,2.027515e+01,2.030267e+01,2.220575
66.70,948,0,2.029350e+01,2.032173e+01,2.060663
66.75,972,0,2.031180e+01,2.034073e+01,2.112445
66.80,972,0,2.033005e+01,2.035965e+01,2.113411
66.85,1023,0,2.034825e+01,2.037850e+01,2.221410
66.90,1042,0,2.036640e+01,2.039730e+01,2.264053
66.95,1046,0,2.038449e+01,2.041604e+01,2.271648
67.00,1028,0,2.040253e+01,2.043470e+01,2.235747
67.05,1030,0,2.042052e+01,2.045329e+01,2.239376
67.10,1045,0,2.043846e+01,2.047183e+01,2.270282
67.15,1051,0,2.045634e+01,2.049030e+01,2.284567
67.20,1054,0,2.047417e+01,2.050871e+01,2.292275
67.25,1048,0,2.049194e+01,2.052705e+01,2.279494
67.30,1043,0,2.050966e+01,2.054533e+01,2.266282
67.35,1041,0,2.052733e+01,2.056354e+01,2.262422
67.40,1033,0,2.054494e+01,2.058168e+01,2.246455
67.45,947,0,2.056250e+01,2.059975e+01,2.060981
67.50,928,0,2.057999e+01,2.061776e+01,2.017335
67.55,926,0,2.059744e+01,2.063569e+01,2.012729
67.60,856,0,2.061482e+01,2.065355e+01,1.862746
67.65,826,0,2.063215e+01,2.067135e+01,1.795782
67.70,707,0,2.064942e+01,2.068908e+01,1.539894
67.75,681,0,2.066663e+01,2.070672e+01,1.483833
67.80,842,0,2.068378e+01,2.072431e+01,1.832030
67.85,1010,0,2.070088e+01,2.074181e+01,2.196654
67.90,1026,0,2.071792e+01,2.075926e+01,2.238482
67.95,1039,0,2.073491e+01,2.077664e+01,2.258983
68.00,1028,0,2.075183e+01,2.079395e+01,2.238535
68.05,860,0,2.076870e+01,2.081119e+01,1.871659
68.10,871,0,2.078551e+01,2.082836e+01,1.894010
68.15,858,0,2.080227e+01,2.084546e+01,1.864432
68.20,851,0,2.081896e+01,2.086249e+01,1.852064
68.25,855,0,2.083559e+01,2.087944e+01,1.860650
68.30,858,0,2.085217e+01,2.089633e+01,1.865442
68.35,863,0,2.086868e+01,2.091314e+01,1.880381
68.40,859,0,2.088514e+01,2.092988e+01,1.867492
68.45,851,0,2.090154e+01,2.094656e+01,1.851298
68.50,857,0,2.091788e+01,2.096317e+01,1.862571
68.55,898,0,2.093416e+01,2.097971e+01,1.950199
68.60,930,0,2.095039e+01,2.099619e+01,2.020400
68.65,888,0,2.096656e+01,2.101261e+01,1.932989
68.70,872,0,2.098267e+01,2.102896e+01,1.898077
68.75,868,0,2.099872e+01,2.104525e+01,1.889769
68.80,865,0,2.101471e+01,2.106147e+01,1.881263
68.85,863,0,2.103064e+01,2.107762e+01,1.876751
68.90,837,0,2.104652e+01,2.109370e+01,1.820766
68.95,826,0,2.106233e+01,2.110970e+01,1.794766
69.00,821,0,2.107809e+01,2.112564e+01,1.787472
69.05,821,0,2.109379e+01,2.114151e+01,1.785727
69.10,812,0,2.110942e+01,2.115731e+01,1.765604
69.15,812,0,2.112500e+01,2.117304e+01,1.766457
69.20,812,0,2.114052e+01,2.118870e+01,1.766490
69.25,796,0,2.115598e+01,2.120429e+01,1.732255
69.30,818,0,2.117138e+01,2.121983e+01,1.779703
69.35,828,0,2.118672e+01,2.123530e+01,1.803862
69.40,832,0,2.120200e+01,2.125069e+01,1.809618
69.45,833,0,2.121723e+01,2.126602e+01,1.812862
69.50,828,0,2.123239e+01,2.128128e+01,1.806180
69.55,622,0,2.124749e+01,2.129648e+01,1.352844
69.60,823,0,2.126254e+01,2.131160e+01,1.789034
69.65,499,0,2.127753e+01,2.132666e+01,1.083607
69.70,642,0,2.129245e+01,2.134165e+01,1.397637
69.75,824,0,2.130732e+01,2.135658e+01,1.790325
69.80,564,0,2.132213e+01,2.137143e+01,1.225822
69.85,832,0,2.133688e+01,2.138622e+01,1.807432
69.90,824,0,2.135157e+01,2.140094e+01,1.791410
69.95,837,0,2.136620e+01,2.141560e+01,1.818250
70.00,846,0,2.138077e+01,2.143020e+01,1.840182
70.05,843,0,2.139529e+01,2.144474e+01,1.832867
70.10,565,0,2.140975e+01,2.145922e+01,1.228609
70.15,639,0,2.142415e+01,2.147362e+01,1.391403
70.20,564,0,2.143849e+01,2.148798e+01,1.226604
70.25,558,0,2.145277e+01,2.150227e+01,1.215977
70.30,552,0,2.146700e+01,2.151649e+01,1.199473
70.35,552,0,2.148117e+01,2.153065e+01,1.200760
70.40,603,0,2.149527e+01,2.154473e+01,1.312487
70.45,845,0,2.150932e+01,2.155876e+01,1.837654
70.50,559,0,2.152331e+01,2.157273e+01,1.217105
70.55,579,0,2.153725e+01,2.158663e+01,1.260750
70.60,834,0,2.155112e+01,2.160045e+01,1.813480
70.65,791,0,2.156494e+01,2.161422e+01,1.717541
70.70,929,0,2.157870e+01,2.162792e+01,2.018559
70.75,973,0,2.159240e+01,2.164156e+01,2.114806
70.80,979,0,2.160604e+01,2.165513e+01,2.125118
70.85,951,0,2.161963e+01,2.166864e+01,2.065953
70.90,895,0,2.163316e+01,2.168208e+01,1.945275
70.95,851,0,2.164662e+01,2.169547e+01,1.848658
71.00,826,0,2.166003e+01,2.170878e+01,1.793766
71.05,617,0,2.167339e+01,2.172203e+01,1.343989
71.10,617,0,2.168669e+01,2.173522e+01,1.341824
71.15,606,0,2.169993e+01,2.174835e+01,1.317624
71.20,606,0,2.171311e+01,2.176142e+01,1.318846
71.25,793,0,2.172623e+01,2.177443e+01,1.720712
71.30,796,0,2.173930e+01,2.178737e+01,1.728896
71.35,806,0,2.175231e+01,2.180025e+01,1.753015
71.40,802,0,2.176527e+01,2.181307e+01,1.746853
71.45,590,0,2.177816e+01,2.182584e+01,1.281672
71.50,796,0,2.179100e+01,2.183853e+01,1.730839
71.55,485,0,2.180378e+01,2.185118e+01,1.057995
71.60,514,0,2.181651e+01,2.186377e+01,1.115019
71.65,521,0,2.182918e+01,2.187629e+01,1.136942
71.70,512,0,2.184180e+01,2.188876e+01,1.120624
71.75,512,0,2.185436e+01,2.190117e+01,1.117191
71.80,502,0,2.186687e+01,2.191353e+01,1.091945
71.85,522,0,2.187932e+01,2.192582e+01,1.136737
71.90,824,0,2.189171e+01,2.193806e+01,1.792468
71.95,791,0,2.190405e+01,2.195024e+01,1.723058
72.00,508,0,2.191633e+01,2.196236e+01,1.105898
72.05,538,0,2.192856e+01,2.197442e+01,1.168976
72.10,536,0,2.194073e+01,2.198643e+01,1.168288
72.15,553,0,2.195285e+01,2.199838e+01,1.201167
72.20,584,0,2.196491e+01,2.201028e+01,1.270663
72.25,594,0,2.197692e+01,2.202212e+01,1.289867
72.30,576,0,2.198887e+01,2.203390e+01,1.253095
72.35,585,0,2.200077e+01,2.204563e+01,1.273428
72.40,590,0,2.201262e+01,2.205730e+01,1.282295
72.45,539,0,2.202441e+01,2.206891e+01,1.170312
72.50,508,0,2.203614e+01,2.208047e+01,1.105502
72.55,510,0,2.204782e+01,2.209198e+01,1.109839
72.60,637,0,2.205945e+01,2.210343e+01,1.382610
72.65,600,0,2.207102e+01,2.211482e+01,1.305285
72.70,575,0,2.208255e+01,2.212616e+01,1.247771
72.75,563,0,2.209402e+01,2.213745e+01,1.225760
72.80,538,0,2.210543e+01,2.214869e+01,1.169162
72.85,501,0,2.211680e+01,2.215986e+01,1.090394
72.90,491,0,2.212811e+01,2.217099e+01,1.065889
72.95,559,0,2.213937e+01,2.218206e+01,1.214521
73.00,806,0,2.215057e+01,2.219308e+01,1.751394
73.05,786,0,2.216172e+01,2.220405e+01,1.708826
73.10,791,0,2.217282e+01,2.221497e+01,1.718237
73.15,791,0,2.218387e+01,2.222583e+01,1.720769
73.20,791,0,2.219486e+01,2.223664e+01,1.717443
73.25,798,0,2.220580e+01,2.224739e+01,1.736156
73.30,829,0,2.221670e+01,2.225809e+01,1.800441
73.35,849,0,2.222753e+01,2.226875e+01,1.845832
73.40,814,0,2.223832e+01,2.227935e+01,1.769881
73.45,796,0,2.224905e+01,2.228989e+01,1.728273
73.50,501,0,2.225974e+01,2.230039e+01,1.090323
73.55,515,0,2.227037e+01,2.231083e+01,1.125458
73.60,495,0,2.228095e+01,2.232123e+01,1.080210
73.65,489,0,2.229149e+01,2.233157e+01,1.061243
73.70,489,0,2.230197e+01,2.234187e+01,1.069156
73.75,491,0,2.231240e+01,2.235211e+01,1.068787
73.80,532,0,2.232278e+01,2.236231e+01,1.154978
73.85,588,0,2.233310e+01,2.237245e+01,1.280704
73.90,525,0,2.234338e+01,2.238255e+01,1.144417
73.95,484,0,2.235361e+01,2.239260e+01,1.054301
74.00,475,0,2.236379e+01,2.240260e+01,1.037862
74.05,796,0,2.237392e+01,2.241255e+01,1.734173
74.10,859,0,2.238400e+01,2.242244e+01,1.870323
74.15,953,0,2.239403e+01,2.243230e+01,2.073986
74.20,960,0,2.240401e+01,2.244209e+01,2.087094
74.25,930,0,2.241394e+01,2.245184e+01,2.022941
74.30,852,0,2.242382e+01,2.246154e+01,1.852847
74.35,824,0,2.243366e+01,2.247119e+01,1.789802
74.40,814,0,2.244344e+01,2.248079e+01,1.771387
74.45,812,0,2.245317e+01,2.249034e+01,1.763149
74.50,802,0,2.246286e+01,2.249985e+01,1.750853
74.55,576,0,2.247250e+01,2.250931e+01,1.252056
74.60,822,0,2.248209e+01,2.251871e+01,1.789133
74.65,618,0,2.249163e+01,2.252807e+01,1.342685
74.70,805,0,2.250112e+01,2.253739e+01,1.760305
74.75,782,0,2.251057e+01,2.254666e+01,1.705853
74.80,782,0,2.251997e+01,2.255588e+01,1.701550
74.85,782,0,2.252932e+01,2.256505e+01,1.700031
74.90,782,0,2.253863e+01,2.257418e+01,1.701625
74.95,782,0,2.254788e+01,2.258326e+01,1.702540
75.00,791,0,2.255709e+01,2.259228e+01,1.718934
75.05,806,0,2.256625e+01,2.260126e+01,1.757658
75.10,914,0,2.257536e+01,2.261020e+01,1.990242
75.15,922,0,2.258443e+01,2.261909e+01,2.004819
75.20,911,0,2.259345e+01,2.262793e+01,1.979586
75.25,802,0,2.260243e+01,2.263672e+01,1.744292
75.30,802,0,2.261136e+01,2.264547e+01,1.744743
75.35,797,0,2.262023e+01,2.265416e+01,1.730849
75.40,514,0,2.262907e+01,2.266282e+01,1.117870
75.45,500,0,2.263786e+01,2.267143e+01,1.093597
75.50,480,0,2.264660e+01,2.268000e+01,1.049657
75.55,483,0,2.265529e+01,2.268852e+01,1.050615
75.60,507,0,2.266394e+01,2.269700e+01,1.102593
75.65,563,0,2.267255e+01,2.270543e+01,1.223357
75.70,595,0,2.268111e+01,2.271381e+01,1.294878
75.75,623,0,2.268962e+01,2.272214e+01,1.353955
75.80,623,0,2.269808e+01,2.273044e+01,1.354235
75.85,582,0,2.270651e+01,2.273869e+01,1.263488
75.90,507,0,2.271489e+01,2.274690e+01,1.104717
75.95,485,0,2.272323e+01,2.275506e+01,1.057133
76.00,465,0,2.273152e+01,2.276319e+01,1.012003
76.05,502,0,2.273976e+01,2.277127e+01,1.091061
76.10,798,0,2.274797e+01,2.277930e+01,1.734358
76.15,774,0,2.275612e+01,2.278729e+01,1.683709
76.20,765,0,2.276424e+01,2.279524e+01,1.665513
76.25,507,0,2.277231e+01,2.280315e+01,1.108089
76.30,790,0,2.278034e+01,2.281101e+01,1.725624
76.35,495,0,2.278832e+01,2.281882e+01,1.080407
76.40,778,0,2.279626e+01,2.282660e+01,1.693424
76.45,464,0,2.280416e+01,2.283433e+01,1.011744
76.50,525,0,2.281201e+01,2.284202e+01,1.143602
76.55,759,0,2.281982e+01,2.284966e+01,1.656101
76.60,453,0,2.282759e+01,2.285726e+01,0.987601
76.65,521,0,2.283532e+01,2.286482e+01,1.133850
76.70,768,0,2.284300e+01,2.287234e+01,1.676052
76.75,469,0,2.285064e+01,2.287981e+01,1.023173
76.80,768,0,2.285823e+01,2.288724e+01,1.671471
76.85,491,0,2.286579e+01,2.289464e+01,1.067499
76.90,771,0,2.287330e+01,2.290199e+01,1.675702
76.95,489,0,2.288077e+01,2.290930e+01,1.061963
77.00,766,0,2.288820e+01,2.291656e+01,1.664030
77.05,489,0,2.289559e+01,2.292379e+01,1.064184
77.10,783,0,2.290294e+01,2.293098e+01,1.700507
77.15,788,0,2.291024e+01,2.293812e+01,1.713192
77.20,788,0,2.291751e+01,2.294522e+01,1.716569
77.25,786,0,2.292473e+01,2.295229e+01,1.710934
77.30,782,0,2.293191e+01,2.295931e+01,1.699932
77.35,791,0,2.293906e+01,2.296629e+01,1.722021
77.40,807,0,2.294616e+01,2.297324e+01,1.754366
77.45,829,0,2.295322e+01,2.298014e+01,1.799866
77.50,800,0,2.296024e+01,2.298700e+01,1.738266
77.55,775,0,2.296722e+01,2.299382e+01,1.684566
77.60,453,0,2.297416e+01,2.300061e+01,0.986982
77.65,536,0,2.298106e+01,2.300736e+01,1.169825
77.70,623,0,2.298792e+01,2.301406e+01,1.355524
77.75,959,0,2.299474e+01,2.302072e+01,2.082046
77.80,724,0,2.300152e+01,2.302734e+01,1.575077
77.85,794,0,2.300826e+01,2.303392e+01,1.724875
77.90,755,0,2.301496e+01,2.304046e+01,1.640510
77.95,712,0,2.302162e+01,2.304696e+01,1.547601
78.00,600,0,2.302825e+01,2.305343e+01,1.304922
78.05,622,0,2.303483e+01,2.305986e+01,1.352781
78.10,755,0,2.304138e+01,2.306625e+01,1.642660
78.15,930,0,2.304788e+01,2.307260e+01,2.020714
78.20,611,0,2.305435e+01,2.307891e+01,1.329301
78.25,592,0,2.306078e+01,2.308519e+01,1.287995
78.30,484,0,2.306718e+01,2.309143e+01,1.053193
78.35,489,0,2.307353e+01,2.309763e+01,1.060612
78.40,543,0,2.307985e+01,2.310379e+01,1.181305
78.45,663,0,2.308613e+01,2.310992e+01,1.441767
78.50,711,0,2.309237e+01,2.311600e+01,1.546343
78.55,532,0,2.309858e+01,2.312205e+01,1.179201
78.60,525,0,2.310474e+01,2.312806e+01,1.145279
78.65,496,0,2.311087e+01,2.313404e+01,1.078283
78.70,496,0,2.311696e+01,2.313998e+01,1.081516
78.75,512,0,2.312302e+01,2.314588e+01,1.116141
78.80,544,0,2.312904e+01,2.315175e+01,1.185452
78.85,588,0,2.313502e+01,2.315758e+01,1.275926
78.90,556,0,2.314096e+01,2.316337e+01,1.211195
78.95,544,0,2.314687e+01,2.316913e+01,1.186770
79.00,559,0,2.315275e+01,2.317485e+01,1.215768
79.05,623,0,2.315858e+01,2.318053e+01,1.493920
79.10,764,0,2.316438e+01,2.318618e+01,1.675782
79.15,835,0,2.317015e+01,2.319179e+01,1.830317
79.20,865,0,2.317588e+01,2.319737e+01,1.960459
79.25,865,0,2.318157e+01,2.320292e+01,1.901962
79.30,840,0,2.318723e+01,2.320843e+01,1.837725
79.35,802,0,2.319286e+01,2.321391e+01,1.760338
79.40,568,0,2.319844e+01,2.321935e+01,1.246181
79.45,548,0,2.320400e+01,2.322476e+01,1.205416
79.50,522,0,2.320952e+01,2.323014e+01,1.144751
79.55,724,0,2.321500e+01,2.323548e+01,1.621371
79.60,707,0,2.322045e+01,2.324079e+01,1.549542
79.65,807,0,2.322587e+01,2.324606e+01,1.768260
79.70,755,0,2.323125e+01,2.325130e+01,1.694062
79.75,618,0,2.323660e+01,2.325650e+01,1.352814
79.80,600,0,2.324191e+01,2.326167e+01,1.321467
79.85,469,0,2.324719e+01,2.326681e+01,1.029221
79.90,469,0,2.325243e+01,2.327192e+01,1.060741
79.95,464,0,2.325764e+01,2.327700e+01,1.027617
80.00,470,0,2.326282e+01,2.328204e+01,1.034222
80.05,489,0,2.326796e+01,2.328705e+01,1.119126
80.10,568,0,2.327308e+01,2.329202e+01,1.250807
80.15,484,0,2.327815e+01,2.329696e+01,1.059003
80.20,475,0,2.328320e+01,2.330187e+01,1.043320
80.25,477,0,2.328821e+01,2.330675e+01,1.044623
80.30,480,0,2.329319e+01,2.331160e+01,1.054116
80.35,483,0,2.329814e+01,2.331641e+01,1.061696
80.40,484,0,2.330305e+01,2.332119e+01,1.061375
80.45,482,0,2.330794e+01,2.332594e+01,1.055146
80.50,485,0,2.331279e+01,2.333066e+01,1.062642
80.55,485,0,2.331761e+01,2.333535e+01,1.065144
80.60,482,0,2.332239e+01,2.334000e+01,1.054814
80.65,482,0,2.332715e+01,2.334462e+01,1.057795
80.70,480,0,2.333187e+01,2.334922e+01,1.077335
80.75,479,0,2.333656e+01,2.335378e+01,1.042177
80.80,479,0,2.334122e+01,2.335831e+01,1.042006
80.85,484,0,2.334585e+01,2.336281e+01,1.056308
80.90,485,0,2.335045e+01,2.336728e+01,1.056239
80.95,482,0,2.335501e+01,2.337172e+01,1.049276
81.00,484,0,2.335955e+01,2.337613e+01,1.056755
81.05,488,0,2.336406e+01,2.338051e+01,1.061865
81.10,495,0,2.336853e+01,2.338486e+01,1.076089
81.15,501,0,2.337297e+01,2.338918e+01,1.090701
81.20,506,0,2.337739e+01,2.339347e+01,1.101838
81.25,521,0,2.338177e+01,2.339772e+01,1.132057
81.30,556,0,2.338612e+01,2.340195e+01,1.210288
81.35,588,0,2.339045e+01,2.340615e+01,1.281673
81.40,749,0,2.339474e+01,2.341031e+01,1.630095
81.45,502,0,2.339900e+01,2.341446e+01,1.093626
81.50,502,0,2.340324e+01,2.341857e+01,1.093379
81.55,469,0,2.340744e+01,2.342265e+01,1.018129
81.60,464,0,2.341162e+01,2.342671e+01,1.011387
81.65,465,0,2.341576e+01,2.343073e+01,1.012219
81.70,475,0,2.341988e+01,2.343473e+01,1.031708
81.75,479,0,2.342397e+01,2.343870e+01,1.046649
81.80,475,0,2.342803e+01,2.344264e+01,1.034069
81.85,475,0,2.343206e+01,2.344655e+01,1.032183
81.90,480,0,2.343606e+01,2.345044e+01,1.046353
81.95,464,0,2.344003e+01,2.345429e+01,1.010963
82.00,459,0,2.344398e+01,2.345812e+01,0.998552
82.05,484,0,2.344790e+01,2.346192e+01,1.055155
82.10,484,0,2.345178e+01,2.346569e+01,1.053845
82.15,475,0,2.345564e+01,2.346943e+01,1.032483
82.20,464,0,2.345948e+01,2.347315e+01,1.011397
82.25,464,0,2.346328e+01,2.347683e+01,1.010022
82.30,464,0,2.346706e+01,2.348049e+01,1.008403
82.35,463,0,2.347081e+01,2.348413e+01,1.009481
82.40,463,0,2.347453e+01,2.348774e+01,1.007379
82.45,465,0,2.347823e+01,2.349132e+01,1.017479
82.50,465,0,2.348189e+01,2.349487e+01,1.013196
82.55,464,0,2.348553e+01,2.349840e+01,1.011620
82.60,464,0,2.348915e+01,2.350190e+01,1.008523
82.65,464,0,2.349274e+01,2.350537e+01,1.012307
82.70,464,0,2.349630e+01,2.350882e+01,1.010596
82.75,463,0,2.349983e+01,2.351225e+01,1.007138
82.80,465,0,2.350334e+01,2.351564e+01,1.015409
82.85,754,0,2.350682e+01,2.351902e+01,1.640920
82.90,769,0,2.351027e+01,2.352236e+01,1.673131
82.95,502,0,2.351370e+01,2.352568e+01,1.093443
83.00,582,0,2.351710e+01,2.352897e+01,1.267710
83.05,489,0,2.352048e+01,2.353224e+01,1.062961
83.10,470,0,2.352383e+01,2.353548e+01,1.023820
83.15,460,0,2.352715e+01,2.353870e+01,1.004977
83.20,464,0,2.353045e+01,2.354189e+01,1.010210
83.25,469,0,2.353372e+01,2.354505e+01,1.020602
83.30,480,0,2.353697e+01,2.354819e+01,1.044438
83.35,489,0,2.354019e+01,2.355131e+01,1.065058
83.40,502,0,2.354339e+01,2.355440e+01,1.095163
83.45,536,0,2.354656e+01,2.355746e+01,1.168413
83.50,697,0,2.354971e+01,2.356050e+01,1.516690
83.55,721,0,2.355283e+01,2.356352e+01,1.567578
83.60,739,0,2.355593e+01,2.356650e+01,1.603719
83.65,715,0,2.355900e+01,2.356947e+01,1.555778
83.70,579,0,2.356205e+01,2.357241e+01,1.258293
83.75,753,0,2.356507e+01,2.357533e+01,1.638179
83.80,604,0,2.356807e+01,2.357822e+01,1.313233
83.85,786,0,2.357105e+01,2.358110e+01,1.708724
83.90,531,0,2.357400e+01,2.358395e+01,1.152734
83.95,495,0,2.357693e+01,2.358677e+01,1.077958
84.00,464,0,2.357983e+01,2.358958e+01,1.009857
84.05,464,0,2.358271e+01,2.359236e+01,1.007338
84.10,459,0,2.358557e+01,2.359512e+01,0.998508
84.15,458,0,2.358840e+01,2.359786e+01,0.997354
84.20,458,0,2.359121e+01,2.360057e+01,0.995325
84.25,453,0,2.359400e+01,2.360326e+01,0.986139
84.30,489,0,2.359676e+01,2.360593e+01,1.065812
84.35,540,0,2.359950e+01,2.360857e+01,1.176801
84.40,495,0,2.360222e+01,2.361119e+01,1.078624
84.45,464,0,2.360492e+01,2.361379e+01,1.008299
84.50,437,0,2.360759e+01,2.361637e+01,0.951020
84.55,424,0,2.361024e+01,2.361892e+01,0.928451
84.60,432,0,2.361286e+01,2.362145e+01,0.942338
84.65,441,0,2.361547e+01,2.362396e+01,0.960195
84.70,442,0,2.361805e+01,2.362645e+01,0.964534
84.75,447,0,2.362061e+01,2.362891e+01,0.974256
84.80,458,0,2.362315e+01,2.363136e+01,0.997243
84.85,474,0,2.362566e+01,2.363378e+01,1.032471
84.90,772,0,2.362816e+01,2.363617e+01,1.680566
84.95,758,0,2.363063e+01,2.363855e+01,1.652573
85.00,797,0,2.363308e+01,2.364090e+01,1.735633
85.05,946,0,2.363551e+01,2.364324e+01,2.058424
85.10,968,0,2.363792e+01,2.364555e+01,2.101877
85.15,968,0,2.364030e+01,2.364783e+01,2.103571
85.20,946,0,2.364267e+01,2.365010e+01,2.056754
85.25,789,0,2.364501e+01,2.365235e+01,1.713687
85.30,796,0,2.364733e+01,2.365458e+01,1.728745
85.35,769,0,2.364963e+01,2.365678e+01,1.671951
85.40,464,0,2.365191e+01,2.365896e+01,1.008941
85.45,452,0,2.365417e+01,2.366113e+01,0.981644
85.50,560,0,2.365641e+01,2.366327e+01,1.217342
85.55,865,0,2.365862e+01,2.366539e+01,1.879277
85.60,758,0,2.366082e+01,2.366749e+01,1.655653
85.65,703,0,2.366299e+01,2.366958e+01,1.527684
85.70,447,0,2.366515e+01,2.367164e+01,0.973262
85.75,447,0,2.366728e+01,2.367369e+01,0.972190
85.80,447,0,2.366940e+01,2.367571e+01,0.970881
85.85,446,0,2.367149e+01,2.367772e+01,0.972109
85.90,452,0,2.367357e+01,2.367971e+01,0.983040
85.95,469,0,2.367562e+01,2.368167e+01,1.018528
86.00,490,0,2.367765e+01,2.368362e+01,1.067269
86.05,500,0,2.367967e+01,2.368554e+01,1.088673
86.10,525,0,2.368166e+01,2.368745e+01,1.140682
86.15,536,0,2.368364e+01,2.368933e+01,1.169114
86.20,548,0,2.368560e+01,2.369120e+01,1.193449
86.25,554,0,2.368753e+01,2.369304e+01,1.207060
86.30,536,0,2.368945e+01,2.369487e+01,1.163610
86.35,488,0,2.369135e+01,2.369668e+01,1.062090
86.40,464,0,2.369323e+01,2.369847e+01,1.010843
86.45,453,0,2.369509e+01,2.370024e+01,0.984383
86.50,458,0,2.369693e+01,2.370199e+01,0.997219
86.55,458,0,2.369875e+01,2.370373e+01,0.996478
86.60,452,0,2.370055e+01,2.370545e+01,0.983777
86.65,442,0,2.370234e+01,2.370715e+01,0.962363
86.70,440,0,2.370411e+01,2.370883e+01,0.960755
86.75,441,0,2.370585e+01,2.371049e+01,0.959712
86.80,447,0,2.370758e+01,2.371214e+01,0.974911
86.85,485,0,2.370929e+01,2.371376e+01,1.055601
86.90,536,0,2.371099e+01,2.371537e+01,1.164659
86.95,536,0,2.371266e+01,2.371696e+01,1.165393
87.00,453,0,2.371432e+01,2.371853e+01,0.989091
87.05,489,0,2.371596e+01,2.372008e+01,1.061289
87.10,568,0,2.371758e+01,2.372162e+01,1.237377
87.15,616,0,2.371918e+01,2.372313e+01,1.341835
87.20,829,0,2.372077e+01,2.372463e+01,1.803214
87.25,593,0,2.372233e+01,2.372611e+01,1.289852
87.30,833,0,2.372388e+01,2.372758e+01,1.810913
87.35,579,0,2.372541e+01,2.372903e+01,1.260173
87.40,681,0,2.372693e+01,2.373046e+01,1.486179
87.45,715,0,2.372842e+01,2.373188e+01,1.553583
87.50,715,0,2.372990e+01,2.373328e+01,1.553993
87.55,792,0,2.373137e+01,2.373466e+01,1.720137
87.60,698,0,2.373281e+01,2.373603e+01,1.517904
87.65,703,0,2.373424e+01,2.373738e+01,1.528528
87.70,464,0,2.373566e+01,2.373871e+01,1.008948
87.75,500,0,2.373705e+01,2.374003e+01,1.086831
87.80,475,0,2.373843e+01,2.374134e+01,1.031043
87.85,475,0,2.373979e+01,2.374263e+01,1.033578
87.90,470,0,2.374114e+01,2.374390e+01,1.023574
87.95,457,0,2.374247e+01,2.374516e+01,0.991457
88.00,446,0,2.374378e+01,2.374641e+01,0.970746
88.05,441,0,2.374508e+01,2.374763e+01,0.958305
88.10,442,0,2.374636e+01,2.374885e+01,0.961336
88.15,447,0,2.374763e+01,2.375004e+01,0.971944
88.20,449,0,2.374888e+01,2.375123e+01,0.975534
88.25,452,0,2.375011e+01,2.375239e+01,0.988486
88.30,452,0,2.375133e+01,2.375355e+01,0.990500
88.35,452,0,2.375253e+01,2.375468e+01,0.987004
88.40,451,0,2.375372e+01,2.375580e+01,0.986668
88.45,452,0,2.375489e+01,2.375691e+01,0.987407
88.50,465,0,2.375604e+01,2.375800e+01,1.009457
88.55,526,0,2.375718e+01,2.375908e+01,1.145822
88.60,526,0,2.375831e+01,2.376014e+01,1.145888
88.65,489,0,2.375942e+01,2.376119e+01,1.063179
88.70,464,0,2.376051e+01,2.376222e+01,1.008860
88.75,495,0,2.376159e+01,2.376324e+01,1.126389
88.80,548,0,2.376265e+01,2.376424e+01,1.236865
88.85,585,0,2.376370e+01,2.376522e+01,1.282137
88.90,829,0,2.376473e+01,2.376619e+01,1.839133
88.95,849,0,2.376575e+01,2.376714e+01,1.863720
89.00,981,0,2.376675e+01,2.376808e+01,2.149433
89.05,1029,0,2.376774e+01,2.376901e+01,2.260972
89.10,1043,0,2.376871e+01,2.376992e+01,2.287255
89.15,1043,0,2.376967e+01,2.377082e+01,2.287838
89.20,1042,0,2.377061e+01,2.377170e+01,2.285263
89.25,1036,0,2.377154e+01,2.377257e+01,2.276020
89.30,1006,0,2.377246e+01,2.377343e+01,2.210289
89.35,968,0,2.377336e+01,2.377427e+01,2.125546
89.40,941,0,2.377424e+01,2.377510e+01,2.068319
89.45,940,0,2.377511e+01,2.377592e+01,2.066159
89.50,956,0,2.377597e+01,2.377672e+01,2.103323
89.55,857,0,2.377681e+01,2.377750e+01,1.880697
89.60,758,0,2.377764e+01,2.377827e+01,1.667077
89.65,529,0,2.377846e+01,2.377903e+01,1.160735
89.70,469,0,2.377926e+01,2.377978e+01,1.030682
89.75,442,0,2.378005e+01,2.378052e+01,0.969562
89.80,442,0,2.378082e+01,2.378124e+01,0.975174
89.85,432,0,2.378158e+01,2.378195e+01,0.947132
89.90,463,0,2.378233e+01,2.378264e+01,1.021236
89.95,543,0,2.378306e+01,2.378333e+01,1.193973
90.00,559,0,2.378378e+01,2.378399e+01,1.224609
90.05,579,0,2.378449e+01,2.378465e+01,1.270788
90.10,718,0,2.378518e+01,2.378529e+01,1.577386
90.15,579,0,2.378586e+01,2.378592e+01,1.273018
90.20,792,0,2.378652e+01,2.378654e+01,1.737809
90.25,676,0,2.378718e+01,2.378714e+01,1.482491
90.30,769,0,2.378782e+01,2.378773e+01,1.688993
90.35,568,0,2.378844e+01,2.378831e+01,1.248353
90.40,754,0,2.378906e+01,2.378887e+01,1.654565
90.45,475,0,2.378966e+01,2.378943e+01,1.044500
90.50,482,0,2.379024e+01,2.378997e+01,1.064110
90.55,469,0,2.379082e+01,2.379050e+01,1.028872
90.60,463,0,2.379138e+01,2.379102e+01,1.019288
90.65,451,0,2.379193e+01,2.379153e+01,0.989443
90.70,447,0,2.379247e+01,2.379202e+01,0.981636
90.75,453,0,2.379299e+01,2.379250e+01,0.996304
90.80,469,0,2.379350e+01,2.379297e+01,1.045212
90.85,469,0,2.379400e+01,2.379343e+01,1.028934
90.90,457,0,2.379449e+01,2.379388e+01,1.009254
90.95,451,0,2.379497e+01,2.379431e+01,0.992580
91.00,451,0,2.379543e+01,2.379474e+01,0.993531
91.05,452,0,2.379588e+01,2.379515e+01,0.992574
91.10,458,0,2.379632e+01,2.379554e+01,1.007056
91.15,505,0,2.379674e+01,2.379593e+01,1.108501
91.20,512,0,2.379716e+01,2.379631e+01,1.128838
91.25,568,0,2.379756e+01,2.379667e+01,1.248476
91.30,585,0,2.379795e+01,2.379702e+01,1.284069
91.35,543,0,2.379832e+01,2.379736e+01,1.193609
91.40,577,0,2.379869e+01,2.379769e+01,1.265966
91.45,758,0,2.379904e+01,2.379800e+01,1.662491
91.50,458,0,2.379939e+01,2.379831e+01,1.007330
91.55,675,0,2.379972e+01,2.379860e+01,1.481691
91.60,452,0,2.380004e+01,2.379888e+01,0.989788
91.65,457,0,2.380034e+01,2.379915e+01,1.003822
91.70,485,0,2.380064e+01,2.379941e+01,1.063963
91.75,519,0,2.380092e+01,2.379966e+01,1.140032
91.80,518,0,2.380120e+01,2.379990e+01,1.133879
91.85,493,0,2.380146e+01,2.380013e+01,1.083613
91.90,458,0,2.380171e+01,2.380035e+01,1.005837
91.95,458,0,2.380195e+01,2.380056e+01,1.007705
92.00,522,0,2.380217e+01,2.380075e+01,1.145187
92.05,718,0,2.380239e+01,2.380093e+01,1.573174
92.10,715,0,2.380260e+01,2.380111e+01,1.568821
92.15,502,0,2.380279e+01,2.380127e+01,1.099926
92.20,505,0,2.380297e+01,2.380142e+01,1.110825
92.25,475,0,2.380315e+01,2.380156e+01,1.041235
92.30,469,0,2.380331e+01,2.380169e+01,1.029749
92.35,479,0,2.380346e+01,2.380182e+01,1.077935
92.40,499,0,2.380360e+01,2.380193e+01,1.113964
92.45,564,0,2.380373e+01,2.380203e+01,1.273132
92.50,739,0,2.380385e+01,2.380212e+01,1.663460
92.55,768,0,2.380395e+01,2.380219e+01,1.682523
92.60,549,0,2.380405e+01,2.380226e+01,1.208712
92.65,548,0,2.380414e+01,2.380232e+01,1.202273
92.70,526,0,2.380421e+01,2.380237e+01,1.151781
92.75,548,0,2.380428e+01,2.380241e+01,1.233614
92.80,579,0,2.380433e+01,2.380244e+01,1.268182
92.85,584,0,2.380438e+01,2.380245e+01,1.280984
92.90,523,0,2.380441e+01,2.380246e+01,1.154729
92.95,487,0,2.380444e+01,2.380246e+01,1.067950
93.00,474,0,2.380445e+01,2.380244e+01,1.041856
93.05,463,0,2.380445e+01,2.380242e+01,1.016034
93.10,463,0,2.380445e+01,2.380239e+01,1.015868
93.15,457,0,2.380443e+01,2.380234e+01,1.002500
93.20,463,0,2.380440e+01,2.380229e+01,1.018288
93.25,485,0,2.380436e+01,2.380222e+01,1.065454
93.30,493,0,2.380432e+01,2.380215e+01,1.115383
93.35,495,0,2.380426e+01,2.380206e+01,1.124861
93.40,489,0,2.380419e+01,2.380197e+01,1.073958
93.45,474,0,2.380412e+01,2.380187e+01,1.038071
93.50,463,0,2.380403e+01,2.380175e+01,1.017401
93.55,475,0,2.380393e+01,2.380163e+01,1.043539
93.60,479,0,2.380383e+01,2.380150e+01,1.047428
93.65,485,0,2.380371e+01,2.380136e+01,1.065110
93.70,485,0,2.380358e+01,2.380121e+01,1.060745
93.75,470,0,2.380345e+01,2.380105e+01,1.034136
93.80,453,0,2.380330e+01,2.380088e+01,0.994165
93.85,452,0,2.380315e+01,2.380070e+01,0.996622
93.90,453,0,2.380299e+01,2.380052e+01,0.989360
93.95,488,0,2.380281e+01,2.380032e+01,1.069606
94.00,760,0,2.380263e+01,2.380012e+01,1.696967
94.05,585,0,2.380244e+01,2.379990e+01,1.285556
94.10,768,0,2.380224e+01,2.379968e+01,1.681597
94.15,489,0,2.380203e+01,2.379944e+01,1.108653
94.20,588,0,2.380181e+01,2.379920e+01,1.332795
94.25,512,0,2.380158e+01,2.379895e+01,1.123231
94.30,506,0,2.380134e+01,2.379869e+01,1.139970
94.35,505,0,2.380109e+01,2.379842e+01,1.108397
94.40,505,0,2.380083e+01,2.379814e+01,1.107047
94.45,526,0,2.380057e+01,2.379786e+01,1.156433
94.50,772,0,2.380029e+01,2.379756e+01,1.734425
94.55,503,0,2.380001e+01,2.379726e+01,1.100043
94.60,797,0,2.379972e+01,2.379694e+01,1.758036
94.65,772,0,2.379942e+01,2.379662e+01,1.699437
94.70,789,0,2.379911e+01,2.379629e+01,1.765352
94.75,815,0,2.379879e+01,2.379596e+01,1.790013
94.80,815,0,2.379846e+01,2.379561e+01,1.823072
94.85,833,0,2.379812e+01,2.379526e+01,1.829173
94.90,845,0,2.379778e+01,2.379489e+01,1.854538
94.95,845,0,2.379743e+01,2.379452e+01,1.856790
95.00,758,0,2.379706e+01,2.379414e+01,1.660399
95.05,732,0,2.379669e+01,2.379375e+01,1.635710
95.10,681,0,2.379631e+01,2.379336e+01,1.495330
95.15,512,0,2.379592e+01,2.379295e+01,1.123036
95.20,742,0,2.379553e+01,2.379254e+01,1.664652
95.25,436,0,2.379512e+01,2.379212e+01,0.957264
95.30,493,0,2.379471e+01,2.379169e+01,1.081105
95.35,485,0,2.379429e+01,2.379125e+01,1.068169
95.40,485,0,2.379386e+01,2.379080e+01,1.063112
95.45,479,0,2.379342e+01,2.379035e+01,1.051887
95.50,474,0,2.379297e+01,2.378988e+01,1.081359
95.55,485,0,2.379252e+01,2.378941e+01,1.061292
95.60,765,0,2.379205e+01,2.378893e+01,1.679354
95.65,577,0,2.379158e+01,2.378844e+01,1.264399
95.70,815,0,2.379110e+01,2.378795e+01,1.787771
95.75,737,0,2.379062e+01,2.378744e+01,1.660116
95.80,737,0,2.379012e+01,2.378693e+01,1.636658
95.85,583,0,2.378962e+01,2.378641e+01,1.280324
95.90,754,0,2.378910e+01,2.378588e+01,1.654963
95.95,446,0,2.378859e+01,2.378535e+01,0.978672
96.00,752,0,2.378806e+01,2.378481e+01,1.648292
96.05,445,0,2.378752e+01,2.378425e+01,0.975531
96.10,469,0,2.378698e+01,2.378370e+01,1.031790
96.15,469,0,2.378643e+01,2.378313e+01,1.031800
96.20,468,0,2.378587e+01,2.378256e+01,1.074426
96.25,468,0,2.378530e+01,2.378197e+01,1.020353
96.30,468,0,2.378473e+01,2.378139e+01,1.018975
96.35,446,0,2.378415e+01,2.378079e+01,0.973438
96.40,663,0,2.378356e+01,2.378018e+01,1.443290
96.45,758,0,2.378296e+01,2.377957e+01,1.648870
96.50,748,0,2.378235e+01,2.377895e+01,1.626932
96.55,751,0,2.378174e+01,2.377832e+01,1.637764
96.60,777,0,2.378112e+01,2.377768e+01,1.703322
96.65,768,0,2.378049e+01,2.377704e+01,1.673501
96.70,768,0,2.377986e+01,2.377639e+01,1.673316
96.75,763,0,2.377921e+01,2.377573e+01,1.661203
96.80,582,0,2.377856e+01,2.377507e+01,1.268809
96.85,765,0,2.377790e+01,2.377439e+01,1.665256
96.90,440,0,2.377724e+01,2.377372e+01,0.961026
96.95,742,0,2.377657e+01,2.377303e+01,1.617948
97.00,565,0,2.377589e+01,2.377234e+01,1.230756
97.05,768,0,2.377520e+01,2.377164e+01,1.670000
97.10,698,0,2.377450e+01,2.377093e+01,1.516259
97.15,730,0,2.377380e+01,2.377022e+01,1.586609
97.20,577,0,2.377309e+01,2.376949e+01,1.254883
97.25,759,0,2.377238e+01,2.376876e+01,1.649405
97.30,474,0,2.377165e+01,2.376803e+01,1.028722
97.35,801,0,2.377092e+01,2.376729e+01,1.742994
97.40,685,0,2.377018e+01,2.376653e+01,1.490364
97.45,853,0,2.376944e+01,2.376578e+01,1.852907
97.50,658,0,2.376869e+01,2.376501e+01,1.429640
97.55,754,0,2.376793e+01,2.376424e+01,1.638255
97.60,665,0,2.376716e+01,2.376346e+01,1.447101
97.65,661,0,2.376639e+01,2.376267e+01,1.438192
97.70,661,0,2.376561e+01,2.376187e+01,1.437378
97.75,659,0,2.376482e+01,2.376107e+01,1.430782
97.80,661,0,2.376402e+01,2.376026e+01,1.434536
97.85,661,0,2.376322e+01,2.375945e+01,1.437255
97.90,661,0,2.376241e+01,2.375862e+01,1.436620
97.95,669,0,2.376160e+01,2.375779e+01,1.454857
98.00,697,0,2.376078e+01,2.375696e+01,1.527509
98.05,692,0,2.375995e+01,2.375612e+01,1.507563
98.10,681,0,2.375912e+01,2.375527e+01,1.479144
98.15,675,0,2.375827e+01,2.375441e+01,1.470090
98.20,440,0,2.375742e+01,2.375355e+01,0.958629
98.25,553,0,2.375657e+01,2.375269e+01,1.203591
98.30,504,0,2.375571e+01,2.375181e+01,1.096413
98.35,568,0,2.375484e+01,2.375093e+01,1.237167
98.40,719,0,2.375396e+01,2.375005e+01,1.567942
98.45,417,0,2.375308e+01,2.374915e+01,0.910674
98.50,680,0,2.375220e+01,2.374825e+01,1.483371
98.55,440,0,2.375130e+01,2.374734e+01,0.958415
98.60,773,0,2.375040e+01,2.374643e+01,1.686713
98.65,676,0,2.374949e+01,2.374551e+01,1.469812
98.70,829,0,2.374858e+01,2.374458e+01,1.808377
98.75,783,0,2.374766e+01,2.374365e+01,1.705939
98.80,857,0,2.374673e+01,2.374271e+01,1.863994
98.85,759,0,2.374580e+01,2.374176e+01,1.651305
98.90,880,0,2.374486e+01,2.374081e+01,1.911890
98.95,880,0,2.374392e+01,2.373986e+01,1.919490
99.00,873,0,2.374297e+01,2.373889e+01,1.906503
99.05,668,0,2.374201e+01,2.373792e+01,1.456022
99.10,827,0,2.374105e+01,2.373695e+01,1.798450
99.15,614,0,2.374007e+01,2.373596e+01,1.339400
99.20,656,0,2.373910e+01,2.373497e+01,1.429146
99.25,666,0,2.373812e+01,2.373398e+01,1.448632
99.30,423,0,2.373713e+01,2.373298e+01,0.920070
99.35,442,0,2.373613e+01,2.373198e+01,0.966176
99.40,457,0,2.373513e+01,2.373096e+01,0.995159
99.45,510,0,2.373412e+01,2.372995e+01,1.110832
99.50,757,0,2.373311e+01,2.372892e+01,1.646041
99.55,434,0,2.373209e+01,2.372789e+01,0.946765
99.60,555,0,2.373106e+01,2.372685e+01,1.210536
99.65,697,0,2.373003e+01,2.372581e+01,1.521359
99.70,668,0,2.372899e+01,2.372476e+01,1.454456
99.75,661,0,2.372795e+01,2.372370e+01,1.435111
99.80,433,0,2.372690e+01,2.372264e+01,0.942344
99.85,568,0,2.372584e+01,2.372157e+01,1.236877
99.90,452,0,2.372478e+01,2.372050e+01,0.985141
99.95,457,0,2.372371e+01,2.371942e+01,0.994037
100.00,468,0,2.372264e+01,2.371833e+01,1.026319
100.05,473,0,2.372156e+01,2.371724e+01,1.030899
100.10,462,0,2.372047e+01,2.371614e+01,1.005061
100.15,445,0,2.371938e+01,2.371504e+01,0.971234
100.20,433,0,2.371829e+01,2.371393e+01,0.947379
100.25,430,0,2.371718e+01,2.371281e+01,0.939222
100.30,433,0,2.371608e+01,2.371169e+01,0.942422
100.35,433,0,2.371496e+01,2.371056e+01,0.943332
100.40,433,0,2.371384e+01,2.370943e+01,0.943045
100.45,440,0,2.371272e+01,2.370829e+01,0.960093
100.50,664,0,2.371158e+01,2.370714e+01,1.444668
100.55,427,0,2.371045e+01,2.370599e+01,0.931735
100.60,686,0,2.370930e+01,2.370482e+01,1.493835
100.65,411,0,2.370815e+01,2.370366e+01,0.896050
100.70,434,0,2.370700e+01,2.370249e+01,0.943022
100.75,434,0,2.370584e+01,2.370132e+01,0.944939
100.80,440,0,2.370467e+01,2.370014e+01,0.955076
100.85,440,0,2.370350e+01,2.369895e+01,0.959192
100.90,428,0,2.370233e+01,2.369776e+01,0.934214
100.95,424,0,2.370114e+01,2.369657e+01,0.922252
101.00,544,0,2.369996e+01,2.369537e+01,1.182772
101.05,779,0,2.369876e+01,2.369416e+01,1.695988
101.10,743,0,2.369756e+01,2.369294e+01,1.616170
101.15,783,0,2.369636e+01,2.369172e+01,1.703034
101.20,824,0,2.369515e+01,2.369050e+01,1.790645
101.25,672,0,2.369393e+01,2.368927e+01,1.458174
101.30,686,0,2.369271e+01,2.368803e+01,1.490699
101.35,672,0,2.369148e+01,2.368679e+01,1.461432
101.40,440,0,2.369025e+01,2.368554e+01,0.958489
101.45,514,0,2.368902e+01,2.368429e+01,1.120162
101.50,451,0,2.368777e+01,2.368304e+01,0.981594
101.55,436,0,2.368653e+01,2.368178e+01,0.950269
101.60,411,0,2.368528e+01,2.368051e+01,0.895568
101.65,414,0,2.368402e+01,2.367924e+01,0.899523
101.70,569,0,2.368276e+01,2.367796e+01,1.238810
101.75,642,0,2.368149e+01,2.367668e+01,1.403929
101.80,651,0,2.368021e+01,2.367538e+01,1.416993
101.85,654,0,2.367893e+01,2.367409e+01,1.424324
101.90,654,0,2.367765e+01,2.367279e+01,1.423244
101.95,637,0,2.367636e+01,2.367148e+01,1.393136
102.00,433,0,2.367507e+01,2.367017e+01,0.941299
102.05,733,0,2.367377e+01,2.366886e+01,1.592954
102.10,433,0,2.367247e+01,2.366754e+01,0.942930
102.15,665,0,2.367116e+01,2.366621e+01,1.460530
102.20,544,0,2.366984e+01,2.366488e+01,1.183080
102.25,743,0,2.366852e+01,2.366355e+01,1.616272
102.30,633,0,2.366720e+01,2.366221e+01,1.375087
102.35,787,0,2.366587e+01,2.366086e+01,1.712334
102.40,855,0,2.366454e+01,2.365951e+01,1.856457
102.45,972,0,2.366320e+01,2.365816e+01,2.112569
102.50,1013,0,2.366185e+01,2.365680e+01,2.203748
102.55,1022,0,2.366051e+01,2.365544e+01,2.219484
102.60,1025,0,2.365915e+01,2.365407e+01,2.228829
102.65,998,0,2.365779e+01,2.365270e+01,2.172386
102.70,833,0,2.365643e+01,2.365132e+01,1.812590
102.75,807,0,2.365506e+01,2.364993e+01,1.754946
102.80,756,0,2.365368e+01,2.364854e+01,1.644176
102.85,743,0,2.365230e+01,2.364714e+01,1.617886
102.90,733,0,2.365092e+01,2.364574e+01,1.596062
102.95,738,0,2.364953e+01,2.364433e+01,1.608309
103.00,742,0,2.364813e+01,2.364292e+01,1.615379
103.05,783,0,2.364674e+01,2.364151e+01,1.703251
103.10,886,0,2.364533e+01,2.364008e+01,1.929340
103.15,758,0,2.364392e+01,2.363866e+01,1.649711
103.20,769,0,2.364251e+01,2.363723e+01,1.673181
103.25,702,0,2.364110e+01,2.363580e+01,1.529240
103.30,485,0,2.363967e+01,2.363436e+01,1.055239
103.35,509,0,2.363824e+01,2.363292e+01,1.106232
103.40,539,0,2.363681e+01,2.363147e+01,1.173422
103.45,673,0,2.363537e+01,2.363002e+01,1.463235
103.50,569,0,2.363393e+01,2.362856e+01,1.237809
103.55,663,0,2.363247e+01,2.362710e+01,1.441524
103.60,411,0,2.363102e+01,2.362563e+01,0.893177
103.65,686,0,2.362956e+01,2.362416e+01,1.491280
103.70,636,0,2.362810e+01,2.362268e+01,1.381892
103.75,632,0,2.362664e+01,2.362120e+01,1.374398
103.80,648,0,2.362517e+01,2.361972e+01,1.407637
103.85,659,0,2.362369e+01,2.361822e+01,1.431682
103.90,423,0,2.362221e+01,2.361673e+01,0.919895
103.95,730,0,2.362073e+01,2.361523e+01,1.586197
104.00,415,0,2.361924e+01,2.361373e+01,0.900643
104.05,434,0,2.361775e+01,2.361223e+01,0.945570
104.10,456,0,2.361625e+01,2.361071e+01,0.991897
104.15,654,0,2.361475e+01,2.360920e+01,1.420647
104.20,447,0,2.361325e+01,2.360768e+01,0.971133
104.25,573,0,2.361174e+01,2.360615e+01,1.245873
104.30,527,0,2.361023e+01,2.360462e+01,1.146111
104.35,421,0,2.360871e+01,2.360309e+01,0.915361
104.40,434,0,2.360718e+01,2.360155e+01,0.945634
104.45,642,0,2.360566e+01,2.360001e+01,1.393491
104.50,395,0,2.360412e+01,2.359846e+01,0.858262
104.55,420,0,2.360259e+01,2.359691e+01,0.917717
104.60,420,0,2.360105e+01,2.359535e+01,0.914993
104.65,451,0,2.359950e+01,2.359380e+01,0.981162
104.70,456,0,2.359795e+01,2.359223e+01,0.993192
104.75,434,0,2.359640e+01,2.359066e+01,0.948601
104.80,427,0,2.359484e+01,2.358909e+01,0.930374
104.85,437,0,2.359327e+01,2.358751e+01,0.951615
104.90,446,0,2.359170e+01,2.358593e+01,0.969955
104.95,509,0,2.359013e+01,2.358434e+01,1.110407
105.00,773,0,2.358855e+01,2.358276e+01,1.680666
105.05,647,0,2.358697e+01,2.358116e+01,1.410246
105.10,797,0,2.358538e+01,2.357956e+01,1.736566
105.15,616,0,2.358379e+01,2.357796e+01,1.342811
105.20,807,0,2.358220e+01,2.357636e+01,1.755585
105.25,596,0,2.358060e+01,2.357475e+01,1.298195
105.30,659,0,2.357900e+01,2.357313e+01,1.433336
105.35,713,0,2.357740e+01,2.357151e+01,1.553032
105.40,702,0,2.357579e+01,2.356988e+01,1.529701
105.45,702,0,2.357418e+01,2.356825e+01,1.527012
105.50,695,0,2.357256e+01,2.356662e+01,1.510847
105.55,669,0,2.357094e+01,2.356498e+01,1.458165
105.60,702,0,2.356931e+01,2.356334e+01,1.528146
105.65,816,0,2.356768e+01,2.356169e+01,1.777093
105.70,829,0,2.356604e+01,2.356005e+01,1.804918
105.75,839,0,2.356440e+01,2.355840e+01,1.829603
105.80,779,0,2.356275e+01,2.355674e+01,1.699287
105.85,730,0,2.356109e+01,2.355508e+01,1.588973
105.90,695,0,2.355943e+01,2.355342e+01,1.512260
105.95,497,0,2.355777e+01,2.355175e+01,1.081382
106.00,726,0,2.355612e+01,2.355008e+01,1.582146
106.05,407,0,2.355445e+01,2.354840e+01,0.891703
106.10,427,0,2.355278e+01,2.354672e+01,0.932020
106.15,446,0,2.355111e+01,2.354504e+01,0.969300
106.20,724,0,2.354944e+01,2.354335e+01,1.577745
106.25,647,0,2.354775e+01,2.354165e+01,1.407806
106.30,647,0,2.354606e+01,2.353995e+01,1.407077
106.35,654,0,2.354438e+01,2.353825e+01,1.420742
106.40,647,0,2.354268e+01,2.353654e+01,1.406080
106.45,629,0,2.354098e+01,2.353483e+01,1.366133
106.50,618,0,2.353928e+01,2.353312e+01,1.343918
106.55,636,0,2.353757e+01,2.353140e+01,1.380306
106.60,672,0,2.353585e+01,2.352967e+01,1.460611
106.65,837,0,2.353414e+01,2.352795e+01,1.819560
106.70,849,0,2.353242e+01,2.352623e+01,1.846538
106.75,842,0,2.353070e+01,2.352449e+01,1.828792
106.80,687,0,2.352897e+01,2.352275e+01,1.494258
106.85,702,0,2.352724e+01,2.352101e+01,1.525429
106.90,678,0,2.352552e+01,2.351927e+01,1.476381
106.95,654,0,2.352378e+01,2.351751e+01,1.420600
107.00,430,0,2.352204e+01,2.351576e+01,0.934077
107.05,473,0,2.352029e+01,2.351401e+01,1.029412
107.10,478,0,2.351855e+01,2.351225e+01,1.039599
107.15,485,0,2.351679e+01,2.351049e+01,1.055397
107.20,504,0,2.351503e+01,2.350872e+01,1.094266
107.25,511,0,2.351327e+01,2.350695e+01,1.114228
107.30,479,0,2.351151e+01,2.350518e+01,1.045583
107.35,441,0,2.350974e+01,2.350340e+01,0.959308
107.40,438,0,2.350796e+01,2.350162e+01,0.953650
107.45,435,0,2.350618e+01,2.349984e+01,0.945859
107.50,456,0,2.350440e+01,2.349805e+01,0.990396
107.55,612,0,2.350262e+01,2.349625e+01,1.333425
107.60,696,0,2.350082e+01,2.349445e+01,1.514108
107.65,447,0,2.349903e+01,2.349265e+01,0.973240
107.70,709,0,2.349722e+01,2.349085e+01,1.548133
107.75,406,0,2.349543e+01,2.348904e+01,0.881840
107.80,712,0,2.349363e+01,2.348722e+01,1.547635
107.85,422,0,2.349182e+01,2.348541e+01,0.918083
107.90,702,0,2.349002e+01,2.348359e+01,1.527312
107.95,411,0,2.348820e+01,2.348176e+01,0.892953
108.00,633,0,2.348639e+01,2.347993e+01,1.376638
108.05,435,0,2.348457e+01,2.347810e+01,0.946039
108.10,759,0,2.348275e+01,2.347627e+01,1.650848
108.15,422,0,2.348092e+01,2.347443e+01,0.918205
108.20,563,0,2.347908e+01,2.347259e+01,1.221989
108.25,721,0,2.347724e+01,2.347074e+01,1.570285
108.30,473,0,2.347540e+01,2.346889e+01,1.029481
108.35,759,0,2.347356e+01,2.346704e+01,1.652393
108.40,451,0,2.347171e+01,2.346518e+01,0.980471
108.45,726,0,2.346986e+01,2.346332e+01,1.579658
108.50,406,0,2.346800e+01,2.346145e+01,0.881332
108.55,646,0,2.346615e+01,2.345958e+01,1.403038
108.60,405,0,2.346428e+01,2.345771e+01,0.881813
108.65,730,0,2.346241e+01,2.345583e+01,1.585410
108.70,473,0,2.346053e+01,2.345395e+01,1.029451
108.75,738,0,2.345866e+01,2.345207e+01,1.603107
108.80,526,0,2.345678e+01,2.345019e+01,1.141311
108.85,709,0,2.345490e+01,2.344830e+01,1.540799
108.90,467,0,2.345301e+01,2.344640e+01,1.015221
108.95,743,0,2.345112e+01,2.344450e+01,1.613843
109.00,676,0,2.344922e+01,2.344260e+01,1.468980
109.05,731,0,2.344732e+01,2.344070e+01,1.588270
109.10,845,0,2.344542e+01,2.343879e+01,1.834957
109.15,695,0,2.344351e+01,2.343687e+01,1.517185
109.20,854,0,2.344161e+01,2.343496e+01,1.857208
109.25,832,0,2.343970e+01,2.343304e+01,1.814965
109.30,821,0,2.343779e+01,2.343112e+01,1.786785
109.35,756,0,2.343587e+01,2.342919e+01,1.649060
109.40,747,0,2.343396e+01,2.342726e+01,1.629374
109.45,677,0,2.343203e+01,2.342533e+01,1.473253
109.50,677,0,2.343011e+01,2.342339e+01,1.473790
109.55,447,0,2.342817e+01,2.342145e+01,0.971771
109.60,702,0,2.342624e+01,2.341951e+01,1.526128
109.65,422,0,2.342430e+01,2.341756e+01,0.918239
109.70,472,0,2.342236e+01,2.341561e+01,1.025980
109.75,742,0,2.342040e+01,2.341366e+01,1.611241
109.80,473,0,2.341845e+01,2.341170e+01,1.026934
109.85,825,0,2.341650e+01,2.340975e+01,1.793045
109.90,637,0,2.341453e+01,2.340778e+01,1.387348
109.95,647,0,2.341257e+01,2.340581e+01,1.404574
110.00,647,0,2.341061e+01,2.340383e+01,1.408628
110.05,405,0,2.340864e+01,2.340186e+01,0.880732
110.10,673,0,2.340666e+01,2.339988e+01,1.466658
110.15,406,0,2.340469e+01,2.339790e+01,0.882705
110.20,441,0,2.340272e+01,2.339592e+01,0.960830
110.25,442,0,2.340074e+01,2.339393e+01,0.962800
110.30,446,0,2.339875e+01,2.339194e+01,0.969660
110.35,456,0,2.339676e+01,2.338994e+01,0.993111
110.40,457,0,2.339477e+01,2.338795e+01,0.997404
110.45,454,0,2.339278e+01,2.338595e+01,0.986505
110.50,456,0,2.339078e+01,2.338395e+01,0.993816
110.55,457,0,2.338878e+01,2.338194e+01,0.997190
110.60,473,0,2.338677e+01,2.337993e+01,1.030468
110.65,748,0,2.338477e+01,2.337791e+01,1.628238
110.70,637,0,2.338275e+01,2.337589e+01,1.385550
110.75,637,0,2.338073e+01,2.337387e+01,1.386895
110.80,769,0,2.337872e+01,2.337184e+01,1.670771
110.85,713,0,2.337670e+01,2.336982e+01,1.550845
110.90,787,0,2.337467e+01,2.336778e+01,1.710753
110.95,708,0,2.337263e+01,2.336575e+01,1.539057
111.00,713,0,2.337061e+01,2.336371e+01,1.553535
111.05,687,0,2.336857e+01,2.336167e+01,1.496314
111.10,660,0,2.336653e+01,2.335962e+01,1.440526
111.15,666,0,2.336449e+01,2.335757e+01,1.450488
111.20,667,0,2.336245e+01,2.335551e+01,1.457268
111.25,654,0,2.336041e+01,2.335346e+01,1.427385
111.30,653,0,2.335835e+01,2.335140e+01,1.426482
111.35,653,0,2.335630e+01,2.334933e+01,1.426353
111.40,647,0,2.335424e+01,2.334726e+01,1.412642
111.45,642,0,2.335218e+01,2.334519e+01,1.400820
111.50,428,0,2.335011e+01,2.334312e+01,0.936621
111.55,769,0,2.334805e+01,2.334105e+01,1.680427
111.60,453,0,2.334598e+01,2.333897e+01,0.987951
111.65,467,0,2.334391e+01,2.333689e+01,1.019468
111.70,447,0,2.334182e+01,2.333481e+01,0.974082
111.75,654,0,2.333974e+01,2.333272e+01,1.423663
111.80,708,0,2.333765e+01,2.333062e+01,1.543164
111.85,725,0,2.333556e+01,2.332853e+01,1.580920
111.90,689,0,2.333348e+01,2.332643e+01,1.504505
111.95,671,0,2.333137e+01,2.332432e+01,1.465569
112.00,665,0,2.332928e+01,2.332222e+01,1.447852
112.05,677,0,2.332718e+01,2.332011e+01,1.475729
112.10,689,0,2.332508e+01,2.331799e+01,1.503369
112.15,682,0,2.332296e+01,2.331587e+01,1.485633
112.20,676,0,2.332085e+01,2.331375e+01,1.472402
112.25,663,0,2.331873e+01,2.331163e+01,1.447906
112.30,422,0,2.331661e+01,2.330951e+01,0.921199
112.35,723,0,2.331449e+01,2.330738e+01,1.580073
112.40,419,0,2.331237e+01,2.330525e+01,0.912823
112.45,685,0,2.331023e+01,2.330311e+01,1.493431
112.50,510,0,2.330810e+01,2.330097e+01,1.113304
112.55,702,0,2.330597e+01,2.329883e+01,1.531512
112.60,569,0,2.330383e+01,2.329669e+01,1.241975
112.65,627,0,2.330169e+01,2.329454e+01,1.367057
112.70,637,0,2.329953e+01,2.329239e+01,1.387680
112.75,665,0,2.329739e+01,2.329023e+01,1.453314
112.80,473,0,2.329524e+01,2.328808e+01,1.030840
112.85,753,0,2.329307e+01,2.328591e+01,1.636362
112.90,462,0,2.329092e+01,2.328375e+01,1.006785
112.95,743,0,2.328875e+01,2.328159e+01,1.617312
113.00,466,0,2.328659e+01,2.327942e+01,1.016505
113.05,730,0,2.328441e+01,2.327725e+01,1.587609
113.10,632,0,2.328225e+01,2.327507e+01,1.376296
113.15,637,0,2.328007e+01,2.327289e+01,1.386709
113.20,401,0,2.327789e+01,2.327071e+01,0.872433
113.25,682,0,2.327571e+01,2.326852e+01,1.483730
113.30,401,0,2.327352e+01,2.326634e+01,0.872816
113.35,676,0,2.327134e+01,2.326414e+01,1.471058
113.40,654,0,2.326915e+01,2.326194e+01,1.420895
113.45,623,0,2.326696e+01,2.325975e+01,1.353827
113.50,641,0,2.326477e+01,2.325754e+01,1.396969
113.55,725,0,2.326258e+01,2.325534e+01,1.578508
113.60,731,0,2.326037e+01,2.325313e+01,1.589674
113.65,828,0,2.325816e+01,2.325092e+01,1.801427
113.70,738,0,2.325596e+01,2.324871e+01,1.606904
113.75,854,0,2.325375e+01,2.324649e+01,1.856923
113.80,684,0,2.325153e+01,2.324427e+01,1.487320
113.85,820,0,2.324931e+01,2.324205e+01,1.782305
113.90,703,0,2.324709e+01,2.323982e+01,1.528433
113.95,810,0,2.324486e+01,2.323759e+01,1.762824
114.00,748,0,2.324264e+01,2.323536e+01,1.629681
114.05,803,0,2.324042e+01,2.323313e+01,1.747793
114.10,774,0,2.323817e+01,2.323089e+01,1.682406
114.15,797,0,2.323593e+01,2.322865e+01,1.736168
114.20,793,0,2.323370e+01,2.322640e+01,1.738105
114.25,780,0,2.323146e+01,2.322415e+01,1.703758
114.30,749,0,2.322922e+01,2.322191e+01,1.637535
114.35,738,0,2.322697e+01,2.321965e+01,1.603836
114.40,742,0,2.322471e+01,2.321740e+01,1.613726
114.45,742,0,2.322245e+01,2.321514e+01,1.613733
114.50,743,0,2.322018e+01,2.321287e+01,1.615009
114.55,737,0,2.321793e+01,2.321061e+01,1.599970
114.60,653,0,2.321567e+01,2.320833e+01,1.419315
114.65,672,0,2.321339e+01,2.320606e+01,1.460131
114.70,653,0,2.321113e+01,2.320378e+01,1.419990
114.75,412,0,2.320885e+01,2.320150e+01,0.895311
114.80,544,0,2.320658e+01,2.319921e+01,1.183933
114.85,653,0,2.320430e+01,2.319693e+01,1.421318
114.90,399,0,2.320201e+01,2.319464e+01,0.869028
114.95,628,0,2.319973e+01,2.319234e+01,1.367398
115.00,417,0,2.319744e+01,2.319005e+01,0.906047
115.05,643,0,2.319515e+01,2.318775e+01,1.398514
115.10,435,0,2.319285e+01,2.318545e+01,0.946812
115.15,691,0,2.319056e+01,2.318314e+01,1.502157
115.20,412,0,2.318825e+01,2.318083e+01,0.894313
115.25,702,0,2.318595e+01,2.317852e+01,1.526805
115.30,678,0,2.318365e+01,2.317621e+01,1.473434
115.35,713,0,2.318135e+01,2.317389e+01,1.551337
115.40,760,0,2.317904e+01,2.317157e+01,1.651716
115.45,769,0,2.317674e+01,2.316925e+01,1.675833
115.50,731,0,2.317441e+01,2.316693e+01,1.591310
115.55,731,0,2.317208e+01,2.316460e+01,1.589602
115.60,730,0,2.316974e+01,2.316227e+01,1.586383
115.65,730,0,2.316740e+01,2.315994e+01,1.589218
115.70,658,0,2.316506e+01,2.315760e+01,1.428926
115.75,743,0,2.316272e+01,2.315526e+01,1.616154
115.80,620,0,2.316039e+01,2.315291e+01,1.348418
115.85,687,0,2.315805e+01,2.315056e+01,1.492539
115.90,682,0,2.315570e+01,2.314821e+01,1.486365
115.95,706,0,2.315334e+01,2.314586e+01,1.534636
116.00,738,0,2.315099e+01,2.314350e+01,1.607281
116.05,754,0,2.314863e+01,2.314114e+01,1.643126
116.10,850,0,2.314628e+01,2.313878e+01,1.850979
116.15,855,0,2.314392e+01,2.313641e+01,1.858453
116.20,720,0,2.314156e+01,2.313404e+01,1.567357
116.25,753,0,2.313918e+01,2.313167e+01,1.639207
116.30,671,0,2.313681e+01,2.312930e+01,1.461810
116.35,653,0,2.313445e+01,2.312692e+01,1.423958
116.40,616,0,2.313208e+01,2.312454e+01,1.341223
116.45,408,0,2.312971e+01,2.312216e+01,0.886816
116.50,670,0,2.312733e+01,2.311977e+01,1.460452
116.55,403,0,2.312494e+01,2.311738e+01,0.880094
116.60,569,0,2.312257e+01,2.311499e+01,1.237915
116.65,618,0,2.312019e+01,2.311259e+01,1.344586
116.70,738,0,2.311780e+01,2.311020e+01,1.605840
116.75,719,0,2.311540e+01,2.310779e+01,1.564708
116.80,738,0,2.311300e+01,2.310539e+01,1.604334
116.85,743,0,2.311059e+01,2.310298e+01,1.615590
116.90,760,0,2.310820e+01,2.310057e+01,1.651168
116.95,861,0,2.310580e+01,2.309816e+01,1.869390
117.00,749,0,2.310339e+01,2.309574e+01,1.630014
117.05,901,0,2.310098e+01,2.309332e+01,1.957523
117.10,902,0,2.309857e+01,2.309090e+01,1.966301
117.15,890,0,2.309615e+01,2.308847e+01,1.935166
117.20,731,0,2.309373e+01,2.308604e+01,1.589726
117.25,749,0,2.309131e+01,2.308361e+01,1.629934
117.30,743,0,2.308888e+01,2.308117e+01,1.620649
117.35,872,0,2.308644e+01,2.307874e+01,1.898600
117.40,703,0,2.308401e+01,2.307630e+01,1.530297
117.45,866,0,2.308157e+01,2.307386e+01,1.886954
117.50,840,0,2.307914e+01,2.307141e+01,1.827714
117.55,958,0,2.307670e+01,2.306896e+01,2.083011
117.60,983,0,2.307427e+01,2.306651e+01,2.136792
117.65,1012,0,2.307181e+01,2.306406e+01,2.200734
117.70,1021,0,2.306935e+01,2.306161e+01,2.217526
117.75,1018,0,2.306691e+01,2.305915e+01,2.215198
117.80,1015,0,2.306446e+01,2.305669e+01,2.212826
117.85,1011,0,2.306199e+01,2.305423e+01,2.200445
117.90,1000,0,2.305952e+01,2.305176e+01,2.178588
117.95,965,0,2.305705e+01,2.304929e+01,2.099304
118.00,759,0,2.305459e+01,2.304681e+01,1.655545
118.05,784,0,2.305212e+01,2.304433e+01,1.708682
118.10,753,0,2.304964e+01,2.304185e+01,1.645058
118.15,784,0,2.304716e+01,2.303936e+01,1.705114
118.20,700,0,2.304469e+01,2.303687e+01,1.521197
118.25,730,0,2.304220e+01,2.303438e+01,1.586458
118.30,506,0,2.303970e+01,2.303189e+01,1.098907
118.35,731,0,2.303721e+01,2.302939e+01,1.586441
118.40,466,0,2.303473e+01,2.302689e+01,1.014526
118.45,513,0,2.303224e+01,2.302439e+01,1.119098
118.50,583,0,2.302976e+01,2.302189e+01,1.268399
118.55,367,0,2.302725e+01,2.301938e+01,0.796313
118.60,397,0,2.302475e+01,2.301687e+01,0.866794
118.65,399,0,2.302224e+01,2.301436e+01,0.867993
118.70,393,0,2.301974e+01,2.301184e+01,0.856077
118.75,537,0,2.301723e+01,2.300932e+01,1.169787
118.80,514,0,2.301472e+01,2.300680e+01,1.117389
118.85,537,0,2.301221e+01,2.300428e+01,1.169769
118.90,525,0,2.300970e+01,2.300175e+01,1.143194
118.95,474,0,2.300718e+01,2.299922e+01,1.033466
119.00,456,0,2.300465e+01,2.299668e+01,0.990215
119.05,474,0,2.300212e+01,2.299415e+01,1.031244
119.10,486,0,2.299959e+01,2.299161e+01,1.056378
119.15,473,0,2.299706e+01,2.298907e+01,1.028828
119.20,448,0,2.299451e+01,2.298653e+01,0.974218
119.25,387,0,2.299197e+01,2.298398e+01,0.841359
119.30,376,0,2.298942e+01,2.298143e+01,0.818928
119.35,562,0,2.298686e+01,2.297888e+01,1.224788
119.40,624,0,2.298431e+01,2.297632e+01,1.358896
119.45,792,0,2.298178e+01,2.297376e+01,1.720806
119.50,683,0,2.297921e+01,2.297120e+01,1.483968
119.55,791,0,2.297666e+01,2.296863e+01,1.719245
119.60,672,0,2.297410e+01,2.296606e+01,1.461817
119.65,750,0,2.297153e+01,2.296349e+01,1.631223
119.70,731,0,2.296896e+01,2.296092e+01,1.588952
119.75,731,0,2.296639e+01,2.295835e+01,1.590478
119.80,748,0,2.296383e+01,2.295577e+01,1.624599
119.85,749,0,2.296126e+01,2.295318e+01,1.630904
119.90,694,0,2.295868e+01,2.295060e+01,1.510911
119.95,549,0,2.295610e+01,2.294801e+01,1.194359
120.00,590,0,2.295352e+01,2.294543e+01,1.285390
120.05,502,0,2.295094e+01,2.294283e+01,1.092188
120.10,642,0,2.294835e+01,2.294024e+01,1.398807
120.15,691,0,2.294576e+01,2.293764e+01,1.503158
120.20,788,0,2.294316e+01,2.293504e+01,1.715176
120.25,744,0,2.294056e+01,2.293243e+01,1.620326
120.30,726,0,2.293797e+01,2.292983e+01,1.582015
120.35,720,0,2.293536e+01,2.292722e+01,1.569206
120.40,526,0,2.293276e+01,2.292461e+01,1.150507
120.45,739,0,2.293015e+01,2.292199e+01,1.608398
120.50,526,0,2.292754e+01,2.291938e+01,1.147997
120.55,750,0,2.292493e+01,2.291675e+01,1.631387
120.60,730,0,2.292230e+01,2.291413e+01,1.588166
120.65,748,0,2.291969e+01,2.291150e+01,1.627954
120.70,748,0,2.291708e+01,2.290888e+01,1.627958
120.75,737,0,2.291446e+01,2.290624e+01,1.604787
120.80,730,0,2.291182e+01,2.290361e+01,1.640955
120.85,725,0,2.290920e+01,2.290097e+01,1.591783
120.90,737,0,2.290657e+01,2.289833e+01,1.615652
120.95,744,0,2.290394e+01,2.289568e+01,1.633691
121.00,623,0,2.290129e+01,2.289304e+01,1.363885
121.05,641,0,2.289866e+01,2.289038e+01,1.409999
121.10,642,0,2.289602e+01,2.288773e+01,1.406885
121.15,642,0,2.289338e+01,2.288508e+01,1.409074
121.20,697,0,2.289073e+01,2.288242e+01,1.529579
121.25,658,0,2.288807e+01,2.287976e+01,1.444668
121.30,574,0,2.288541e+01,2.287710e+01,1.257506
121.35,595,0,2.288276e+01,2.287443e+01,1.311461
121.40,595,0,2.288011e+01,2.287177e+01,1.305049
121.45,700,0,2.287745e+01,2.286910e+01,1.531365
121.50,730,0,2.287478e+01,2.286642e+01,1.600418
121.55,725,0,2.287212e+01,2.286375e+01,1.590633
121.60,567,0,2.286945e+01,2.286107e+01,1.242849
121.65,744,0,2.286677e+01,2.285839e+01,1.626354
121.70,574,0,2.286409e+01,2.285570e+01,1.257324
121.75,731,0,2.286140e+01,2.285302e+01,1.607625
121.80,653,0,2.285873e+01,2.285033e+01,1.434561
121.85,683,0,2.285603e+01,2.284763e+01,1.557654
121.90,688,0,2.285336e+01,2.284494e+01,1.496957
121.95,654,0,2.285067e+01,2.284224e+01,1.421641
122.00,696,0,2.284797e+01,2.283954e+01,1.514178
122.05,724,0,2.284529e+01,2.283684e+01,1.575356
122.10,726,0,2.284259e+01,2.283413e+01,1.584551
122.15,726,0,2.283989e+01,2.283142e+01,1.579933
122.20,720,0,2.283718e+01,2.282871e+01,1.565108
122.25,554,0,2.283447e+01,2.282600e+01,1.205914
122.30,726,0,2.283176e+01,2.282328e+01,1.578737
122.35,508,0,2.282905e+01,2.282057e+01,1.111079
122.40,610,0,2.282633e+01,2.281785e+01,1.327296
122.45,606,0,2.282362e+01,2.281512e+01,1.321353
122.50,613,0,2.282089e+01,2.281239e+01,1.334888
122.55,629,0,2.281818e+01,2.280967e+01,1.372075
122.60,606,0,2.281546e+01,2.280693e+01,1.317949
122.65,606,0,2.281273e+01,2.280420e+01,1.318215
122.70,610,0,2.281000e+01,2.280146e+01,1.331332
122.75,605,0,2.280727e+01,2.279872e+01,1.315655
122.80,610,0,2.280453e+01,2.279598e+01,1.326508
122.85,683,0,2.280178e+01,2.279323e+01,1.484180
122.90,654,0,2.279904e+01,2.279048e+01,1.420592
122.95,671,0,2.279629e+01,2.278773e+01,1.457943
123.00,683,0,2.279354e+01,2.278497e+01,1.484879
123.05,713,0,2.279080e+01,2.278221e+01,1.548892
123.10,721,0,2.278805e+01,2.277945e+01,1.565741
123.15,690,0,2.278530e+01,2.277669e+01,1.500432
123.20,699,0,2.278254e+01,2.277392e+01,1.521412
123.25,502,0,2.277979e+01,2.277116e+01,1.096016
123.30,490,0,2.277703e+01,2.276839e+01,1.086097
123.35,474,0,2.277426e+01,2.276561e+01,1.038454
123.40,474,0,2.277150e+01,2.276284e+01,1.061467
123.45,483,0,2.276872e+01,2.276006e+01,1.057420
123.50,520,0,2.276594e+01,2.275728e+01,1.131415
123.55,654,0,2.276316e+01,2.275450e+01,1.422164
123.60,672,0,2.276038e+01,2.275171e+01,1.459585
123.65,780,0,2.275760e+01,2.274892e+01,1.694799
123.70,769,0,2.275483e+01,2.274613e+01,1.671335
123.75,807,0,2.275204e+01,2.274333e+01,1.756032
123.80,896,0,2.274925e+01,2.274053e+01,1.944864
123.85,921,0,2.274645e+01,2.273773e+01,2.004308
123.90,924,0,2.274366e+01,2.273492e+01,2.013645
123.95,921,0,2.274085e+01,2.273211e+01,2.002279
124.00,840,0,2.273806e+01,2.272930e+01,1.828351
124.05,856,0,2.273525e+01,2.272649e+01,1.862984
124.10,827,0,2.273245e+01,2.272368e+01,1.806829
124.15,822,0,2.272963e+01,2.272087e+01,1.786373
124.20,804,0,2.272682e+01,2.271805e+01,1.748573
124.25,766,0,2.272400e+01,2.271523e+01,1.665373
124.30,610,0,2.272118e+01,2.271241e+01,1.329202
124.35,588,0,2.271835e+01,2.270958e+01,1.279310
124.40,561,0,2.271553e+01,2.270675e+01,1.216980
124.45,554,0,2.271270e+01,2.270392e+01,1.207936
124.50,566,0,2.270987e+01,2.270109e+01,1.237896
124.55,365,0,2.270703e+01,2.269825e+01,0.795514
124.60,642,0,2.270420e+01,2.269541e+01,1.396425
124.65,372,0,2.270137e+01,2.269257e+01,0.810590
124.70,642,0,2.269854e+01,2.268972e+01,1.397318
124.75,629,0,2.269570e+01,2.268688e+01,1.367429
124.80,623,0,2.269285e+01,2.268403e+01,1.358561
124.85,659,0,2.269000e+01,2.268117e+01,1.432550
124.90,709,0,2.268715e+01,2.267831e+01,1.541146
124.95,731,0,2.268429e+01,2.267546e+01,1.591458
125.00,744,0,2.268144e+01,2.267260e+01,1.618199
125.05,749,0,2.267859e+01,2.266973e+01,1.627670
125.10,683,0,2.267572e+01,2.266686e+01,1.483163
125.15,811,0,2.267285e+01,2.266400e+01,1.761164
125.20,679,0,2.266999e+01,2.266112e+01,1.479227
125.25,833,0,2.266712e+01,2.265825e+01,1.812971
125.30,775,0,2.266425e+01,2.265537e+01,1.686026
125.35,828,0,2.266138e+01,2.265249e+01,1.804464
125.40,775,0,2.265850e+01,2.264961e+01,1.685246
125.45,793,0,2.265563e+01,2.264673e+01,1.729256
125.50,872,0,2.265275e+01,2.264384e+01,1.897948
125.55,797,0,2.264986e+01,2.264095e+01,1.740106
125.60,909,0,2.264697e+01,2.263806e+01,1.974153
125.65,765,0,2.264407e+01,2.263516e+01,1.661485
125.70,780,0,2.264119e+01,2.263226e+01,1.694478
125.75,727,0,2.263830e+01,2.262936e+01,1.579058
125.80,720,0,2.263540e+01,2.262645e+01,1.563493
125.85,718,0,2.263249e+01,2.262355e+01,1.559917
125.90,720,0,2.262958e+01,2.262063e+01,1.565213
125.95,725,0,2.262669e+01,2.261772e+01,1.577730
126.00,603,0,2.262379e+01,2.261481e+01,1.309574
126.05,642,0,2.262088e+01,2.261189e+01,1.396737
126.10,651,0,2.261797e+01,2.260897e+01,1.417213
126.15,665,0,2.261506e+01,2.260605e+01,1.444606
126.20,699,0,2.261215e+01,2.260312e+01,1.519908
126.25,720,0,2.260922e+01,2.260019e+01,1.568820
126.30,737,0,2.260631e+01,2.259726e+01,1.607229
126.35,703,0,2.260339e+01,2.259433e+01,1.528981
126.40,590,0,2.260046e+01,2.259139e+01,1.284966
126.45,581,0,2.259753e+01,2.258846e+01,1.262980
126.50,696,0,2.259459e+01,2.258551e+01,1.514659
126.55,496,0,2.259165e+01,2.258257e+01,1.077449
126.60,714,0,2.258872e+01,2.257963e+01,1.552060
126.65,526,0,2.258578e+01,2.257668e+01,1.147820
126.70,786,0,2.258283e+01,2.257373e+01,1.710622
126.75,720,0,2.257988e+01,2.257077e+01,1.566176
126.80,739,0,2.257693e+01,2.256782e+01,1.604678
126.85,739,0,2.257397e+01,2.256486e+01,1.606723
126.90,745,0,2.257102e+01,2.256189e+01,1.619040
126.95,755,0,2.256806e+01,2.255893e+01,1.645306
127.00,755,0,2.256509e+01,2.255596e+01,1.641770
127.05,754,0,2.256212e+01,2.255299e+01,1.641635
127.10,744,0,2.255916e+01,2.255002e+01,1.615222
127.15,744,0,2.255619e+01,2.254705e+01,1.615968
127.20,744,0,2.255322e+01,2.254407e+01,1.615968
127.25,676,0,2.255025e+01,2.254109e+01,1.468741
127.30,780,0,2.254729e+01,2.253811e+01,1.694872
127.35,670,0,2.254431e+01,2.253512e+01,1.462272
127.40,793,0,2.254133e+01,2.253213e+01,1.726516
127.45,671,0,2.253835e+01,2.252914e+01,1.458519
127.50,708,0,2.253536e+01,2.252615e+01,1.541237
127.55,672,0,2.253236e+01,2.252315e+01,1.462434
127.60,667,0,2.252938e+01,2.252016e+01,1.450298
127.65,703,0,2.252639e+01,2.251716e+01,1.526349
127.70,720,0,2.252338e+01,2.251415e+01,1.564594
127.75,749,0,2.252040e+01,2.251115e+01,1.627089
127.80,775,0,2.251739e+01,2.250814e+01,1.683890
127.85,775,0,2.251438e+01,2.250513e+01,1.687272
127.90,743,0,2.251136e+01,2.250212e+01,1.619387
127.95,726,0,2.250836e+01,2.249910e+01,1.578272
128.00,718,0,2.250534e+01,2.249609e+01,1.589817
128.05,724,0,2.250234e+01,2.249307e+01,1.629956
128.10,760,0,2.249933e+01,2.249004e+01,1.707887
128.15,783,0,2.249632e+01,2.248702e+01,1.714659
128.20,810,0,2.249329e+01,2.248399e+01,1.771817
128.25,816,0,2.249027e+01,2.248096e+01,1.812045
128.30,840,0,2.248725e+01,2.247792e+01,1.887877
128.35,807,0,2.248422e+01,2.247489e+01,1.756452
128.40,754,0,2.248118e+01,2.247185e+01,1.642829
128.45,754,0,2.247813e+01,2.246881e+01,1.637369
128.50,774,0,2.247509e+01,2.246576e+01,1.685656
128.55,774,0,2.247205e+01,2.246272e+01,1.683861
128.60,779,0,2.246901e+01,2.245967e+01,1.695608
128.65,777,0,2.246596e+01,2.245662e+01,1.692550
128.70,770,0,2.246292e+01,2.245356e+01,1.674138
128.75,749,0,2.245988e+01,2.245050e+01,1.630580
128.80,744,0,2.245682e+01,2.244744e+01,1.617769
128.85,740,0,2.245376e+01,2.244438e+01,1.608220
128.90,727,0,2.245071e+01,2.244132e+01,1.579041
128.95,703,0,2.244765e+01,2.243825e+01,1.527549
129.00,703,0,2.244459e+01,2.243517e+01,1.527425
129.05,720,0,2.244152e+01,2.243210e+01,1.565212
129.10,726,0,2.243846e+01,2.242902e+01,1.582955
129.15,713,0,2.243539e+01,2.242595e+01,1.550316
129.20,732,0,2.243231e+01,2.242287e+01,1.592199
129.25,750,0,2.242924e+01,2.241978e+01,1.629563
129.30,755,0,2.242615e+01,2.241669e+01,1.642786
129.35,743,0,2.242306e+01,2.241361e+01,1.612499
129.40,745,0,2.241998e+01,2.241051e+01,1.622686
129.45,749,0,2.241690e+01,2.240742e+01,1.627261
129.50,695,0,2.241381e+01,2.240432e+01,1.509964
129.55,678,0,2.241072e+01,2.240122e+01,1.475233
129.60,585,0,2.240762e+01,2.239812e+01,1.271857
129.65,585,0,2.240453e+01,2.239502e+01,1.272410
129.70,743,0,2.240142e+01,2.239192e+01,1.615239
129.75,524,0,2.239833e+01,2.238881e+01,1.139571
129.80,749,0,2.239523e+01,2.238570e+01,1.631803
129.85,545,0,2.239213e+01,2.238259e+01,1.192544
129.90,766,0,2.238901e+01,2.237947e+01,1.667055
129.95,744,0,2.238589e+01,2.237635e+01,1.616683
130.00,766,0,2.238277e+01,2.237323e+01,1.668287
130.05,793,0,2.237966e+01,2.237011e+01,1.721884
130.10,793,0,2.237655e+01,2.236698e+01,1.730521
130.15,803,0,2.237343e+01,2.236385e+01,1.746803
130.20,804,0,2.237030e+01,2.236072e+01,1.748273
130.25,793,0,2.236718e+01,2.235759e+01,1.724828
130.30,793,0,2.236406e+01,2.235445e+01,1.727393
130.35,785,0,2.236093e+01,2.235131e+01,1.706748
130.40,766,0,2.235778e+01,2.234817e+01,1.666079
130.45,755,0,2.235464e+01,2.234503e+01,1.639328
130.50,755,0,2.235149e+01,2.234189e+01,1.639614
130.55,744,0,2.234834e+01,2.233874e+01,1.617363
130.60,744,0,2.234519e+01,2.233559e+01,1.617128
130.65,739,0,2.234205e+01,2.233243e+01,1.609542
130.70,727,0,2.233890e+01,2.232928e+01,1.580391
130.75,713,0,2.233575e+01,2.232612e+01,1.550885
130.80,702,0,2.233261e+01,2.232295e+01,1.527840
130.85,699,0,2.232945e+01,2.231979e+01,1.521817
130.90,708,0,2.232628e+01,2.231662e+01,1.540312
130.95,726,0,2.232312e+01,2.231345e+01,1.579362
131.00,765,0,2.231995e+01,2.231027e+01,1.668223
131.05,776,0,2.231677e+01,2.230710e+01,1.688196
131.10,782,0,2.231361e+01,2.230392e+01,1.706569
131.15,807,0,2.231044e+01,2.230074e+01,1.760345
131.20,824,0,2.230726e+01,2.229755e+01,1.791868
131.25,857,0,2.230408e+01,2.229437e+01,1.863039
131.30,840,0,2.230090e+01,2.229118e+01,1.829378
131.35,816,0,2.229772e+01,2.228799e+01,1.774341
131.40,822,0,2.229453e+01,2.228480e+01,1.791156
131.45,834,0,2.229134e+01,2.228160e+01,1.813051
131.50,810,0,2.228815e+01,2.227841e+01,1.760083
131.55,816,0,2.228496e+01,2.227520e+01,1.775784
131.60,793,0,2.228177e+01,2.227200e+01,1.725211
131.65,816,0,2.227858e+01,2.226880e+01,1.774134
131.70,731,0,2.227537e+01,2.226559e+01,1.588919
131.75,750,0,2.227216e+01,2.226238e+01,1.630045
131.80,750,0,2.226896e+01,2.225916e+01,1.631920
131.85,797,0,2.226575e+01,2.225594e+01,1.734084
131.90,866,0,2.226254e+01,2.225273e+01,1.883643
131.95,861,0,2.225932e+01,2.224950e+01,1.869761
132.00,862,0,2.225610e+01,2.224628e+01,1.875585
132.05,856,0,2.225288e+01,2.224305e+01,1.866861
132.10,750,0,2.224967e+01,2.223982e+01,1.636227
132.15,770,0,2.224645e+01,2.223659e+01,1.678362
132.20,665,0,2.224323e+01,2.223335e+01,1.445310
132.25,654,0,2.224000e+01,2.223012e+01,1.422881
132.30,558,0,2.223677e+01,2.222688e+01,1.211336
132.35,558,0,2.223354e+01,2.222364e+01,1.214615
132.40,629,0,2.223031e+01,2.222040e+01,1.368229
132.45,628,0,2.222706e+01,2.221715e+01,1.368610
132.50,692,0,2.222382e+01,2.221391e+01,1.507146
132.55,692,0,2.222058e+01,2.221065e+01,1.504476
132.60,770,0,2.221734e+01,2.220740e+01,1.675959
132.65,770,0,2.221410e+01,2.220415e+01,1.675863
132.70,781,0,2.221085e+01,2.220089e+01,1.704705
132.75,779,0,2.220759e+01,2.219763e+01,1.696589
132.80,727,0,2.220434e+01,2.219436e+01,1.589109
132.85,794,0,2.220108e+01,2.219109e+01,1.724658
132.90,709,0,2.219781e+01,2.218782e+01,1.545884
132.95,744,0,2.219454e+01,2.218455e+01,1.623901
133.00,700,0,2.219127e+01,2.218128e+01,1.524381
133.05,683,0,2.218800e+01,2.217800e+01,1.486351
133.10,678,0,2.218473e+01,2.217472e+01,1.475783
133.15,683,0,2.218145e+01,2.217144e+01,1.486854
133.20,732,0,2.217816e+01,2.216815e+01,1.594977
133.25,738,0,2.217489e+01,2.216486e+01,1.605115
133.30,740,0,2.217160e+01,2.216157e+01,1.609649
133.35,770,0,2.216832e+01,2.215828e+01,1.676258
133.40,787,0,2.216502e+01,2.215498e+01,1.715956
133.45,826,0,2.216173e+01,2.215168e+01,1.800502
133.50,861,0,2.215844e+01,2.214838e+01,1.872063
133.55,969,0,2.215514e+01,2.214508e+01,2.106205
133.60,975,0,2.215184e+01,2.214178e+01,2.123990
133.65,985,0,2.214855e+01,2.213847e+01,2.140409
133.70,1009,0,2.214525e+01,2.213517e+01,2.202441
133.75,1024,0,2.214194e+01,2.213186e+01,2.225711
133.80,1033,0,2.213863e+01,2.212855e+01,2.246866
133.85,1038,0,2.213532e+01,2.212523e+01,2.253757
133.90,1028,0,2.213201e+01,2.212191e+01,2.233658
133.95,1008,0,2.212870e+01,2.211860e+01,2.189534
134.00,992,0,2.212538e+01,2.211527e+01,2.157090
134.05,962,0,2.212206e+01,2.211195e+01,2.092559
134.10,942,0,2.211873e+01,2.210861e+01,2.047944
134.15,798,0,2.211540e+01,2.210528e+01,1.734900
134.20,919,0,2.211207e+01,2.210194e+01,1.995590
134.25,862,0,2.210874e+01,2.209860e+01,1.878333
134.30,966,0,2.210540e+01,2.209526e+01,2.101003
134.35,962,0,2.210207e+01,2.209191e+01,2.090325
134.40,787,0,2.209872e+01,2.208856e+01,1.719144
134.45,833,0,2.209538e+01,2.208521e+01,1.809171
134.50,749,0,2.209205e+01,2.208186e+01,1.630216
134.55,744,0,2.208870e+01,2.207851e+01,1.615792
134.60,739,0,2.208535e+01,2.207515e+01,1.604789
134.65,780,0,2.208200e+01,2.207179e+01,1.695402
134.70,776,0,2.207864e+01,2.206843e+01,1.686256
134.75,749,0,2.207529e+01,2.206506e+01,1.626745
134.80,760,0,2.207194e+01,2.206169e+01,1.649725
134.85,739,0,2.206858e+01,2.205833e+01,1.607836
134.90,703,0,2.206522e+01,2.205495e+01,1.530173
134.95,491,0,2.206186e+01,2.205158e+01,1.069257
135.00,722,0,2.205849e+01,2.204820e+01,1.569494
135.05,703,0,2.205512e+01,2.204482e+01,1.535461
135.10,709,0,2.205174e+01,2.204144e+01,1.542577
135.15,666,0,2.204837e+01,2.203806e+01,1.449494
135.20,665,0,2.204499e+01,2.203467e+01,1.444905
135.25,703,0,2.204162e+01,2.203128e+01,1.531145
135.30,740,0,2.203823e+01,2.202789e+01,1.611607
135.35,740,0,2.203484e+01,2.202450e+01,1.615668
135.40,678,0,2.203145e+01,2.202110e+01,1.478382
135.45,678,0,2.202807e+01,2.201770e+01,1.475770
135.50,660,0,2.202467e+01,2.201430e+01,1.436094
135.55,684,0,2.202127e+01,2.201090e+01,1.488279
135.60,671,0,2.201787e+01,2.200749e+01,1.456458
135.65,538,0,2.201447e+01,2.200408e+01,1.169737
135.70,663,0,2.201106e+01,2.200067e+01,1.445044
135.75,470,0,2.200765e+01,2.199726e+01,1.024799
135.80,664,0,2.200424e+01,2.199384e+01,1.445143
135.85,496,0,2.200083e+01,2.199042e+01,1.078021
135.90,736,0,2.199742e+01,2.198700e+01,1.599302
135.95,491,0,2.199401e+01,2.198358e+01,1.067001
136.00,703,0,2.199060e+01,2.198015e+01,1.530922
136.05,501,0,2.198718e+01,2.197672e+01,1.093670
136.10,695,0,2.198375e+01,2.197329e+01,1.514746
136.15,595,0,2.198033e+01,2.196985e+01,1.301983
136.20,665,0,2.197690e+01,2.196642e+01,1.452408
136.25,660,0,2.197347e+01,2.196298e+01,1.441629
136.30,574,0,2.197003e+01,2.195954e+01,1.251816
136.35,515,0,2.196660e+01,2.195609e+01,1.123292
136.40,496,0,2.196315e+01,2.195265e+01,1.080560
136.45,496,0,2.195971e+01,2.194920e+01,1.080410
136.50,527,0,2.195626e+01,2.194575e+01,1.152111
136.55,760,0,2.195283e+01,2.194229e+01,1.653080
136.60,535,0,2.194939e+01,2.193884e+01,1.167186
136.65,787,0,2.194593e+01,2.193538e+01,1.718474
136.70,740,0,2.194248e+01,2.193192e+01,1.609249
136.75,739,0,2.193902e+01,2.192845e+01,1.605870
136.80,508,0,2.193556e+01,2.192499e+01,1.102924
136.85,703,0,2.193211e+01,2.192152e+01,1.529860
136.90,474,0,2.192864e+01,2.191805e+01,1.032395
136.95,483,0,2.192517e+01,2.191457e+01,1.053017
137.00,558,0,2.192171e+01,2.191110e+01,1.220237
137.05,754,0,2.191823e+01,2.190762e+01,1.639922
137.10,760,0,2.191476e+01,2.190414e+01,1.653646
137.15,774,0,2.191129e+01,2.190065e+01,1.682323
137.20,786,0,2.190781e+01,2.189717e+01,1.714506
137.25,803,0,2.190433e+01,2.189368e+01,1.746958
137.30,847,0,2.190084e+01,2.189019e+01,1.842433
137.35,841,0,2.189736e+01,2.188670e+01,1.831317
137.40,835,0,2.189387e+01,2.188320e+01,1.819578
137.45,750,0,2.189038e+01,2.187970e+01,1.632159
137.50,744,0,2.188689e+01,2.187620e+01,1.624474
137.55,714,0,2.188340e+01,2.187269e+01,1.553818
137.60,725,0,2.187991e+01,2.186919e+01,1.577018
137.65,731,0,2.187640e+01,2.186568e+01,1.595847
137.70,739,0,2.187289e+01,2.186217e+01,1.610143
137.75,728,0,2.186939e+01,2.185865e+01,1.583768
137.80,567,0,2.186588e+01,2.185514e+01,1.234856
137.85,556,0,2.186237e+01,2.185162e+01,1.209403
137.90,571,0,2.185886e+01,2.184810e+01,1.243396
137.95,703,0,2.185535e+01,2.184457e+01,1.531710
138.00,739,0,2.185183e+01,2.184104e+01,1.608754
138.05,750,0,2.184831e+01,2.183751e+01,1.636397
138.10,760,0,2.184480e+01,2.183398e+01,1.654952
138.15,793,0,2.184128e+01,2.183044e+01,1.726873
138.20,823,0,2.183774e+01,2.182691e+01,1.791398
138.25,833,0,2.183421e+01,2.182337e+01,1.813569
138.30,799,0,2.183067e+01,2.181983e+01,1.738788
138.35,750,0,2.182714e+01,2.181628e+01,1.631174
138.40,721,0,2.182360e+01,2.181273e+01,1.570330
138.45,732,0,2.182005e+01,2.180918e+01,1.595896
138.50,720,0,2.181650e+01,2.180563e+01,1.570554
138.55,550,0,2.181295e+01,2.180208e+01,1.199326
138.60,558,0,2.180941e+01,2.179852e+01,1.251038
138.65,558,0,2.180587e+01,2.179496e+01,1.215804
138.70,550,0,2.180232e+01,2.179140e+01,1.195752
138.75,550,0,2.179876e+01,2.178784e+01,1.200742
138.80,531,0,2.179520e+01,2.178427e+01,1.158033
138.85,520,0,2.179163e+01,2.178070e+01,1.132843
138.90,725,0,2.178808e+01,2.177713e+01,1.581794
138.95,502,0,2.178452e+01,2.177356e+01,1.093557
139.00,739,0,2.178095e+01,2.176998e+01,1.608070
139.05,490,0,2.177739e+01,2.176640e+01,1.072885
139.10,483,0,2.177381e+01,2.176282e+01,1.051638
139.15,490,0,2.177024e+01,2.175924e+01,1.065815
139.20,658,0,2.176666e+01,2.175565e+01,1.431727
139.25,659,0,2.176308e+01,2.175207e+01,1.516240
139.30,719,0,2.175949e+01,2.174847e+01,1.644000
139.35,787,0,2.175590e+01,2.174488e+01,1.727183
139.40,787,0,2.175230e+01,2.174128e+01,1.729731
139.45,792,0,2.174872e+01,2.173768e+01,1.740305
139.50,792,0,2.174513e+01,2.173408e+01,1.744455
139.55,781,0,2.174154e+01,2.173048e+01,1.711948
139.60,738,0,2.173794e+01,2.172687e+01,1.617533
139.65,726,0,2.173435e+01,2.172326e+01,1.593314
139.70,715,0,2.173075e+01,2.171965e+01,1.566398
139.75,719,0,2.172714e+01,2.171604e+01,1.578150
139.80,714,0,2.172354e+01,2.171242e+01,1.562209
139.85,708,0,2.171992e+01,2.170880e+01,1.584923
139.90,531,0,2.171630e+01,2.170518e+01,1.164884
139.95,728,0,2.171268e+01,2.170156e+01,1.595783
140.00,598,0,2.170906e+01,2.169794e+01,1.310801
140.05,766,0,2.170543e+01,2.169431e+01,1.712489
140.10,728,0,2.170181e+01,2.169067e+01,1.600300
140.15,750,0,2.169820e+01,2.168704e+01,1.684406
140.20,750,0,2.169457e+01,2.168340e+01,1.647864
140.25,739,0,2.169095e+01,2.167976e+01,1.645413
140.30,702,0,2.168732e+01,2.167612e+01,1.545471
140.35,728,0,2.168369e+01,2.167248e+01,1.593648
140.40,733,0,2.168005e+01,2.166883e+01,1.609667
140.45,615,0,2.167640e+01,2.166519e+01,1.350425
140.50,739,0,2.167277e+01,2.166153e+01,1.619712
140.55,610,0,2.166912e+01,2.165788e+01,1.337829
140.60,771,0,2.166548e+01,2.165422e+01,1.692260
140.65,737,0,2.166184e+01,2.165056e+01,1.615243
140.70,739,0,2.165819e+01,2.164690e+01,1.619840
140.75,731,0,2.165452e+01,2.164324e+01,1.604529
140.80,721,0,2.165086e+01,2.163957e+01,1.583832
140.85,727,0,2.164720e+01,2.163590e+01,1.595412
140.90,732,0,2.164353e+01,2.163223e+01,1.607131
140.95,721,0,2.163986e+01,2.162855e+01,1.582085
141.00,703,0,2.163621e+01,2.162487e+01,1.543511
141.05,715,0,2.163254e+01,2.162119e+01,1.568594
141.10,731,0,2.162886e+01,2.161751e+01,1.606501
141.15,738,0,2.162519e+01,2.161383e+01,1.623500
141.20,744,0,2.162151e+01,2.161014e+01,1.636596
141.25,744,0,2.161782e+01,2.160645e+01,1.632542
141.30,750,0,2.161415e+01,2.160276e+01,1.646292
141.35,750,0,2.161047e+01,2.159906e+01,1.647711
141.40,782,0,2.160679e+01,2.159537e+01,1.722347
141.45,750,0,2.160310e+01,2.159167e+01,1.647401
141.50,798,0,2.159941e+01,2.158797e+01,1.758583
141.55,750,0,2.159572e+01,2.158426e+01,1.654586
141.60,750,0,2.159202e+01,2.158056e+01,1.672396
141.65,744,0,2.158832e+01,2.157685e+01,1.660441
141.70,732,0,2.158461e+01,2.157314e+01,1.609054
141.75,702,0,2.158091e+01,2.156942e+01,1.536746
141.80,690,0,2.157721e+01,2.156571e+01,1.516148
141.85,659,0,2.157350e+01,2.156199e+01,1.487761
141.90,629,0,2.156979e+01,2.155827e+01,1.383180
141.95,606,0,2.156608e+01,2.155455e+01,1.327336
142.00,594,0,2.156236e+01,2.155083e+01,1.302977
142.05,610,0,2.155864e+01,2.154710e+01,1.341600
142.10,633,0,2.155492e+01,2.154337e+01,1.387172
142.15,554,0,2.155119e+01,2.153964e+01,1.222389
142.20,606,0,2.154747e+01,2.153591e+01,1.329675
142.25,605,0,2.154374e+01,2.153217e+01,1.325779
142.30,702,0,2.154002e+01,2.152843e+01,1.546846
142.35,732,0,2.153628e+01,2.152468e+01,1.608461
142.40,781,0,2.153254e+01,2.152094e+01,1.717032
142.45,786,0,2.152880e+01,2.151719e+01,1.723616
142.50,798,0,2.152506e+01,2.151344e+01,11.775115
142.55,803,0,2.152132e+01,2.150968e+01,1.761968
142.60,799,0,2.151757e+01,2.150593e+01,1.752605
142.65,750,0,2.151383e+01,2.150217e+01,1.731088
142.70,733,0,2.151007e+01,2.149841e+01,1.614358
142.75,721,0,2.150631e+01,2.149465e+01,1.585107
142.80,720,0,2.150255e+01,2.149088e+01,1.580764
142.85,719,0,2.149879e+01,2.148711e+01,1.581632
142.90,558,0,2.149503e+01,2.148334e+01,1.223603
142.95,740,0,2.149127e+01,2.147957e+01,1.622654
143.00,555,0,2.148750e+01,2.147580e+01,1.219322
143.05,739,0,2.148374e+01,2.147202e+01,1.631372
143.10,733,0,2.147997e+01,2.146824e+01,1.656166
143.15,731,0,2.147618e+01,2.146445e+01,1.607932
143.20,736,0,2.147242e+01,2.146067e+01,1.613884
143.25,766,0,2.146863e+01,2.145688e+01,1.678928
143.30,776,0,2.146485e+01,2.145309e+01,1.705420
143.35,781,0,2.146107e+01,2.144930e+01,1.716327
143.40,781,0,2.145729e+01,2.144550e+01,1.714745
143.45,793,0,2.145351e+01,2.144171e+01,1.745909
143.50,788,0,2.144971e+01,2.143791e+01,1.729793
143.55,771,0,2.144593e+01,2.143410e+01,1.690877
143.60,709,0,2.144213e+01,2.143030e+01,1.554908
143.65,780,0,2.143833e+01,2.142649e+01,1.713155
143.70,786,0,2.143453e+01,2.142268e+01,1.726385
143.75,786,0,2.143073e+01,2.141886e+01,1.728577
143.80,780,0,2.142692e+01,2.141505e+01,1.712526
143.85,780,0,2.142311e+01,2.141123e+01,1.715165
143.90,776,0,2.141930e+01,2.140741e+01,1.702364
143.95,780,0,2.141549e+01,2.140358e+01,1.711208
144.00,811,0,2.141167e+01,2.139976e+01,1.780168
144.05,780,0,2.140785e+01,2.139593e+01,1.713983
144.10,811,0,2.140403e+01,2.139210e+01,1.788107
144.15,780,0,2.140021e+01,2.138826e+01,1.710954
144.20,781,0,2.139639e+01,2.138443e+01,1.716957
144.25,782,0,2.139257e+01,2.138059e+01,1.719548
144.30,785,0,2.138874e+01,2.137675e+01,1.726169
144.35,733,0,2.138490e+01,2.137291e+01,1.609490
144.40,703,0,2.138108e+01,2.136906e+01,1.543628
144.45,655,0,2.137724e+01,2.136521e+01,1.437276
144.50,615,0,2.137340e+01,2.136137e+01,1.347746
144.55,562,0,2.136956e+01,2.135751e+01,1.235554
144.60,714,0,2.136572e+01,2.135366e+01,1.602607
144.65,514,0,2.136188e+01,2.134980e+01,1.122244
144.70,671,0,2.135803e+01,2.134594e+01,1.468309
144.75,655,0,2.135418e+01,2.134208e+01,1.429014
144.80,699,0,2.135032e+01,2.133822e+01,1.522605
144.85,732,0,2.134646e+01,2.133435e+01,1.592385
144.90,743,0,2.134259e+01,2.133048e+01,1.621420
144.95,750,0,2.133874e+01,2.132661e+01,1.628650
145.00,733,0,2.133487e+01,2.132274e+01,1.593270
145.05,702,0,2.133101e+01,2.131886e+01,1.531287
145.10,665,0,2.132714e+01,2.131498e+01,1.450396
145.15,628,0,2.132327e+01,2.131110e+01,1.368473
145.20,667,0,2.131940e+01,2.130722e+01,1.455570
145.25,702,0,2.131553e+01,2.130333e+01,1.536369
145.30,745,0,2.131165e+01,2.129944e+01,1.627980
145.35,786,0,2.130776e+01,2.129555e+01,1.717159
145.40,793,0,2.130388e+01,2.129166e+01,1.730565
145.45,793,0,2.130000e+01,2.128776e+01,1.727485
145.50,793,0,2.129612e+01,2.128386e+01,1.724003
145.55,781,0,2.129223e+01,2.127996e+01,1.698498
145.60,766,0,2.128833e+01,2.127606e+01,1.668567
145.65,732,0,2.128442e+01,2.127215e+01,1.592814
145.70,696,0,2.128052e+01,2.126824e+01,1.517736
145.75,696,0,2.127661e+01,2.126433e+01,1.515584
145.80,709,0,2.127270e+01,2.126041e+01,1.543275
145.85,702,0,2.126880e+01,2.125650e+01,1.527738
145.90,703,0,2.126490e+01,2.125258e+01,1.528774
145.95,732,0,2.126099e+01,2.124866e+01,1.596793
146.00,750,0,2.125708e+01,2.124473e+01,1.631368
146.05,785,0,2.125317e+01,2.124080e+01,1.709382
146.10,822,0,2.124925e+01,2.123687e+01,1.792643
146.15,822,0,2.124532e+01,2.123294e+01,1.789410
146.20,827,0,2.124140e+01,2.122900e+01,1.801373
146.25,835,0,2.123747e+01,2.122507e+01,1.822234
146.30,818,0,2.123355e+01,2.122112e+01,1.780974
146.35,836,0,2.122962e+01,2.121718e+01,1.817672
146.40,781,0,2.122569e+01,2.121324e+01,1.699483
146.45,793,0,2.122176e+01,2.120929e+01,1.726493
146.50,770,0,2.121783e+01,2.120534e+01,1.676097
146.55,766,0,2.121387e+01,2.120139e+01,1.667268
146.60,793,0,2.120994e+01,2.119744e+01,1.731698
146.65,811,0,2.120599e+01,2.119348e+01,1.766698
146.70,794,0,2.120204e+01,2.118953e+01,1.738180
146.75,850,0,2.119809e+01,2.118556e+01,1.848345
146.80,793,0,2.119414e+01,2.118160e+01,1.724157
146.85,811,0,2.119018e+01,2.117763e+01,1.768558
146.90,760,0,2.118623e+01,2.117366e+01,1.657309
146.95,731,0,2.118226e+01,2.116969e+01,1.593469
147.00,703,0,2.117831e+01,2.116572e+01,1.529752
147.05,659,0,2.117434e+01,2.116174e+01,1.433890
147.10,714,0,2.117038e+01,2.115776e+01,1.553647
147.15,550,0,2.116641e+01,2.115378e+01,1.195848
147.20,727,0,2.116244e+01,2.114980e+01,1.580383
147.25,709,0,2.115846e+01,2.114581e+01,1.542173
147.30,673,0,2.115448e+01,2.114183e+01,1.465709
147.35,696,0,2.115049e+01,2.113784e+01,1.514761
147.40,655,0,2.114651e+01,2.113384e+01,1.428593
147.45,655,0,2.114253e+01,2.112985e+01,1.432538
147.50,699,0,2.113854e+01,2.112585e+01,1.524578
147.55,701,0,2.113456e+01,2.112185e+01,1.527905
147.60,699,0,2.113056e+01,2.111785e+01,1.525754
147.65,665,0,2.112657e+01,2.111384e+01,1.448237
147.70,709,0,2.112257e+01,2.110983e+01,1.547032
147.75,721,0,2.111856e+01,2.110582e+01,1.566784
147.80,703,0,2.111457e+01,2.110181e+01,1.529157
147.85,679,0,2.111057e+01,2.109779e+01,1.475960
147.90,677,0,2.110657e+01,2.109378e+01,1.471890
147.95,692,0,2.110256e+01,2.108976e+01,1.503951
148.00,744,0,2.109854e+01,2.108573e+01,1.621984
148.05,766,0,2.109452e+01,2.108171e+01,1.665307
148.10,785,0,2.109051e+01,2.107768e+01,1.708454
148.15,830,0,2.108649e+01,2.107365e+01,1.806862
148.20,824,0,2.108247e+01,2.106961e+01,1.790534
148.25,835,0,2.107844e+01,2.106558e+01,1.819053
148.30,781,0,2.107442e+01,2.106154e+01,1.705858
148.35,770,0,2.107040e+01,2.105750e+01,1.678848
148.40,756,0,2.106636e+01,2.105345e+01,1.645297
148.45,750,0,2.106233e+01,2.104941e+01,1.630372
148.50,710,0,2.105829e+01,2.104536e+01,1.545170
148.55,702,0,2.105426e+01,2.104131e+01,1.531625
148.60,704,0,2.105022e+01,2.103725e+01,1.537981
148.65,750,0,2.104618e+01,2.103319e+01,1.631667
148.70,744,0,2.104213e+01,2.102913e+01,1.623460
148.75,760,0,2.103809e+01,2.102507e+01,1.659072
148.80,774,0,2.103404e+01,2.102101e+01,1.685243
148.85,776,0,2.102998e+01,2.101694e+01,1.691564
148.90,812,0,2.102592e+01,2.101288e+01,1.769125
148.95,788,0,2.102185e+01,2.100880e+01,1.715120
149.00,785,0,2.101779e+01,2.100473e+01,1.708947
149.05,793,0,2.101374e+01,2.100065e+01,1.726422
149.10,840,0,2.100967e+01,2.099658e+01,1.825841
149.15,812,0,2.100560e+01,2.099249e+01,1.765725
149.20,775,0,2.100152e+01,2.098841e+01,1.687788
149.25,749,0,2.099746e+01,2.098433e+01,1.631365
149.30,659,0,2.099338e+01,2.098024e+01,1.435894
149.35,630,0,2.098930e+01,2.097615e+01,1.370720
149.40,630,0,2.098522e+01,2.097206e+01,1.371283
149.45,624,0,2.098114e+01,2.096797e+01,1.356777
149.50,600,0,2.097705e+01,2.096387e+01,1.307228
149.55,721,0,2.097296e+01,2.095977e+01,1.570730
149.60,744,0,2.096886e+01,2.095566e+01,1.621499
149.65,822,0,2.096477e+01,2.095156e+01,1.789526
149.70,824,0,2.096067e+01,2.094745e+01,1.793830
149.75,811,0,2.095657e+01,2.094334e+01,1.769503
149.80,771,0,2.095248e+01,2.093923e+01,1.676876
149.85,750,0,2.094839e+01,2.093511e+01,1.631948
149.90,750,0,2.094429e+01,2.093099e+01,1.631989
149.95,750,0,2.094018e+01,2.092687e+01,1.634657
150.00,750,0,2.093608e+01,2.092274e+01,1.635130
150.05,765,0,2.093195e+01,2.091861e+01,1.665824
150.10,818,0,2.092784e+01,2.091449e+01,1.779061
150.15,861,0,2.092372e+01,2.091035e+01,1.875634
150.20,893,0,2.091960e+01,2.090622e+01,1.942501
150.25,980,0,2.091547e+01,2.090208e+01,2.130769
150.30,986,0,2.091135e+01,2.089795e+01,2.142936
150.35,1029,0,2.090723e+01,2.089381e+01,2.248542
150.40,1041,0,2.090310e+01,2.088967e+01,2.271399
150.45,1029,0,2.089897e+01,2.088553e+01,2.243966
150.50,862,0,2.089483e+01,2.088138e+01,1.884380
150.55,970,0,2.089069e+01,2.087722e+01,2.113987
150.60,771,0,2.088656e+01,2.087307e+01,1.678528
150.65,833,0,2.088242e+01,2.086892e+01,1.813638
150.70,760,0,2.087828e+01,2.086476e+01,1.653712
150.75,756,0,2.087413e+01,2.086060e+01,1.649354
150.80,721,0,2.086997e+01,2.085643e+01,1.569969
150.85,728,0,2.086582e+01,2.085227e+01,1.583766
150.90,781,0,2.086167e+01,2.084810e+01,1.702347
150.95,792,0,2.085751e+01,2.084393e+01,1.723609
151.00,832,0,2.085335e+01,2.083975e+01,1.815761
151.05,776,0,2.084918e+01,2.083558e+01,1.703791
151.10,770,0,2.084502e+01,2.083140e+01,1.683223
151.15,762,0,2.084085e+01,2.082721e+01,1.658839
151.20,762,0,2.083669e+01,2.082303e+01,1.659400
151.25,750,0,2.083252e+01,2.081884e+01,1.633440
151.30,750,0,2.082835e+01,2.081465e+01,1.638700
151.35,750,0,2.082418e+01,2.081046e+01,1.640604
151.40,794,0,2.082000e+01,2.080626e+01,1.734062
151.45,789,0,2.081581e+01,2.080207e+01,1.716074
151.50,767,0,2.081162e+01,2.079787e+01,1.670122
151.55,733,0,2.080742e+01,2.079367e+01,1.595551
151.60,725,0,2.080324e+01,2.078947e+01,1.578266
151.65,565,0,2.079904e+01,2.078526e+01,1.231451
151.70,662,0,2.079484e+01,2.078106e+01,1.443455
151.75,728,0,2.079065e+01,2.077685e+01,1.589406
151.80,726,0,2.078646e+01,2.077264e+01,1.583291
151.85,722,0,2.078225e+01,2.076842e+01,1.576211
151.90,643,0,2.077805e+01,2.076421e+01,1.406291
151.95,639,0,2.077384e+01,2.075999e+01,1.396167
152.00,630,0,2.076962e+01,2.075577e+01,1.370738
152.05,639,0,2.076541e+01,2.075154e+01,1.393007
152.10,660,0,2.076119e+01,2.074732e+01,1.439344
152.15,728,0,2.075698e+01,2.074309e+01,1.590455
152.20,722,0,2.075276e+01,2.073885e+01,1.573532
152.25,738,0,2.074854e+01,2.073462e+01,1.607222
152.30,738,0,2.074432e+01,2.073038e+01,1.604310
152.35,709,0,2.074009e+01,2.072614e+01,1.546497
152.40,672,0,2.073586e+01,2.072190e+01,1.462022
152.45,731,0,2.073162e+01,2.071765e+01,1.622675
152.50,507,0,2.072738e+01,2.071340e+01,1.132761
152.55,696,0,2.072314e+01,2.070915e+01,1.575926
152.60,475,0,2.071890e+01,2.070490e+01,1.127428
152.65,550,0,2.071466e+01,2.070065e+01,1.206575
152.70,480,0,2.071042e+01,2.069639e+01,1.050989
152.75,485,0,2.070617e+01,2.069213e+01,1.122486
152.80,692,0,2.070193e+01,2.068787e+01,1.516484
152.85,599,0,2.069767e+01,2.068360e+01,1.355967
152.90,671,0,2.069342e+01,2.067934e+01,1.470627
152.95,695,0,2.068916e+01,2.067507e+01,1.524530
153.00,607,0,2.068490e+01,2.067080e+01,1.330107
153.05,744,0,2.068064e+01,2.066652e+01,1.636472
153.10,575,0,2.067637e+01,2.066224e+01,1.263621
153.15,734,0,2.067210e+01,2.065796e+01,1.612137
153.20,474,0,2.066783e+01,2.065368e+01,1.039784
153.25,575,0,2.066356e+01,2.064940e+01,1.262028
153.30,368,0,2.065929e+01,2.064511e+01,0.809921
153.35,373,0,2.065502e+01,2.064082e+01,0.819348
153.40,368,0,2.065074e+01,2.063653e+01,0.807969
153.45,453,0,2.064646e+01,2.063224e+01,0.992940
153.50,561,0,2.064218e+01,2.062794e+01,1.256311
153.55,660,0,2.063789e+01,2.062364e+01,1.463508
153.60,727,0,2.063361e+01,2.061934e+01,1.595544
153.65,623,0,2.062932e+01,2.061503e+01,1.365364
153.70,775,0,2.062502e+01,2.061072e+01,1.699072
153.75,756,0,2.062072e+01,2.060641e+01,1.656520
153.80,793,0,2.061642e+01,2.060210e+01,1.776807
153.85,793,0,2.061212e+01,2.059778e+01,1.736431
153.90,771,0,2.060783e+01,2.059346e+01,1.697651
153.95,710,0,2.060351e+01,2.058914e+01,1.562805
154.00,606,0,2.059920e+01,2.058482e+01,1.330264
154.05,546,0,2.059490e+01,2.058050e+01,1.198206
154.10,453,0,2.059059e+01,2.057617e+01,1.033087
154.15,454,0,2.058627e+01,2.057184e+01,1.000818
154.20,453,0,2.058196e+01,2.056751e+01,0.991220
154.25,453,0,2.057764e+01,2.056318e+01,0.996534
154.30,453,0,2.057332e+01,2.055884e+01,0.995029
154.35,474,0,2.056899e+01,2.055450e+01,1.040250
154.40,581,0,2.056466e+01,2.055016e+01,1.281667
154.45,679,0,2.056033e+01,2.054581e+01,1.492027
154.50,659,0,2.055600e+01,2.054147e+01,1.483658
154.55,611,0,2.055166e+01,2.053712e+01,1.339560
154.60,586,0,2.054732e+01,2.053276e+01,1.329153
154.65,639,0,2.054297e+01,2.052841e+01,1.405164
154.70,611,0,2.053863e+01,2.052405e+01,1.340448
154.75,650,0,2.053428e+01,2.051969e+01,1.424950
154.80,644,0,2.052993e+01,2.051533e+01,1.413972
154.85,616,0,2.052558e+01,2.051096e+01,1.350237
154.90,604,0,2.052123e+01,2.050660e+01,1.325844
154.95,481,0,2.051687e+01,2.050223e+01,1.056831
155.00,551,0,2.051251e+01,2.049785e+01,1.211877
155.05,459,0,2.050815e+01,2.049348e+01,1.006923
155.10,570,0,2.050379e+01,2.048910e+01,1.260387
155.15,447,0,2.049942e+01,2.048472e+01,0.984159
155.20,551,0,2.049505e+01,2.048034e+01,1.259686
155.25,655,0,2.049068e+01,2.047595e+01,1.437759
155.30,629,0,2.048630e+01,2.047157e+01,1.384359
155.35,629,0,2.048192e+01,2.046718e+01,1.381736
155.40,668,0,2.047755e+01,2.046278e+01,1.466542
155.45,709,0,2.047316e+01,2.045839e+01,1.557349
155.50,750,0,2.046879e+01,2.045399e+01,1.649290
155.55,783,0,2.046441e+01,2.044958e+01,1.740333
155.60,828,0,2.046002e+01,2.044518e+01,1.820856
155.65,836,0,2.045563e+01,2.044077e+01,1.835939
155.70,798,0,2.045123e+01,2.043636e+01,1.752192
155.75,785,0,2.044684e+01,2.043195e+01,1.724318
155.80,781,0,2.044244e+01,2.042754e+01,1.745159
155.85,668,0,2.043804e+01,2.042312e+01,1.555994
155.90,776,0,2.043363e+01,2.041870e+01,1.706068
155.95,508,0,2.042922e+01,2.041428e+01,1.159508
156.00,695,0,2.042481e+01,2.040986e+01,1.522731
156.05,475,0,2.042040e+01,2.040543e+01,1.046504
156.10,485,0,2.041598e+01,2.040100e+01,1.101944
156.15,490,0,2.041157e+01,2.039657e+01,1.075263
156.20,508,0,2.040715e+01,2.039214e+01,1.152863
156.25,672,0,2.040272e+01,2.038770e+01,1.469478
156.30,474,0,2.039830e+01,2.038326e+01,1.041847
156.35,600,0,2.039387e+01,2.037882e+01,1.318756
156.40,600,0,2.038944e+01,2.037437e+01,1.315829
156.45,644,0,2.038502e+01,2.036993e+01,1.449516
156.50,662,0,2.038058e+01,2.036548e+01,1.456136
156.55,668,0,2.037615e+01,2.036103e+01,1.467382
156.60,668,0,2.037171e+01,2.035658e+01,1.464428
156.65,655,0,2.036727e+01,2.035212e+01,1.436246
156.70,655,0,2.036283e+01,2.034766e+01,1.433569
156.75,659,0,2.035838e+01,2.034320e+01,1.448299
156.80,662,0,2.035393e+01,2.033874e+01,1.452202
156.85,666,0,2.034948e+01,2.033427e+01,1.495016
156.90,522,0,2.034503e+01,2.032980e+01,1.147627
156.95,599,0,2.034057e+01,2.032533e+01,1.320496
157.00,594,0,2.033611e+01,2.032086e+01,1.303095
157.05,739,0,2.033165e+01,2.031638e+01,1.619792
157.10,496,0,2.032718e+01,2.031190e+01,1.089170
157.15,574,0,2.032271e+01,2.030742e+01,1.265459
157.20,794,0,2.031825e+01,2.030293e+01,1.745533
157.25,519,0,2.031377e+01,2.029845e+01,1.179404
157.30,643,0,2.030930e+01,2.029396e+01,1.412496
157.35,703,0,2.030483e+01,2.028947e+01,1.543585
157.40,638,0,2.030035e+01,2.028497e+01,1.401457
157.45,697,0,2.029586e+01,2.028047e+01,1.566290
157.50,522,0,2.029138e+01,2.027597e+01,1.185358
157.55,600,0,2.028689e+01,2.027147e+01,1.313294
157.60,414,0,2.028240e+01,2.026697e+01,0.945493
157.65,503,0,2.027791e+01,2.026246e+01,1.145689
157.70,672,0,2.027342e+01,2.025795e+01,1.550162
157.75,610,0,2.026892e+01,2.025344e+01,1.340318
157.80,696,0,2.026442e+01,2.024892e+01,1.526713
157.85,727,0,2.025992e+01,2.024440e+01,1.591267
157.90,672,0,2.025542e+01,2.023988e+01,1.473288
157.95,696,0,2.025090e+01,2.023536e+01,1.562508
158.00,725,0,2.024640e+01,2.023083e+01,1.584543
158.05,728,0,2.024189e+01,2.022630e+01,1.591751
158.10,697,0,2.023737e+01,2.022177e+01,1.527443
158.15,502,0,2.023286e+01,2.021724e+01,1.137870
158.20,514,0,2.022834e+01,2.021270e+01,1.125529
158.25,514,0,2.022383e+01,2.020817e+01,1.212950
158.30,744,0,2.021929e+01,2.020362e+01,1.632391
158.35,492,0,2.021477e+01,2.019908e+01,1.082278
158.40,734,0,2.021024e+01,2.019453e+01,1.613160
158.45,703,0,2.020571e+01,2.018999e+01,1.542016
158.50,703,0,2.020118e+01,2.018543e+01,1.542018
158.55,740,0,2.019664e+01,2.018088e+01,1.622228
158.60,750,0,2.019211e+01,2.017632e+01,1.642828
158.65,749,0,2.018757e+01,2.017176e+01,1.650955
158.70,740,0,2.018302e+01,2.016720e+01,1.624265
158.75,615,0,2.017847e+01,2.016263e+01,1.349438
158.80,618,0,2.017392e+01,2.015807e+01,1.353804
158.85,467,0,2.016937e+01,2.015350e+01,1.026231
158.90,453,0,2.016482e+01,2.014893e+01,0.989864
158.95,443,0,2.016026e+01,2.014435e+01,0.971763
159.00,439,0,2.015570e+01,2.013978e+01,0.961856
159.05,421,0,2.015114e+01,2.013520e+01,0.925015
159.10,485,0,2.014657e+01,2.013062e+01,1.061747
159.15,594,0,2.014200e+01,2.012604e+01,1.304617
159.20,668,0,2.013743e+01,2.012145e+01,1.464900
159.25,672,0,2.013286e+01,2.011687e+01,1.470801
159.30,680,0,2.012829e+01,2.011227e+01,1.491513
159.35,594,0,2.012371e+01,2.010768e+01,1.304973
159.40,760,0,2.011913e+01,2.010308e+01,1.663941
159.45,699,0,2.011455e+01,2.009848e+01,1.529224
159.50,765,0,2.010995e+01,2.009388e+01,1.677698
159.55,740,0,2.010537e+01,2.008928e+01,1.625655
159.60,666,0,2.010078e+01,2.008467e+01,1.461378
159.65,650,0,2.009618e+01,2.008006e+01,1.423187
159.70,629,0,2.009158e+01,2.007545e+01,1.381378
159.75,654,0,2.008698e+01,2.007084e+01,1.437449
159.80,656,0,2.008238e+01,2.006622e+01,1.443999
159.85,659,0,2.007778e+01,2.006160e+01,1.444507
159.90,661,0,2.007317e+01,2.005698e+01,1.450456
159.95,690,0,2.006857e+01,2.005235e+01,1.510724
160.00,699,0,2.006395e+01,2.004772e+01,1.532648
160.05,703,0,2.005935e+01,2.004309e+01,1.541430
160.10,687,0,2.005472e+01,2.003846e+01,1.507238
160.15,681,0,2.005011e+01,2.003382e+01,1.495701
160.20,693,0,2.004549e+01,2.002919e+01,1.523669
160.25,668,0,2.004087e+01,2.002455e+01,1.467095
160.30,756,0,2.003624e+01,2.001990e+01,1.659439
160.35,750,0,2.003161e+01,2.001526e+01,1.643487
160.40,704,0,2.002698e+01,2.001061e+01,1.544939
160.45,664,0,2.002234e+01,2.000596e+01,1.454967
160.50,659,0,2.001771e+01,2.000130e+01,1.445635
160.55,672,0,2.001307e+01,1.999665e+01,1.474585
160.60,676,0,2.000842e+01,1.999199e+01,1.482115
160.65,750,0,2.000378e+01,1.998733e+01,1.645568
160.70,721,0,1.999913e+01,1.998266e+01,1.580053
160.75,673,0,1.999447e+01,1.997800e+01,1.478971
160.80,728,0,1.998983e+01,1.997333e+01,1.598125
160.85,710,0,1.998517e+01,1.996865e+01,1.554970
160.90,727,0,1.998051e+01,1.996398e+01,1.592355
160.95,727,0,1.997586e+01,1.995930e+01,1.596442
161.00,710,0,1.997119e+01,1.995462e+01,1.556800
161.05,667,0,1.996653e+01,1.994994e+01,1.462601
161.10,679,0,1.996187e+01,1.994526e+01,1.488018
161.15,515,0,1.995720e+01,1.994057e+01,1.130484
161.20,739,0,1.995253e+01,1.993588e+01,1.619324
161.25,511,0,1.994785e+01,1.993119e+01,1.120925
161.30,755,0,1.994317e+01,1.992649e+01,1.658737
161.35,487,0,1.993849e+01,1.992179e+01,1.069219
161.40,655,0,1.993380e+01,1.991709e+01,1.433232
161.45,475,0,1.992912e+01,1.991239e+01,1.044206
161.50,546,0,1.992443e+01,1.990769e+01,1.201660
161.55,491,0,1.991974e+01,1.990298e+01,1.077954
161.60,507,0,1.991504e+01,1.989827e+01,1.116760
161.65,525,0,1.991035e+01,1.989356e+01,1.151606
161.70,553,0,1.990565e+01,1.988884e+01,1.217122
161.75,734,0,1.990095e+01,1.988413e+01,1.616134
161.80,549,0,1.989625e+01,1.987941e+01,1.204141
161.85,704,0,1.989154e+01,1.987468e+01,1.549495
161.90,704,0,1.988684e+01,1.986996e+01,1.543817
161.95,699,0,1.988212e+01,1.986523e+01,1.533642
162.00,655,0,1.987741e+01,1.986050e+01,1.438230
162.05,650,0,1.987269e+01,1.985577e+01,1.427784
162.10,760,0,1.986798e+01,1.985103e+01,1.666669
162.15,750,0,1.986326e+01,1.984629e+01,1.644933
162.20,761,0,1.985854e+01,1.984155e+01,1.664853
162.25,755,0,1.985381e+01,1.983681e+01,1.654186
162.30,638,0,1.984908e+01,1.983206e+01,1.402553
162.35,634,0,1.984435e+01,1.982731e+01,1.395754
162.40,470,0,1.983961e+01,1.982256e+01,1.034951
162.45,480,0,1.983487e+01,1.981781e+01,1.059355
162.50,491,0,1.983014e+01,1.981305e+01,1.080074
162.55,695,0,1.982539e+01,1.980829e+01,1.527814
162.60,486,0,1.982064e+01,1.980353e+01,1.067882
162.65,717,0,1.981590e+01,1.979876e+01,1.574954
162.70,721,0,1.981114e+01,1.979400e+01,1.585140
162.75,727,0,1.980639e+01,1.978923e+01,1.599097
162.80,739,0,1.980164e+01,1.978445e+01,1.620049
162.85,699,0,1.979688e+01,1.977968e+01,1.535209
162.90,666,0,1.979212e+01,1.977490e+01,1.461586
162.95,656,0,1.978736e+01,1.977012e+01,1.444357
163.00,660,0,1.978259e+01,1.976534e+01,1.449774
163.05,680,0,1.977783e+01,1.976056e+01,1.497598
163.10,727,0,1.977306e+01,1.975577e+01,1.595248
163.15,663,0,1.976828e+01,1.975098e+01,1.458735
163.20,655,0,1.976351e+01,1.974619e+01,1.438195
163.25,634,0,1.975873e+01,1.974139e+01,1.391353
163.30,722,0,1.975395e+01,1.973659e+01,1.587246
163.35,581,0,1.974916e+01,1.973179e+01,1.275482
163.40,618,0,1.974437e+01,1.972699e+01,1.353147
163.45,624,0,1.973959e+01,1.972218e+01,1.367176
163.50,630,0,1.973479e+01,1.971737e+01,1.380186
163.55,660,0,1.973000e+01,1.971256e+01,1.444758
163.60,740,0,1.972520e+01,1.970775e+01,1.619437
163.65,666,0,1.972040e+01,1.970293e+01,1.460734
163.70,697,0,1.971559e+01,1.969811e+01,1.528204
163.75,662,0,1.971079e+01,1.969329e+01,1.452909
163.80,766,0,1.970597e+01,1.968846e+01,1.681671
163.85,670,0,1.970116e+01,1.968363e+01,1.473820
163.90,766,0,1.969635e+01,1.967880e+01,1.679840
163.95,739,0,1.969154e+01,1.967397e+01,1.627261
164.00,680,0,1.968672e+01,1.966913e+01,1.497464
164.05,680,0,1.968190e+01,1.966430e+01,1.558594
164.10,487,0,1.967708e+01,1.965945e+01,1.073648
164.15,458,0,1.967225e+01,1.965461e+01,1.016188
164.20,442,0,1.966743e+01,1.964977e+01,1.017864
164.25,453,0,1.966260e+01,1.964492e+01,0.997545
164.30,515,0,1.965777e+01,1.964007e+01,1.135479
164.35,586,0,1.965293e+01,1.963521e+01,1.292728
164.40,656,0,1.964810e+01,1.963036e+01,1.445305
164.45,739,0,1.964326e+01,1.962550e+01,1.624210
164.50,722,0,1.963841e+01,1.962064e+01,1.591002
164.55,745,0,1.963356e+01,1.961577e+01,1.641244
164.60,756,0,1.962871e+01,1.961090e+01,1.737850
164.65,680,0,1.962386e+01,1.960603e+01,1.494561
164.70,674,0,1.961900e+01,1.960116e+01,1.485691
164.75,655,0,1.961414e+01,1.959629e+01,1.468130
164.80,630,0,1.960928e+01,1.959141e+01,1.391781
164.85,614,0,1.960442e+01,1.958653e+01,1.341252
164.90,624,0,1.959956e+01,1.958165e+01,1.359292
164.95,634,0,1.959469e+01,1.957677e+01,1.385778
165.00,657,0,1.958983e+01,1.957188e+01,1.433104
165.05,661,0,1.958495e+01,1.956699e+01,1.440426
165.10,645,0,1.958008e+01,1.956210e+01,1.405908
165.15,639,0,1.957520e+01,1.955720e+01,1.394895
165.20,581,0,1.957032e+01,1.955230e+01,1.266650
165.25,470,0,1.956543e+01,1.954740e+01,1.027219
165.30,600,0,1.956055e+01,1.954250e+01,1.306263
165.35,498,0,1.955566e+01,1.953759e+01,1.082804
165.40,634,0,1.955077e+01,1.953268e+01,1.383032
165.45,643,0,1.954587e+01,1.952777e+01,1.399440
165.50,740,0,1.954098e+01,1.952285e+01,1.611122
165.55,740,0,1.953608e+01,1.951794e+01,1.611612
165.60,771,0,1.953118e+01,1.951301e+01,1.682806
165.65,794,0,1.952628e+01,1.950809e+01,1.731559
165.70,766,0,1.952136e+01,1.950317e+01,1.671155
165.75,739,0,1.951646e+01,1.949824e+01,1.614282
165.80,727,0,1.951155e+01,1.949331e+01,1.588251
165.85,722,0,1.950663e+01,1.948837e+01,1.574926
165.90,722,0,1.950171e+01,1.948343e+01,1.572970
165.95,728,0,1.949679e+01,1.947850e+01,1.586505
166.00,639,0,1.949187e+01,1.947356e+01,1.391670
166.05,639,0,1.948694e+01,1.946861e+01,1.390947
166.10,634,0,1.948201e+01,1.946367e+01,1.384169
166.15,619,0,1.947708e+01,1.945872e+01,1.344163
166.20,620,0,1.947214e+01,1.945376e+01,1.351386
166.25,624,0,1.946721e+01,1.944881e+01,1.356928
166.30,628,0,1.946227e+01,1.944385e+01,1.366428
166.35,639,0,1.945732e+01,1.943889e+01,1.392328
166.40,745,0,1.945237e+01,1.943393e+01,1.620294
166.45,710,0,1.944742e+01,1.942896e+01,1.542681
166.50,740,0,1.944248e+01,1.942399e+01,1.611867
166.55,620,0,1.943752e+01,1.941902e+01,1.352507
166.60,630,0,1.943257e+01,1.941405e+01,1.371581
166.65,479,0,1.942761e+01,1.940907e+01,1.042629
166.70,514,0,1.942266e+01,1.940409e+01,1.117614
166.75,550,0,1.941770e+01,1.939911e+01,1.198307
166.80,704,0,1.941274e+01,1.939413e+01,1.529543
166.85,727,0,1.940777e+01,1.938914e+01,1.582490
166.90,784,0,1.940281e+01,1.938415e+01,1.706564
166.95,710,0,1.939783e+01,1.937916e+01,1.546517
167.00,788,0,1.939285e+01,1.937416e+01,1.717388
167.05,771,0,1.938787e+01,1.936917e+01,1.682789
167.10,814,0,1.938289e+01,1.936416e+01,1.771540
167.15,882,0,1.937790e+01,1.935916e+01,1.922224
167.20,986,0,1.937292e+01,1.935415e+01,2.147048
167.25,1004,0,1.936792e+01,1.934914e+01,2.183751
167.30,1004,0,1.936292e+01,1.934413e+01,2.185111
167.35,969,0,1.935792e+01,1.933912e+01,2.113430
167.40,846,0,1.935293e+01,1.933410e+01,1.840635
167.45,882,0,1.934793e+01,1.932908e+01,1.918433
167.50,807,0,1.934293e+01,1.932406e+01,1.761518
167.55,745,0,1.933791e+01,1.931903e+01,1.621685
167.60,661,0,1.933291e+01,1.931400e+01,1.437102
167.65,639,0,1.932789e+01,1.930897e+01,1.392834
167.70,634,0,1.932288e+01,1.930394e+01,1.378576
167.75,751,0,1.931787e+01,1.929891e+01,1.637438
167.80,795,0,1.931285e+01,1.929387e+01,1.729991
167.85,803,0,1.930783e+01,1.928882e+01,1.745389
167.90,795,0,1.930280e+01,1.928378e+01,1.729956
167.95,739,0,1.929778e+01,1.927873e+01,1.606622
168.00,649,0,1.929275e+01,1.927368e+01,1.412832
168.05,654,0,1.928772e+01,1.926863e+01,1.423045
168.10,691,0,1.928268e+01,1.926358e+01,1.503683
168.15,679,0,1.927765e+01,1.925852e+01,1.482356
168.20,692,0,1.927261e+01,1.925346e+01,1.507017
168.25,709,0,1.926756e+01,1.924840e+01,1.547127
168.30,727,0,1.926252e+01,1.924333e+01,1.581184
168.35,732,0,1.925746e+01,1.923826e+01,1.589562
168.40,750,0,1.925242e+01,1.923319e+01,1.632320
168.45,761,0,1.924737e+01,1.922811e+01,1.655719
168.50,785,0,1.924231e+01,1.922303e+01,1.710373
168.55,784,0,1.923725e+01,1.921795e+01,1.707743
168.60,771,0,1.923219e+01,1.921287e+01,1.679403
168.65,740,0,1.922713e+01,1.920779e+01,1.609809
168.70,643,0,1.922206e+01,1.920270e+01,1.398165
168.75,606,0,1.921698e+01,1.919761e+01,1.319110
168.80,491,0,1.921191e+01,1.919252e+01,1.067261
168.85,639,0,1.920683e+01,1.918742e+01,1.390949
168.90,471,0,1.920175e+01,1.918232e+01,1.026957
168.95,503,0,1.919667e+01,1.917722e+01,1.094152
169.00,464,0,1.919159e+01,1.917212e+01,1.009050
169.05,464,0,1.918650e+01,1.916701e+01,1.013592
169.10,463,0,1.918140e+01,1.916191e+01,1.005781
169.15,470,0,1.917631e+01,1.915679e+01,1.024597
169.20,479,0,1.917122e+01,1.915168e+01,1.043871
169.25,486,0,1.916612e+01,1.914656e+01,1.056180
169.30,524,0,1.916102e+01,1.914144e+01,1.145074
169.35,363,0,1.915592e+01,1.913632e+01,0.793229
169.40,516,0,1.915081e+01,1.913119e+01,1.123114
169.45,532,0,1.914570e+01,1.912607e+01,1.160288
169.50,650,0,1.914059e+01,1.912094e+01,1.419902
169.55,476,0,1.913547e+01,1.911580e+01,1.036457
169.60,498,0,1.913035e+01,1.911067e+01,1.088131
169.65,463,0,1.912523e+01,1.910553e+01,1.007363
169.70,396,0,1.912011e+01,1.910039e+01,0.863719
169.75,443,0,1.911499e+01,1.909524e+01,0.962941
169.80,449,0,1.910985e+01,1.909010e+01,0.978175
169.85,459,0,1.910472e+01,1.908495e+01,0.998661
169.90,399,0,1.909959e+01,1.907979e+01,0.867842
169.95,339,0,1.909446e+01,1.907464e+01,0.738774
170.00,449,0,1.908931e+01,1.906948e+01,0.977776
170.05,459,0,1.908417e+01,1.906432e+01,1.000237
170.10,479,0,1.907903e+01,1.905916e+01,1.046894
170.15,475,0,1.907388e+01,1.905399e+01,1.032965
170.20,486,0,1.906873e+01,1.904882e+01,1.059959
170.25,667,0,1.906358e+01,1.904365e+01,1.450492
170.30,439,0,1.905842e+01,1.903847e+01,0.957124
170.35,470,0,1.905326e+01,1.903329e+01,1.022396
170.40,385,0,1.904810e+01,1.902811e+01,0.841597
170.45,486,0,1.904294e+01,1.902293e+01,1.060641
170.50,486,0,1.903777e+01,1.901774e+01,1.062712
170.55,657,0,1.903260e+01,1.901255e+01,1.434308
170.60,542,0,1.902743e+01,1.900736e+01,1.182341
170.65,746,0,1.902225e+01,1.900217e+01,1.627289
170.70,649,0,1.901707e+01,1.899697e+01,1.411546
170.75,728,0,1.901190e+01,1.899177e+01,1.581707
170.80,596,0,1.900671e+01,1.898657e+01,1.295930
170.85,599,0,1.900153e+01,1.898136e+01,1.303722
170.90,629,0,1.899634e+01,1.897616e+01,1.364751
170.95,714,0,1.899115e+01,1.897094e+01,1.554748
171.00,634,0,1.898596e+01,1.896573e+01,1.379614
171.05,563,0,1.898076e+01,1.896051e+01,1.227041
171.10,343,0,1.897556e+01,1.895529e+01,0.748493
171.15,367,0,1.897035e+01,1.895007e+01,0.796801
171.20,442,0,1.896515e+01,1.894484e+01,0.962529
171.25,442,0,1.895994e+01,1.893961e+01,0.959684
171.30,394,0,1.895473e+01,1.893439e+01,0.860001
171.35,366,0,1.894952e+01,1.892915e+01,0.794922
171.40,459,0,1.894430e+01,1.892392e+01,1.002143
171.45,499,0,1.893908e+01,1.891868e+01,1.087118
171.50,504,0,1.893386e+01,1.891344e+01,1.100477
171.55,502,0,1.892864e+01,1.890819e+01,1.094134
171.60,669,0,1.892342e+01,1.890295e+01,1.458741
171.65,619,0,1.891819e+01,1.889770e+01,1.347909
171.70,591,0,1.891295e+01,1.889244e+01,1.285294
171.75,454,0,1.890772e+01,1.888719e+01,0.988574
171.80,352,0,1.890248e+01,1.888193e+01,0.764336
171.85,340,0,1.889724e+01,1.887667e+01,0.741533
171.90,432,0,1.889200e+01,1.887140e+01,0.939930
171.95,459,0,1.888675e+01,1.886614e+01,1.002206
172.00,503,0,1.888150e+01,1.886087e+01,1.094008
172.05,638,0,1.887625e+01,1.885560e+01,1.386109
172.10,644,0,1.887099e+01,1.885032e+01,1.402818
172.15,634,0,1.886574e+01,1.884504e+01,1.382774
172.20,638,0,1.886048e+01,1.883976e+01,1.391063
172.25,644,0,1.885521e+01,1.883448e+01,1.401268
172.30,644,0,1.884995e+01,1.882919e+01,1.409266
172.35,650,0,1.884468e+01,1.882390e+01,1.414127
172.40,527,0,1.883941e+01,1.881860e+01,1.147083
172.45,674,0,1.883413e+01,1.881331e+01,1.465739
172.50,459,0,1.882885e+01,1.880801e+01,1.002621
172.55,502,0,1.882357e+01,1.880271e+01,1.097535
172.60,667,0,1.881829e+01,1.879740e+01,1.449794
172.65,667,0,1.881300e+01,1.879210e+01,1.456773
172.70,664,0,1.880771e+01,1.878679e+01,1.446328
172.75,667,0,1.880242e+01,1.878148e+01,1.449995
172.80,722,0,1.879712e+01,1.877616e+01,1.570239
172.85,629,0,1.879182e+01,1.877084e+01,1.368180
172.90,634,0,1.878652e+01,1.876552e+01,1.378259
172.95,644,0,1.878122e+01,1.876020e+01,1.402275
173.00,486,0,1.877591e+01,1.875487e+01,1.060073
173.05,679,0,1.877061e+01,1.874954e+01,1.482016
173.10,459,0,1.876529e+01,1.874420e+01,1.004752
173.15,639,0,1.875998e+01,1.873887e+01,1.393004
173.20,639,0,1.875466e+01,1.873353e+01,1.395624
173.25,756,0,1.874933e+01,1.872819e+01,1.646980
173.30,755,0,1.874400e+01,1.872284e+01,1.643339
173.35,739,0,1.873868e+01,1.871749e+01,1.611264
173.40,629,0,1.873335e+01,1.871215e+01,1.369612
173.45,614,0,1.872802e+01,1.870679e+01,1.337508
173.50,546,0,1.872269e+01,1.870144e+01,1.188511
173.55,516,0,1.871735e+01,1.869608e+01,1.127388
173.60,470,0,1.871201e+01,1.869072e+01,1.024010
173.65,485,0,1.870667e+01,1.868535e+01,1.058000
173.70,619,0,1.870132e+01,1.867998e+01,1.348589
173.75,491,0,1.869598e+01,1.867461e+01,1.067953
173.80,521,0,1.869062e+01,1.866924e+01,1.133842
173.85,721,0,1.868526e+01,1.866387e+01,1.574455
173.90,463,0,1.867991e+01,1.865849e+01,1.010500
173.95,510,0,1.867454e+01,1.865311e+01,1.113344
174.00,344,0,1.866918e+01,1.864772e+01,0.753521
174.05,502,0,1.866382e+01,1.864234e+01,1.091560
174.10,619,0,1.865845e+01,1.863695e+01,1.345883
174.15,618,0,1.865308e+01,1.863156e+01,1.343108
174.20,629,0,1.864770e+01,1.862616e+01,1.367854
174.25,628,0,1.864232e+01,1.862076e+01,1.363768
174.30,728,0,1.863695e+01,1.861536e+01,1.582175
174.35,662,0,1.863156e+01,1.860996e+01,1.437873
174.40,660,0,1.862618e+01,1.860455e+01,1.442207
174.45,629,0,1.862079e+01,1.859914e+01,1.382126
174.50,612,0,1.861540e+01,1.859373e+01,1.335405
174.55,618,0,1.861000e+01,1.858831e+01,1.348862
174.60,486,0,1.860460e+01,1.858289e+01,1.061089
174.65,662,0,1.859920e+01,1.857747e+01,1.442565
174.70,439,0,1.859380e+01,1.857205e+01,0.956952
174.75,633,0,1.858839e+01,1.856662e+01,1.377861
174.80,650,0,1.858298e+01,1.856119e+01,1.419297
174.85,760,0,1.857758e+01,1.855576e+01,1.661643
174.90,650,0,1.857216e+01,1.855032e+01,1.414112
174.95,727,0,1.856675e+01,1.854488e+01,1.582690
175.00,609,0,1.856133e+01,1.853944e+01,1.323060
175.05,619,0,1.855591e+01,1.853399e+01,1.347976
175.10,669,0,1.855048e+01,1.852855e+01,1.454787
175.15,727,0,1.854506e+01,1.852310e+01,1.582764
175.20,656,0,1.853963e+01,1.851764e+01,1.428686
175.25,733,0,1.853419e+01,1.851218e+01,1.601586
175.30,599,0,1.852875e+01,1.850672e+01,1.306439
175.35,721,0,1.852331e+01,1.850126e+01,1.572432
175.40,614,0,1.851786e+01,1.849579e+01,1.336799
175.45,745,0,1.851241e+01,1.849032e+01,1.623458
175.50,761,0,1.850697e+01,1.848485e+01,1.655734
175.55,767,0,1.850151e+01,1.847938e+01,1.668311
175.60,767,0,1.849606e+01,1.847390e+01,1.668207
175.65,676,0,1.849060e+01,1.846842e+01,1.473998
175.70,664,0,1.848513e+01,1.846294e+01,1.445156
175.75,669,0,1.847967e+01,1.845745e+01,1.457231
175.80,710,0,1.847420e+01,1.845197e+01,1.544623
175.85,687,0,1.846873e+01,1.844647e+01,1.500632
175.90,710,0,1.846325e+01,1.844098e+01,1.547361
175.95,663,0,1.845778e+01,1.843548e+01,1.442935
176.00,546,0,1.845230e+01,1.842998e+01,1.190985
176.05,619,0,1.844682e+01,1.842448e+01,1.348046
176.10,589,0,1.844134e+01,1.841897e+01,1.287462
176.15,620,0,1.843585e+01,1.841346e+01,1.346384
176.20,673,0,1.843036e+01,1.840795e+01,1.463103
176.25,605,0,1.842487e+01,1.840243e+01,1.315882
176.30,610,0,1.841937e+01,1.839692e+01,1.328636
176.35,656,0,1.841388e+01,1.839139e+01,1.427842
176.40,723,0,1.840838e+01,1.838587e+01,1.573990
176.45,740,0,1.840288e+01,1.838034e+01,1.610427
176.50,766,0,1.839737e+01,1.837481e+01,1.668560
176.55,710,0,1.839185e+01,1.836928e+01,1.543242
176.60,736,0,1.838634e+01,1.836374e+01,1.600868
176.65,736,0,1.838083e+01,1.835820e+01,1.599833
176.70,736,0,1.837531e+01,1.835266e+01,1.602157
176.75,663,0,1.836978e+01,1.834712e+01,1.442780
176.80,657,0,1.836426e+01,1.834157e+01,1.429565
176.85,675,0,1.835873e+01,1.833602e+01,1.471581
176.90,740,0,1.835320e+01,1.833047e+01,1.607406
176.95,722,0,1.834767e+01,1.832491e+01,1.571208
177.00,660,0,1.834213e+01,1.831935e+01,1.436845
177.05,660,0,1.833659e+01,1.831379e+01,1.436925
177.10,614,0,1.833105e+01,1.830822e+01,1.335639
177.15,611,0,1.832551e+01,1.830265e+01,1.332909
177.20,614,0,1.831996e+01,1.829708e+01,1.335345
177.25,629,0,1.831440e+01,1.829151e+01,1.368288
177.30,629,0,1.830885e+01,1.828593e+01,1.369976
177.35,629,0,1.830329e+01,1.828035e+01,1.371149
177.40,630,0,1.829772e+01,1.827477e+01,1.369540
177.45,668,0,1.829216e+01,1.826918e+01,1.451698
177.50,745,0,1.828659e+01,1.826359e+01,1.618971
177.55,793,0,1.828102e+01,1.825800e+01,1.722282
177.60,789,0,1.827545e+01,1.825240e+01,1.713226
177.65,765,0,1.826987e+01,1.824680e+01,1.663612
177.70,721,0,1.826429e+01,1.824120e+01,1.567715
177.75,680,0,1.825871e+01,1.823559e+01,1.484354
177.80,634,0,1.825313e+01,1.822999e+01,1.381133
177.85,613,0,1.824755e+01,1.822438e+01,1.335099
177.90,613,0,1.824196e+01,1.821876e+01,1.334858
177.95,613,0,1.823637e+01,1.821315e+01,1.337105
178.00,613,0,1.823077e+01,1.820753e+01,1.336800
178.05,502,0,1.822518e+01,1.820190e+01,1.093621
178.10,698,0,1.821957e+01,1.819628e+01,1.519026
178.15,511,0,1.821397e+01,1.819065e+01,1.113956
178.20,663,0,1.820835e+01,1.818502e+01,1.443274
178.25,634,0,1.820275e+01,1.817938e+01,1.380467
178.30,644,0,1.819713e+01,1.817375e+01,1.401585
178.35,658,0,1.819152e+01,1.816811e+01,1.437228
178.40,660,0,1.818590e+01,1.816246e+01,1.441464
178.45,669,0,1.818028e+01,1.815682e+01,1.460522
178.50,668,0,1.817466e+01,1.815117e+01,1.453107
178.55,667,0,1.816903e+01,1.814552e+01,1.458064
178.60,676,0,1.816339e+01,1.813986e+01,1.473857
178.65,668,0,1.815776e+01,1.813420e+01,1.453477
178.70,650,0,1.815212e+01,1.812854e+01,1.415266
178.75,639,0,1.814648e+01,1.812288e+01,1.389120
178.80,649,0,1.814083e+01,1.811721e+01,1.410717
178.85,650,0,1.813518e+01,1.811154e+01,1.412056
178.90,680,0,1.812954e+01,1.810586e+01,1.480219
178.95,634,0,1.812389e+01,1.810019e+01,1.378341
179.00,634,0,1.811823e+01,1.809451e+01,1.378421
179.05,663,0,1.811257e+01,1.808882e+01,1.440944
179.10,663,0,1.810690e+01,1.808314e+01,1.442413
179.15,673,0,1.810123e+01,1.807745e+01,1.466288
179.20,662,0,1.809556e+01,1.807176e+01,1.439796
179.25,602,0,1.808989e+01,1.806606e+01,1.312612
179.30,606,0,1.808422e+01,1.806036e+01,1.317965
179.35,614,0,1.807854e+01,1.805466e+01,1.336458
179.40,668,0,1.807286e+01,1.804896e+01,1.450983
179.45,750,0,1.806719e+01,1.804325e+01,1.632942
179.50,784,0,1.806150e+01,1.803753e+01,1.706924
179.55,789,0,1.805581e+01,1.803182e+01,1.718322
179.60,777,0,1.805011e+01,1.802610e+01,1.692878
179.65,727,0,1.804442e+01,1.802038e+01,1.580282
179.70,657,0,1.803872e+01,1.801466e+01,1.427675
179.75,619,0,1.803302e+01,1.800893e+01,1.351396
179.80,504,0,1.802732e+01,1.800320e+01,1.096446
179.85,582,0,1.802161e+01,1.799747e+01,1.267193
179.90,522,0,1.801590e+01,1.799173e+01,1.138320
179.95,650,0,1.801018e+01,1.798599e+01,1.416909
180.00,663,0,1.800446e+01,1.798025e+01,1.445571
180.05,662,0,1.799874e+01,1.797451e+01,1.442026
180.10,619,0,1.799301e+01,1.796876e+01,1.347096
180.15,669,0,1.798729e+01,1.796301e+01,1.455120
180.20,778,0,1.798156e+01,1.795726e+01,1.694900
180.25,674,0,1.797582e+01,1.795150e+01,1.471580
180.30,779,0,1.797008e+01,1.794574e+01,1.696326
180.35,619,0,1.796434e+01,1.793997e+01,1.346414
180.40,634,0,1.795860e+01,1.793421e+01,1.375800
180.45,656,0,1.795286e+01,1.792844e+01,1.429178
180.50,664,0,1.794711e+01,1.792267e+01,1.445780
180.55,666,0,1.794136e+01,1.791689e+01,1.450773
180.60,657,0,1.793561e+01,1.791111e+01,1.435692
180.65,614,0,1.792985e+01,1.790533e+01,1.336113
180.70,595,0,1.792409e+01,1.789955e+01,1.293107
180.75,586,0,1.791833e+01,1.789376e+01,1.277210
180.80,606,0,1.791256e+01,1.788797e+01,1.317436
180.85,699,0,1.790679e+01,1.788217e+01,1.522643
180.90,746,0,1.790101e+01,1.787638e+01,1.626510
180.95,789,0,1.789524e+01,1.787057e+01,1.716089
181.00,789,0,1.788945e+01,1.786477e+01,1.717694
181.05,722,0,1.788367e+01,1.785896e+01,1.575205
181.10,670,0,1.787789e+01,1.785315e+01,1.456960
181.15,560,0,1.787210e+01,1.784734e+01,1.220548
181.20,619,0,1.786631e+01,1.784152e+01,1.348143
181.25,474,0,1.786052e+01,1.783570e+01,1.035536
181.30,619,0,1.785472e+01,1.782988e+01,1.348014
181.35,486,0,1.784891e+01,1.782405e+01,1.059733
181.40,618,0,1.784311e+01,1.781822e+01,1.345293
181.45,679,0,1.783731e+01,1.781239e+01,1.475608
181.50,784,0,1.783150e+01,1.780655e+01,1.704368
181.55,745,0,1.782568e+01,1.780071e+01,1.620590
181.60,733,0,1.781986e+01,1.779487e+01,1.594601
181.65,663,0,1.781404e+01,1.778903e+01,1.442168
181.70,663,0,1.780821e+01,1.778318e+01,1.441785
181.75,661,0,1.780239e+01,1.777733e+01,1.438473
181.80,614,0,1.779656e+01,1.777148e+01,1.335764
181.85,486,0,1.779073e+01,1.776562e+01,1.057066
181.90,634,0,1.778490e+01,1.775976e+01,1.380819
181.95,619,0,1.777906e+01,1.775389e+01,1.347720
182.00,596,0,1.777322e+01,1.774803e+01,1.297195
182.05,620,0,1.776737e+01,1.774216e+01,1.349315
182.10,634,0,1.776153e+01,1.773628e+01,1.379226
182.15,740,0,1.775568e+01,1.773041e+01,1.609431
182.20,722,0,1.774982e+01,1.772453e+01,1.569967
182.25,717,0,1.774397e+01,1.771864e+01,1.558560
182.30,717,0,1.773811e+01,1.771276e+01,1.561377
182.35,619,0,1.773225e+01,1.770687e+01,1.349237
182.40,680,0,1.772639e+01,1.770097e+01,1.478829
182.45,560,0,1.772052e+01,1.769508e+01,1.219913
182.50,577,0,1.771464e+01,1.768918e+01,1.254632
182.55,578,0,1.770877e+01,1.768328e+01,1.257925
182.60,589,0,1.770289e+01,1.767737e+01,1.279636
182.65,634,0,1.769701e+01,1.767147e+01,1.378639
182.70,688,0,1.769112e+01,1.766555e+01,1.496207
182.75,692,0,1.768523e+01,1.765964e+01,1.504222
182.80,728,0,1.767935e+01,1.765372e+01,1.585260
182.85,793,0,1.767345e+01,1.764780e+01,1.727808
182.90,784,0,1.766756e+01,1.764187e+01,1.707818
182.95,746,0,1.766165e+01,1.763594e+01,1.626128
183.00,760,0,1.765575e+01,1.763001e+01,1.651935
183.05,766,0,1.764984e+01,1.762408e+01,1.669699
183.10,771,0,1.764393e+01,1.761814e+01,1.678607
183.15,793,0,1.763801e+01,1.761220e+01,1.728029
183.20,693,0,1.763210e+01,1.760625e+01,1.505565
183.25,706,0,1.762618e+01,1.760031e+01,1.544905
183.30,723,0,1.762025e+01,1.759436e+01,1.572408
183.35,833,0,1.761432e+01,1.758840e+01,1.812850
183.40,882,0,1.760839e+01,1.758244e+01,1.920508
183.45,998,0,1.760247e+01,1.757648e+01,2.171184
183.50,1016,0,1.759652e+01,1.757052e+01,2.216597
183.55,1036,0,1.759058e+01,1.756455e+01,2.252650
183.60,1045,0,1.758464e+01,1.755859e+01,2.282408
183.65,943,0,1.757869e+01,1.755261e+01,2.051247
183.70,852,0,1.757274e+01,1.754663e+01,1.854883
183.75,826,0,1.756679e+01,1.754065e+01,1.797024
183.80,698,0,1.756082e+01,1.753467e+01,1.516298
183.85,692,0,1.755487e+01,1.752869e+01,1.504549
183.90,710,0,1.754890e+01,1.752270e+01,1.543477
183.95,745,0,1.754293e+01,1.751670e+01,1.628155
184.00,699,0,1.753696e+01,1.751071e+01,1.520424
184.05,680,0,1.753099e+01,1.750471e+01,1.480881
184.10,710,0,1.752501e+01,1.749871e+01,1.548123
184.15,745,0,1.751903e+01,1.749270e+01,1.623596
184.20,784,0,1.751305e+01,1.748669e+01,1.801487
184.25,785,0,1.750707e+01,1.748068e+01,1.721868
184.30,706,0,1.750108e+01,1.747466e+01,1.585449
184.35,668,0,1.749509e+01,1.746864e+01,1.462006
184.40,634,0,1.748910e+01,1.746262e+01,1.391988
184.45,596,0,1.748310e+01,1.745660e+01,1.308205
184.50,669,0,1.747710e+01,1.745057e+01,1.471089
184.55,650,0,1.747110e+01,1.744454e+01,1.427660
184.60,645,0,1.746509e+01,1.743850e+01,1.409338
184.65,650,0,1.745908e+01,1.743246e+01,1.428266
184.70,746,0,1.745306e+01,1.742642e+01,1.677647
184.75,698,0,1.744704e+01,1.742038e+01,1.566144
184.80,661,0,1.744102e+01,1.741433e+01,1.446833
184.85,661,0,1.743499e+01,1.740828e+01,1.447885
184.90,661,0,1.742897e+01,1.740222e+01,1.449208
184.95,601,0,1.742294e+01,1.739617e+01,1.316056
185.00,717,0,1.741691e+01,1.739010e+01,1.571258
185.05,615,0,1.741087e+01,1.738404e+01,1.350380
185.10,664,0,1.740482e+01,1.737797e+01,1.498497
185.15,734,0,1.739878e+01,1.737190e+01,1.616174
185.20,699,0,1.739272e+01,1.736583e+01,1.536969
185.25,793,0,1.738667e+01,1.735975e+01,1.776496
185.30,614,0,1.738062e+01,1.735366e+01,1.383639
185.35,679,0,1.737457e+01,1.734758e+01,1.527116
185.40,487,0,1.736851e+01,1.734149e+01,1.067881
185.45,498,0,1.736244e+01,1.733540e+01,1.089822
185.50,492,0,1.735637e+01,1.732931e+01,1.078661
185.55,554,0,1.735030e+01,1.732321e+01,1.248197
185.60,601,0,1.734423e+01,1.731711e+01,1.316434
185.65,619,0,1.733815e+01,1.731100e+01,1.355477
185.70,615,0,1.733207e+01,1.730489e+01,1.348042
185.75,554,0,1.732598e+01,1.729878e+01,1.214065
185.80,581,0,1.731990e+01,1.729267e+01,1.311403
185.85,634,0,1.731381e+01,1.728655e+01,1.391270
185.90,630,0,1.730771e+01,1.728043e+01,1.384097
185.95,603,0,1.730162e+01,1.727430e+01,1.322145
186.00,511,0,1.729552e+01,1.726817e+01,1.126523
186.05,600,0,1.728942e+01,1.726204e+01,1.312446
186.10,470,0,1.728331e+01,1.725591e+01,1.034024
186.15,475,0,1.727720e+01,1.724977e+01,1.040034
186.20,462,0,1.727108e+01,1.724363e+01,1.052991
186.25,385,0,1.726497e+01,1.723748e+01,0.845781
186.30,339,0,1.725885e+01,1.723134e+01,0.748446
186.35,369,0,1.725273e+01,1.722519e+01,0.808172
186.40,464,0,1.724660e+01,1.721903e+01,1.055949
186.45,475,0,1.724047e+01,1.721288e+01,1.038847
186.50,469,0,1.723434e+01,1.720672e+01,1.028885
186.55,470,0,1.722820e+01,1.720055e+01,1.029776
186.60,502,0,1.722206e+01,1.719438e+01,1.135529
186.65,607,0,1.721592e+01,1.718821e+01,1.330687
186.70,663,0,1.720977e+01,1.718204e+01,1.458125
186.75,669,0,1.720362e+01,1.717586e+01,1.466545
186.80,560,0,1.719747e+01,1.716968e+01,1.229069
186.85,503,0,1.719132e+01,1.716349e+01,1.102951
186.90,487,0,1.718515e+01,1.715730e+01,1.106641
186.95,487,0,1.717899e+01,1.715111e+01,1.066288
187.00,470,0,1.717282e+01,1.714491e+01,1.033595
187.05,469,0,1.716665e+01,1.713871e+01,1.027809
187.10,389,0,1.716048e+01,1.713251e+01,0.854571
187.15,385,0,1.715430e+01,1.712631e+01,0.844478
187.20,384,0,1.714812e+01,1.712010e+01,0.840226
187.25,406,0,1.714194e+01,1.711388e+01,0.924139
187.30,420,0,1.713576e+01,1.710767e+01,0.917945
187.35,398,0,1.712957e+01,1.710145e+01,0.874969
187.40,481,0,1.712337e+01,1.709523e+01,1.054739
187.45,570,0,1.711718e+01,1.708900e+01,1.290135
187.50,581,0,1.711098e+01,1.708277e+01,1.273317
187.55,558,0,1.710477e+01,1.707654e+01,1.220599
187.60,448,0,1.709856e+01,1.707030e+01,0.984298
187.65,453,0,1.709235e+01,1.706406e+01,0.991424
187.70,463,0,1.708613e+01,1.705781e+01,1.016596
187.75,482,0,1.707991e+01,1.705157e+01,1.057320
187.80,606,0,1.707369e+01,1.704532e+01,1.364099
187.85,650,0,1.706746e+01,1.703906e+01,1.428018
187.90,591,0,1.706124e+01,1.703280e+01,1.330333
187.95,602,0,1.705500e+01,1.702654e+01,1.364163
188.00,680,0,1.704877e+01,1.702028e+01,1.490812
188.05,680,0,1.704253e+01,1.701401e+01,1.490537
188.10,663,0,1.703629e+01,1.700774e+01,1.457093
188.15,663,0,1.703004e+01,1.700146e+01,1.464382
188.20,679,0,1.702379e+01,1.699518e+01,1.497168
188.25,668,0,1.701754e+01,1.698890e+01,1.467942
188.30,645,0,1.701129e+01,1.698262e+01,1.416507
188.35,645,0,1.700503e+01,1.697633e+01,1.421272
188.40,692,0,1.699877e+01,1.697004e+01,1.553295
188.45,651,0,1.699250e+01,1.696374e+01,1.418578
188.50,729,0,1.698623e+01,1.695744e+01,1.585566
188.55,755,0,1.697995e+01,1.695113e+01,1.652603
188.60,755,0,1.697367e+01,1.694483e+01,1.649301
188.65,735,0,1.696739e+01,1.693852e+01,1.600902
188.70,705,0,1.696111e+01,1.693220e+01,1.531560
188.75,781,0,1.695482e+01,1.692589e+01,1.699211
188.80,699,0,1.694853e+01,1.691957e+01,1.519698
188.85,687,0,1.694223e+01,1.691324e+01,1.493502
188.90,629,0,1.693593e+01,1.690692e+01,1.368547
188.95,500,0,1.692963e+01,1.690058e+01,1.088952
189.00,493,0,1.692333e+01,1.689425e+01,1.072728
189.05,585,0,1.691702e+01,1.688791e+01,1.271282
189.10,589,0,1.691071e+01,1.688157e+01,1.282064
189.15,682,0,1.690440e+01,1.687522e+01,1.482414
189.20,693,0,1.689809e+01,1.686888e+01,1.508784
189.25,662,0,1.689176e+01,1.686253e+01,1.440069
189.30,595,0,1.688544e+01,1.685617e+01,1.294307
189.35,655,0,1.687911e+01,1.684981e+01,1.422995
189.40,693,0,1.687278e+01,1.684345e+01,1.507223
189.45,699,0,1.686644e+01,1.683708e+01,1.520650
189.50,692,0,1.686010e+01,1.683071e+01,1.508946
189.55,585,0,1.685376e+01,1.682434e+01,1.273324
189.60,591,0,1.684741e+01,1.681796e+01,1.285784
189.65,614,0,1.684106e+01,1.681158e+01,1.338308
189.70,734,0,1.683471e+01,1.680520e+01,1.599096
189.75,574,0,1.682835e+01,1.679881e+01,1.248465
189.80,756,0,1.682198e+01,1.679242e+01,1.651448
189.85,705,0,1.681562e+01,1.678602e+01,1.533869
189.90,614,0,1.680926e+01,1.677963e+01,1.337058
189.95,657,0,1.680289e+01,1.677322e+01,1.428329
190.00,663,0,1.679651e+01,1.676682e+01,1.441720
190.05,663,0,1.679013e+01,1.676041e+01,1.441055
190.10,663,0,1.678374e+01,1.675400e+01,1.443738
190.15,699,0,1.677736e+01,1.674758e+01,1.525347
190.20,662,0,1.677097e+01,1.674116e+01,1.441066
190.25,662,0,1.676457e+01,1.673474e+01,1.443601
190.30,699,0,1.675817e+01,1.672831e+01,1.519353
190.35,711,0,1.675177e+01,1.672188e+01,1.550857
190.40,700,0,1.674536e+01,1.671545e+01,1.524443
190.45,601,0,1.673896e+01,1.670901e+01,1.311003
190.50,706,0,1.673255e+01,1.670257e+01,1.540708
190.55,553,0,1.672614e+01,1.669613e+01,1.202529
190.60,669,0,1.671973e+01,1.668968e+01,1.456510
190.65,699,0,1.671330e+01,1.668322e+01,1.523897
190.70,824,0,1.670688e+01,1.667677e+01,1.793880
190.75,823,0,1.670045e+01,1.667030e+01,1.791730
190.80,784,0,1.669402e+01,1.666384e+01,1.707022
190.85,784,0,1.668759e+01,1.665737e+01,1.710098
190.90,790,0,1.668115e+01,1.665090e+01,1.721465
190.95,761,0,1.667471e+01,1.664443e+01,1.653253
191.00,745,0,1.666826e+01,1.663795e+01,1.621446
191.05,699,0,1.666181e+01,1.663147e+01,1.517869
191.10,656,0,1.665535e+01,1.662498e+01,1.426469
191.15,667,0,1.664890e+01,1.661849e+01,1.448756
191.20,590,0,1.664244e+01,1.661200e+01,1.284772
191.25,668,0,1.663598e+01,1.660551e+01,1.452829
191.30,693,0,1.662951e+01,1.659901e+01,1.508803
191.35,699,0,1.662304e+01,1.659250e+01,1.519664
191.40,712,0,1.661656e+01,1.658600e+01,1.549597
191.45,695,0,1.661008e+01,1.657949e+01,1.513372
191.50,711,0,1.660360e+01,1.657297e+01,1.554392
191.55,711,0,1.659711e+01,1.656645e+01,1.551464
191.60,750,0,1.659062e+01,1.655993e+01,1.635049
191.65,784,0,1.658413e+01,1.655341e+01,1.706138
191.70,766,0,1.657763e+01,1.654688e+01,1.663465
191.75,755,0,1.657113e+01,1.654034e+01,1.644062
191.80,773,0,1.656463e+01,1.653381e+01,1.680021
191.85,746,0,1.655812e+01,1.652727e+01,1.626382
191.90,663,0,1.655161e+01,1.652072e+01,1.443746
191.95,658,0,1.654510e+01,1.651418e+01,1.434446
192.00,655,0,1.653858e+01,1.650763e+01,1.427678
192.05,663,0,1.653205e+01,1.650107e+01,1.440397
192.10,699,0,1.652552e+01,1.649452e+01,1.519977
192.15,590,0,1.651899e+01,1.648795e+01,1.285297
192.20,650,0,1.651246e+01,1.648139e+01,1.412197
192.25,659,0,1.650593e+01,1.647482e+01,1.435500
192.30,669,0,1.649939e+01,1.646825e+01,1.454423
192.35,669,0,1.649285e+01,1.646167e+01,1.455846
192.40,616,0,1.648630e+01,1.645509e+01,1.339071
192.45,675,0,1.647974e+01,1.644850e+01,1.468710
192.50,694,0,1.647319e+01,1.644192e+01,1.517389
192.55,728,0,1.646664e+01,1.643532e+01,1.583994
192.60,735,0,1.646007e+01,1.642873e+01,1.599969
192.65,783,0,1.645351e+01,1.642213e+01,1.707921
192.70,729,0,1.644694e+01,1.641553e+01,1.584987
192.75,710,0,1.644036e+01,1.640892e+01,1.545344
192.80,584,0,1.643378e+01,1.640231e+01,1.270800
192.85,663,0,1.642720e+01,1.639570e+01,1.446422
192.90,595,0,1.642061e+01,1.638908e+01,1.295164
192.95,601,0,1.641402e+01,1.638246e+01,1.306521
193.00,600,0,1.640743e+01,1.637583e+01,1.304446
193.05,668,0,1.640084e+01,1.636920e+01,1.452358
193.10,746,0,1.639423e+01,1.636257e+01,1.628175
193.15,808,0,1.638763e+01,1.635593e+01,1.766558
193.20,760,0,1.638103e+01,1.634929e+01,1.654924
193.25,793,0,1.637441e+01,1.634265e+01,1.729897
193.30,793,0,1.636780e+01,1.633600e+01,1.733032
193.35,735,0,1.636118e+01,1.632934e+01,1.599490
193.40,718,0,1.635456e+01,1.632269e+01,1.562624
193.45,581,0,1.634793e+01,1.631603e+01,1.266446
193.50,766,0,1.634130e+01,1.630936e+01,1.670370
193.55,585,0,1.633466e+01,1.630270e+01,1.270886
193.60,723,0,1.632802e+01,1.629603e+01,1.575072
193.65,630,0,1.632138e+01,1.628935e+01,1.372895
193.70,712,0,1.631473e+01,1.628267e+01,1.550573
193.75,668,0,1.630809e+01,1.627599e+01,1.452679
193.80,668,0,1.630144e+01,1.626931e+01,1.453563
193.85,699,0,1.629478e+01,1.626262e+01,1.518938
193.90,668,0,1.628812e+01,1.625592e+01,1.454299
193.95,741,0,1.628146e+01,1.624923e+01,1.610147
194.00,852,0,1.627479e+01,1.624252e+01,1.853181
194.05,871,0,1.626812e+01,1.623582e+01,1.892087
194.10,871,0,1.626145e+01,1.622911e+01,1.896508
194.15,742,0,1.625477e+01,1.622240e+01,1.613589
194.20,629,0,1.624808e+01,1.621568e+01,1.372639
194.25,581,0,1.624140e+01,1.620896e+01,1.262038
194.30,585,0,1.623471e+01,1.620223e+01,1.273292
194.35,581,0,1.622801e+01,1.619550e+01,1.270929
194.40,581,0,1.622131e+01,1.618877e+01,1.268278
194.45,669,0,1.621462e+01,1.618203e+01,1.454689
194.50,734,0,1.620791e+01,1.617529e+01,1.597760
194.55,669,0,1.620120e+01,1.616855e+01,1.460005
194.60,735,0,1.619448e+01,1.616180e+01,1.602495
194.65,832,0,1.618777e+01,1.615505e+01,1.810064
194.70,820,0,1.618105e+01,1.614830e+01,1.783336
194.75,836,0,1.617432e+01,1.614154e+01,1.822084
194.80,810,0,1.616759e+01,1.613477e+01,1.765803
194.85,615,0,1.616086e+01,1.612800e+01,1.334902
194.90,615,0,1.615413e+01,1.612123e+01,1.337521
194.95,639,0,1.614739e+01,1.611446e+01,1.391467
195.00,640,0,1.614064e+01,1.610768e+01,1.392069
195.05,566,0,1.613389e+01,1.610090e+01,1.230828
195.10,614,0,1.612714e+01,1.609411e+01,1.335543
195.15,561,0,1.612039e+01,1.608732e+01,1.219117
195.20,601,0,1.611363e+01,1.608053e+01,1.303911
195.25,554,0,1.610686e+01,1.607373e+01,1.204336
195.30,734,0,1.610009e+01,1.606693e+01,1.595617
195.35,541,0,1.609332e+01,1.606012e+01,1.176332
195.40,656,0,1.608655e+01,1.605331e+01,1.427708
195.45,717,0,1.607977e+01,1.604650e+01,1.557558
195.50,789,0,1.607298e+01,1.603968e+01,1.717167
195.55,858,0,1.606620e+01,1.603286e+01,1.866710
195.60,836,0,1.605941e+01,1.602603e+01,1.819678
195.65,711,0,1.605261e+01,1.601920e+01,1.549231
195.70,692,0,1.604582e+01,1.601237e+01,1.509951
195.75,717,0,1.603902e+01,1.600553e+01,1.561449
195.80,695,0,1.603221e+01,1.599869e+01,1.512660
195.85,676,0,1.602540e+01,1.599185e+01,1.470524
195.90,659,0,1.601859e+01,1.598500e+01,1.436606
195.95,683,0,1.601177e+01,1.597814e+01,1.485646
196.00,693,0,1.600496e+01,1.597129e+01,1.508102
196.05,615,0,1.599813e+01,1.596443e+01,1.335677
196.10,695,0,1.599130e+01,1.595756e+01,1.512394
196.15,694,0,1.598447e+01,1.595069e+01,1.511211
196.20,672,0,1.597763e+01,1.594382e+01,1.463246
196.25,688,0,1.597079e+01,1.593694e+01,1.499851
196.30,745,0,1.596394e+01,1.593006e+01,1.623535
196.35,693,0,1.595709e+01,1.592318e+01,1.515089
196.40,687,0,1.595023e+01,1.591629e+01,1.496722
196.45,693,0,1.594338e+01,1.590940e+01,1.514843
196.50,722,0,1.593651e+01,1.590250e+01,1.574271
196.55,646,0,1.592965e+01,1.589560e+01,1.408610
196.60,585,0,1.592278e+01,1.588869e+01,1.274297
196.65,629,0,1.591591e+01,1.588178e+01,1.369640
196.70,706,0,1.590903e+01,1.587487e+01,1.535962
196.75,766,0,1.590215e+01,1.586795e+01,1.663961
196.80,882,0,1.589526e+01,1.586103e+01,1.918962
196.85,1026,0,1.588837e+01,1.585411e+01,2.233569
196.90,913,0,1.588148e+01,1.584718e+01,1.986401
196.95,1078,0,1.587458e+01,1.584025e+01,2.341485
197.00,1098,0,1.586768e+01,1.583331e+01,2.390452
197.05,1116,0,1.586078e+01,1.582637e+01,2.427633
197.10,1088,0,1.585387e+01,1.581942e+01,2.365618
197.15,1041,0,1.584695e+01,1.581248e+01,2.268576
197.20,965,0,1.584004e+01,1.580552e+01,2.101529
197.25,924,0,1.583311e+01,1.579856e+01,2.008622
197.30,851,0,1.582619e+01,1.579160e+01,1.848833
197.35,783,0,1.581926e+01,1.578463e+01,1.700983
197.40,783,0,1.581233e+01,1.577766e+01,1.703163
197.45,745,0,1.580539e+01,1.577068e+01,1.618036
197.50,803,0,1.579845e+01,1.576371e+01,1.745288
197.55,784,0,1.579150e+01,1.575672e+01,1.705105
197.60,824,0,1.578456e+01,1.574974e+01,1.795910
197.65,858,0,1.577760e+01,1.574274e+01,1.868457
197.70,886,0,1.577064e+01,1.573575e+01,1.927288
197.75,870,0,1.576368e+01,1.572875e+01,1.892880
197.80,841,0,1.575672e+01,1.572175e+01,1.829674
197.85,836,0,1.574975e+01,1.571474e+01,1.821039
197.90,810,0,1.574278e+01,1.570773e+01,1.762280
197.95,807,0,1.573580e+01,1.570072e+01,1.756032
198.00,694,0,1.572882e+01,1.569370e+01,1.546750
198.05,550,0,1.572184e+01,1.568667e+01,1.229798
198.10,546,0,1.571484e+01,1.567965e+01,1.196044
198.15,634,0,1.570785e+01,1.567262e+01,1.388342
198.20,629,0,1.570085e+01,1.566558e+01,1.423607
198.25,663,0,1.569385e+01,1.565854e+01,1.492619
198.30,681,0,1.568685e+01,1.565150e+01,1.494135
198.35,704,0,1.567984e+01,1.564445e+01,1.580769
198.40,694,0,1.567283e+01,1.563740e+01,1.525146
198.45,601,0,1.566581e+01,1.563035e+01,1.319502
198.50,669,0,1.565879e+01,1.562329e+01,1.469760
198.55,761,0,1.565177e+01,1.561622e+01,1.711819
198.60,836,0,1.564473e+01,1.560915e+01,1.877527
198.65,832,0,1.563770e+01,1.560208e+01,1.829206
198.70,783,0,1.563066e+01,1.559500e+01,1.719199
198.75,745,0,1.562361e+01,1.558792e+01,1.630564
198.80,597,0,1.561656e+01,1.558084e+01,1.308102
198.85,494,0,1.560951e+01,1.557375e+01,1.084951
198.90,475,0,1.560245e+01,1.556666e+01,1.039826
198.95,475,0,1.559539e+01,1.555956e+01,1.043262
199.00,581,0,1.558833e+01,1.555246e+01,1.271009
199.05,688,0,1.558126e+01,1.554535e+01,1.512407
199.10,841,0,1.557419e+01,1.553824e+01,1.846760
199.15,854,0,1.556711e+01,1.553112e+01,1.870678
199.20,781,0,1.556003e+01,1.552401e+01,1.713271
199.25,647,0,1.555295e+01,1.551688e+01,1.416358
199.30,554,0,1.554586e+01,1.550976e+01,1.212823
199.35,530,0,1.553876e+01,1.550263e+01,1.162802
199.40,530,0,1.553166e+01,1.549549e+01,1.162111
199.45,550,0,1.552457e+01,1.548835e+01,1.211712
199.50,610,0,1.551746e+01,1.548121e+01,1.337749
199.55,645,0,1.551035e+01,1.547406e+01,1.415087
199.60,691,0,1.550324e+01,1.546690e+01,1.560906
199.65,694,0,1.549613e+01,1.545975e+01,1.526081
199.70,723,0,1.548900e+01,1.545259e+01,1.585502
199.75,721,0,1.548187e+01,1.544542e+01,1.580524
199.80,652,0,1.547474e+01,1.543825e+01,1.473982
199.85,614,0,1.546761e+01,1.543108e+01,1.348607
199.90,614,0,1.546047e+01,1.542390e+01,1.343930
199.95,656,0,1.545333e+01,1.541672e+01,1.443328
200.00,730,0,1.544618e+01,1.540954e+01,1.636401
200.05,713,0,1.543903e+01,1.540234e+01,1.564247
200.10,695,0,1.543188e+01,1.539515e+01,1.523546
200.15,672,0,1.542472e+01,1.538795e+01,1.510771
200.20,629,0,1.541755e+01,1.538075e+01,1.381239
200.25,614,0,1.541038e+01,1.537354e+01,1.347149
200.30,695,0,1.540321e+01,1.536633e+01,1.567328
200.35,783,0,1.539604e+01,1.535911e+01,1.716287
200.40,766,0,1.538885e+01,1.535189e+01,1.679916
200.45,755,0,1.538166e+01,1.534467e+01,1.658672
200.50,755,0,1.537447e+01,1.533744e+01,1.657896
200.55,832,0,1.536728e+01,1.533021e+01,1.822300
200.60,832,0,1.536008e+01,1.532297e+01,1.825410
200.65,807,0,1.535288e+01,1.531573e+01,1.766586
200.70,745,0,1.534567e+01,1.530848e+01,1.630463
200.75,710,0,1.533845e+01,1.530123e+01,1.556729
200.80,639,0,1.533124e+01,1.529397e+01,1.401831
200.85,691,0,1.532402e+01,1.528671e+01,1.520731
200.90,723,0,1.531680e+01,1.527945e+01,1.585665
200.95,857,0,1.530957e+01,1.527218e+01,1.882156
201.00,857,0,1.530234e+01,1.526491e+01,1.880422
201.05,760,0,1.529510e+01,1.525763e+01,1.714966
201.10,695,0,1.528786e+01,1.525035e+01,1.563518
201.15,561,0,1.528062e+01,1.524306e+01,1.232183
201.20,619,0,1.527337e+01,1.523577e+01,1.399772
201.25,604,0,1.526611e+01,1.522848e+01,1.325104
201.30,585,0,1.525886e+01,1.522118e+01,1.277552
201.35,526,0,1.525160e+01,1.521388e+01,1.187783
201.40,482,0,1.524433e+01,1.520657e+01,1.053270
201.45,459,0,1.523706e+01,1.519926e+01,1.006899
201.50,459,0,1.522978e+01,1.519195e+01,1.007501
201.55,475,0,1.522250e+01,1.518462e+01,1.037758
201.60,432,0,1.521522e+01,1.517730e+01,0.948712
201.65,435,0,1.520793e+01,1.516997e+01,0.952430
201.70,458,0,1.520064e+01,1.516264e+01,1.007544
201.75,476,0,1.519334e+01,1.515530e+01,1.047668
201.80,465,0,1.518604e+01,1.514796e+01,1.050793
201.85,461,0,1.517873e+01,1.514062e+01,1.006439
201.90,464,0,1.517142e+01,1.513326e+01,1.018095
201.95,500,0,1.516410e+01,1.512591e+01,1.096308
202.00,729,0,1.515679e+01,1.511855e+01,1.599649
202.05,482,0,1.514946e+01,1.511119e+01,1.059837
202.10,481,0,1.514214e+01,1.510382e+01,1.055425
202.15,470,0,1.513481e+01,1.509644e+01,1.075970
202.20,437,0,1.512747e+01,1.508907e+01,0.957651
202.25,458,0,1.512013e+01,1.508169e+01,1.003458
202.30,548,0,1.511279e+01,1.507430e+01,1.208910
202.35,600,0,1.510544e+01,1.506691e+01,1.320021
202.40,639,0,1.509808e+01,1.505951e+01,1.403597
202.45,722,0,1.509072e+01,1.505211e+01,1.582258
202.50,760,0,1.508336e+01,1.504471e+01,1.710160
202.55,755,0,1.507599e+01,1.503730e+01,1.677047
202.60,658,0,1.506862e+01,1.502988e+01,1.446451
202.65,658,0,1.506124e+01,1.502246e+01,1.443478
202.70,522,0,1.505386e+01,1.501504e+01,1.148125
202.75,507,0,1.504647e+01,1.500761e+01,1.118577
202.80,492,0,1.503909e+01,1.500018e+01,1.082876
202.85,542,0,1.503169e+01,1.499273e+01,1.194231
202.90,639,0,1.502429e+01,1.498529e+01,1.401065
202.95,688,0,1.501688e+01,1.497785e+01,1.516281
203.00,674,0,1.500947e+01,1.497040e+01,1.478588
203.05,614,0,1.500206e+01,1.496294e+01,1.349277
203.10,639,0,1.499464e+01,1.495549e+01,1.397642
203.15,730,0,1.498722e+01,1.494802e+01,1.603654
203.20,730,0,1.497980e+01,1.494056e+01,1.599194
203.25,694,0,1.497237e+01,1.493308e+01,1.520842
203.30,674,0,1.496494e+01,1.492561e+01,1.475585
203.35,558,0,1.495750e+01,1.491813e+01,1.226168
203.40,511,0,1.495005e+01,1.491064e+01,1.122506
203.45,522,0,1.494260e+01,1.490315e+01,1.142971
203.50,565,0,1.493515e+01,1.489566e+01,1.239384
203.55,689,0,1.492769e+01,1.488815e+01,1.514855
203.60,695,0,1.492023e+01,1.488065e+01,1.524799
203.65,751,0,1.491277e+01,1.487314e+01,1.650021
203.70,683,0,1.490530e+01,1.486563e+01,1.506628
203.75,745,0,1.489782e+01,1.485811e+01,1.640209
203.80,773,0,1.489034e+01,1.485058e+01,1.698201
203.85,751,0,1.488286e+01,1.484306e+01,1.648630
203.90,688,0,1.487537e+01,1.483552e+01,1.512534
203.95,639,0,1.486787e+01,1.482799e+01,1.408680
204.00,623,0,1.486037e+01,1.482045e+01,1.369937
204.05,760,0,1.485287e+01,1.481290e+01,1.667259
204.10,542,0,1.484537e+01,1.480535e+01,1.190135
204.15,542,0,1.483785e+01,1.479779e+01,1.190263
204.20,539,0,1.483034e+01,1.479023e+01,1.186779
204.25,723,0,1.482281e+01,1.478267e+01,1.587376
204.30,503,0,1.481529e+01,1.477510e+01,1.104108
204.35,502,0,1.480776e+01,1.476753e+01,1.101887
204.40,503,0,1.480023e+01,1.475995e+01,1.102649
204.45,559,0,1.479269e+01,1.475237e+01,1.227211
204.50,608,0,1.478514e+01,1.474478e+01,1.333818
204.55,686,0,1.477759e+01,1.473718e+01,1.506665
204.60,782,0,1.477004e+01,1.472959e+01,1.714173
204.65,756,0,1.476248e+01,1.472198e+01,1.662263
204.70,707,0,1.475492e+01,1.471438e+01,1.553928
204.75,708,0,1.474735e+01,1.470677e+01,1.553947
204.80,659,0,1.473978e+01,1.469915e+01,1.448406
204.85,518,0,1.473220e+01,1.469153e+01,1.142462
204.90,510,0,1.472462e+01,1.468390e+01,1.118868
204.95,522,0,1.471703e+01,1.467627e+01,1.149140
205.00,683,0,1.470944e+01,1.466864e+01,1.500491
205.05,722,0,1.470185e+01,1.466100e+01,1.591469
205.10,730,0,1.469425e+01,1.465336e+01,1.607196
205.15,777,0,1.468664e+01,1.464571e+01,1.706972
205.20,719,0,1.467903e+01,1.463805e+01,1.584691
205.25,655,0,1.467142e+01,1.463040e+01,1.437467
205.30,529,0,1.466380e+01,1.462273e+01,1.161779
205.35,483,0,1.465618e+01,1.461507e+01,1.059561
205.40,481,0,1.464855e+01,1.460739e+01,1.057889
205.45,487,0,1.464092e+01,1.459972e+01,1.070950
205.50,516,0,1.463328e+01,1.459203e+01,1.134230
205.55,819,0,1.462564e+01,1.458434e+01,1.792797
205.60,730,0,1.461800e+01,1.457665e+01,1.600986
205.65,803,0,1.461035e+01,1.456896e+01,1.760967
205.70,658,0,1.460269e+01,1.456126e+01,1.441094
205.75,623,0,1.459503e+01,1.455355e+01,1.365024
205.80,526,0,1.458737e+01,1.454584e+01,1.151300
205.85,526,0,1.457970e+01,1.453813e+01,1.154412
205.90,506,0,1.457202e+01,1.453040e+01,1.108133
205.95,498,0,1.456434e+01,1.452268e+01,1.091777
206.00,500,0,1.455666e+01,1.451495e+01,1.098470
206.05,516,0,1.454897e+01,1.450722e+01,1.137634
206.10,705,0,1.454128e+01,1.449948e+01,1.560337
206.15,542,0,1.453358e+01,1.449173e+01,1.200266
206.20,538,0,1.452587e+01,1.448398e+01,1.185972
206.25,506,0,1.451817e+01,1.447623e+01,1.111672
206.30,516,0,1.451045e+01,1.446847e+01,1.132261
206.35,526,0,1.450274e+01,1.446071e+01,1.157179
206.40,546,0,1.449502e+01,1.445294e+01,1.201216
206.45,725,0,1.448729e+01,1.444516e+01,1.598948
206.50,730,0,1.447956e+01,1.443739e+01,1.605057
206.55,793,0,1.447182e+01,1.442960e+01,1.739732
206.60,712,0,1.446407e+01,1.442181e+01,1.561812
206.65,526,0,1.445633e+01,1.441402e+01,1.155429
206.70,485,0,1.444858e+01,1.440622e+01,1.068902
206.75,474,0,1.444082e+01,1.439842e+01,1.039369
206.80,474,0,1.443305e+01,1.439061e+01,1.043550
206.85,476,0,1.442529e+01,1.438280e+01,1.047763
206.90,475,0,1.441751e+01,1.437498e+01,1.044314
206.95,481,0,1.440974e+01,1.436716e+01,1.057994
207.00,499,0,1.440196e+01,1.435934e+01,1.096234
207.05,510,0,1.439417e+01,1.435150e+01,1.119888
207.10,503,0,1.438638e+01,1.434367e+01,1.107372
207.15,516,0,1.437859e+01,1.433583e+01,1.134820
207.20,538,0,1.437079e+01,1.432798e+01,1.187270
207.25,721,0,1.436298e+01,1.432013e+01,1.582105
207.30,525,0,1.435518e+01,1.431227e+01,1.154075
207.35,506,0,1.434736e+01,1.430441e+01,1.109455
207.40,498,0,1.433954e+01,1.429654e+01,1.092608
207.45,506,0,1.433172e+01,1.428867e+01,1.108417
207.50,690,0,1.432389e+01,1.428080e+01,1.515605
207.55,522,0,1.431605e+01,1.427291e+01,1.142599
207.60,526,0,1.430821e+01,1.426503e+01,1.157316
207.65,503,0,1.430037e+01,1.425714e+01,1.108317
207.70,483,0,1.429252e+01,1.424924e+01,1.062662
207.75,481,0,1.428467e+01,1.424134e+01,1.056120
207.80,485,0,1.427681e+01,1.423343e+01,1.065789
207.85,486,0,1.426894e+01,1.422552e+01,1.069058
207.90,486,0,1.426107e+01,1.421761e+01,1.067562
207.95,489,0,1.425320e+01,1.420968e+01,1.075875
208.00,490,0,1.424532e+01,1.420176e+01,1.080358
208.05,498,0,1.423744e+01,1.419383e+01,1.097884
208.10,545,0,1.422955e+01,1.418589e+01,1.202006
208.15,724,0,1.422166e+01,1.417795e+01,1.595794
208.20,674,0,1.421376e+01,1.417000e+01,1.483182
208.25,501,0,1.420585e+01,1.416205e+01,1.108243
208.30,475,0,1.419795e+01,1.415410e+01,1.046857
208.35,450,0,1.419003e+01,1.414613e+01,0.992340
208.40,464,0,1.418211e+01,1.413817e+01,1.021510
208.45,481,0,1.417419e+01,1.413020e+01,1.107302
208.50,495,0,1.416626e+01,1.412222e+01,1.077013
208.55,501,0,1.415833e+01,1.411424e+01,1.092556
208.60,498,0,1.415039e+01,1.410625e+01,1.086632
208.65,495,0,1.414245e+01,1.409826e+01,1.078486
208.70,484,0,1.413450e+01,1.409026e+01,1.053026
208.75,486,0,1.412654e+01,1.408226e+01,1.060862
208.80,499,0,1.411858e+01,1.407426e+01,1.087792
208.85,510,0,1.411062e+01,1.406624e+01,1.107922
208.90,509,0,1.410265e+01,1.405823e+01,1.121168
208.95,498,0,1.409468e+01,1.405020e+01,1.086032
209.00,490,0,1.408670e+01,1.404218e+01,1.068340
209.05,562,0,1.407872e+01,1.403414e+01,1.228638
209.10,741,0,1.407073e+01,1.402611e+01,1.613877
209.15,486,0,1.406274e+01,1.401806e+01,1.060088
209.20,481,0,1.405474e+01,1.401001e+01,1.048700
209.25,466,0,1.404673e+01,1.400196e+01,1.016042
209.30,466,0,1.403873e+01,1.399390e+01,1.015082
209.35,474,0,1.403071e+01,1.398584e+01,1.036337
209.40,478,0,1.402269e+01,1.397777e+01,1.043253
209.45,486,0,1.401467e+01,1.396970e+01,1.059657
209.50,503,0,1.400664e+01,1.396162e+01,1.144752
209.55,521,0,1.399860e+01,1.395353e+01,1.142984
209.60,515,0,1.399057e+01,1.394544e+01,1.129686
209.65,498,0,1.398252e+01,1.393735e+01,1.092605
209.70,479,0,1.397447e+01,1.392925e+01,1.051656
209.75,470,0,1.396642e+01,1.392114e+01,1.031337
209.80,481,0,1.395836e+01,1.391303e+01,1.058894
209.85,481,0,1.395030e+01,1.390492e+01,1.056883
209.90,474,0,1.394223e+01,1.389680e+01,1.038169
209.95,473,0,1.393415e+01,1.388867e+01,1.076444
210.00,481,0,1.392607e+01,1.388054e+01,1.054536
210.05,518,0,1.391798e+01,1.387240e+01,1.136529
210.10,562,0,1.390989e+01,1.386426e+01,1.235070
210.15,529,0,1.390180e+01,1.385611e+01,1.164688
210.20,504,0,1.389370e+01,1.384796e+01,1.106475
210.25,500,0,1.388559e+01,1.383981e+01,1.099272
210.30,496,0,1.387748e+01,1.383164e+01,1.085817
210.35,481,0,1.386936e+01,1.382347e+01,1.056793
210.40,482,0,1.386124e+01,1.381530e+01,1.109721
210.45,485,0,1.385311e+01,1.380712e+01,1.056380
210.50,486,0,1.384498e+01,1.379894e+01,1.060068
210.55,490,0,1.383684e+01,1.379075e+01,1.069493
210.60,490,0,1.382870e+01,1.378256e+01,1.068258
210.65,470,0,1.382055e+01,1.377436e+01,1.025705
210.70,444,0,1.381240e+01,1.376615e+01,0.969618
210.75,442,0,1.380424e+01,1.375794e+01,0.961121
210.80,453,0,1.379608e+01,1.374973e+01,0.990087
210.85,458,0,1.378791e+01,1.374151e+01,0.996473
210.90,474,0,1.377973e+01,1.373328e+01,1.030728
210.95,494,0,1.377155e+01,1.372505e+01,1.075095
211.00,512,0,1.376337e+01,1.371681e+01,1.114695
211.05,541,0,1.375518e+01,1.370857e+01,1.178593
211.10,540,0,1.374698e+01,1.370032e+01,1.175698
211.15,522,0,1.373878e+01,1.369207e+01,1.138120
211.20,502,0,1.373058e+01,1.368381e+01,1.095781
211.25,503,0,1.372236e+01,1.367555e+01,1.095746
211.30,506,0,1.371415e+01,1.366728e+01,1.103431
211.35,486,0,1.370593e+01,1.365900e+01,1.060193
211.40,477,0,1.369770e+01,1.365072e+01,1.041918
211.45,477,0,1.368946e+01,1.364244e+01,1.037858
211.50,481,0,1.368123e+01,1.363415e+01,1.050079
211.55,482,0,1.367298e+01,1.362585e+01,1.051787
211.60,466,0,1.366473e+01,1.361755e+01,1.012947
211.65,449,0,1.365648e+01,1.360924e+01,0.976900
211.70,442,0,1.364822e+01,1.360093e+01,0.959880
211.75,454,0,1.363996e+01,1.359261e+01,0.991220
211.80,464,0,1.363168e+01,1.358429e+01,1.013101
211.85,481,0,1.362341e+01,1.357596e+01,1.047809
211.90,498,0,1.361513e+01,1.356763e+01,1.084745
211.95,502,0,1.360684e+01,1.355929e+01,1.095263
212.00,512,0,1.359855e+01,1.355094e+01,1.118145
212.05,542,0,1.359025e+01,1.354259e+01,1.178901
212.10,587,0,1.358195e+01,1.353424e+01,1.277687
212.15,566,0,1.357364e+01,1.352588e+01,1.235806
212.20,499,0,1.356533e+01,1.351751e+01,1.087251
212.25,492,0,1.355701e+01,1.350914e+01,1.071190
212.30,506,0,1.354869e+01,1.350076e+01,1.100993
212.35,545,0,1.354036e+01,1.349238e+01,1.186459
212.40,548,0,1.353202e+01,1.348399e+01,1.194964
212.45,500,0,1.352368e+01,1.347560e+01,1.087784
212.50,497,0,1.351533e+01,1.346720e+01,1.082158
212.55,496,0,1.350698e+01,1.345879e+01,1.079515
212.60,485,0,1.349863e+01,1.345038e+01,1.061772
212.65,459,0,1.349027e+01,1.344197e+01,0.996810
212.70,437,0,1.348190e+01,1.343354e+01,0.953471
212.75,432,0,1.347353e+01,1.342512e+01,0.939436
212.80,436,0,1.346515e+01,1.341668e+01,0.948566
212.85,458,0,1.345677e+01,1.340825e+01,1.000194
212.90,730,0,1.344838e+01,1.339980e+01,1.592560
212.95,461,0,1.343998e+01,1.339135e+01,1.002724
213.00,486,0,1.343158e+01,1.338290e+01,1.057312
213.05,482,0,1.342318e+01,1.337443e+01,1.049651
213.10,502,0,1.341476e+01,1.336597e+01,1.091254
213.15,561,0,1.340635e+01,1.335750e+01,1.220505
213.20,564,0,1.339792e+01,1.334902e+01,1.227592
213.25,502,0,1.338950e+01,1.334053e+01,1.094609
213.30,486,0,1.338106e+01,1.333205e+01,1.057312
213.35,502,0,1.337262e+01,1.332355e+01,1.093762
213.40,585,0,1.336418e+01,1.331505e+01,1.274319
213.45,571,0,1.335573e+01,1.330654e+01,1.243586
213.50,545,0,1.334727e+01,1.329803e+01,1.186730
213.55,462,0,1.333881e+01,1.328952e+01,1.004753
213.60,443,0,1.333034e+01,1.328099e+01,0.964960
213.65,434,0,1.332187e+01,1.327246e+01,0.943919
213.70,447,0,1.331339e+01,1.326393e+01,0.974137
213.75,470,0,1.330491e+01,1.325539e+01,1.028391
213.80,506,0,1.329642e+01,1.324684e+01,1.105070
213.85,799,0,1.328792e+01,1.323829e+01,1.742163
213.90,545,0,1.327942e+01,1.322973e+01,1.185885
213.95,827,0,1.327092e+01,1.322117e+01,1.815991
214.00,603,0,1.326240e+01,1.321260e+01,1.310789
214.05,855,0,1.325389e+01,1.320403e+01,1.867861
214.10,548,0,1.324536e+01,1.319545e+01,1.192577
214.15,601,0,1.323683e+01,1.318686e+01,1.309639
214.20,586,0,1.322830e+01,1.317827e+01,1.273933
214.25,506,0,1.321976e+01,1.316967e+01,1.100351
214.30,522,0,1.321121e+01,1.316107e+01,1.138994
214.35,566,0,1.320266e+01,1.315246e+01,1.232474
214.40,795,0,1.319410e+01,1.314385e+01,1.734450
214.45,636,0,1.318554e+01,1.313523e+01,1.456037
214.50,836,0,1.317697e+01,1.312661e+01,1.923702
214.55,802,0,1.316840e+01,1.311798e+01,1.765433
214.60,617,0,1.315982e+01,1.310934e+01,1.356708
214.65,734,0,1.315123e+01,1.310070e+01,1.615237
214.70,552,0,1.314264e+01,1.309205e+01,1.285073
214.75,781,0,1.313404e+01,1.308339e+01,1.706373
214.80,459,0,1.312544e+01,1.307473e+01,1.042518
214.85,561,0,1.311683e+01,1.306607e+01,1.269699
214.90,571,0,1.310821e+01,1.305739e+01,1.251613
214.95,600,0,1.309959e+01,1.304871e+01,1.314170
215.00,590,0,1.309097e+01,1.304003e+01,1.300280
215.05,526,0,1.308234e+01,1.303134e+01,1.152295
215.10,500,0,1.307370e+01,1.302264e+01,1.093247
215.15,498,0,1.306505e+01,1.301394e+01,1.090666
215.20,522,0,1.305640e+01,1.300523e+01,1.181067
215.25,548,0,1.304775e+01,1.299652e+01,1.201698
215.30,696,0,1.303909e+01,1.298780e+01,1.526980
215.35,999,0,1.303042e+01,1.297907e+01,2.189641
215.40,810,0,1.302175e+01,1.297034e+01,1.775063
215.45,1029,0,1.301307e+01,1.296161e+01,2.298980
215.50,765,0,1.300439e+01,1.295286e+01,1.675996
215.55,816,0,1.299570e+01,1.294411e+01,1.787108
215.60,619,0,1.298700e+01,1.293536e+01,1.355788
215.65,585,0,1.297830e+01,1.292660e+01,1.329219
215.70,565,0,1.296959e+01,1.291783e+01,1.310481
215.75,486,0,1.296088e+01,1.290906e+01,1.059405
215.80,486,0,1.295216e+01,1.290028e+01,1.059949
215.85,569,0,1.294343e+01,1.289150e+01,1.239084
215.90,622,0,1.293470e+01,1.288270e+01,1.356203
215.95,985,0,1.292597e+01,1.287391e+01,2.147945
216.00,1029,0,1.291722e+01,1.286511e+01,2.239841
216.05,1034,0,1.290848e+01,1.285630e+01,2.253279
216.10,807,0,1.289972e+01,1.284748e+01,1.758172
216.15,1013,0,1.289096e+01,1.283866e+01,2.210492
216.20,639,0,1.288219e+01,1.282984e+01,1.391139
216.25,601,0,1.287342e+01,1.282101e+01,1.307338
216.30,570,0,1.286464e+01,1.281217e+01,1.241763
216.35,558,0,1.285586e+01,1.280332e+01,1.215056
216.40,561,0,1.284707e+01,1.279447e+01,1.223657
216.45,558,0,1.283827e+01,1.278562e+01,1.212488
216.50,466,0,1.282947e+01,1.277675e+01,1.014817
216.55,486,0,1.282066e+01,1.276789e+01,1.061524
216.60,566,0,1.281185e+01,1.275901e+01,1.234963
216.65,661,0,1.280303e+01,1.275013e+01,1.435081
216.70,1016,0,1.279421e+01,1.274124e+01,2.216311
216.75,776,0,1.278537e+01,1.273235e+01,1.689908
216.80,824,0,1.277654e+01,1.272345e+01,1.794764
216.85,634,0,1.276769e+01,1.271455e+01,1.380895
216.90,597,0,1.275884e+01,1.270564e+01,1.299637
216.95,545,0,1.274999e+01,1.269672e+01,1.186406
217.00,565,0,1.274112e+01,1.268780e+01,1.241742
217.05,583,0,1.273226e+01,1.267887e+01,1.270975
217.10,569,0,1.272338e+01,1.266993e+01,1.240758
217.15,544,0,1.271450e+01,1.266099e+01,1.185559
217.20,462,0,1.270562e+01,1.265204e+01,1.008906
217.25,464,0,1.269673e+01,1.264309e+01,1.014227
217.30,529,0,1.268783e+01,1.263413e+01,1.151911
217.35,585,0,1.267892e+01,1.262516e+01,1.273979
217.40,655,0,1.267001e+01,1.261619e+01,1.425848
217.45,655,0,1.266110e+01,1.260721e+01,1.426782
217.50,615,0,1.265217e+01,1.259823e+01,1.337823
217.55,542,0,1.264325e+01,1.258924e+01,1.179195
217.60,526,0,1.263431e+01,1.258024e+01,1.145091
217.65,569,0,1.262537e+01,1.257124e+01,1.236956
217.70,606,0,1.261642e+01,1.256223e+01,1.317586
217.75,685,0,1.260747e+01,1.255321e+01,1.488193
217.80,1047,0,1.259851e+01,1.254419e+01,2.274104
217.85,816,0,1.258955e+01,1.253516e+01,1.773182
217.90,1055,0,1.258057e+01,1.252613e+01,2.293370
217.95,738,0,1.257160e+01,1.251709e+01,1.605279
218.00,1052,0,1.256261e+01,1.250804e+01,2.289229
218.05,1076,0,1.255362e+01,1.249899e+01,2.343037
218.10,2000,0,1.254463e+01,1.248993e+01,2.355425

==> results/heartbeat/HEARTBEAT_NEWTON_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,122,-8.401021e+01,-8.401016e+01,1.931588
0.05,3,121,-8.402032e+01,-8.402015e+01,1.952354
0.10,3,120,-8.403032e+01,-8.402998e+01,1.809588
0.15,3,120,-8.404022e+01,-8.403965e+01,1.771895
0.20,3,119,-8.405001e+01,-8.404918e+01,1.770220
0.25,3,118,-8.405969e+01,-8.405855e+01,1.721919
0.30,3,119,-8.406928e+01,-8.406778e+01,1.736245
0.35,3,122,-8.407876e+01,-8.407686e+01,1.771498
0.40,4,159,-8.408813e+01,-8.408578e+01,2.323039
0.45,5,199,-8.409739e+01,-8.409452e+01,2.904558
0.50,6,242,-8.410652e+01,-8.410304e+01,3.621055
0.55,8,319,-8.411548e+01,-8.411125e+01,4.791009
0.60,8,323,-8.412426e+01,-8.411908e+01,4.766508
0.65,8,320,-8.413286e+01,-8.412656e+01,4.753361
0.70,7,275,-8.414131e+01,-8.413378e+01,4.128101
0.75,6,234,-8.414965e+01,-8.414084e+01,3.489018
0.80,5,193,-8.415788e+01,-8.414778e+01,2.873546
0.85,4,156,-8.416602e+01,-8.415463e+01,2.279486
0.90,4,151,-8.417406e+01,-8.416139e+01,2.346299
0.95,3,121,-8.418202e+01,-8.416808e+01,1.900201
1.00,3,115,-8.418993e+01,-8.417479e+01,1.815596
1.05,3,116,-8.419778e+01,-8.418151e+01,1.982493
1.10,3,117,-8.420558e+01,-8.418824e+01,1.733635
1.15,4,144,-8.421333e+01,-8.419498e+01,2.237819
1.20,4,146,-8.422102e+01,-8.420173e+01,2.373236
1.25,4,146,-8.422867e+01,-8.420849e+01,2.210240
1.30,4,147,-8.423626e+01,-8.421526e+01,2.199228
1.35,4,148,-8.424381e+01,-8.422202e+01,2.200371
1.40,4,148,-8.425130e+01,-8.422878e+01,2.264874
1.45,4,148,-8.425874e+01,-8.423554e+01,2.276996
1.50,4,149,-8.426614e+01,-8.424229e+01,2.239568
1.55,4,149,-8.427348e+01,-8.424904e+01,2.238971
1.60,4,150,-8.428078e+01,-8.425577e+01,2.232096
1.65,4,150,-8.428802e+01,-8.426249e+01,2.237857
1.70,4,149,-8.429522e+01,-8.426919e+01,2.223387
1.75,4,150,-8.430237e+01,-8.427588e+01,2.331387
1.80,4,152,-8.430946e+01,-8.428253e+01,2.373205
1.85,4,153,-8.431651e+01,-8.428916e+01,2.326802
1.90,5,184,-8.432350e+01,-8.429575e+01,2.775371
1.95,6,218,-8.433044e+01,-8.430231e+01,3.281535
2.00,7,257,-8.433732e+01,-8.430881e+01,3.834592
2.05,8,298,-8.434415e+01,-8.431524e+01,4.473288
2.10,8,299,-8.435091e+01,-8.432159e+01,4.544262
2.15,8,299,-8.435760e+01,-8.432784e+01,4.513542
2.20,8,297,-8.436423e+01,-8.433400e+01,4.551914
2.25,8,302,-8.437080e+01,-8.434007e+01,4.677309
2.30,8,304,-8.437731e+01,-8.434606e+01,4.544689
2.35,8,302,-8.438376e+01,-8.435197e+01,4.513247
2.40,8,299,-8.439015e+01,-8.435782e+01,4.609106
2.45,8,298,-8.439650e+01,-8.436363e+01,4.481536
2.50,8,300,-8.440279e+01,-8.436939e+01,4.660898
2.55,8,300,-8.440904e+01,-8.437513e+01,4.583978
2.60,8,294,-8.441524e+01,-8.438083e+01,4.634779
2.65,8,287,-8.442140e+01,-8.438652e+01,4.397188
2.70,8,285,-8.442751e+01,-8.439218e+01,4.393012
2.75,8,279,-8.443357e+01,-8.439782e+01,4.334679
2.80,7,244,-8.443959e+01,-8.440343e+01,3.764654
2.85,6,209,-8.444557e+01,-8.440903e+01,4.062551
2.90,5,177,-8.445150e+01,-8.441460e+01,2.874311
2.95,4,153,-8.445739e+01,-8.442014e+01,2.356444
3.00,4,153,-8.446324e+01,-8.442566e+01,2.302619
3.05,4,153,-8.446904e+01,-8.443115e+01,2.388358
3.10,4,153,-8.447480e+01,-8.443661e+01,2.331771
3.15,4,153,-8.448051e+01,-8.444204e+01,2.309669
3.20,5,181,-8.448618e+01,-8.444744e+01,2.864359
3.25,5,178,-8.449181e+01,-8.445280e+01,2.743074
3.30,6,213,-8.449739e+01,-8.445813e+01,3.297438
3.35,7,244,-8.450293e+01,-8.446341e+01,3.859208
3.40,8,272,-8.450842e+01,-8.446865e+01,4.386145
3.45,8,271,-8.451386e+01,-8.447385e+01,4.391992
3.50,7,243,-8.451926e+01,-8.447899e+01,3.777024
3.55,8,272,-8.452461e+01,-8.448409e+01,4.183115
3.60,8,278,-8.452991e+01,-8.448912e+01,4.299178
3.65,7,258,-8.453516e+01,-8.449408e+01,3.872937
3.70,8,293,-8.454036e+01,-8.449897e+01,4.738531
3.75,8,297,-8.454550e+01,-8.450378e+01,4.534035
3.80,8,299,-8.455058e+01,-8.450849e+01,4.793702
3.85,8,299,-8.455561e+01,-8.451311e+01,4.691289
3.90,8,292,-8.456058e+01,-8.451765e+01,4.409767
3.95,8,294,-8.456550e+01,-8.452211e+01,4.447063
4.00,8,294,-8.457036e+01,-8.452650e+01,4.411779
4.05,8,293,-8.457518e+01,-8.453081e+01,4.393073
4.10,8,293,-8.457995e+01,-8.453506e+01,4.470517
4.15,8,289,-8.458467e+01,-8.453924e+01,4.393566
4.20,8,290,-8.458934e+01,-8.454336e+01,4.365928
4.25,8,296,-8.459397e+01,-8.454742e+01,4.475280
4.30,8,296,-8.459855e+01,-8.455143e+01,4.563081
4.35,8,293,-8.460309e+01,-8.455539e+01,4.523836
4.40,8,296,-8.460758e+01,-8.455931e+01,4.524764
4.45,8,296,-8.461203e+01,-8.456318e+01,4.544710
4.50,8,292,-8.461644e+01,-8.456702e+01,4.504651
4.55,8,285,-8.462081e+01,-8.457083e+01,4.392281
4.60,8,286,-8.462514e+01,-8.457462e+01,4.450156
4.65,8,288,-8.462943e+01,-8.457838e+01,4.479586
4.70,8,282,-8.463369e+01,-8.458212e+01,4.372708
4.75,8,289,-8.463791e+01,-8.458584e+01,4.725216
4.80,8,291,-8.464209e+01,-8.458954e+01,4.514269
4.85,8,286,-8.464623e+01,-8.459321e+01,4.406569
4.90,8,277,-8.465033e+01,-8.459687e+01,4.468399
4.95,8,280,-8.465440e+01,-8.460051e+01,4.373286
5.00,8,275,-8.465843e+01,-8.460412e+01,4.618491
5.05,8,282,-8.466242e+01,-8.460769e+01,4.470910
5.10,8,285,-8.466637e+01,-8.461124e+01,4.532750
5.15,8,281,-8.467028e+01,-8.461474e+01,4.267116
5.20,8,287,-8.467415e+01,-8.461822e+01,4.359909
5.25,8,293,-8.467798e+01,-8.462165e+01,4.887170
5.30,8,297,-8.468178e+01,-8.462504e+01,4.531505
5.35,8,300,-8.468553e+01,-8.462837e+01,4.547965
5.40,8,300,-8.468923e+01,-8.463164e+01,4.466285
5.45,8,297,-8.469289e+01,-8.463484e+01,4.571932
5.50,8,298,-8.469650e+01,-8.463796e+01,4.705712
5.55,8,297,-8.470007e+01,-8.464101e+01,4.504618
5.60,8,298,-8.470359e+01,-8.464400e+01,4.469812
5.65,8,299,-8.470706e+01,-8.464692e+01,4.553521
5.70,8,300,-8.471049e+01,-8.464980e+01,4.500867
5.75,8,300,-8.471388e+01,-8.465263e+01,4.704281
5.80,8,301,-8.471723e+01,-8.465541e+01,4.514592
5.85,8,296,-8.472054e+01,-8.465814e+01,4.541467
5.90,8,287,-8.472382e+01,-8.466082e+01,4.448718
5.95,8,293,-8.472706e+01,-8.466346e+01,5.334795
6.00,8,291,-8.473026e+01,-8.466606e+01,4.436377
6.05,8,294,-8.473343e+01,-8.466863e+01,4.395066
6.10,8,300,-8.473657e+01,-8.467116e+01,4.497007
6.15,8,300,-8.473967e+01,-8.467366e+01,4.480571
6.20,8,302,-8.474274e+01,-8.467614e+01,4.540256
6.25,8,299,-8.474578e+01,-8.467859e+01,4.534560
6.30,8,297,-8.474878e+01,-8.468103e+01,4.449954
6.35,8,298,-8.475176e+01,-8.468344e+01,4.462510
6.40,8,299,-8.475470e+01,-8.468582e+01,4.434552
6.45,8,299,-8.475762e+01,-8.468818e+01,4.548697
6.50,8,296,-8.476051e+01,-8.469051e+01,4.383550
6.55,8,293,-8.476336e+01,-8.469282e+01,4.289166
6.60,8,294,-8.476619e+01,-8.469509e+01,4.302007
6.65,8,291,-8.476898e+01,-8.469734e+01,4.341236
6.70,8,291,-8.477175e+01,-8.469957e+01,4.353015
6.75,8,289,-8.477449e+01,-8.470177e+01,4.362530
6.80,8,282,-8.477719e+01,-8.470394e+01,4.369925
6.85,8,291,-8.477987e+01,-8.470607e+01,4.447259
6.90,8,288,-8.478252e+01,-8.470817e+01,4.346343
6.95,8,299,-8.478513e+01,-8.471022e+01,4.510206
7.00,8,296,-8.478770e+01,-8.471221e+01,4.555485
7.05,8,297,-8.479024e+01,-8.471414e+01,4.576212
7.10,8,292,-8.479275e+01,-8.471601e+01,4.532327
7.15,8,295,-8.479522e+01,-8.471782e+01,4.427170
7.20,8,292,-8.479765e+01,-8.471959e+01,4.378714
7.25,8,288,-8.480006e+01,-8.472130e+01,4.337849
7.30,8,291,-8.480244e+01,-8.472298e+01,4.380484
7.35,8,296,-8.480479e+01,-8.472461e+01,4.450173
7.40,8,294,-8.480710e+01,-8.472619e+01,4.578751
7.45,8,287,-8.480939e+01,-8.472773e+01,4.357712
7.50,8,290,-8.481165e+01,-8.472924e+01,4.391075
7.55,8,293,-8.481389e+01,-8.473071e+01,4.427388
7.60,8,289,-8.481609e+01,-8.473215e+01,4.349028
7.65,8,285,-8.481827e+01,-8.473356e+01,4.381182
7.70,8,291,-8.482042e+01,-8.473494e+01,4.489028
7.75,8,290,-8.482254e+01,-8.473628e+01,4.470056
7.80,8,288,-8.482464e+01,-8.473759e+01,4.556135
7.85,8,288,-8.482670e+01,-8.473885e+01,4.369781
7.90,8,288,-8.482874e+01,-8.474008e+01,4.388141
7.95,8,294,-8.483075e+01,-8.474128e+01,4.410327
8.00,8,292,-8.483274e+01,-8.474245e+01,4.396304
8.05,8,292,-8.483469e+01,-8.474358e+01,4.394127
8.10,8,298,-8.483663e+01,-8.474468e+01,4.458021
8.15,8,292,-8.483853e+01,-8.474573e+01,4.394648
8.20,8,285,-8.484041e+01,-8.474676e+01,4.346806
8.25,8,287,-8.484226e+01,-8.474774e+01,4.560625
8.30,8,289,-8.484409e+01,-8.474869e+01,4.566978
8.35,8,293,-8.484588e+01,-8.474961e+01,4.480821
8.40,8,295,-8.484765e+01,-8.475048e+01,4.448110
8.45,8,289,-8.484940e+01,-8.475132e+01,4.363970
8.50,8,284,-8.485111e+01,-8.475212e+01,4.314568
8.55,8,288,-8.485279e+01,-8.475288e+01,4.362598
8.60,8,290,-8.485445e+01,-8.475359e+01,4.389170
8.65,8,290,-8.485607e+01,-8.475426e+01,4.443068
8.70,8,295,-8.485766e+01,-8.475488e+01,4.458791
8.75,8,296,-8.485922e+01,-8.475544e+01,4.485201
8.80,8,299,-8.486074e+01,-8.475595e+01,4.511864
8.85,8,296,-8.486224e+01,-8.475642e+01,4.505933
8.90,8,284,-8.486371e+01,-8.475685e+01,4.322068
8.95,8,291,-8.486515e+01,-8.475725e+01,4.392548
9.00,8,293,-8.486657e+01,-8.475763e+01,4.477246
9.05,8,295,-8.486797e+01,-8.475799e+01,4.482331
9.10,8,299,-8.486934e+01,-8.475833e+01,4.601685
9.15,8,297,-8.487069e+01,-8.475865e+01,4.574743
9.20,8,292,-8.487202e+01,-8.475895e+01,4.416291
9.25,8,292,-8.487333e+01,-8.475923e+01,4.433109
9.30,8,292,-8.487462e+01,-8.475950e+01,4.418366
9.35,8,290,-8.487588e+01,-8.475976e+01,4.391929
9.40,8,288,-8.487713e+01,-8.476001e+01,4.472161
9.45,8,286,-8.487836e+01,-8.476025e+01,4.443801
9.50,8,289,-8.487958e+01,-8.476050e+01,4.535625
9.55,8,293,-8.488077e+01,-8.476074e+01,4.406165
9.60,8,294,-8.488195e+01,-8.476097e+01,4.434260
9.65,8,293,-8.488311e+01,-8.476119e+01,4.381869
9.70,8,285,-8.488425e+01,-8.476141e+01,4.381365
9.75,8,278,-8.488537e+01,-8.476161e+01,4.312128
9.80,8,290,-8.488647e+01,-8.476181e+01,4.352532
9.85,8,294,-8.488756e+01,-8.476201e+01,4.394533
9.90,8,290,-8.488863e+01,-8.476219e+01,4.398662
9.95,8,283,-8.488968e+01,-8.476237e+01,4.383674
10.00,8,289,-8.489071e+01,-8.476254e+01,4.457909
10.05,8,290,-8.489173e+01,-8.476271e+01,4.431629
10.10,8,284,-8.489273e+01,-8.476287e+01,4.747990
10.15,8,287,-8.489371e+01,-8.476303e+01,4.488132
10.20,8,292,-8.489468e+01,-8.476318e+01,4.493628
10.25,8,293,-8.489562e+01,-8.476332e+01,4.667574
10.30,8,289,-8.489653e+01,-8.476342e+01,4.499468
10.35,8,291,-8.489742e+01,-8.476349e+01,4.424741
10.40,8,294,-8.489829e+01,-8.476351e+01,4.401819
10.45,8,288,-8.489913e+01,-8.476348e+01,4.357828
10.50,8,290,-8.489994e+01,-8.476342e+01,4.707383
10.55,8,292,-8.490073e+01,-8.476330e+01,5.309642
10.60,8,293,-8.490150e+01,-8.476314e+01,4.778872
10.65,8,292,-8.490224e+01,-8.476293e+01,4.838879
10.70,8,288,-8.490295e+01,-8.476268e+01,5.031597
10.75,8,288,-8.490365e+01,-8.476240e+01,4.548929
10.80,8,292,-8.490432e+01,-8.476209e+01,4.443389
10.85,8,295,-8.490498e+01,-8.476175e+01,4.736401
10.90,8,291,-8.490561e+01,-8.476137e+01,4.614454
10.95,8,289,-8.490623e+01,-8.476095e+01,4.576076
11.00,8,290,-8.490683e+01,-8.476050e+01,4.938276
11.05,8,289,-8.490742e+01,-8.476001e+01,4.746243
11.10,8,288,-8.490799e+01,-8.475950e+01,4.695066
11.15,8,288,-8.490854e+01,-8.475896e+01,4.830861
11.20,8,293,-8.490907e+01,-8.475839e+01,4.760591
11.25,8,293,-8.490959e+01,-8.475781e+01,4.551824
11.30,8,288,-8.491008e+01,-8.475720e+01,4.481356
11.35,8,290,-8.491056e+01,-8.475657e+01,4.644329
11.40,8,291,-8.491102e+01,-8.475591e+01,5.160872
11.45,8,291,-8.491147e+01,-8.475524e+01,5.121131
11.50,8,291,-8.491190e+01,-8.475454e+01,4.720667
11.55,8,290,-8.491231e+01,-8.475383e+01,4.988260
11.60,8,289,-8.491271e+01,-8.475310e+01,4.695104
11.65,8,291,-8.491310e+01,-8.475235e+01,4.616713
11.70,8,291,-8.491347e+01,-8.475158e+01,4.637932
11.75,8,285,-8.491382e+01,-8.475080e+01,4.394846
11.80,8,290,-8.491416e+01,-8.474998e+01,4.435823
11.85,8,288,-8.491448e+01,-8.474915e+01,4.537078
11.90,8,290,-8.491479e+01,-8.474827e+01,4.495573
11.95,8,295,-8.491507e+01,-8.474737e+01,4.678155
12.00,8,292,-8.491534e+01,-8.474643e+01,4.669479
12.05,8,288,-8.491560e+01,-8.474546e+01,4.474986
12.10,8,288,-8.491583e+01,-8.474446e+01,4.977991
12.15,8,292,-8.491605e+01,-8.474343e+01,4.638793
12.20,8,294,-8.491624e+01,-8.474235e+01,4.548153
12.25,8,291,-8.491642e+01,-8.474124e+01,4.575597
12.30,8,291,-8.491658e+01,-8.474009e+01,4.592303
12.35,8,285,-8.491672e+01,-8.473889e+01,4.591262
12.40,8,288,-8.491683e+01,-8.473763e+01,4.465973
12.45,8,285,-8.491692e+01,-8.473633e+01,4.580205
12.50,8,289,-8.491700e+01,-8.473499e+01,4.888274
12.55,8,293,-8.491705e+01,-8.473363e+01,4.735324
12.60,8,294,-8.491710e+01,-8.473224e+01,4.585736
12.65,8,293,-8.491712e+01,-8.473084e+01,4.428846
12.70,8,294,-8.491713e+01,-8.472943e+01,4.424659
12.75,8,293,-8.491713e+01,-8.472801e+01,4.467779
12.80,8,286,-8.491711e+01,-8.472658e+01,4.324616
12.85,8,279,-8.491708e+01,-8.472516e+01,4.339042
12.90,8,284,-8.491704e+01,-8.472373e+01,4.447598
12.95,8,292,-8.491698e+01,-8.472231e+01,4.955546
13.00,8,293,-8.491692e+01,-8.472087e+01,6.199034
13.05,8,290,-8.491683e+01,-8.471942e+01,5.644625
13.10,8,288,-8.491673e+01,-8.471795e+01,5.145322
13.15,8,284,-8.491661e+01,-8.471646e+01,5.253563
13.20,8,287,-8.491648e+01,-8.471494e+01,5.137685
13.25,8,286,-8.491634e+01,-8.471340e+01,5.496208
13.30,8,294,-8.491618e+01,-8.471185e+01,5.900383
13.35,8,289,-8.491601e+01,-8.471029e+01,6.397872
13.40,8,290,-8.491583e+01,-8.470873e+01,6.174097
13.45,8,289,-8.491563e+01,-8.470717e+01,6.757511
13.50,8,293,-8.491543e+01,-8.470561e+01,7.545823
13.55,8,294,-8.491521e+01,-8.470404e+01,6.110401
13.60,8,285,-8.491499e+01,-8.470246e+01,5.003061
13.65,8,286,-8.491475e+01,-8.470087e+01,5.011723
13.70,8,293,-8.491451e+01,-8.469926e+01,5.061703
13.75,8,293,-8.491426e+01,-8.469764e+01,5.084464
13.80,8,291,-8.491400e+01,-8.469600e+01,5.187807
13.85,8,292,-8.491373e+01,-8.469435e+01,5.198313
13.90,8,295,-8.491344e+01,-8.469267e+01,5.208035
13.95,8,295,-8.491314e+01,-8.469097e+01,5.329859
14.00,8,291,-8.491282e+01,-8.468924e+01,5.196250
14.05,8,289,-8.491248e+01,-8.468749e+01,5.109604
14.10,8,293,-8.491214e+01,-8.468569e+01,5.218796
14.15,8,289,-8.491178e+01,-8.468385e+01,4.952850
14.20,8,295,-8.491141e+01,-8.468198e+01,4.909018
14.25,8,295,-8.491103e+01,-8.468008e+01,4.802045
14.30,8,296,-8.491063e+01,-8.467814e+01,4.841050
14.35,8,294,-8.491022e+01,-8.467619e+01,5.037916
14.40,8,291,-8.490980e+01,-8.467423e+01,4.952814
14.45,8,287,-8.490936e+01,-8.467226e+01,4.767528
14.50,8,284,-8.490890e+01,-8.467029e+01,4.828649
14.55,8,287,-8.490841e+01,-8.466831e+01,4.589597
14.60,8,283,-8.490791e+01,-8.466633e+01,4.613646
14.65,8,294,-8.490739e+01,-8.466433e+01,4.965965
14.70,8,295,-8.490686e+01,-8.466233e+01,5.017946
14.75,8,296,-8.490631e+01,-8.466032e+01,5.225628
14.80,8,296,-8.490575e+01,-8.465831e+01,4.881327
14.85,8,290,-8.490517e+01,-8.465629e+01,4.793201
14.90,8,294,-8.490459e+01,-8.465429e+01,4.768276
14.95,8,295,-8.490400e+01,-8.465229e+01,4.922898
15.00,8,293,-8.490340e+01,-8.465031e+01,4.570500
15.05,8,292,-8.490279e+01,-8.464831e+01,4.593784
15.10,8,296,-8.490217e+01,-8.464630e+01,4.843889
15.15,8,295,-8.490153e+01,-8.464424e+01,4.628117
15.20,8,296,-8.490087e+01,-8.464215e+01,4.856319
15.25,8,289,-8.490019e+01,-8.464003e+01,4.509679
15.30,8,293,-8.489951e+01,-8.463789e+01,4.473512
15.35,8,297,-8.489882e+01,-8.463575e+01,4.501085
15.40,8,296,-8.489813e+01,-8.463360e+01,4.559971
15.45,8,296,-8.489742e+01,-8.463144e+01,4.648318
15.50,8,296,-8.489671e+01,-8.462927e+01,4.426233
15.55,8,292,-8.489599e+01,-8.462707e+01,4.653636
15.60,8,292,-8.489525e+01,-8.462485e+01,4.479766
15.65,8,285,-8.489450e+01,-8.462260e+01,4.474206
15.70,8,296,-8.489374e+01,-8.462033e+01,4.681600
15.75,8,302,-8.489297e+01,-8.461806e+01,4.560380
15.80,8,300,-8.489219e+01,-8.461578e+01,4.538795
15.85,8,288,-8.489141e+01,-8.461350e+01,4.359290
15.90,8,290,-8.489061e+01,-8.461121e+01,4.370560
15.95,8,295,-8.488981e+01,-8.460891e+01,4.733412
16.00,8,294,-8.488899e+01,-8.460660e+01,4.438829
16.05,8,295,-8.488816e+01,-8.460427e+01,4.506148
16.10,8,289,-8.488733e+01,-8.460193e+01,4.336853
16.15,8,289,-8.488648e+01,-8.459957e+01,4.416559
16.20,8,286,-8.488563e+01,-8.459717e+01,4.421061
16.25,8,286,-8.488476e+01,-8.459471e+01,4.662550
16.30,8,285,-8.488387e+01,-8.459217e+01,4.412183
16.35,8,286,-8.488296e+01,-8.458955e+01,4.638574
16.40,8,289,-8.488202e+01,-8.458686e+01,4.393054
16.45,8,293,-8.488108e+01,-8.458413e+01,4.382960
16.50,8,291,-8.488012e+01,-8.458137e+01,4.405386
16.55,8,294,-8.487914e+01,-8.457855e+01,4.509485
16.60,8,292,-8.487815e+01,-8.457570e+01,4.624834
16.65,8,294,-8.487714e+01,-8.457280e+01,4.532940
16.70,8,292,-8.487611e+01,-8.456988e+01,4.584359
16.75,8,296,-8.487507e+01,-8.456693e+01,4.779910
16.80,8,289,-8.487401e+01,-8.456397e+01,4.806769
16.85,8,288,-8.487295e+01,-8.456099e+01,4.584044
16.90,8,293,-8.487188e+01,-8.455800e+01,4.472135
16.95,8,291,-8.487081e+01,-8.455499e+01,5.307080
17.00,8,293,-8.486972e+01,-8.455194e+01,4.584959
17.05,8,295,-8.486863e+01,-8.454888e+01,4.987300
17.10,8,288,-8.486753e+01,-8.454581e+01,4.564014
17.15,8,285,-8.486642e+01,-8.454275e+01,4.405275
17.20,8,287,-8.486531e+01,-8.453972e+01,4.521056
17.25,8,288,-8.486420e+01,-8.453671e+01,4.529824
17.30,8,294,-8.486309e+01,-8.453373e+01,4.595079
17.35,8,293,-8.486197e+01,-8.453075e+01,5.051291
17.40,8,294,-8.486084e+01,-8.452777e+01,4.446298
17.45,8,294,-8.485971e+01,-8.452478e+01,4.653379
17.50,8,292,-8.485857e+01,-8.452179e+01,4.376278
17.55,8,287,-8.485742e+01,-8.451880e+01,4.333806
17.60,8,283,-8.485626e+01,-8.451582e+01,4.383539
17.65,8,287,-8.485508e+01,-8.451284e+01,4.433485
17.70,8,291,-8.485389e+01,-8.450986e+01,4.496342
17.75,8,292,-8.485269e+01,-8.450690e+01,4.481401
17.80,8,296,-8.485148e+01,-8.450393e+01,4.442135
17.85,8,297,-8.485027e+01,-8.450098e+01,4.423471
17.90,8,296,-8.484904e+01,-8.449802e+01,4.588753
17.95,8,287,-8.484782e+01,-8.449506e+01,4.319954
18.00,8,289,-8.484658e+01,-8.449209e+01,4.372274
18.05,8,294,-8.484533e+01,-8.448909e+01,4.438476
18.10,8,294,-8.484407e+01,-8.448606e+01,4.386423
18.15,8,291,-8.484279e+01,-8.448301e+01,4.356474
18.20,8,290,-8.484149e+01,-8.447995e+01,4.462673
18.25,8,287,-8.484018e+01,-8.447686e+01,4.542675
18.30,8,288,-8.483886e+01,-8.447376e+01,4.569666
18.35,8,291,-8.483752e+01,-8.447062e+01,4.473476
18.40,8,289,-8.483616e+01,-8.446743e+01,4.450000
18.45,8,295,-8.483479e+01,-8.446418e+01,4.460519
18.50,8,293,-8.483339e+01,-8.446088e+01,4.438838
18.55,8,302,-8.483198e+01,-8.445756e+01,4.489388
18.60,8,304,-8.483054e+01,-8.445420e+01,4.512009
18.65,8,303,-8.482909e+01,-8.445081e+01,4.609520
18.70,8,299,-8.482761e+01,-8.444739e+01,5.009130
18.75,8,292,-8.482612e+01,-8.444396e+01,4.411136
18.80,8,290,-8.482460e+01,-8.444050e+01,4.350881
18.85,8,295,-8.482306e+01,-8.443701e+01,4.488853
18.90,8,294,-8.482150e+01,-8.443349e+01,4.566487
18.95,8,293,-8.481992e+01,-8.442997e+01,4.697337
19.00,8,288,-8.481834e+01,-8.442645e+01,4.491969
19.05,8,294,-8.481674e+01,-8.442296e+01,4.603572
19.10,8,295,-8.481514e+01,-8.441949e+01,4.552743
19.15,8,294,-8.481355e+01,-8.441605e+01,4.467855
19.20,8,289,-8.481194e+01,-8.441263e+01,4.497431
19.25,8,288,-8.481034e+01,-8.440923e+01,4.453548
19.30,8,290,-8.480873e+01,-8.440584e+01,4.463396
19.35,8,294,-8.480710e+01,-8.440246e+01,4.466352
19.40,8,293,-8.480546e+01,-8.439907e+01,4.437081
19.45,8,293,-8.480381e+01,-8.439568e+01,4.503879
19.50,8,290,-8.480214e+01,-8.439229e+01,4.408541
19.55,8,295,-8.480048e+01,-8.438888e+01,4.456014
19.60,8,295,-8.479881e+01,-8.438546e+01,4.416885
19.65,8,293,-8.479713e+01,-8.438200e+01,4.389777
19.70,8,298,-8.479546e+01,-8.437849e+01,4.465609
19.75,8,296,-8.479378e+01,-8.437494e+01,4.561014
19.80,8,294,-8.479210e+01,-8.437136e+01,4.411515
19.85,8,291,-8.479042e+01,-8.436774e+01,4.594856
19.90,8,294,-8.478873e+01,-8.436410e+01,4.358528
19.95,8,294,-8.478703e+01,-8.436045e+01,4.356480
20.00,8,287,-8.478532e+01,-8.435678e+01,4.303848
20.05,8,286,-8.478359e+01,-8.435308e+01,4.179861
20.10,8,292,-8.478183e+01,-8.434934e+01,4.211853
20.15,8,296,-8.478003e+01,-8.434552e+01,4.249562
20.20,8,296,-8.477819e+01,-8.434162e+01,4.374880
20.25,8,290,-8.477632e+01,-8.433765e+01,4.349227
20.30,8,297,-8.477442e+01,-8.433363e+01,4.283026
20.35,8,288,-8.477249e+01,-8.432955e+01,4.168414
20.40,8,298,-8.477056e+01,-8.432543e+01,4.450996
20.45,8,297,-8.476861e+01,-8.432127e+01,4.365576
20.50,8,294,-8.476666e+01,-8.431708e+01,4.314925
20.55,8,292,-8.476470e+01,-8.431288e+01,4.244253
20.60,8,296,-8.476273e+01,-8.430866e+01,4.271205
20.65,8,294,-8.476076e+01,-8.430443e+01,4.240936
20.70,8,296,-8.475878e+01,-8.430019e+01,4.471849
20.75,8,296,-8.475679e+01,-8.429595e+01,4.351484
20.80,8,296,-8.475481e+01,-8.429173e+01,4.394903
20.85,8,296,-8.475281e+01,-8.428752e+01,4.389224
20.90,8,292,-8.475082e+01,-8.428331e+01,4.222007
20.95,8,302,-8.474882e+01,-8.427912e+01,4.311671
21.00,8,299,-8.474682e+01,-8.427494e+01,4.278792
21.05,8,291,-8.474482e+01,-8.427076e+01,4.201706
21.10,8,296,-8.474281e+01,-8.426659e+01,4.255720
21.15,8,297,-8.474081e+01,-8.426239e+01,4.258739
21.20,8,299,-8.473879e+01,-8.425818e+01,4.278018
21.25,8,294,-8.473678e+01,-8.425396e+01,4.291282
21.30,8,297,-8.473477e+01,-8.424973e+01,4.340589
21.35,8,296,-8.473275e+01,-8.424550e+01,4.254384
21.40,8,296,-8.473073e+01,-8.424127e+01,4.380226
21.45,8,294,-8.472870e+01,-8.423704e+01,4.369269
21.50,8,299,-8.472667e+01,-8.423279e+01,4.295190
21.55,8,297,-8.472462e+01,-8.422848e+01,4.255656
21.60,8,296,-8.472254e+01,-8.422410e+01,4.246217
21.65,8,296,-8.472044e+01,-8.421962e+01,4.334563
21.70,8,296,-8.471830e+01,-8.421502e+01,4.413211
21.75,8,295,-8.471613e+01,-8.421033e+01,4.290143
21.80,8,293,-8.471393e+01,-8.420557e+01,4.206322
21.85,8,296,-8.471170e+01,-8.420078e+01,4.245139
21.90,8,299,-8.470945e+01,-8.419596e+01,4.272285
21.95,8,296,-8.470719e+01,-8.419114e+01,4.240233
22.00,8,296,-8.470491e+01,-8.418633e+01,4.241220
22.05,8,292,-8.470262e+01,-8.418155e+01,4.205052
22.10,8,292,-8.470031e+01,-8.417679e+01,4.196213
22.15,8,290,-8.469798e+01,-8.417207e+01,4.175062
22.20,8,289,-8.469561e+01,-8.416739e+01,4.167741
22.25,8,288,-8.469322e+01,-8.416273e+01,4.155414
22.30,8,284,-8.469079e+01,-8.415808e+01,4.124431
22.35,8,287,-8.468832e+01,-8.415344e+01,4.158954
22.40,8,287,-8.468583e+01,-8.414880e+01,4.149382
22.45,8,291,-8.468332e+01,-8.414416e+01,4.293447
22.50,8,296,-8.468078e+01,-8.413953e+01,4.440232
22.55,8,294,-8.467823e+01,-8.413492e+01,4.262608
22.60,8,294,-8.467567e+01,-8.413032e+01,4.225943
22.65,8,295,-8.467310e+01,-8.412573e+01,4.252224
22.70,8,291,-8.467052e+01,-8.412117e+01,4.207225
22.75,8,295,-8.466792e+01,-8.411661e+01,4.240012
22.80,8,287,-8.466530e+01,-8.411207e+01,4.160671
22.85,8,288,-8.466266e+01,-8.410754e+01,4.258208
22.90,8,290,-8.465999e+01,-8.410299e+01,4.187057
22.95,8,293,-8.465730e+01,-8.409841e+01,4.216270
23.00,8,285,-8.465462e+01,-8.409376e+01,4.171677
23.05,8,292,-8.465193e+01,-8.408903e+01,4.213574
23.10,8,295,-8.464924e+01,-8.408424e+01,4.237703
23.15,8,297,-8.464657e+01,-8.407939e+01,4.263604
23.20,8,295,-8.464389e+01,-8.407452e+01,4.255417
23.25,8,292,-8.464121e+01,-8.406961e+01,4.265855
23.30,8,294,-8.463851e+01,-8.406467e+01,4.248212
23.35,8,291,-8.463579e+01,-8.405968e+01,4.197151
23.40,8,295,-8.463303e+01,-8.405465e+01,4.238003
23.45,8,295,-8.463025e+01,-8.404959e+01,4.235979
23.50,8,297,-8.462744e+01,-8.404449e+01,4.257989
23.55,8,298,-8.462460e+01,-8.403935e+01,4.269946
23.60,8,293,-8.462171e+01,-8.403414e+01,4.254124
23.65,8,299,-8.461878e+01,-8.402883e+01,4.303213
23.70,8,298,-8.461578e+01,-8.402342e+01,4.256128
23.75,8,294,-8.461274e+01,-8.401792e+01,4.224741
23.80,8,297,-8.460966e+01,-8.401234e+01,4.250114
23.85,8,297,-8.460654e+01,-8.400670e+01,4.249666
23.90,8,293,-8.460339e+01,-8.400102e+01,4.206493
23.95,8,296,-8.460022e+01,-8.399532e+01,4.299521
24.00,8,299,-8.459703e+01,-8.398958e+01,4.309332
24.05,8,295,-8.459382e+01,-8.398380e+01,4.246959
24.10,8,296,-8.459059e+01,-8.397796e+01,4.250270
24.15,8,295,-8.458733e+01,-8.397208e+01,4.371817
24.20,8,298,-8.458406e+01,-8.396618e+01,4.366775
24.25,8,303,-8.458078e+01,-8.396027e+01,4.310158
24.30,8,300,-8.457750e+01,-8.395438e+01,4.277612
24.35,8,295,-8.457423e+01,-8.394848e+01,4.231259
24.40,8,293,-8.457095e+01,-8.394254e+01,4.207404
24.45,8,298,-8.456768e+01,-8.393654e+01,4.269815
24.50,8,290,-8.456439e+01,-8.393045e+01,4.181196
24.55,8,297,-8.456111e+01,-8.392430e+01,4.265646
24.60,8,298,-8.455782e+01,-8.391811e+01,4.326375
24.65,8,296,-8.455455e+01,-8.391191e+01,4.238531
24.70,8,294,-8.455128e+01,-8.390570e+01,4.219451
24.75,8,293,-8.454802e+01,-8.389948e+01,4.210776
24.80,8,294,-8.454475e+01,-8.389327e+01,4.220697
24.85,8,292,-8.454148e+01,-8.388705e+01,4.196754
24.90,8,297,-8.453819e+01,-8.388081e+01,4.251012
24.95,8,293,-8.453490e+01,-8.387455e+01,4.214389
25.00,8,297,-8.453158e+01,-8.386822e+01,4.258610
25.05,8,299,-8.452823e+01,-8.386179e+01,4.307830
25.10,8,300,-8.452485e+01,-8.385524e+01,4.277232
25.15,8,302,-8.452143e+01,-8.384859e+01,4.302956
25.20,8,301,-8.451798e+01,-8.384189e+01,4.297740
25.25,8,298,-8.451450e+01,-8.383515e+01,4.253716
25.30,8,296,-8.451097e+01,-8.382838e+01,4.240928
25.35,8,296,-8.450740e+01,-8.382161e+01,4.238377
25.40,8,291,-8.450380e+01,-8.381485e+01,4.187060
25.45,8,292,-8.450017e+01,-8.380813e+01,4.201698
25.50,8,293,-8.449652e+01,-8.380145e+01,4.426697
25.55,8,296,-8.449284e+01,-8.379481e+01,4.407431
25.60,8,305,-8.448914e+01,-8.378818e+01,4.344302
25.65,8,306,-8.448541e+01,-8.378156e+01,4.426309
25.70,8,300,-8.448165e+01,-8.377494e+01,4.394648
25.75,8,293,-8.447787e+01,-8.376834e+01,4.296458
25.80,8,292,-8.447405e+01,-8.376178e+01,4.326326
25.85,8,297,-8.447021e+01,-8.375530e+01,4.372486
25.90,8,289,-8.446633e+01,-8.374891e+01,4.179707
25.95,8,285,-8.446243e+01,-8.374262e+01,4.263015
26.00,8,291,-8.445849e+01,-8.373643e+01,4.368953
26.05,8,292,-8.445451e+01,-8.373030e+01,4.202717
26.10,8,296,-8.445048e+01,-8.372416e+01,4.246072
26.15,8,295,-8.444639e+01,-8.371797e+01,4.231835
26.20,8,295,-8.444227e+01,-8.371168e+01,4.231337
26.25,8,295,-8.443811e+01,-8.370527e+01,4.227908
26.30,8,299,-8.443394e+01,-8.369874e+01,4.271283
26.35,8,297,-8.442976e+01,-8.369207e+01,4.254809
26.40,8,298,-8.442555e+01,-8.368528e+01,4.257079
26.45,8,299,-8.442131e+01,-8.367837e+01,4.272607
26.50,8,292,-8.441702e+01,-8.367134e+01,4.199631
26.55,8,294,-8.441267e+01,-8.366416e+01,4.401952
26.60,8,298,-8.440825e+01,-8.365682e+01,4.370557
26.65,8,298,-8.440378e+01,-8.364936e+01,4.268815
26.70,8,294,-8.439927e+01,-8.364185e+01,4.268143
26.75,8,287,-8.439474e+01,-8.363432e+01,4.161857
26.80,8,285,-8.439017e+01,-8.362679e+01,4.145119
26.85,8,292,-8.438555e+01,-8.361922e+01,4.205265
26.90,8,292,-8.438085e+01,-8.361158e+01,4.244541
26.95,8,285,-8.437606e+01,-8.360380e+01,4.206830
27.00,8,298,-8.437114e+01,-8.359586e+01,4.304085
27.05,8,294,-8.436610e+01,-8.358780e+01,4.239457
27.10,8,297,-8.436096e+01,-8.357967e+01,4.261678
27.15,8,297,-8.435574e+01,-8.357152e+01,4.271406
27.20,8,298,-8.435044e+01,-8.356337e+01,4.273962
27.25,8,297,-8.434507e+01,-8.355521e+01,4.270370
27.30,8,289,-8.433964e+01,-8.354703e+01,4.188289
27.35,8,298,-8.433417e+01,-8.353885e+01,4.273144
27.40,8,290,-8.432869e+01,-8.353068e+01,4.280416
27.45,8,293,-8.432319e+01,-8.352251e+01,4.302712
27.50,8,299,-8.431768e+01,-8.351432e+01,4.428072
27.55,8,297,-8.431216e+01,-8.350608e+01,4.427501
27.60,8,298,-8.430662e+01,-8.349774e+01,4.346702
27.65,8,298,-8.430108e+01,-8.348928e+01,4.344090
27.70,8,299,-8.429553e+01,-8.348072e+01,4.299601
27.75,8,297,-8.428998e+01,-8.347208e+01,4.251819
27.80,8,294,-8.428444e+01,-8.346339e+01,4.218853
27.85,8,294,-8.427890e+01,-8.345466e+01,4.220354
27.90,8,296,-8.427338e+01,-8.344592e+01,4.339526
27.95,8,296,-8.426788e+01,-8.343718e+01,4.299472
28.00,8,296,-8.426238e+01,-8.342844e+01,4.244192
28.05,8,297,-8.425687e+01,-8.341965e+01,4.253075
28.10,8,301,-8.425133e+01,-8.341074e+01,4.352954
28.15,8,303,-8.424575e+01,-8.340164e+01,4.374104
28.20,8,299,-8.424010e+01,-8.339228e+01,4.400725
28.25,8,300,-8.423438e+01,-8.338254e+01,4.451902
28.30,8,297,-8.422856e+01,-8.337242e+01,4.392943
28.35,8,299,-8.422268e+01,-8.336201e+01,4.422220
28.40,8,295,-8.421675e+01,-8.335140e+01,4.274878
28.45,8,286,-8.421078e+01,-8.334066e+01,4.157794
28.50,8,297,-8.420480e+01,-8.332988e+01,4.266240
28.55,8,297,-8.419881e+01,-8.331910e+01,4.267176
28.60,8,294,-8.419282e+01,-8.330839e+01,4.314710
28.65,8,293,-8.418683e+01,-8.329777e+01,4.337758
28.70,8,295,-8.418086e+01,-8.328726e+01,4.417031
28.75,8,298,-8.417489e+01,-8.327680e+01,4.416587
28.80,8,298,-8.416891e+01,-8.326640e+01,4.263761
28.85,8,298,-8.416294e+01,-8.325613e+01,4.331456
28.90,8,305,-8.415695e+01,-8.324606e+01,4.368610
28.95,8,305,-8.415095e+01,-8.323624e+01,4.446637
29.00,8,299,-8.414493e+01,-8.322666e+01,4.297087
29.05,8,304,-8.413890e+01,-8.321725e+01,4.321910
29.10,8,300,-8.413283e+01,-8.320795e+01,4.272516
29.15,8,297,-8.412671e+01,-8.319872e+01,4.256701
29.20,8,300,-8.412051e+01,-8.318954e+01,4.282086
29.25,8,301,-8.411423e+01,-8.318039e+01,4.322176
29.30,8,299,-8.410786e+01,-8.317129e+01,4.274875
29.35,8,295,-8.410141e+01,-8.316224e+01,4.237735
29.40,8,296,-8.409488e+01,-8.315319e+01,4.238802
29.45,8,297,-8.408828e+01,-8.314406e+01,4.252333
29.50,8,301,-8.408161e+01,-8.313478e+01,4.295981
29.55,8,299,-8.407481e+01,-8.312535e+01,4.277378
29.60,8,294,-8.406785e+01,-8.311578e+01,4.219687
29.65,8,295,-8.406075e+01,-8.310606e+01,4.233336
29.70,8,287,-8.405354e+01,-8.309619e+01,4.158222
29.75,8,290,-8.404625e+01,-8.308615e+01,4.220441
29.80,8,300,-8.403888e+01,-8.307599e+01,4.318098
29.85,8,305,-8.403140e+01,-8.306577e+01,4.336425
29.90,8,300,-8.402379e+01,-8.305555e+01,4.279339
29.95,8,295,-8.401599e+01,-8.304536e+01,4.231437
30.00,8,300,-8.400796e+01,-8.303519e+01,4.281378
30.05,8,293,-8.399968e+01,-8.302503e+01,4.216144
30.10,8,300,-8.399115e+01,-8.301489e+01,4.280238
30.15,8,291,-8.398240e+01,-8.300476e+01,4.198630
30.20,8,300,-8.397344e+01,-8.299461e+01,4.290006
30.25,8,301,-8.396425e+01,-8.298439e+01,4.292034
30.30,8,305,-8.395486e+01,-8.297410e+01,4.338419
30.35,8,293,-8.394529e+01,-8.296378e+01,4.271544
30.40,8,303,-8.393558e+01,-8.295346e+01,4.314243
30.45,8,300,-8.392572e+01,-8.294315e+01,4.285130
30.50,8,299,-8.391572e+01,-8.293284e+01,4.275437
30.55,8,298,-8.390560e+01,-8.292251e+01,4.279234
30.60,8,298,-8.389536e+01,-8.291207e+01,4.398168
30.65,8,300,-8.388506e+01,-8.290151e+01,4.503338
30.70,8,300,-8.387474e+01,-8.289089e+01,4.687292
30.75,8,303,-8.386441e+01,-8.288023e+01,4.340212
30.80,8,305,-8.385409e+01,-8.286949e+01,4.310915
30.85,8,299,-8.384378e+01,-8.285857e+01,4.316999
30.90,8,293,-8.383345e+01,-8.284737e+01,4.433115
30.95,8,297,-8.382309e+01,-8.283582e+01,4.617239
31.00,8,296,-8.381266e+01,-8.282394e+01,4.518528
31.05,8,294,-8.380215e+01,-8.281177e+01,4.394582
31.10,8,298,-8.379155e+01,-8.279930e+01,4.335940
31.15,8,306,-8.378083e+01,-8.278648e+01,4.348012
31.20,8,299,-8.377002e+01,-8.277322e+01,4.298061
31.25,8,298,-8.375913e+01,-8.275951e+01,4.381186
31.30,8,298,-8.374821e+01,-8.274537e+01,4.349272
31.35,8,293,-8.373727e+01,-8.273083e+01,4.280471
31.40,8,297,-8.372633e+01,-8.271592e+01,4.304068
31.45,8,300,-8.371540e+01,-8.270074e+01,4.296469
31.50,8,304,-8.370449e+01,-8.268540e+01,4.338405
31.55,8,304,-8.369362e+01,-8.266999e+01,4.335350
31.60,8,301,-8.368280e+01,-8.265458e+01,4.310890
31.65,8,297,-8.367203e+01,-8.263923e+01,4.269595
31.70,8,299,-8.366132e+01,-8.262403e+01,4.320529
31.75,8,299,-8.365066e+01,-8.260911e+01,4.310947
31.80,8,300,-8.364005e+01,-8.259462e+01,4.422186
31.85,8,299,-8.362949e+01,-8.258063e+01,4.345424
31.90,8,295,-8.361897e+01,-8.256713e+01,4.343935
31.95,8,298,-8.360848e+01,-8.255413e+01,4.316530
32.00,8,299,-8.359800e+01,-8.254160e+01,4.285403
32.05,8,299,-8.358749e+01,-8.252955e+01,4.274640
32.10,8,299,-8.357693e+01,-8.251801e+01,4.281413
32.15,8,292,-8.356629e+01,-8.250696e+01,4.339534
32.20,8,299,-8.355560e+01,-8.249623e+01,4.476369
32.25,8,296,-8.354487e+01,-8.248560e+01,4.290223
32.30,8,298,-8.353411e+01,-8.247475e+01,4.276700
32.35,8,295,-8.352328e+01,-8.246336e+01,4.242226
32.40,8,297,-8.351234e+01,-8.245127e+01,4.263416
32.45,8,305,-8.350122e+01,-8.243855e+01,4.345163
32.50,8,305,-8.348984e+01,-8.242547e+01,4.363099
32.55,8,305,-8.347812e+01,-8.241234e+01,4.381699
32.60,8,300,-8.346602e+01,-8.239937e+01,4.304473
32.65,8,295,-8.345349e+01,-8.238656e+01,4.261307
32.70,8,302,-8.344038e+01,-8.237387e+01,4.297755
32.75,8,301,-8.342652e+01,-8.236119e+01,4.287711
32.80,8,298,-8.341177e+01,-8.234849e+01,4.262872
32.85,8,299,-8.339620e+01,-8.233583e+01,4.277123
32.90,8,294,-8.337996e+01,-8.232333e+01,4.219802
32.95,8,298,-8.336311e+01,-8.231100e+01,4.350506
33.00,8,295,-8.334562e+01,-8.229877e+01,4.238366
33.05,8,298,-8.332738e+01,-8.228653e+01,4.267936
33.10,8,299,-8.330826e+01,-8.227413e+01,4.309946
33.15,8,301,-8.328822e+01,-8.226153e+01,4.296316
33.20,8,305,-8.326725e+01,-8.224877e+01,4.395728
33.25,8,307,-8.324534e+01,-8.223582e+01,4.481419
33.30,8,300,-8.322244e+01,-8.222259e+01,4.339758
33.35,8,302,-8.319861e+01,-8.220907e+01,4.350560
33.40,8,307,-8.317402e+01,-8.219540e+01,4.353940
33.45,8,307,-8.314888e+01,-8.218175e+01,4.354219
33.50,8,300,-8.312330e+01,-8.216810e+01,4.289904
33.55,8,303,-8.309732e+01,-8.215441e+01,4.311704
33.60,8,302,-8.307092e+01,-8.214060e+01,4.304183
33.65,8,300,-8.304410e+01,-8.212651e+01,4.351233
33.70,8,293,-8.301697e+01,-8.211199e+01,4.308513
33.75,8,302,-8.298964e+01,-8.209697e+01,4.310261
33.80,8,303,-8.296217e+01,-8.208137e+01,4.319843
33.85,8,299,-8.293463e+01,-8.206502e+01,4.286982
33.90,8,305,-8.290703e+01,-8.204771e+01,4.334805
33.95,8,296,-8.287943e+01,-8.202926e+01,4.244919
34.00,8,295,-8.285187e+01,-8.200949e+01,4.246054
34.05,8,300,-8.282439e+01,-8.198838e+01,4.359667
34.10,8,300,-8.279697e+01,-8.196627e+01,4.326485
34.15,8,298,-8.276959e+01,-8.194362e+01,4.280492
34.20,8,294,-8.274225e+01,-8.192068e+01,4.314830
34.25,8,299,-8.271498e+01,-8.189743e+01,4.462059
34.30,8,298,-8.268778e+01,-8.187388e+01,4.354342
34.35,8,297,-8.266061e+01,-8.185019e+01,4.286596
34.40,8,283,-8.263343e+01,-8.182649e+01,4.147387
34.45,8,290,-8.260624e+01,-8.180280e+01,4.175880
34.50,8,291,-8.257905e+01,-8.177911e+01,4.173254
34.55,8,298,-8.255187e+01,-8.175539e+01,4.236817
34.60,8,303,-8.252475e+01,-8.173164e+01,4.297391
34.65,8,300,-8.249768e+01,-8.170794e+01,4.267420
34.70,8,298,-8.247064e+01,-8.168445e+01,4.250705
34.75,8,298,-8.244361e+01,-8.166126e+01,4.242284
34.80,8,300,-8.241659e+01,-8.163839e+01,4.264051
34.85,8,291,-8.238964e+01,-8.161572e+01,4.175057
34.90,8,296,-8.236284e+01,-8.159301e+01,4.223863
34.95,8,307,-8.233632e+01,-8.156999e+01,4.334558
35.00,8,304,-8.231016e+01,-8.154649e+01,4.305425
35.05,8,301,-8.228422e+01,-8.152263e+01,4.339935
35.10,8,297,-8.225812e+01,-8.149871e+01,4.225622
35.15,8,294,-8.223133e+01,-8.147501e+01,4.196394
35.20,8,299,-8.220319e+01,-8.145177e+01,4.246397
35.25,8,299,-8.217290e+01,-8.142922e+01,4.240114
35.30,8,304,-8.213959e+01,-8.140749e+01,4.496384
35.35,8,300,-8.210270e+01,-8.138644e+01,4.384935
35.40,8,304,-8.206204e+01,-8.136588e+01,4.311154
35.45,8,302,-8.201763e+01,-8.134565e+01,4.342578
35.50,8,301,-8.196931e+01,-8.132565e+01,4.374416
35.55,8,297,-8.191651e+01,-8.130572e+01,4.385329
35.60,8,300,-8.185807e+01,-8.128559e+01,4.318451
35.65,8,295,-8.179260e+01,-8.126497e+01,4.213311
35.70,8,296,-8.171973e+01,-8.124362e+01,4.229912
35.75,8,299,-8.164035e+01,-8.122126e+01,4.264334
35.80,8,305,-8.155561e+01,-8.119750e+01,4.440589
35.85,8,307,-8.146644e+01,-8.117196e+01,4.402580
35.90,8,300,-8.137348e+01,-8.114459e+01,4.273698
35.95,8,299,-8.127702e+01,-8.111552e+01,4.261698
36.00,8,303,-8.117695e+01,-8.108469e+01,4.307020
36.05,8,305,-8.107279e+01,-8.105178e+01,4.326406
36.10,8,298,-8.096409e+01,-8.101645e+01,4.253238
36.15,8,302,-8.085091e+01,-8.097883e+01,4.303088
36.20,8,304,-8.073384e+01,-8.093932e+01,4.317714
36.25,8,300,-8.061362e+01,-8.089821e+01,4.274307
36.30,8,302,-8.049101e+01,-8.085561e+01,4.295749
36.35,8,297,-8.036676e+01,-8.081145e+01,4.249552
36.40,8,299,-8.024162e+01,-8.076553e+01,4.269258
36.45,8,297,-8.011623e+01,-8.071751e+01,4.241615
36.50,8,292,-7.999122e+01,-8.066672e+01,4.269883
36.55,8,299,-7.986749e+01,-8.061196e+01,4.364299
36.60,8,297,-7.974616e+01,-8.055224e+01,4.346716
36.65,8,301,-7.962865e+01,-8.048708e+01,4.427242
36.70,8,299,-7.951628e+01,-8.041619e+01,4.311617
36.75,8,298,-7.940928e+01,-8.034010e+01,4.332105
36.80,8,292,-7.930694e+01,-8.025972e+01,4.204762
36.85,8,300,-7.920846e+01,-8.017575e+01,4.262232
36.90,8,301,-7.911305e+01,-8.008888e+01,4.265353
36.95,8,299,-7.901979e+01,-7.999999e+01,4.241192
37.00,8,296,-7.892788e+01,-7.990982e+01,4.218615
37.05,8,301,-7.883668e+01,-7.981882e+01,4.268574
37.10,8,306,-7.874572e+01,-7.972721e+01,4.399041
37.15,8,296,-7.865467e+01,-7.963512e+01,4.387159
37.20,8,307,-7.856328e+01,-7.954260e+01,4.526264
37.25,8,307,-7.847131e+01,-7.944968e+01,4.439727
37.30,8,300,-7.837843e+01,-7.935636e+01,4.329470
37.35,8,306,-7.828414e+01,-7.926252e+01,4.491035
37.40,8,304,-7.818783e+01,-7.916795e+01,4.403649
37.45,8,306,-7.808854e+01,-7.907222e+01,4.341988
37.50,8,304,-7.798479e+01,-7.897465e+01,4.427456
37.55,8,299,-7.787471e+01,-7.887428e+01,4.407204
37.60,8,303,-7.775598e+01,-7.876985e+01,4.459457
37.65,8,295,-7.762504e+01,-7.865941e+01,4.364480
37.70,8,299,-7.747620e+01,-7.854018e+01,4.284861
37.75,8,298,-7.730198e+01,-7.841002e+01,4.346089
37.80,8,295,-7.709354e+01,-7.826853e+01,4.296802
37.85,8,294,-7.683954e+01,-7.811625e+01,4.315911
37.90,8,299,-7.652701e+01,-7.795388e+01,4.283537
37.95,8,301,-7.615415e+01,-7.778169e+01,4.263573
38.00,8,304,-7.573340e+01,-7.759941e+01,4.294856
38.05,8,303,-7.527421e+01,-7.740653e+01,4.282234
38.10,8,299,-7.477532e+01,-7.720200e+01,4.251096
38.15,8,307,-7.422639e+01,-7.698364e+01,4.322797
38.20,8,302,-7.360871e+01,-7.674784e+01,4.423638
38.25,8,301,-7.290705e+01,-7.648997e+01,4.304650
38.30,8,307,-7.214448e+01,-7.620790e+01,4.401583
38.35,8,306,-7.137634e+01,-7.590346e+01,4.330387
38.40,8,305,-7.065239e+01,-7.557971e+01,4.307558
38.45,8,307,-6.998997e+01,-7.523997e+01,4.329061
38.50,8,303,-6.937896e+01,-7.488755e+01,4.291794
38.55,8,303,-6.880276e+01,-7.452504e+01,4.290274
38.60,8,304,-6.824793e+01,-7.415368e+01,4.296943
38.65,8,302,-6.770653e+01,-7.377284e+01,4.277484
38.70,8,302,-6.717509e+01,-7.338035e+01,4.275459
38.75,8,307,-6.665182e+01,-7.297301e+01,4.327914
38.80,8,307,-6.613501e+01,-7.254635e+01,4.332200
38.85,8,308,-6.562320e+01,-7.209413e+01,4.407576
38.90,8,297,-6.511569e+01,-7.160716e+01,4.223532
38.95,8,298,-6.461213e+01,-7.107206e+01,4.239576
39.00,8,299,-6.411148e+01,-7.046934e+01,4.253342
39.05,8,305,-6.361155e+01,-6.977084e+01,4.311457
39.10,8,301,-6.310957e+01,-6.893705e+01,4.268369
39.15,8,298,-6.260271e+01,-6.791734e+01,4.410009
39.20,8,296,-6.208808e+01,-6.668475e+01,4.376418
39.25,8,299,-6.156215e+01,-6.528960e+01,4.309497
39.30,8,299,-6.102047e+01,-6.381914e+01,4.340399
39.35,8,307,-6.045751e+01,-6.233534e+01,4.344171
39.40,8,307,-5.986595e+01,-6.086660e+01,4.323960
39.45,8,307,-5.923608e+01,-5.942232e+01,4.321082
39.50,8,303,-5.855548e+01,-5.799931e+01,4.283018
39.55,8,302,-5.780798e+01,-5.658206e+01,4.275564
39.60,8,301,-5.697144e+01,-5.514121e+01,4.265286
39.65,8,295,-5.601462e+01,-5.363045e+01,4.290608
39.70,8,299,-5.489394e+01,-5.198242e+01,4.366492
39.75,8,306,-5.354838e+01,-5.010340e+01,4.451888
39.80,8,307,-5.188793e+01,-4.786214e+01,4.449366
39.85,8,305,-4.977700e+01,-4.508464e+01,4.435229
39.90,8,303,-4.701049e+01,-4.157157e+01,4.358055
39.95,8,303,-4.330605e+01,-3.706030e+01,4.312366
40.00,8,305,-3.836510e+01,-3.114650e+01,4.299769
40.05,8,306,-3.184427e+01,-2.323953e+01,4.315583
40.10,8,305,-2.317620e+01,-1.268269e+01,4.305928
40.15,8,305,-1.144314e+01,-2.943491e-01,4.298728
40.20,8,307,2.790274e+00,1.048423e+01,4.323943
40.25,8,305,1.535703e+01,1.746551e+01,4.304159
40.30,8,308,2.351114e+01,2.112874e+01,4.324279
40.35,8,307,2.778281e+01,2.278609e+01,4.320750
40.40,8,303,2.958011e+01,2.342337e+01,4.286844
40.45,8,300,3.002954e+01,2.351383e+01,4.252729
40.50,8,298,2.986549e+01,2.326457e+01,4.231082
40.55,8,302,2.944974e+01,2.281005e+01,4.277410
40.60,8,305,2.890221e+01,2.227098e+01,4.365948
40.65,8,307,2.826130e+01,2.176534e+01,4.325218
40.70,8,307,2.755028e+01,2.140471e+01,4.325387
40.75,8,307,2.679771e+01,2.125605e+01,4.322987
40.80,8,304,2.605427e+01,2.128954e+01,4.293663
40.85,8,308,2.538423e+01,2.142933e+01,4.391908
40.90,8,307,2.484405e+01,2.162564e+01,4.320772
40.95,8,303,2.446769e+01,2.185599e+01,4.287881
41.00,8,300,2.426537e+01,2.210249e+01,4.249517
41.05,8,301,2.421403e+01,2.234837e+01,4.264425
41.10,8,296,2.425350e+01,2.257989e+01,4.304393
41.15,8,298,2.432364e+01,2.278857e+01,4.314210
41.20,8,302,2.438624e+01,2.297062e+01,4.301304
41.25,8,305,2.442291e+01,2.312408e+01,4.369621
41.30,8,308,2.442629e+01,2.324878e+01,4.431706
41.35,8,303,2.439607e+01,2.334665e+01,4.447766
41.40,8,300,2.433875e+01,2.342051e+01,4.330209
41.45,8,299,2.426246e+01,2.347290e+01,4.265986
41.50,8,301,2.417285e+01,2.350580e+01,4.281986
41.55,8,297,2.407368e+01,2.352043e+01,4.247322
41.60,8,299,2.396767e+01,2.351714e+01,4.257902
41.65,8,301,2.385610e+01,2.349643e+01,4.287770
41.70,8,299,2.373870e+01,2.345946e+01,4.264746
41.75,8,299,2.361544e+01,2.340780e+01,4.264549
41.80,8,297,2.348729e+01,2.334336e+01,4.243176
41.85,8,300,2.335524e+01,2.326845e+01,4.278503
41.90,8,292,2.322008e+01,2.318499e+01,4.189265
41.95,8,298,2.308282e+01,2.309376e+01,4.252585
42.00,8,300,2.294458e+01,2.299515e+01,4.269379
42.05,8,300,2.280628e+01,2.288989e+01,4.271242
42.10,8,303,2.266845e+01,2.277905e+01,4.301103
42.15,8,307,2.253129e+01,2.266378e+01,4.340593
42.20,8,308,2.239506e+01,2.254496e+01,4.347001
42.25,8,310,2.226019e+01,2.242348e+01,4.375871
42.30,8,309,2.212701e+01,2.230033e+01,4.442828
42.35,8,307,2.199582e+01,2.217612e+01,4.399847
42.40,8,301,2.186687e+01,2.205077e+01,4.286259
42.45,8,292,2.174031e+01,2.192419e+01,4.195809
42.50,8,298,2.161621e+01,2.179653e+01,4.257131
42.55,8,301,2.149460e+01,2.166821e+01,4.285287
42.60,8,302,2.137541e+01,2.153979e+01,4.292190
42.65,8,298,2.125860e+01,2.141166e+01,4.253662
42.70,8,306,2.114416e+01,2.128403e+01,4.338801
42.75,8,299,2.103202e+01,2.115708e+01,4.267233
42.80,8,305,2.092209e+01,2.103091e+01,4.328997
42.85,8,301,2.081423e+01,2.090543e+01,4.283423
42.90,8,308,2.070833e+01,2.078038e+01,4.358389
42.95,8,304,2.060416e+01,2.065539e+01,4.319440
43.00,8,303,2.050139e+01,2.053012e+01,4.311574
43.05,8,302,2.039965e+01,2.040432e+01,4.302940
43.10,8,307,2.029848e+01,2.027780e+01,4.344590
43.15,8,301,2.019738e+01,2.015025e+01,4.285305
43.20,8,305,2.009582e+01,2.002126e+01,4.325066
43.25,8,309,1.999320e+01,1.989049e+01,4.374560
43.30,8,308,1.988890e+01,1.975770e+01,4.358956
43.35,8,307,1.978231e+01,1.962269e+01,4.353850
43.40,8,306,1.967283e+01,1.948528e+01,4.459405
43.45,8,303,1.955987e+01,1.934552e+01,4.335003
43.50,8,304,1.944296e+01,1.920367e+01,4.291362
43.55,8,301,1.932180e+01,1.906016e+01,4.325792
43.60,8,306,1.919634e+01,1.891561e+01,4.381284
43.65,8,303,1.906684e+01,1.877072e+01,4.289546
43.70,8,307,1.893383e+01,1.862617e+01,4.332051
43.75,8,298,1.879801e+01,1.848251e+01,4.230347
43.80,8,299,1.866014e+01,1.834020e+01,4.243286
43.85,8,303,1.852100e+01,1.819972e+01,4.282697
43.90,8,302,1.838133e+01,1.806150e+01,4.270195
43.95,8,302,1.824187e+01,1.792585e+01,4.275415
44.00,8,304,1.810325e+01,1.779297e+01,4.288279
44.05,8,302,1.796603e+01,1.766299e+01,4.271397
44.10,8,301,1.783064e+01,1.753599e+01,4.265284
44.15,8,301,1.769740e+01,1.741198e+01,4.266321
44.20,8,302,1.756658e+01,1.729097e+01,4.266456
44.25,8,308,1.743838e+01,1.717294e+01,4.405224
44.30,8,304,1.731293e+01,1.705778e+01,4.420962
44.35,8,301,1.719036e+01,1.694541e+01,4.324294
44.40,8,300,1.707069e+01,1.683574e+01,4.271854
44.45,8,299,1.695395e+01,1.672868e+01,4.259363
44.50,8,306,1.684009e+01,1.662416e+01,4.330116
44.55,8,308,1.672906e+01,1.652207e+01,4.354957
44.60,8,304,1.662081e+01,1.642229e+01,4.318305
44.65,8,307,1.651529e+01,1.632471e+01,4.348939
44.70,8,306,1.641247e+01,1.622927e+01,4.334083
44.75,8,303,1.631229e+01,1.613594e+01,4.308293
44.80,8,302,1.621471e+01,1.604470e+01,4.297255
44.85,8,307,1.611968e+01,1.595554e+01,4.337162
44.90,8,302,1.602714e+01,1.586844e+01,4.293591
44.95,8,302,1.593704e+01,1.578333e+01,4.290528
45.00,8,304,1.584933e+01,1.570014e+01,4.521847
45.05,8,308,1.576397e+01,1.561885e+01,4.478717
45.10,8,306,1.568093e+01,1.553949e+01,4.344798
45.15,8,303,1.560018e+01,1.546211e+01,4.308830
45.20,8,301,1.552167e+01,1.538673e+01,4.317782
45.25,8,299,1.544536e+01,1.531333e+01,4.265378
45.30,8,300,1.537121e+01,1.524188e+01,4.307417
45.35,8,291,1.529919e+01,1.517236e+01,4.281703
45.40,8,301,1.522925e+01,1.510473e+01,4.373941
45.45,8,298,1.516135e+01,1.503895e+01,4.405442
45.50,8,298,1.509545e+01,1.497498e+01,4.247283
45.55,8,304,1.503151e+01,1.491277e+01,4.336444
45.60,8,308,1.496949e+01,1.485229e+01,4.327524
45.65,8,309,1.490934e+01,1.479350e+01,4.344473
45.70,8,307,1.485103e+01,1.473638e+01,4.325083
45.75,8,307,1.479451e+01,1.468090e+01,4.329709
45.80,8,302,1.473976e+01,1.462702e+01,4.271120
45.85,8,308,1.468672e+01,1.457474e+01,4.333950
45.90,8,309,1.463538e+01,1.452405e+01,4.342689
45.95,8,308,1.458570e+01,1.447491e+01,4.330919
46.00,8,300,1.453763e+01,1.442727e+01,4.257563
46.05,8,305,1.449114e+01,1.438110e+01,4.307819
46.10,8,307,1.444619e+01,1.433640e+01,4.327786
46.15,8,305,1.440277e+01,1.429315e+01,4.302657
46.20,8,306,1.436082e+01,1.425133e+01,4.320059
46.25,8,301,1.432033e+01,1.421093e+01,4.262610
46.30,8,299,1.428128e+01,1.417195e+01,4.239032
46.35,8,299,1.424363e+01,1.413440e+01,4.244512
46.40,8,302,1.420735e+01,1.409824e+01,4.278847
46.45,8,300,1.417242e+01,1.406344e+01,4.254356
46.50,8,301,1.413881e+01,1.403000e+01,4.300906
46.55,8,298,1.410649e+01,1.399787e+01,4.233779
46.60,8,302,1.407543e+01,1.396705e+01,4.272695
46.65,8,305,1.404560e+01,1.393749e+01,4.370186
46.70,8,306,1.401697e+01,1.390916e+01,4.487466
46.75,8,303,1.398952e+01,1.388202e+01,4.344332
46.80,8,305,1.396321e+01,1.385603e+01,4.401645
46.85,8,307,1.393803e+01,1.383119e+01,4.484653
46.90,8,306,1.391394e+01,1.380747e+01,4.336799
46.95,8,304,1.389094e+01,1.378486e+01,4.310861
47.00,8,300,1.386898e+01,1.376331e+01,4.273706
47.05,8,304,1.384806e+01,1.374279e+01,4.435483
47.10,8,308,1.382814e+01,1.372330e+01,4.478645
47.15,8,306,1.380922e+01,1.370483e+01,4.428718
47.20,8,305,1.379126e+01,1.368734e+01,4.435563
47.25,8,307,1.377424e+01,1.367077e+01,4.344259
47.30,8,307,1.375814e+01,1.365508e+01,4.384024
47.35,8,307,1.374293e+01,1.364023e+01,4.476726
47.40,8,300,1.372859e+01,1.362625e+01,4.353120
47.45,8,307,1.371513e+01,1.361314e+01,4.327234
47.50,8,304,1.370250e+01,1.360088e+01,4.290803
47.55,8,306,1.369070e+01,1.358947e+01,4.310110
47.60,8,305,1.367971e+01,1.357890e+01,4.307719
47.65,8,303,1.366951e+01,1.356916e+01,4.344287
47.70,8,301,1.366009e+01,1.356024e+01,4.261081
47.75,8,301,1.365143e+01,1.355213e+01,4.267277
47.80,8,299,1.364351e+01,1.354479e+01,4.250437
47.85,8,299,1.363631e+01,1.353819e+01,4.248574
47.90,8,302,1.362981e+01,1.353230e+01,4.279910
47.95,8,303,1.362400e+01,1.352711e+01,4.289241
48.00,8,304,1.361886e+01,1.352263e+01,4.301843
48.05,8,304,1.361438e+01,1.351884e+01,4.290021
48.10,8,299,1.361055e+01,1.351570e+01,4.248666
48.15,8,299,1.360735e+01,1.351320e+01,4.253348
48.20,8,308,1.360477e+01,1.351131e+01,4.331454
48.25,8,307,1.360279e+01,1.351004e+01,4.315987
48.30,8,302,1.360140e+01,1.350935e+01,4.276437
48.35,8,306,1.360059e+01,1.350922e+01,4.315943
48.40,8,303,1.360033e+01,1.350962e+01,4.282081
48.45,8,308,1.360061e+01,1.351052e+01,4.333835
48.50,8,309,1.360143e+01,1.351192e+01,4.350055
48.55,8,306,1.360276e+01,1.351382e+01,4.313782
48.60,8,297,1.360461e+01,1.351620e+01,4.237067
48.65,8,296,1.360695e+01,1.351908e+01,4.219142
48.70,8,301,1.360979e+01,1.352246e+01,4.264042
48.75,8,305,1.361310e+01,1.352633e+01,4.302496
48.80,8,298,1.361689e+01,1.353070e+01,4.238730
48.85,8,297,1.362113e+01,1.353556e+01,4.227235
48.90,8,298,1.362583e+01,1.354092e+01,4.242308
48.95,8,305,1.363097e+01,1.354674e+01,4.302031
49.00,8,306,1.363653e+01,1.355301e+01,4.320361
49.05,8,297,1.364250e+01,1.355968e+01,4.226820
49.10,8,306,1.364888e+01,1.356679e+01,4.315067
49.15,8,302,1.365567e+01,1.357431e+01,4.275296
49.20,8,295,1.366284e+01,1.358224e+01,4.210153
49.25,8,304,1.367038e+01,1.359056e+01,4.298638
49.30,8,305,1.367830e+01,1.359924e+01,4.312505
49.35,8,304,1.368658e+01,1.360830e+01,4.305150
49.40,8,306,1.369522e+01,1.361771e+01,4.321513
49.45,8,306,1.370420e+01,1.362746e+01,4.313665
49.50,8,298,1.371351e+01,1.363752e+01,4.245292
49.55,8,303,1.372314e+01,1.364788e+01,4.285823
49.60,8,304,1.373309e+01,1.365851e+01,4.294540
49.65,8,302,1.374334e+01,1.366942e+01,4.272350
49.70,8,301,1.375389e+01,1.368058e+01,4.262278
49.75,8,305,1.376472e+01,1.369200e+01,4.302882
49.80,8,308,1.377584e+01,1.370368e+01,4.333263
49.85,8,307,1.378723e+01,1.371562e+01,4.325787
49.90,8,300,1.379890e+01,1.372783e+01,4.257123
49.95,8,301,1.381083e+01,1.374030e+01,4.270502
50.00,8,306,1.382303e+01,1.375305e+01,4.316187
50.05,8,305,1.383547e+01,1.376606e+01,4.307669
50.10,8,299,1.384817e+01,1.377935e+01,4.247092
50.15,8,294,1.386111e+01,1.379288e+01,4.192261
50.20,8,295,1.387428e+01,1.380666e+01,4.205685
50.25,8,307,1.388769e+01,1.382066e+01,4.366059
50.30,8,295,1.390131e+01,1.383490e+01,4.311303
50.35,8,305,1.391516e+01,1.384936e+01,4.392054
50.40,8,306,1.392922e+01,1.386403e+01,4.409766
50.45,8,302,1.394348e+01,1.387891e+01,4.324361
50.50,8,295,1.395795e+01,1.389397e+01,4.259039
50.55,8,301,1.397260e+01,1.390920e+01,4.368224
50.60,8,294,1.398744e+01,1.392460e+01,4.397769
50.65,8,308,1.400246e+01,1.394015e+01,4.535558
50.70,8,307,1.401766e+01,1.395584e+01,4.312629
50.75,8,306,1.403302e+01,1.397166e+01,4.303286
50.80,8,302,1.404855e+01,1.398762e+01,4.260296
50.85,8,307,1.406424e+01,1.400373e+01,4.574994
50.90,8,304,1.408009e+01,1.401998e+01,4.542954
50.95,8,302,1.409609e+01,1.403638e+01,4.294939
51.00,8,306,1.411224e+01,1.405290e+01,4.333118
51.05,8,301,1.412854e+01,1.406955e+01,4.464625
51.10,8,301,1.414497e+01,1.408633e+01,4.393397
51.15,8,303,1.416154e+01,1.410325e+01,4.372982
51.20,8,307,1.417825e+01,1.412032e+01,4.339253
51.25,8,307,1.419509e+01,1.413753e+01,4.346424
51.30,8,303,1.421206e+01,1.415486e+01,4.367264
51.35,8,304,1.422914e+01,1.417229e+01,4.309561
51.40,8,304,1.424635e+01,1.418983e+01,4.320520
51.45,8,307,1.426367e+01,1.420747e+01,4.344901
51.50,8,298,1.428111e+01,1.422523e+01,4.253647
51.55,8,304,1.429866e+01,1.424311e+01,4.323998
51.60,8,307,1.431632e+01,1.426111e+01,4.349686
51.65,8,308,1.433409e+01,1.427924e+01,4.355833
51.70,8,304,1.435196e+01,1.429749e+01,4.314122
51.75,8,300,1.436994e+01,1.431585e+01,4.266487
51.80,8,303,1.438802e+01,1.433431e+01,4.300222
51.85,8,303,1.440618e+01,1.435284e+01,4.540331
51.90,8,302,1.442443e+01,1.437142e+01,4.413797
51.95,8,300,1.444276e+01,1.439005e+01,4.250543
52.00,8,302,1.446116e+01,1.440870e+01,4.269922
52.05,8,302,1.447964e+01,1.442740e+01,4.273507
52.10,8,302,1.449819e+01,1.444613e+01,4.281399
52.15,8,298,1.451681e+01,1.446492e+01,4.236889
52.20,8,301,1.453550e+01,1.448375e+01,4.265927
52.25,8,305,1.455425e+01,1.450265e+01,4.309452
52.30,8,307,1.457308e+01,1.452162e+01,4.338068
52.35,8,299,1.459197e+01,1.454065e+01,4.250586
52.40,8,306,1.461092e+01,1.455975e+01,4.322402
52.45,8,307,1.462994e+01,1.457891e+01,4.326016
52.50,8,307,1.464901e+01,1.459813e+01,4.338977
52.55,8,306,1.466815e+01,1.461739e+01,4.647644
52.60,8,306,1.468733e+01,1.463670e+01,4.531925
52.65,8,299,1.470658e+01,1.465606e+01,4.401074
52.70,8,304,1.472588e+01,1.467546e+01,4.361111
52.75,8,308,1.474523e+01,1.469493e+01,4.500819
52.80,8,306,1.476464e+01,1.471446e+01,4.394816
52.85,8,305,1.478409e+01,1.473405e+01,4.330081
52.90,8,302,1.480359e+01,1.475370e+01,4.347650
52.95,8,305,1.482313e+01,1.477337e+01,4.325070
53.00,8,305,1.484271e+01,1.479305e+01,4.422762
53.05,8,301,1.486232e+01,1.481272e+01,4.343384
53.10,8,302,1.488196e+01,1.483239e+01,4.349042
53.15,8,294,1.490163e+01,1.485205e+01,4.219536
53.20,8,301,1.492133e+01,1.487172e+01,4.287237
53.25,8,305,1.494106e+01,1.489140e+01,4.328731
53.30,8,296,1.496082e+01,1.491111e+01,4.235986
53.35,8,300,1.498061e+01,1.493085e+01,4.278443
53.40,8,306,1.500044e+01,1.495064e+01,4.509569
53.45,8,299,1.501932e+01,1.497047e+01,4.336173
53.50,8,303,1.503929e+01,1.499034e+01,4.292774
53.55,8,304,1.505929e+01,1.501026e+01,4.304414
53.60,8,298,1.507931e+01,1.503023e+01,4.238206
53.65,8,298,1.509935e+01,1.505024e+01,4.243018
53.70,8,300,1.511941e+01,1.507028e+01,4.269289
53.75,8,302,1.513949e+01,1.509032e+01,4.280439
53.80,8,296,1.515958e+01,1.511035e+01,4.230448
53.85,8,297,1.517968e+01,1.513039e+01,4.277066
53.90,8,301,1.519979e+01,1.515043e+01,4.263620
53.95,8,306,1.521992e+01,1.517048e+01,4.315415
54.00,8,307,1.524006e+01,1.519053e+01,4.324483
54.05,8,307,1.526021e+01,1.521058e+01,4.324536
54.10,8,299,1.528037e+01,1.523063e+01,4.248129
54.15,8,303,1.530054e+01,1.525068e+01,4.288945
54.20,8,303,1.532072e+01,1.527070e+01,4.295549
54.25,8,307,1.534090e+01,1.529068e+01,4.434112
54.30,8,307,1.536107e+01,1.531063e+01,4.531149
54.35,8,305,1.538126e+01,1.533055e+01,4.485388
54.40,8,302,1.540144e+01,1.535045e+01,4.338887
54.45,8,302,1.542163e+01,1.537035e+01,4.285913
54.50,8,299,1.544183e+01,1.539025e+01,4.248004
54.55,8,298,1.546204e+01,1.541019e+01,4.363539
54.60,8,298,1.548226e+01,1.543017e+01,4.392783
54.65,8,297,1.550250e+01,1.545019e+01,4.269246
54.70,8,300,1.552275e+01,1.547026e+01,4.277820
54.75,8,300,1.554302e+01,1.549037e+01,4.278444
54.80,8,306,1.556330e+01,1.551051e+01,4.339238
54.85,8,307,1.558360e+01,1.553069e+01,4.341704
54.90,8,306,1.560390e+01,1.555089e+01,4.339484
54.95,8,300,1.562421e+01,1.557109e+01,4.311866
55.00,8,300,1.564452e+01,1.559129e+01,4.273095
55.05,8,301,1.566484e+01,1.561150e+01,4.417964
55.10,8,302,1.568516e+01,1.563171e+01,4.361982
55.15,8,298,1.570549e+01,1.565193e+01,4.298913
55.20,8,291,1.572582e+01,1.567216e+01,4.335970
55.25,8,305,1.574615e+01,1.569238e+01,4.376125
55.30,8,305,1.576648e+01,1.571258e+01,4.521430
55.35,8,308,1.578680e+01,1.573275e+01,4.510260
55.40,8,307,1.580712e+01,1.575288e+01,4.382152
55.45,8,306,1.582743e+01,1.577298e+01,4.467616
55.50,8,306,1.584774e+01,1.579307e+01,4.459580
55.55,8,300,1.586804e+01,1.581316e+01,4.407559
55.60,8,300,1.588835e+01,1.583324e+01,4.422114
55.65,8,294,1.590866e+01,1.585333e+01,4.217276
55.70,8,301,1.592897e+01,1.587342e+01,4.527667
55.75,8,302,1.594927e+01,1.589352e+01,4.512483
55.80,8,305,1.596958e+01,1.591362e+01,4.320907
55.85,8,298,1.598988e+01,1.593372e+01,4.254942
55.90,8,307,1.601018e+01,1.595381e+01,4.348238
55.95,8,304,1.603048e+01,1.597390e+01,4.306783
56.00,8,305,1.605078e+01,1.599399e+01,4.371356
56.05,8,306,1.607108e+01,1.601410e+01,4.338343
56.10,8,300,1.609138e+01,1.603421e+01,4.272321
56.15,8,301,1.611168e+01,1.605433e+01,4.275251
56.20,8,305,1.613198e+01,1.607445e+01,4.317904
56.25,8,303,1.615227e+01,1.609457e+01,4.327904
56.30,8,302,1.617256e+01,1.611467e+01,4.356648
56.35,8,294,1.619284e+01,1.613476e+01,4.201745
56.40,8,299,1.621311e+01,1.615484e+01,4.250845
56.45,8,299,1.623338e+01,1.617490e+01,4.264804
56.50,8,299,1.625364e+01,1.619494e+01,4.267493
56.55,8,304,1.627389e+01,1.621497e+01,4.308602
56.60,8,299,1.629414e+01,1.623497e+01,4.267685
56.65,8,298,1.631438e+01,1.625497e+01,4.250932
56.70,8,296,1.633462e+01,1.627498e+01,4.220806
56.75,8,296,1.635485e+01,1.629498e+01,4.220432
56.80,8,297,1.637508e+01,1.631500e+01,4.241047
56.85,8,296,1.639531e+01,1.633502e+01,4.227439
56.90,8,304,1.641553e+01,1.635505e+01,4.310577
56.95,8,307,1.643575e+01,1.637509e+01,4.341563
57.00,8,302,1.645598e+01,1.639515e+01,4.297714
57.05,8,306,1.647620e+01,1.641521e+01,4.325283
57.10,8,305,1.649641e+01,1.643527e+01,4.313939
57.15,8,307,1.651663e+01,1.645534e+01,4.337457
57.20,8,307,1.653684e+01,1.647540e+01,4.341315
57.25,8,305,1.655704e+01,1.649546e+01,4.391369
57.30,8,303,1.657724e+01,1.651552e+01,4.308985
57.35,8,303,1.659743e+01,1.653556e+01,4.286982
57.40,8,299,1.661761e+01,1.655557e+01,4.241887
57.45,8,301,1.663777e+01,1.657554e+01,4.258713
57.50,8,307,1.665793e+01,1.659549e+01,4.322831
57.55,8,307,1.667807e+01,1.661542e+01,4.318984
57.60,8,301,1.669821e+01,1.663534e+01,4.258737
57.65,8,300,1.671834e+01,1.665524e+01,4.251048
57.70,8,295,1.673846e+01,1.667513e+01,4.208257
57.75,8,305,1.675857e+01,1.669502e+01,4.296331
57.80,8,308,1.677868e+01,1.671492e+01,4.327996
57.85,8,306,1.679878e+01,1.673483e+01,4.306331
57.90,8,306,1.681889e+01,1.675476e+01,4.316462
57.95,8,297,1.683899e+01,1.677472e+01,4.226980
58.00,8,301,1.685910e+01,1.679469e+01,4.267171
58.05,8,297,1.687919e+01,1.681467e+01,4.234750
58.10,8,305,1.689929e+01,1.683463e+01,4.307835
58.15,8,304,1.691937e+01,1.685458e+01,4.288927
58.20,8,302,1.693945e+01,1.687453e+01,4.277239
58.25,8,303,1.695952e+01,1.689448e+01,4.286543
58.30,8,308,1.697958e+01,1.691443e+01,4.331059
58.35,8,295,1.699964e+01,1.693438e+01,4.201968
58.40,8,302,1.701970e+01,1.695433e+01,4.277400
58.45,8,295,1.703975e+01,1.697429e+01,4.202292
58.50,8,305,1.705979e+01,1.699425e+01,4.304579
58.55,8,301,1.707982e+01,1.701420e+01,4.280569
58.60,8,306,1.709985e+01,1.703413e+01,4.449325
58.65,8,306,1.711987e+01,1.705405e+01,4.350184
58.70,8,307,1.713988e+01,1.707399e+01,4.324090
58.75,8,300,1.715989e+01,1.709393e+01,4.254133
58.80,8,306,1.717990e+01,1.711388e+01,4.306167
58.85,8,305,1.719990e+01,1.713384e+01,4.293642
58.90,8,293,1.721990e+01,1.715380e+01,4.223134
58.95,8,300,1.723989e+01,1.717377e+01,4.265017
59.00,8,296,1.725988e+01,1.719375e+01,4.231265
59.05,8,296,1.727986e+01,1.721373e+01,4.229621
59.10,8,285,1.729984e+01,1.723372e+01,4.119073
59.15,8,294,1.731982e+01,1.725372e+01,4.208379
59.20,8,297,1.733979e+01,1.727370e+01,4.241926
59.25,8,296,1.735976e+01,1.729368e+01,4.228253
59.30,8,300,1.737971e+01,1.731366e+01,4.271107
59.35,8,299,1.739967e+01,1.733364e+01,4.258793
59.40,8,292,1.741962e+01,1.735364e+01,4.199970
59.45,8,299,1.743957e+01,1.737365e+01,4.254130
59.50,8,304,1.745952e+01,1.739367e+01,4.310688
59.55,8,300,1.747946e+01,1.741368e+01,4.270776
59.60,8,298,1.749939e+01,1.743368e+01,4.250250
59.65,8,305,1.751931e+01,1.745366e+01,4.314501
59.70,8,305,1.753922e+01,1.747362e+01,4.329533
59.75,8,300,1.755913e+01,1.749357e+01,4.282403
59.80,8,298,1.757903e+01,1.751352e+01,4.248793
59.85,8,298,1.759893e+01,1.753347e+01,4.292310
59.90,8,299,1.761882e+01,1.755343e+01,4.496337
59.95,8,294,1.763871e+01,1.757340e+01,4.278133
60.00,8,302,1.765860e+01,1.759338e+01,4.275841
60.05,8,303,1.767848e+01,1.761336e+01,4.427059
60.10,8,308,1.769836e+01,1.763334e+01,4.415910
60.15,8,308,1.771824e+01,1.765334e+01,4.334241
60.20,8,303,1.773811e+01,1.767334e+01,4.288520
60.25,8,301,1.775798e+01,1.769336e+01,4.267257
60.30,8,301,1.777785e+01,1.771337e+01,4.262499
60.35,8,297,1.779772e+01,1.773339e+01,4.222336
60.40,8,303,1.781758e+01,1.775341e+01,4.283114
60.45,8,300,1.783744e+01,1.777344e+01,4.320688
60.50,8,295,1.785729e+01,1.779347e+01,4.480702
60.55,8,299,1.787715e+01,1.781352e+01,4.457824
60.60,8,295,1.789700e+01,1.783358e+01,4.298403
60.65,8,296,1.791685e+01,1.785366e+01,4.284922
60.70,8,300,1.793671e+01,1.787376e+01,4.337611
60.75,8,305,1.795656e+01,1.789388e+01,4.327890
60.80,8,300,1.797642e+01,1.791402e+01,4.261624
60.85,8,300,1.799627e+01,1.793418e+01,4.262806
60.90,8,304,1.801613e+01,1.795436e+01,4.334220
60.95,8,305,1.803599e+01,1.797455e+01,4.340994
61.00,8,306,1.805584e+01,1.799476e+01,4.425958
61.05,8,305,1.807571e+01,1.801500e+01,4.392790
61.10,8,306,1.809557e+01,1.803524e+01,4.413485
61.15,8,299,1.811543e+01,1.805551e+01,4.395672
61.20,8,304,1.813529e+01,1.807578e+01,4.398226
61.25,8,300,1.815515e+01,1.809606e+01,4.280876
61.30,8,302,1.817501e+01,1.811635e+01,4.286229
61.35,8,306,1.819487e+01,1.813663e+01,4.326974
61.40,8,305,1.821473e+01,1.815690e+01,4.308929
61.45,8,303,1.823458e+01,1.817716e+01,4.300844
61.50,8,301,1.825442e+01,1.819742e+01,4.279253
61.55,8,294,1.827427e+01,1.821768e+01,4.286346
61.60,8,297,1.829411e+01,1.823794e+01,4.431416
61.65,8,299,1.831396e+01,1.825822e+01,4.478991
61.70,8,300,1.833381e+01,1.827852e+01,4.447426
61.75,8,297,1.835365e+01,1.829882e+01,4.307958
61.80,8,295,1.837350e+01,1.831914e+01,4.224949
61.85,8,297,1.839335e+01,1.833945e+01,4.244250
61.90,8,299,1.841320e+01,1.835976e+01,4.269049
61.95,8,299,1.843304e+01,1.838007e+01,4.267186
62.00,8,302,1.845288e+01,1.840039e+01,4.432982
62.05,8,298,1.847273e+01,1.842073e+01,4.399385
62.10,8,298,1.849258e+01,1.844109e+01,4.312568
62.15,8,298,1.851244e+01,1.846147e+01,4.250835
62.20,8,299,1.853229e+01,1.848187e+01,4.263721
62.25,8,298,1.855215e+01,1.850229e+01,4.290284
62.30,8,302,1.857202e+01,1.852272e+01,4.296673
62.35,8,300,1.859188e+01,1.854317e+01,4.310346
62.40,8,300,1.861175e+01,1.856365e+01,4.272935
62.45,8,295,1.863162e+01,1.858414e+01,4.221803
62.50,8,296,1.865150e+01,1.860466e+01,4.240946
62.55,8,296,1.867139e+01,1.862521e+01,4.318796
62.60,8,297,1.869128e+01,1.864578e+01,4.275403
62.65,8,297,1.871117e+01,1.866638e+01,4.276723
62.70,8,289,1.873107e+01,1.868700e+01,4.180140
62.75,8,296,1.875098e+01,1.870765e+01,4.217387
62.80,8,304,1.877089e+01,1.872832e+01,4.301892
62.85,8,301,1.879080e+01,1.874900e+01,4.355580
62.90,8,297,1.881071e+01,1.876970e+01,4.575899
62.95,8,294,1.883063e+01,1.879039e+01,4.506101
63.00,8,302,1.885054e+01,1.881108e+01,4.381945
63.05,8,303,1.887046e+01,1.883179e+01,4.454378
63.10,8,303,1.889038e+01,1.885250e+01,4.408954
63.15,8,300,1.891030e+01,1.887323e+01,4.349906
63.20,8,303,1.893022e+01,1.889396e+01,4.502568
63.25,8,299,1.895014e+01,1.891469e+01,4.394196
63.30,8,295,1.897005e+01,1.893541e+01,4.199633
63.35,8,302,1.898997e+01,1.895614e+01,4.305398
63.40,8,301,1.900988e+01,1.897686e+01,4.267729
63.45,8,297,1.902980e+01,1.899759e+01,4.231705
63.50,8,295,1.904971e+01,1.901832e+01,4.256083
63.55,8,292,1.906963e+01,1.903906e+01,4.173834
63.60,8,300,1.908954e+01,1.905982e+01,4.259754
63.65,8,301,1.910946e+01,1.908059e+01,4.266441
63.70,8,304,1.912938e+01,1.910138e+01,4.295311
63.75,8,299,1.914930e+01,1.912218e+01,4.347794
63.80,8,295,1.916921e+01,1.914300e+01,4.475933
63.85,8,298,1.918913e+01,1.916384e+01,4.265880
63.90,8,299,1.920905e+01,1.918470e+01,4.341304
63.95,8,300,1.922897e+01,1.920558e+01,4.317591
64.00,8,304,1.924889e+01,1.922648e+01,4.470508
64.05,8,300,1.926880e+01,1.924738e+01,4.355410
64.10,8,297,1.928871e+01,1.926830e+01,4.243895
64.15,8,297,1.930861e+01,1.928921e+01,4.299016
64.20,8,298,1.932851e+01,1.931012e+01,4.402379
64.25,8,302,1.934840e+01,1.933101e+01,4.314491
64.30,8,300,1.936827e+01,1.935188e+01,4.256665
64.35,8,299,1.938814e+01,1.937271e+01,4.243822
64.40,8,298,1.940798e+01,1.939353e+01,4.239465
64.45,8,303,1.942782e+01,1.941433e+01,4.279359
64.50,8,304,1.944764e+01,1.943510e+01,4.299547
64.55,8,299,1.946745e+01,1.945586e+01,4.244960
64.60,8,297,1.948724e+01,1.947660e+01,4.225865
64.65,8,299,1.950701e+01,1.949732e+01,4.247482
64.70,8,298,1.952677e+01,1.951802e+01,4.294853
64.75,8,297,1.954651e+01,1.953872e+01,4.548172
64.80,8,297,1.956624e+01,1.955941e+01,4.425075
64.85,8,297,1.958595e+01,1.958010e+01,4.338632
64.90,8,299,1.960564e+01,1.960078e+01,4.308753
64.95,8,304,1.962531e+01,1.962145e+01,4.556695
65.00,8,301,1.964497e+01,1.964210e+01,4.508456
65.05,8,298,1.966460e+01,1.966275e+01,4.265824
65.10,8,302,1.968421e+01,1.968338e+01,4.302425
65.15,8,300,1.970380e+01,1.970400e+01,4.277065
65.20,8,301,1.972337e+01,1.972460e+01,4.281865
65.25,8,300,1.974291e+01,1.974518e+01,4.283690
65.30,8,302,1.976242e+01,1.976573e+01,4.303700
65.35,8,301,1.978191e+01,1.978625e+01,4.283684
65.40,8,303,1.980137e+01,1.980674e+01,4.309498
65.45,8,305,1.982079e+01,1.982718e+01,4.331844
65.50,8,303,1.984018e+01,1.984759e+01,4.305735
65.55,8,296,1.985954e+01,1.986796e+01,4.241484
65.60,8,302,1.987887e+01,1.988828e+01,4.299661
65.65,8,304,1.989816e+01,1.990856e+01,4.313593
65.70,8,303,1.991741e+01,1.992879e+01,4.542393
65.75,8,298,1.993663e+01,1.994898e+01,4.419914
65.80,8,301,1.995581e+01,1.996912e+01,4.439429
65.85,8,303,1.997495e+01,1.998921e+01,4.543010
65.90,8,296,1.999404e+01,2.000925e+01,4.381169
65.95,8,291,2.001310e+01,2.002922e+01,4.192716
66.00,8,293,2.003211e+01,2.004914e+01,4.200765
66.05,8,296,2.005108e+01,2.006900e+01,4.243302
66.10,8,296,2.007001e+01,2.008880e+01,4.240378
66.15,8,298,2.008889e+01,2.010855e+01,4.272328
66.20,8,298,2.010773e+01,2.012823e+01,4.256271
66.25,8,299,2.012652e+01,2.014786e+01,4.378265
66.30,8,298,2.014527e+01,2.016743e+01,4.470832
66.35,8,296,2.016397e+01,2.018694e+01,4.273052
66.40,8,298,2.018262e+01,2.020639e+01,4.255525
66.45,8,297,2.020122e+01,2.022579e+01,4.244546
66.50,8,299,2.021978e+01,2.024512e+01,4.263272
66.55,8,297,2.023829e+01,2.026438e+01,4.244833
66.60,8,299,2.025675e+01,2.028358e+01,4.264587
66.65,8,304,2.027515e+01,2.030271e+01,4.320617
66.70,8,299,2.029351e+01,2.032178e+01,4.348520
66.75,8,298,2.031181e+01,2.034077e+01,4.385328
66.80,8,300,2.033006e+01,2.035969e+01,4.295993
66.85,8,294,2.034826e+01,2.037855e+01,4.234086
66.90,8,291,2.036641e+01,2.039734e+01,4.211693
66.95,8,296,2.038450e+01,2.041607e+01,4.407391
67.00,8,296,2.040254e+01,2.043473e+01,4.287829
67.05,8,296,2.042053e+01,2.045332e+01,4.307291
67.10,8,299,2.043847e+01,2.047185e+01,4.428996
67.15,8,299,2.045635e+01,2.049032e+01,4.447258
67.20,8,297,2.047418e+01,2.050873e+01,4.581184
67.25,8,293,2.049195e+01,2.052708e+01,4.427018
67.30,8,296,2.050967e+01,2.054536e+01,4.202363
67.35,8,297,2.052734e+01,2.056357e+01,4.230144
67.40,8,297,2.054495e+01,2.058172e+01,4.264144
67.45,8,297,2.056250e+01,2.059979e+01,4.268055
67.50,8,297,2.058000e+01,2.061780e+01,4.233861
67.55,8,294,2.059744e+01,2.063573e+01,4.407074
67.60,8,301,2.061483e+01,2.065359e+01,4.500049
67.65,8,293,2.063216e+01,2.067138e+01,4.200164
67.70,8,302,2.064943e+01,2.068910e+01,4.567214
67.75,8,303,2.066664e+01,2.070675e+01,4.523250
67.80,8,298,2.068379e+01,2.072433e+01,4.371641
67.85,8,301,2.070089e+01,2.074185e+01,4.526113
67.90,8,301,2.071793e+01,2.075929e+01,4.537803
67.95,8,302,2.073492e+01,2.077667e+01,4.577423
68.00,8,301,2.075184e+01,2.079398e+01,4.308087
68.05,8,294,2.076871e+01,2.081122e+01,4.240803
68.10,8,296,2.078552e+01,2.082839e+01,4.538624
68.15,8,300,2.080227e+01,2.084549e+01,4.378346
68.20,8,299,2.081897e+01,2.086251e+01,4.261149
68.25,8,295,2.083560e+01,2.087947e+01,4.197445
68.30,8,295,2.085218e+01,2.089635e+01,4.206993
68.35,8,294,2.086869e+01,2.091316e+01,4.199436
68.40,8,292,2.088515e+01,2.092990e+01,4.175159
68.45,8,293,2.090155e+01,2.094657e+01,4.204124
68.50,8,292,2.091789e+01,2.096318e+01,4.205156
68.55,8,296,2.093417e+01,2.097972e+01,4.233873
68.60,8,299,2.095039e+01,2.099619e+01,4.265678
68.65,8,303,2.096656e+01,2.101261e+01,4.316273
68.70,8,299,2.098267e+01,2.102895e+01,4.306593
68.75,8,294,2.099872e+01,2.104524e+01,4.351483
68.80,8,299,2.101471e+01,2.106145e+01,4.279460
68.85,8,299,2.103065e+01,2.107760e+01,4.256839
68.90,8,296,2.104652e+01,2.109368e+01,4.232463
68.95,8,294,2.106233e+01,2.110969e+01,4.410775
69.00,8,299,2.107809e+01,2.112564e+01,4.384647
69.05,8,296,2.109379e+01,2.114151e+01,4.292914
69.10,8,299,2.110943e+01,2.115731e+01,4.263411
69.15,8,303,2.112500e+01,2.117305e+01,4.321841
69.20,8,295,2.114052e+01,2.118872e+01,4.249985
69.25,8,292,2.115598e+01,2.120432e+01,4.346192
69.30,8,296,2.117138e+01,2.121985e+01,4.441189
69.35,8,296,2.118673e+01,2.123532e+01,4.340022
69.40,8,295,2.120201e+01,2.125072e+01,4.486812
69.45,8,301,2.121723e+01,2.126605e+01,4.460612
69.50,8,303,2.123240e+01,2.128132e+01,4.473639
69.55,8,297,2.124750e+01,2.129652e+01,4.315130
69.60,8,287,2.126255e+01,2.131164e+01,4.130877
69.65,8,291,2.127754e+01,2.132670e+01,4.175840
69.70,8,294,2.129246e+01,2.134169e+01,4.416887
69.75,8,295,2.130733e+01,2.135661e+01,4.302223
69.80,8,294,2.132214e+01,2.137147e+01,4.321727
69.85,8,294,2.133689e+01,2.138626e+01,4.252627
69.90,8,292,2.135158e+01,2.140098e+01,4.170862
69.95,8,292,2.136621e+01,2.141565e+01,4.155374
70.00,8,298,2.138079e+01,2.143025e+01,4.219986
70.05,8,302,2.139530e+01,2.144478e+01,4.249381
70.10,8,301,2.140976e+01,2.145926e+01,4.334917
70.15,8,299,2.142416e+01,2.147367e+01,4.374506
70.20,8,290,2.143850e+01,2.148802e+01,4.290764
70.25,8,285,2.145279e+01,2.150230e+01,4.130683
70.30,8,291,2.146701e+01,2.151652e+01,4.211916
70.35,8,287,2.148118e+01,2.153068e+01,4.197382
70.40,8,288,2.149529e+01,2.154476e+01,4.234856
70.45,8,291,2.150934e+01,2.155879e+01,4.306050
70.50,8,291,2.152333e+01,2.157275e+01,4.289397
70.55,8,294,2.153726e+01,2.158664e+01,4.253673
70.60,8,298,2.155114e+01,2.160047e+01,4.259387
70.65,8,298,2.156495e+01,2.161423e+01,4.282557
70.70,8,290,2.157871e+01,2.162793e+01,4.213827
70.75,8,293,2.159241e+01,2.164157e+01,4.234370
70.80,8,288,2.160605e+01,2.165514e+01,4.153513
70.85,8,288,2.161964e+01,2.166865e+01,4.165509
70.90,8,286,2.163317e+01,2.168209e+01,4.153113
70.95,8,290,2.164663e+01,2.169547e+01,4.175003
71.00,8,287,2.166005e+01,2.170879e+01,4.184640
71.05,8,294,2.167340e+01,2.172204e+01,4.226559
71.10,8,298,2.168670e+01,2.173523e+01,4.381149
71.15,8,301,2.169993e+01,2.174836e+01,4.331896
71.20,8,296,2.171312e+01,2.176143e+01,4.266119
71.25,8,289,2.172624e+01,2.177443e+01,4.294623
71.30,8,284,2.173931e+01,2.178738e+01,4.144683
71.35,8,287,2.175232e+01,2.180026e+01,4.124270
71.40,8,292,2.176527e+01,2.181308e+01,4.342637
71.45,8,290,2.177817e+01,2.182584e+01,4.322689
71.50,8,284,2.179101e+01,2.183855e+01,4.124034
71.55,8,282,2.180379e+01,2.185119e+01,4.097082
71.60,8,286,2.181652e+01,2.186377e+01,4.104401
71.65,8,284,2.182919e+01,2.187630e+01,4.081745
71.70,8,287,2.184181e+01,2.188876e+01,4.133164
71.75,8,296,2.185437e+01,2.190117e+01,4.224888
71.80,8,296,2.186687e+01,2.191352e+01,4.201963
71.85,8,292,2.187932e+01,2.192581e+01,4.157242
71.90,8,290,2.189171e+01,2.193805e+01,4.171294
71.95,8,295,2.190405e+01,2.195022e+01,4.204612
72.00,8,288,2.191633e+01,2.196234e+01,4.193228
72.05,8,292,2.192856e+01,2.197440e+01,4.332279
72.10,8,294,2.194073e+01,2.198641e+01,4.347193
72.15,8,289,2.195285e+01,2.199836e+01,4.149979
72.20,8,287,2.196491e+01,2.201025e+01,4.126626
72.25,8,285,2.197692e+01,2.202209e+01,4.121674
72.30,8,289,2.198887e+01,2.203388e+01,4.160071
72.35,8,299,2.200077e+01,2.204560e+01,4.248274
72.40,8,297,2.201261e+01,2.205727e+01,4.349762
72.45,8,288,2.202440e+01,2.206889e+01,4.300270
72.50,8,284,2.203614e+01,2.208045e+01,4.075188
72.55,8,292,2.204782e+01,2.209195e+01,4.174874
72.60,8,291,2.205945e+01,2.210340e+01,4.165406
72.65,8,288,2.207102e+01,2.211480e+01,4.121817
72.70,8,285,2.208255e+01,2.212614e+01,4.087487
72.75,8,290,2.209401e+01,2.213743e+01,4.145001
72.80,8,292,2.210543e+01,2.214866e+01,4.165631
72.85,8,285,2.211679e+01,2.215984e+01,4.098292
72.90,8,283,2.212810e+01,2.217096e+01,4.308529
72.95,8,293,2.213936e+01,2.218203e+01,4.432760
73.00,8,299,2.215056e+01,2.219305e+01,4.241727
73.05,8,298,2.216171e+01,2.220402e+01,4.322727
73.10,8,294,2.217281e+01,2.221493e+01,4.357087
73.15,8,300,2.218386e+01,2.222579e+01,4.384909
73.20,8,298,2.219485e+01,2.223660e+01,4.294347
73.25,8,291,2.220579e+01,2.224735e+01,4.263635
73.30,8,292,2.221668e+01,2.225806e+01,4.334650
73.35,8,288,2.222752e+01,2.226871e+01,4.230820
73.40,8,288,2.223831e+01,2.227931e+01,4.149841
73.45,8,289,2.224904e+01,2.228985e+01,4.142549
73.50,8,291,2.225973e+01,2.230035e+01,4.275016
73.55,8,292,2.227036e+01,2.231079e+01,4.444944
73.60,8,292,2.228094e+01,2.232119e+01,4.309836
73.65,8,286,2.229147e+01,2.233153e+01,4.152185
73.70,8,289,2.230195e+01,2.234183e+01,4.178981
73.75,8,289,2.231238e+01,2.235207e+01,4.172926
73.80,8,293,2.232276e+01,2.236227e+01,4.212214
73.85,8,296,2.233309e+01,2.237241e+01,4.262138
73.90,8,291,2.234337e+01,2.238251e+01,4.481026
73.95,8,291,2.235360e+01,2.239256e+01,4.323840
74.00,8,291,2.236378e+01,2.240256e+01,4.190836
74.05,8,292,2.237391e+01,2.241250e+01,4.207277
74.10,8,288,2.238399e+01,2.242240e+01,4.138364
74.15,8,295,2.239402e+01,2.243225e+01,4.240552
74.20,8,299,2.240400e+01,2.244205e+01,4.346999
74.25,8,297,2.241393e+01,2.245180e+01,4.299287
74.30,8,289,2.242381e+01,2.246150e+01,4.207988
74.35,8,290,2.243364e+01,2.247115e+01,4.174749
74.40,8,289,2.244343e+01,2.248075e+01,4.175237
74.45,8,292,2.245316e+01,2.249030e+01,4.358375
74.50,8,295,2.246285e+01,2.249981e+01,4.361332
74.55,8,299,2.247249e+01,2.250926e+01,4.345538
74.60,8,295,2.248208e+01,2.251867e+01,4.297801
74.65,8,291,2.249162e+01,2.252803e+01,4.236351
74.70,8,290,2.250111e+01,2.253734e+01,4.246673
74.75,8,284,2.251056e+01,2.254661e+01,4.143403
74.80,8,283,2.251995e+01,2.255583e+01,4.121320
74.85,8,296,2.252930e+01,2.256500e+01,4.242758
74.90,8,289,2.253860e+01,2.257412e+01,4.182631
74.95,8,284,2.254786e+01,2.258319e+01,4.430521
75.00,8,283,2.255707e+01,2.259222e+01,4.265961
75.05,8,285,2.256623e+01,2.260120e+01,4.106682
75.10,8,288,2.257534e+01,2.261013e+01,4.146546
75.15,8,295,2.258441e+01,2.261902e+01,4.220899
75.20,8,295,2.259342e+01,2.262786e+01,4.232375
75.25,8,296,2.260240e+01,2.263665e+01,4.196129
75.30,8,299,2.261132e+01,2.264540e+01,4.247308
75.35,8,298,2.262020e+01,2.265411e+01,4.233100
75.40,8,289,2.262904e+01,2.266276e+01,4.158411
75.45,8,274,2.263783e+01,2.267137e+01,4.017591
75.50,8,290,2.264657e+01,2.267994e+01,4.329830
75.55,8,294,2.265526e+01,2.268846e+01,4.345266
75.60,8,299,2.266391e+01,2.269693e+01,4.311060
75.65,8,295,2.267252e+01,2.270536e+01,4.246976
75.70,8,296,2.268108e+01,2.271375e+01,4.343394
75.75,8,300,2.268959e+01,2.272209e+01,4.419523
75.80,8,304,2.269806e+01,2.273039e+01,4.525873
75.85,8,301,2.270649e+01,2.273865e+01,4.441581
75.90,8,296,2.271487e+01,2.274686e+01,4.387698
75.95,8,287,2.272320e+01,2.275502e+01,4.288389
76.00,8,286,2.273149e+01,2.276315e+01,4.150373
76.05,8,290,2.273974e+01,2.277122e+01,4.193896
76.10,8,293,2.274794e+01,2.277926e+01,4.254512
76.15,8,294,2.275610e+01,2.278725e+01,4.239780
76.20,8,294,2.276422e+01,2.279520e+01,4.304236
76.25,8,291,2.277229e+01,2.280310e+01,4.360943
76.30,8,287,2.278031e+01,2.281096e+01,4.244789
76.35,8,289,2.278830e+01,2.281878e+01,4.174134
76.40,8,294,2.279624e+01,2.282655e+01,4.254692
76.45,8,295,2.280413e+01,2.283428e+01,4.214804
76.50,8,295,2.281199e+01,2.284197e+01,4.305341
76.55,8,292,2.281980e+01,2.284961e+01,4.292759
76.60,8,297,2.282756e+01,2.285721e+01,4.370750
76.65,8,292,2.283529e+01,2.286477e+01,4.249918
76.70,8,291,2.284297e+01,2.287229e+01,4.383426
76.75,8,285,2.285061e+01,2.287977e+01,4.160234
76.80,8,293,2.285821e+01,2.288720e+01,4.203515
76.85,8,291,2.286576e+01,2.289459e+01,4.201199
76.90,8,292,2.287328e+01,2.290194e+01,4.230592
76.95,8,291,2.288075e+01,2.290925e+01,4.283906
77.00,8,291,2.288818e+01,2.291652e+01,4.444185
77.05,8,287,2.289557e+01,2.292375e+01,4.234726
77.10,8,291,2.290291e+01,2.293093e+01,4.219037
77.15,8,290,2.291022e+01,2.293808e+01,4.203647
77.20,8,296,2.291748e+01,2.294518e+01,4.261344
77.25,8,295,2.292471e+01,2.295225e+01,4.242233
77.30,8,293,2.293189e+01,2.295927e+01,4.221315
77.35,8,285,2.293903e+01,2.296626e+01,4.144135
77.40,8,295,2.294613e+01,2.297320e+01,4.232801
77.45,8,297,2.295319e+01,2.298010e+01,4.247588
77.50,8,303,2.296021e+01,2.298697e+01,4.350447
77.55,8,310,2.296719e+01,2.299379e+01,4.403588
77.60,8,307,2.297413e+01,2.300057e+01,4.387186
77.65,8,293,2.298103e+01,2.300732e+01,4.229700
77.70,8,297,2.298789e+01,2.301402e+01,4.287832
77.75,8,303,2.299471e+01,2.302069e+01,4.337670
77.80,8,298,2.300149e+01,2.302731e+01,4.281475
77.85,8,296,2.300824e+01,2.303390e+01,4.247722
77.90,8,296,2.301494e+01,2.304044e+01,4.230855
77.95,8,295,2.302160e+01,2.304695e+01,4.260793
78.00,8,291,2.302822e+01,2.305342e+01,4.259392
78.05,8,291,2.303481e+01,2.305984e+01,4.404372
78.10,8,293,2.304136e+01,2.306623e+01,4.443992
78.15,8,295,2.304786e+01,2.307259e+01,4.256758
78.20,8,289,2.305433e+01,2.307890e+01,4.133238
78.25,8,297,2.306077e+01,2.308518e+01,4.210763
78.30,8,290,2.306716e+01,2.309142e+01,4.294286
78.35,8,291,2.307351e+01,2.309762e+01,4.385586
78.40,8,298,2.307983e+01,2.310378e+01,4.408189
78.45,8,296,2.308611e+01,2.310990e+01,4.463103
78.50,8,293,2.309235e+01,2.311599e+01,4.327503
78.55,8,285,2.309856e+01,2.312204e+01,4.145707
78.60,8,283,2.310472e+01,2.312805e+01,4.122710
78.65,8,293,2.311085e+01,2.313403e+01,4.424415
78.70,8,297,2.311695e+01,2.313997e+01,4.328630
78.75,8,297,2.312300e+01,2.314587e+01,4.259058
78.80,8,297,2.312902e+01,2.315173e+01,4.263166
78.85,8,301,2.313500e+01,2.315756e+01,4.282753
78.90,8,294,2.314095e+01,2.316336e+01,4.226791
78.95,8,295,2.314686e+01,2.316911e+01,4.234820
79.00,8,282,2.315273e+01,2.317483e+01,4.114791
79.05,8,287,2.315857e+01,2.318052e+01,4.176968
79.10,8,295,2.316437e+01,2.318617e+01,4.243608
79.15,8,301,2.317013e+01,2.319179e+01,4.289030
79.20,8,300,2.317586e+01,2.319737e+01,4.268892
79.25,8,297,2.318156e+01,2.320292e+01,4.268645
79.30,8,302,2.318722e+01,2.320843e+01,4.306503
79.35,8,299,2.319284e+01,2.321391e+01,4.280272
79.40,8,296,2.319843e+01,2.321936e+01,4.274602
79.45,8,299,2.320398e+01,2.322477e+01,4.345506
79.50,8,300,2.320950e+01,2.323014e+01,4.308772
79.55,8,297,2.321499e+01,2.323549e+01,4.215887
79.60,8,290,2.322044e+01,2.324079e+01,4.146846
79.65,8,297,2.322585e+01,2.324607e+01,4.249362
79.70,8,291,2.323124e+01,2.325131e+01,4.175494
79.75,8,294,2.323658e+01,2.325651e+01,4.293401
79.80,8,294,2.324190e+01,2.326169e+01,4.299795
79.85,8,292,2.324717e+01,2.326683e+01,4.293677
79.90,8,286,2.325242e+01,2.327193e+01,4.302143
79.95,8,295,2.325763e+01,2.327701e+01,4.721771
80.00,8,297,2.326281e+01,2.328205e+01,4.542200
80.05,8,299,2.326795e+01,2.328705e+01,4.353779
80.10,8,297,2.327307e+01,2.329203e+01,4.241733
80.15,8,298,2.327814e+01,2.329697e+01,4.251364
80.20,8,300,2.328319e+01,2.330188e+01,4.263588
80.25,8,300,2.328820e+01,2.330675e+01,4.410068
80.30,8,299,2.329318e+01,2.331159e+01,4.343544
80.35,8,289,2.329813e+01,2.331640e+01,4.278308
80.40,8,297,2.330304e+01,2.332118e+01,4.253092
80.45,8,295,2.330793e+01,2.332593e+01,4.224492
80.50,8,297,2.331278e+01,2.333064e+01,4.245646
80.55,8,297,2.331759e+01,2.333533e+01,4.375788
80.60,8,293,2.332238e+01,2.333998e+01,4.413445
80.65,8,290,2.332714e+01,2.334460e+01,4.318228
80.70,8,284,2.333186e+01,2.334919e+01,4.178251
80.75,8,289,2.333655e+01,2.335375e+01,4.273160
80.80,8,296,2.334121e+01,2.335828e+01,4.266780
80.85,8,299,2.334584e+01,2.336278e+01,4.279954
80.90,8,298,2.335044e+01,2.336725e+01,4.244672
80.95,8,297,2.335500e+01,2.337169e+01,4.238941
81.00,8,289,2.335954e+01,2.337610e+01,4.164936
81.05,8,288,2.336404e+01,2.338048e+01,4.148142
81.10,8,286,2.336852e+01,2.338483e+01,4.146793
81.15,8,287,2.337296e+01,2.338915e+01,4.139217
81.20,8,287,2.337738e+01,2.339344e+01,4.145204
81.25,8,286,2.338176e+01,2.339770e+01,4.130314
81.30,8,293,2.338611e+01,2.340193e+01,4.210818
81.35,8,299,2.339044e+01,2.340613e+01,4.255024
81.40,8,296,2.339473e+01,2.341030e+01,4.222040
81.45,8,299,2.339899e+01,2.341444e+01,4.253965
81.50,8,296,2.340323e+01,2.341855e+01,4.263371
81.55,8,294,2.340743e+01,2.342263e+01,4.205807
81.60,8,302,2.341161e+01,2.342669e+01,4.286219
81.65,8,303,2.341575e+01,2.343071e+01,4.298671
81.70,8,291,2.341987e+01,2.343471e+01,4.215077
81.75,8,289,2.342396e+01,2.343867e+01,4.163589
81.80,8,296,2.342802e+01,2.344261e+01,4.224350
81.85,8,296,2.343205e+01,2.344652e+01,4.238474
81.90,8,298,2.343605e+01,2.345040e+01,4.243296
81.95,8,303,2.344002e+01,2.345426e+01,4.286002
82.00,8,295,2.344397e+01,2.345808e+01,4.213326
82.05,8,296,2.344788e+01,2.346188e+01,4.229095
82.10,8,289,2.345177e+01,2.346565e+01,4.186374
82.15,8,299,2.345563e+01,2.346939e+01,4.300631
82.20,8,292,2.345946e+01,2.347311e+01,4.215437
82.25,8,287,2.346327e+01,2.347679e+01,4.150360
82.30,8,292,2.346704e+01,2.348046e+01,4.247167
82.35,8,297,2.347079e+01,2.348409e+01,4.395056
82.40,8,301,2.347451e+01,2.348770e+01,4.363100
82.45,8,299,2.347821e+01,2.349128e+01,4.285052
82.50,8,298,2.348187e+01,2.349483e+01,4.269862
82.55,8,301,2.348551e+01,2.349836e+01,4.286838
82.60,8,296,2.348913e+01,2.350186e+01,4.253086
82.65,8,278,2.349271e+01,2.350533e+01,4.064990
82.70,8,286,2.349627e+01,2.350878e+01,4.184437
82.75,8,289,2.349981e+01,2.351220e+01,4.213494
82.80,8,289,2.350331e+01,2.351560e+01,4.196318
82.85,8,291,2.350679e+01,2.351897e+01,4.239531
82.90,8,291,2.351025e+01,2.352231e+01,4.220245
82.95,8,292,2.351367e+01,2.352563e+01,4.256755
83.00,8,286,2.351708e+01,2.352892e+01,4.185133
83.05,8,275,2.352045e+01,2.353219e+01,4.096239
83.10,8,287,2.352380e+01,2.353543e+01,4.159059
83.15,8,295,2.352713e+01,2.353864e+01,4.278096
83.20,8,291,2.353042e+01,2.354183e+01,4.275710
83.25,8,295,2.353370e+01,2.354500e+01,4.325235
83.30,8,293,2.353694e+01,2.354814e+01,4.482485
83.35,8,291,2.354017e+01,2.355125e+01,4.366983
83.40,8,292,2.354336e+01,2.355434e+01,4.450013
83.45,8,288,2.354654e+01,2.355741e+01,4.384674
83.50,8,295,2.354968e+01,2.356045e+01,4.313555
83.55,8,293,2.355280e+01,2.356347e+01,4.286848
83.60,8,290,2.355590e+01,2.356646e+01,4.370956
83.65,8,296,2.355898e+01,2.356943e+01,4.318018
83.70,8,297,2.356202e+01,2.357237e+01,4.251802
83.75,8,297,2.356505e+01,2.357530e+01,4.269509
83.80,8,292,2.356805e+01,2.357819e+01,4.206813
83.85,8,301,2.357103e+01,2.358107e+01,4.297276
83.90,8,301,2.357398e+01,2.358392e+01,4.287869
83.95,8,289,2.357691e+01,2.358675e+01,4.161618
84.00,8,290,2.357981e+01,2.358955e+01,4.190122
84.05,8,289,2.358269e+01,2.359234e+01,4.303467
84.10,8,296,2.358555e+01,2.359509e+01,4.364977
84.15,8,292,2.358838e+01,2.359783e+01,4.221414
84.20,8,298,2.359119e+01,2.360054e+01,4.420750
84.25,8,291,2.359398e+01,2.360323e+01,4.253005
84.30,8,286,2.359674e+01,2.360590e+01,4.123870
84.35,8,291,2.359948e+01,2.360854e+01,4.209755
84.40,8,295,2.360220e+01,2.361116e+01,4.220103
84.45,8,293,2.360490e+01,2.361376e+01,4.342535
84.50,8,294,2.360757e+01,2.361633e+01,4.297842
84.55,8,296,2.361022e+01,2.361889e+01,4.255356
84.60,8,295,2.361284e+01,2.362141e+01,4.225577
84.65,8,297,2.361545e+01,2.362392e+01,4.264185
84.70,8,299,2.361803e+01,2.362641e+01,4.289011
84.75,8,295,2.362059e+01,2.362887e+01,4.226190
84.80,8,296,2.362313e+01,2.363131e+01,4.375858
84.85,8,290,2.362564e+01,2.363373e+01,4.283013
84.90,8,290,2.362814e+01,2.363612e+01,4.310075
84.95,8,287,2.363061e+01,2.363850e+01,4.189247
85.00,8,288,2.363306e+01,2.364085e+01,4.151198
85.05,8,288,2.363548e+01,2.364319e+01,4.165579
85.10,8,289,2.363789e+01,2.364550e+01,4.144785
85.15,8,293,2.364027e+01,2.364778e+01,4.219469
85.20,8,292,2.364264e+01,2.365005e+01,4.289890
85.25,8,287,2.364498e+01,2.365230e+01,4.183100
85.30,8,291,2.364730e+01,2.365452e+01,4.171980
85.35,8,284,2.364960e+01,2.365673e+01,4.151369
85.40,8,290,2.365188e+01,2.365891e+01,4.262715
85.45,8,288,2.365414e+01,2.366107e+01,4.287331
85.50,8,301,2.365637e+01,2.366322e+01,4.406904
85.55,8,301,2.365859e+01,2.366534e+01,4.288092
85.60,8,297,2.366079e+01,2.366744e+01,4.220172
85.65,7,260,2.366296e+01,2.366953e+01,3.698602
85.70,8,292,2.366512e+01,2.367159e+01,4.175733
85.75,8,290,2.366725e+01,2.367364e+01,4.150495
85.80,8,291,2.366937e+01,2.367566e+01,4.150686
85.85,8,296,2.367146e+01,2.367767e+01,4.210981
85.90,8,296,2.367354e+01,2.367965e+01,4.198561
85.95,8,299,2.367559e+01,2.368162e+01,4.233039
86.00,8,289,2.367763e+01,2.368356e+01,4.133985
86.05,8,292,2.367964e+01,2.368549e+01,4.167084
86.10,8,290,2.368164e+01,2.368739e+01,4.142161
86.15,8,294,2.368361e+01,2.368928e+01,4.178489
86.20,8,298,2.368557e+01,2.369115e+01,4.363463
86.25,8,291,2.368751e+01,2.369299e+01,4.247153
86.30,8,298,2.368942e+01,2.369482e+01,4.225257
86.35,8,293,2.369132e+01,2.369663e+01,4.178628
86.40,8,296,2.369320e+01,2.369842e+01,4.553079
86.45,8,296,2.369506e+01,2.370019e+01,4.335808
86.50,8,295,2.369690e+01,2.370194e+01,4.280934
86.55,8,292,2.369872e+01,2.370368e+01,4.177853
86.60,8,292,2.370053e+01,2.370539e+01,4.173482
86.65,8,299,2.370231e+01,2.370709e+01,4.345845
86.70,8,300,2.370408e+01,2.370877e+01,4.302260
86.75,8,299,2.370582e+01,2.371043e+01,4.288482
86.80,8,295,2.370755e+01,2.371207e+01,4.261482
86.85,8,299,2.370926e+01,2.371370e+01,4.248296
86.90,8,298,2.371096e+01,2.371531e+01,4.233972
86.95,8,294,2.371263e+01,2.371690e+01,4.207062
87.00,8,285,2.371429e+01,2.371847e+01,4.259841
87.05,8,286,2.371593e+01,2.372002e+01,4.190669
87.10,8,291,2.371755e+01,2.372156e+01,4.171945
87.15,8,289,2.371915e+01,2.372308e+01,4.146190
87.20,8,302,2.372074e+01,2.372458e+01,4.320750
87.25,8,300,2.372230e+01,2.372607e+01,4.291943
87.30,8,284,2.372385e+01,2.372754e+01,4.172759
87.35,8,294,2.372539e+01,2.372899e+01,4.232626
87.40,8,296,2.372690e+01,2.373042e+01,4.214450
87.45,8,299,2.372840e+01,2.373184e+01,4.238979
87.50,8,296,2.372988e+01,2.373324e+01,4.210932
87.55,8,290,2.373134e+01,2.373463e+01,4.266337
87.60,8,285,2.373279e+01,2.373600e+01,4.193849
87.65,8,298,2.373422e+01,2.373735e+01,4.233427
87.70,8,297,2.373563e+01,2.373869e+01,4.283195
87.75,8,292,2.373703e+01,2.374001e+01,4.179389
87.80,8,301,2.373841e+01,2.374132e+01,4.407572
87.85,8,296,2.373977e+01,2.374261e+01,4.215956
87.90,8,285,2.374112e+01,2.374388e+01,4.162969
87.95,8,291,2.374245e+01,2.374514e+01,4.165827
88.00,8,286,2.374376e+01,2.374638e+01,4.109741
88.05,8,292,2.374506e+01,2.374761e+01,4.175696
88.10,8,295,2.374634e+01,2.374882e+01,4.193686
88.15,8,295,2.374761e+01,2.375002e+01,4.198855
88.20,8,297,2.374886e+01,2.375120e+01,4.296157
88.25,8,300,2.375009e+01,2.375237e+01,4.315307
88.30,8,301,2.375131e+01,2.375352e+01,4.341109
88.35,8,290,2.375251e+01,2.375465e+01,4.190096
88.40,8,293,2.375370e+01,2.375577e+01,4.188696
88.45,8,295,2.375487e+01,2.375688e+01,4.277308
88.50,8,290,2.375602e+01,2.375797e+01,4.230074
88.55,8,292,2.375716e+01,2.375904e+01,4.229221
88.60,8,292,2.375828e+01,2.376010e+01,4.279391
88.65,8,293,2.375939e+01,2.376115e+01,4.217893
88.70,8,297,2.376049e+01,2.376218e+01,4.207075
88.75,8,301,2.376156e+01,2.376319e+01,4.250378
88.80,8,293,2.376263e+01,2.376420e+01,4.171244
88.85,8,291,2.376367e+01,2.376518e+01,4.149436
88.90,8,293,2.376471e+01,2.376616e+01,4.166685
88.95,8,291,2.376572e+01,2.376711e+01,4.147110
89.00,8,296,2.376673e+01,2.376806e+01,4.197626
89.05,8,303,2.376772e+01,2.376899e+01,4.277806
89.10,8,303,2.376869e+01,2.376990e+01,4.274491
89.15,8,302,2.376965e+01,2.377080e+01,4.260873
89.20,8,301,2.377059e+01,2.377169e+01,4.244076
89.25,8,298,2.377152e+01,2.377256e+01,4.218781
89.30,8,296,2.377243e+01,2.377341e+01,4.210131
89.35,8,295,2.377334e+01,2.377426e+01,4.182128
89.40,8,298,2.377422e+01,2.377508e+01,4.217601
89.45,8,298,2.377509e+01,2.377590e+01,4.220525
89.50,8,296,2.377595e+01,2.377670e+01,4.202564
89.55,8,301,2.377680e+01,2.377749e+01,4.250392
89.60,8,296,2.377762e+01,2.377826e+01,4.198874
89.65,8,290,2.377844e+01,2.377902e+01,4.133575
89.70,8,290,2.377924e+01,2.377977e+01,4.134902
89.75,8,286,2.378003e+01,2.378051e+01,4.096710
89.80,7,259,2.378080e+01,2.378123e+01,3.668945
89.85,8,297,2.378156e+01,2.378194e+01,4.201819
89.90,8,297,2.378231e+01,2.378263e+01,4.210242
89.95,8,294,2.378304e+01,2.378331e+01,4.178422
90.00,8,298,2.378376e+01,2.378398e+01,4.216942
90.05,8,291,2.378447e+01,2.378464e+01,4.148693
90.10,8,291,2.378516e+01,2.378528e+01,4.149143
90.15,8,284,2.378584e+01,2.378591e+01,4.075500
90.20,8,293,2.378651e+01,2.378653e+01,4.168872
90.25,8,295,2.378716e+01,2.378714e+01,4.186561
90.30,8,294,2.378780e+01,2.378773e+01,4.178577
90.35,8,296,2.378843e+01,2.378831e+01,4.192424
90.40,8,284,2.378904e+01,2.378888e+01,4.081536
90.45,8,294,2.378964e+01,2.378943e+01,4.182974
90.50,8,292,2.379023e+01,2.378997e+01,4.162018
90.55,8,296,2.379081e+01,2.379051e+01,4.199927
90.60,8,295,2.379137e+01,2.379102e+01,4.196159
90.65,8,293,2.379192e+01,2.379153e+01,4.169211
90.70,8,285,2.379246e+01,2.379202e+01,4.085620
90.75,8,290,2.379298e+01,2.379251e+01,4.134082
90.80,8,287,2.379349e+01,2.379298e+01,4.111830
90.85,8,292,2.379399e+01,2.379343e+01,4.156744
90.90,8,292,2.379448e+01,2.379388e+01,4.164065
90.95,8,291,2.379496e+01,2.379431e+01,4.150087
91.00,8,291,2.379542e+01,2.379473e+01,4.146477
91.05,8,292,2.379587e+01,2.379514e+01,4.157404
91.10,8,294,2.379631e+01,2.379554e+01,4.344137
91.15,8,295,2.379673e+01,2.379593e+01,4.260773
91.20,8,302,2.379715e+01,2.379630e+01,4.271336
91.25,8,303,2.379755e+01,2.379666e+01,4.370072
91.30,8,300,2.379794e+01,2.379702e+01,4.258678
91.35,8,293,2.379832e+01,2.379736e+01,4.183310
91.40,8,290,2.379868e+01,2.379769e+01,4.151337
91.45,8,290,2.379904e+01,2.379800e+01,4.157693
91.50,8,298,2.379938e+01,2.379831e+01,4.303762
91.55,8,301,2.379971e+01,2.379860e+01,4.362639
91.60,8,296,2.380003e+01,2.379889e+01,4.309886
91.65,8,284,2.380034e+01,2.379916e+01,4.162833
91.70,8,297,2.380063e+01,2.379942e+01,4.231103
91.75,8,298,2.380092e+01,2.379967e+01,4.233964
91.80,8,299,2.380119e+01,2.379991e+01,4.246285
91.85,8,292,2.380145e+01,2.380014e+01,4.176396
91.90,8,287,2.380170e+01,2.380035e+01,4.236873
91.95,8,294,2.380194e+01,2.380056e+01,4.265910
92.00,8,293,2.380217e+01,2.380076e+01,4.163659
92.05,8,289,2.380239e+01,2.380094e+01,4.127410
92.10,8,291,2.380259e+01,2.380111e+01,4.151731
92.15,8,296,2.380279e+01,2.380128e+01,4.200558
92.20,8,291,2.380297e+01,2.380143e+01,4.149588
92.25,8,300,2.380314e+01,2.380157e+01,4.243151
92.30,8,299,2.380330e+01,2.380170e+01,4.227371
92.35,8,295,2.380345e+01,2.380182e+01,4.184283
92.40,8,291,2.380359e+01,2.380193e+01,4.151572
92.45,8,292,2.380372e+01,2.380203e+01,4.158998
92.50,8,288,2.380384e+01,2.380212e+01,4.120699
92.55,8,281,2.380395e+01,2.380220e+01,4.046164
92.60,8,286,2.380405e+01,2.380227e+01,4.108265
92.65,8,292,2.380413e+01,2.380233e+01,4.161302
92.70,8,293,2.380421e+01,2.380237e+01,4.163422
92.75,8,285,2.380427e+01,2.380241e+01,4.086876
92.80,8,296,2.380433e+01,2.380244e+01,4.210456
92.85,8,300,2.380437e+01,2.380245e+01,4.246041
92.90,8,300,2.380441e+01,2.380246e+01,4.239560
92.95,8,295,2.380443e+01,2.380245e+01,4.194446
93.00,8,298,2.380444e+01,2.380244e+01,4.218384
93.05,8,298,2.380445e+01,2.380241e+01,4.217630
93.10,8,300,2.380444e+01,2.380238e+01,4.241161
93.15,8,301,2.380442e+01,2.380233e+01,4.250708
93.20,8,295,2.380440e+01,2.380228e+01,4.188188
93.25,8,295,2.380436e+01,2.380222e+01,4.179956
93.30,8,296,2.380431e+01,2.380214e+01,4.194811
93.35,8,294,2.380425e+01,2.380206e+01,4.179409
93.40,8,291,2.380419e+01,2.380197e+01,4.146658
93.45,8,294,2.380411e+01,2.380186e+01,4.175488
93.50,8,297,2.380402e+01,2.380175e+01,4.207603
93.55,8,302,2.380393e+01,2.380163e+01,4.258254
93.60,8,299,2.380382e+01,2.380150e+01,4.225022
93.65,8,292,2.380371e+01,2.380136e+01,4.158453
93.70,8,282,2.380358e+01,2.380121e+01,4.065913
93.75,8,288,2.380345e+01,2.380105e+01,4.119746
93.80,8,296,2.380330e+01,2.380089e+01,4.199038
93.85,8,297,2.380315e+01,2.380071e+01,4.211665
93.90,8,291,2.380298e+01,2.380052e+01,4.149170
93.95,8,293,2.380281e+01,2.380033e+01,4.167653
94.00,8,295,2.380263e+01,2.380012e+01,4.187756
94.05,8,289,2.380244e+01,2.379991e+01,4.130475
94.10,8,288,2.380223e+01,2.379969e+01,4.122572
94.15,8,298,2.380202e+01,2.379945e+01,4.226771
94.20,8,297,2.380180e+01,2.379921e+01,4.218984
94.25,8,289,2.380158e+01,2.379896e+01,4.131567
94.30,8,290,2.380134e+01,2.379870e+01,4.141511
94.35,8,285,2.380109e+01,2.379844e+01,4.088078
94.40,8,287,2.380083e+01,2.379816e+01,4.111966
94.45,8,293,2.380057e+01,2.379787e+01,4.166194
94.50,8,298,2.380029e+01,2.379758e+01,4.217923
94.55,8,302,2.380001e+01,2.379728e+01,4.259896
94.60,8,298,2.379972e+01,2.379697e+01,4.221369
94.65,8,292,2.379942e+01,2.379665e+01,4.164784
94.70,8,293,2.379911e+01,2.379632e+01,4.167467
94.75,8,302,2.379879e+01,2.379598e+01,4.256285
94.80,8,297,2.379846e+01,2.379564e+01,4.204346
94.85,8,284,2.379813e+01,2.379528e+01,4.082225
94.90,8,290,2.379778e+01,2.379492e+01,4.135881
94.95,8,300,2.379743e+01,2.379455e+01,4.239378
95.00,8,297,2.379707e+01,2.379417e+01,4.206893
95.05,8,295,2.379670e+01,2.379378e+01,4.193973
95.10,8,292,2.379632e+01,2.379339e+01,4.166209
95.15,8,290,2.379593e+01,2.379298e+01,4.138815
95.20,8,290,2.379553e+01,2.379257e+01,4.140304
95.25,8,296,2.379513e+01,2.379215e+01,4.198084
95.30,8,297,2.379471e+01,2.379172e+01,4.206024
95.35,8,280,2.379429e+01,2.379128e+01,4.042437
95.40,8,293,2.379386e+01,2.379083e+01,4.177531
95.45,8,291,2.379343e+01,2.379038e+01,4.147306
95.50,8,293,2.379298e+01,2.378991e+01,4.170874
95.55,8,292,2.379252e+01,2.378944e+01,4.161228
95.60,8,281,2.379206e+01,2.378896e+01,4.045968
95.65,8,291,2.379159e+01,2.378848e+01,4.146271
95.70,8,300,2.379111e+01,2.378798e+01,4.239919
95.75,8,297,2.379062e+01,2.378748e+01,4.211518
95.80,8,291,2.379013e+01,2.378696e+01,4.154565
95.85,8,286,2.378962e+01,2.378644e+01,4.098288
95.90,8,299,2.378911e+01,2.378592e+01,4.231750
95.95,8,303,2.378859e+01,2.378538e+01,4.269481
96.00,8,297,2.378807e+01,2.378484e+01,4.213931
96.05,8,295,2.378753e+01,2.378429e+01,4.190542
96.10,8,298,2.378699e+01,2.378373e+01,4.218162
96.15,8,295,2.378644e+01,2.378317e+01,4.189626
96.20,8,291,2.378588e+01,2.378259e+01,4.151527
96.25,8,285,2.378531e+01,2.378201e+01,4.088198
96.30,8,291,2.378474e+01,2.378142e+01,4.155022
96.35,8,296,2.378415e+01,2.378083e+01,4.203308
96.40,8,297,2.378356e+01,2.378022e+01,4.215811
96.45,8,284,2.378297e+01,2.377961e+01,4.081588
96.50,8,298,2.378236e+01,2.377899e+01,4.227275
96.55,8,302,2.378175e+01,2.377836e+01,4.262861
96.60,8,298,2.378113e+01,2.377773e+01,4.221151
96.65,8,295,2.378050e+01,2.377709e+01,4.261541
96.70,8,292,2.377987e+01,2.377644e+01,4.162755
96.75,8,288,2.377922e+01,2.377579e+01,4.118144
96.80,8,291,2.377857e+01,2.377512e+01,4.151608
96.85,8,297,2.377791e+01,2.377445e+01,4.210307
96.90,8,290,2.377725e+01,2.377377e+01,4.138793
96.95,8,289,2.377658e+01,2.377309e+01,4.132398
97.00,8,288,2.377590e+01,2.377240e+01,4.117747
97.05,8,298,2.377521e+01,2.377170e+01,4.220274
97.10,8,300,2.377452e+01,2.377099e+01,4.235585
97.15,8,290,2.377381e+01,2.377027e+01,4.136931
97.20,8,291,2.377311e+01,2.376955e+01,4.144676
97.25,8,292,2.377239e+01,2.376882e+01,4.158169
97.30,8,290,2.377167e+01,2.376809e+01,4.143304
97.35,8,291,2.377094e+01,2.376735e+01,4.149703
97.40,8,298,2.377020e+01,2.376660e+01,4.218027
97.45,8,301,2.376945e+01,2.376584e+01,4.241706
97.50,8,299,2.376870e+01,2.376507e+01,4.226988
97.55,8,301,2.376794e+01,2.376430e+01,4.249735
97.60,8,302,2.376718e+01,2.376353e+01,4.258631
97.65,8,299,2.376641e+01,2.376274e+01,4.222843
97.70,8,292,2.376563e+01,2.376195e+01,4.160910
97.75,8,288,2.376484e+01,2.376115e+01,4.113891
97.80,8,297,2.376405e+01,2.376034e+01,4.209546
97.85,8,297,2.376325e+01,2.375953e+01,4.212075
97.90,8,299,2.376244e+01,2.375871e+01,4.227533
97.95,8,297,2.376163e+01,2.375788e+01,4.208079
98.00,8,292,2.376080e+01,2.375705e+01,4.157749
98.05,8,293,2.375998e+01,2.375621e+01,4.174436
98.10,8,295,2.375914e+01,2.375536e+01,4.187160
98.15,8,296,2.375830e+01,2.375451e+01,4.197091
98.20,8,290,2.375745e+01,2.375364e+01,4.140850
98.25,8,291,2.375660e+01,2.375278e+01,4.148774
98.30,8,297,2.375574e+01,2.375190e+01,4.209750
98.35,8,300,2.375487e+01,2.375102e+01,4.406850
98.40,8,295,2.375400e+01,2.375013e+01,4.287982
98.45,8,296,2.375311e+01,2.374924e+01,4.400565
98.50,8,298,2.375223e+01,2.374834e+01,4.374732
98.55,8,296,2.375133e+01,2.374743e+01,4.206945
98.60,8,295,2.375043e+01,2.374652e+01,4.182948
98.65,8,291,2.374952e+01,2.374560e+01,4.146830
98.70,8,298,2.374861e+01,2.374467e+01,4.216499
98.75,8,288,2.374769e+01,2.374374e+01,4.216751
98.80,8,296,2.374676e+01,2.374280e+01,4.339063
98.85,8,296,2.374583e+01,2.374185e+01,4.201896
98.90,8,293,2.374489e+01,2.374090e+01,4.165845
98.95,8,294,2.374395e+01,2.373995e+01,4.176725
99.00,8,300,2.374300e+01,2.373898e+01,4.231570
99.05,8,293,2.374204e+01,2.373801e+01,4.163881
99.10,8,293,2.374107e+01,2.373704e+01,4.165033
99.15,8,294,2.374010e+01,2.373606e+01,4.179281
99.20,8,296,2.373913e+01,2.373507e+01,4.192397
99.25,8,301,2.373815e+01,2.373408e+01,4.246881
99.30,8,303,2.373716e+01,2.373308e+01,4.266830
99.35,8,300,2.373616e+01,2.373207e+01,4.235092
99.40,8,300,2.373516e+01,2.373106e+01,4.363295
99.45,8,300,2.373415e+01,2.373004e+01,4.402012
99.50,8,298,2.373314e+01,2.372901e+01,4.289355
99.55,8,300,2.373212e+01,2.372798e+01,4.235044
99.60,8,299,2.373109e+01,2.372694e+01,4.223480
99.65,8,293,2.373006e+01,2.372590e+01,4.169786
99.70,8,295,2.372902e+01,2.372485e+01,4.191880
99.75,8,291,2.372798e+01,2.372379e+01,4.147735
99.80,8,298,2.372693e+01,2.372273e+01,4.215712
99.85,8,295,2.372588e+01,2.372166e+01,4.185920
99.90,8,294,2.372481e+01,2.372058e+01,4.176841
99.95,8,300,2.372375e+01,2.371950e+01,4.230153
100.00,8,298,2.372267e+01,2.371842e+01,4.213557
100.05,8,294,2.372159e+01,2.371732e+01,4.174843
100.10,8,290,2.372051e+01,2.371622e+01,4.139734
100.15,8,287,2.371942e+01,2.371512e+01,4.108495
100.20,8,284,2.371832e+01,2.371401e+01,4.097396
100.25,8,287,2.371722e+01,2.371289e+01,4.155990
100.30,8,287,2.371611e+01,2.371177e+01,4.107079
100.35,8,294,2.371499e+01,2.371064e+01,4.183092
100.40,8,296,2.371387e+01,2.370950e+01,4.194245
100.45,8,298,2.371275e+01,2.370836e+01,4.215292
100.50,8,291,2.371162e+01,2.370721e+01,4.155083
100.55,8,287,2.371048e+01,2.370606e+01,4.108350
100.60,8,295,2.370934e+01,2.370490e+01,4.191367
100.65,8,300,2.370819e+01,2.370374e+01,4.240508
100.70,8,299,2.370703e+01,2.370257e+01,4.228432
100.75,8,289,2.370587e+01,2.370139e+01,4.123230
100.80,8,289,2.370471e+01,2.370021e+01,4.132563
100.85,8,285,2.370354e+01,2.369903e+01,4.085377
100.90,8,289,2.370236e+01,2.369784e+01,4.126214
100.95,8,291,2.370118e+01,2.369664e+01,4.145412
101.00,8,294,2.369999e+01,2.369544e+01,4.171115
101.05,8,298,2.369880e+01,2.369423e+01,4.212395
101.10,8,294,2.369760e+01,2.369302e+01,4.177683
101.15,8,294,2.369640e+01,2.369180e+01,4.173837
101.20,8,297,2.369519e+01,2.369057e+01,4.204556
101.25,8,300,2.369397e+01,2.368934e+01,4.233767
101.30,8,292,2.369275e+01,2.368811e+01,4.154519
101.35,8,293,2.369153e+01,2.368687e+01,4.160814
101.40,8,298,2.369030e+01,2.368563e+01,4.214949
101.45,8,290,2.368906e+01,2.368437e+01,4.136128
101.50,8,291,2.368782e+01,2.368312e+01,4.147840
101.55,8,297,2.368657e+01,2.368186e+01,4.203330
101.60,8,292,2.368532e+01,2.368059e+01,4.156209
101.65,8,285,2.368406e+01,2.367932e+01,4.086255
101.70,8,285,2.368280e+01,2.367804e+01,4.085544
101.75,8,291,2.368153e+01,2.367676e+01,4.149443
101.80,8,296,2.368026e+01,2.367547e+01,4.198901
101.85,8,302,2.367898e+01,2.367417e+01,4.253213
101.90,8,305,2.367770e+01,2.367288e+01,4.287167
101.95,8,299,2.367641e+01,2.367157e+01,4.226853
102.00,8,287,2.367512e+01,2.367026e+01,4.100633
102.05,8,289,2.367382e+01,2.366895e+01,4.123453
102.10,8,287,2.367251e+01,2.366763e+01,4.106594
102.15,8,287,2.367120e+01,2.366630e+01,4.105751
102.20,8,288,2.366989e+01,2.366498e+01,4.120526
102.25,8,299,2.366857e+01,2.366364e+01,4.221826
102.30,8,295,2.366724e+01,2.366230e+01,4.192372
102.35,8,286,2.366591e+01,2.366096e+01,4.093429
102.40,8,295,2.366458e+01,2.365961e+01,4.186463
102.45,8,303,2.366324e+01,2.365825e+01,4.263756
102.50,8,305,2.366190e+01,2.365689e+01,4.288143
102.55,8,302,2.366055e+01,2.365552e+01,4.252346
102.60,8,302,2.365919e+01,2.365415e+01,4.252199
102.65,8,302,2.365783e+01,2.365278e+01,4.262063
102.70,8,300,2.365647e+01,2.365140e+01,4.323362
102.75,8,300,2.365510e+01,2.365001e+01,4.237853
102.80,8,302,2.365372e+01,2.364862e+01,4.258407
102.85,8,300,2.365234e+01,2.364723e+01,4.230923
102.90,8,302,2.365096e+01,2.364583e+01,4.260328
102.95,8,301,2.364957e+01,2.364442e+01,4.244642
103.00,8,291,2.364818e+01,2.364302e+01,4.143092
103.05,8,291,2.364678e+01,2.364160e+01,4.142265
103.10,8,302,2.364537e+01,2.364018e+01,4.257378
103.15,8,300,2.364397e+01,2.363876e+01,4.232710
103.20,8,299,2.364255e+01,2.363733e+01,4.358849
103.25,8,298,2.364113e+01,2.363590e+01,4.317572
103.30,8,291,2.363971e+01,2.363446e+01,4.205212
103.35,8,295,2.363828e+01,2.363302e+01,4.292882
103.40,8,294,2.363685e+01,2.363157e+01,4.237124
103.45,8,293,2.363541e+01,2.363012e+01,4.215926
103.50,8,288,2.363397e+01,2.362866e+01,4.163842
103.55,8,298,2.363253e+01,2.362720e+01,4.235346
103.60,8,296,2.363108e+01,2.362574e+01,4.266077
103.65,8,292,2.362962e+01,2.362427e+01,4.207618
103.70,8,286,2.362816e+01,2.362279e+01,4.252498
103.75,8,302,2.362669e+01,2.362131e+01,4.271561
103.80,8,305,2.362522e+01,2.361983e+01,4.337052
103.85,8,299,2.362375e+01,2.361834e+01,4.241334
103.90,8,292,2.362227e+01,2.361684e+01,4.168833
103.95,8,293,2.362079e+01,2.361534e+01,4.256785
104.00,8,292,2.361930e+01,2.361384e+01,4.173133
104.05,8,287,2.361781e+01,2.361233e+01,4.121507
104.10,8,287,2.361631e+01,2.361082e+01,4.122106
104.15,8,289,2.361481e+01,2.360931e+01,4.147527
104.20,8,289,2.361330e+01,2.360779e+01,4.211351
104.25,8,293,2.361179e+01,2.360626e+01,4.215578
104.30,8,291,2.361027e+01,2.360473e+01,4.283085
104.35,8,289,2.360875e+01,2.360320e+01,4.197420
104.40,8,294,2.360723e+01,2.360166e+01,4.196052
104.45,8,287,2.360570e+01,2.360011e+01,4.228299
104.50,8,281,2.360417e+01,2.359857e+01,4.084776
104.55,8,281,2.360263e+01,2.359701e+01,4.107346
104.60,8,291,2.360109e+01,2.359546e+01,4.163677
104.65,8,292,2.359954e+01,2.359390e+01,4.175344
104.70,8,301,2.359799e+01,2.359233e+01,4.296125
104.75,8,293,2.359643e+01,2.359076e+01,4.249151
104.80,8,295,2.359488e+01,2.358919e+01,4.262125
104.85,8,295,2.359331e+01,2.358761e+01,4.203159
104.90,8,289,2.359174e+01,2.358603e+01,4.143368
104.95,8,293,2.359017e+01,2.358444e+01,4.184714
105.00,8,296,2.358859e+01,2.358285e+01,4.311875
105.05,8,303,2.358701e+01,2.358126e+01,4.433484
105.10,8,294,2.358543e+01,2.357966e+01,4.261171
105.15,8,301,2.358384e+01,2.357806e+01,4.243847
105.20,8,298,2.358224e+01,2.357645e+01,4.224348
105.25,8,299,2.358064e+01,2.357484e+01,4.229401
105.30,8,298,2.357904e+01,2.357323e+01,4.209974
105.35,8,296,2.357743e+01,2.357161e+01,4.195037
105.40,8,294,2.357582e+01,2.356998e+01,4.172437
105.45,8,297,2.357421e+01,2.356836e+01,4.203261
105.50,8,296,2.357259e+01,2.356673e+01,4.194536
105.55,8,295,2.357096e+01,2.356509e+01,4.184246
105.60,8,292,2.356933e+01,2.356345e+01,4.153593
105.65,8,302,2.356770e+01,2.356181e+01,4.252640
105.70,8,302,2.356607e+01,2.356016e+01,4.252116
105.75,8,290,2.356442e+01,2.355851e+01,4.134146
105.80,8,290,2.356278e+01,2.355685e+01,4.130979
105.85,8,294,2.356113e+01,2.355519e+01,4.171235
105.90,8,297,2.355948e+01,2.355353e+01,4.208455
105.95,8,300,2.355782e+01,2.355186e+01,4.241835
106.00,8,298,2.355616e+01,2.355019e+01,4.212965
106.05,8,286,2.355449e+01,2.354851e+01,4.095984
106.10,8,291,2.355282e+01,2.354683e+01,4.144426
106.15,8,290,2.355115e+01,2.354514e+01,4.133307
106.20,8,284,2.354947e+01,2.354345e+01,4.074088
106.25,8,290,2.354779e+01,2.354176e+01,4.130926
106.30,8,293,2.354610e+01,2.354006e+01,4.166226
106.35,8,295,2.354441e+01,2.353836e+01,4.185641
106.40,8,291,2.354272e+01,2.353666e+01,4.139394
106.45,8,291,2.354102e+01,2.353495e+01,4.148471
106.50,8,294,2.353932e+01,2.353323e+01,4.176325
106.55,8,296,2.353761e+01,2.353152e+01,4.195227
106.60,8,299,2.353590e+01,2.352979e+01,4.233204
106.65,8,299,2.353419e+01,2.352807e+01,4.230384
106.70,8,298,2.353247e+01,2.352634e+01,4.274134
106.75,8,300,2.353075e+01,2.352461e+01,4.381531
106.80,8,297,2.352902e+01,2.352287e+01,4.252240
106.85,8,300,2.352729e+01,2.352113e+01,4.247848
106.90,8,298,2.352556e+01,2.351938e+01,4.236258
106.95,8,301,2.352382e+01,2.351763e+01,4.318193
107.00,8,297,2.352208e+01,2.351588e+01,4.258192
107.05,8,288,2.352033e+01,2.351413e+01,4.131196
107.10,8,292,2.351858e+01,2.351237e+01,4.234043
107.15,8,295,2.351683e+01,2.351060e+01,4.283978
107.20,8,297,2.351507e+01,2.350884e+01,4.212997
107.25,8,295,2.351331e+01,2.350706e+01,4.188521
107.30,8,293,2.351154e+01,2.350529e+01,4.163771
107.35,8,299,2.350977e+01,2.350351e+01,4.228487
107.40,8,300,2.350800e+01,2.350173e+01,4.233630
107.45,8,300,2.350622e+01,2.349994e+01,4.235596
107.50,8,294,2.350444e+01,2.349815e+01,4.171876
107.55,8,298,2.350266e+01,2.349635e+01,4.215575
107.60,8,303,2.350087e+01,2.349456e+01,4.259540
107.65,8,303,2.349908e+01,2.349275e+01,4.263319
107.70,8,302,2.349728e+01,2.349095e+01,4.251830
107.75,8,301,2.349548e+01,2.348914e+01,4.242343
107.80,8,303,2.349368e+01,2.348733e+01,4.270622
107.85,8,297,2.349187e+01,2.348551e+01,4.206752
107.90,8,297,2.349006e+01,2.348369e+01,4.201560
107.95,8,294,2.348824e+01,2.348187e+01,4.175980
108.00,8,297,2.348643e+01,2.348004e+01,4.204076
108.05,8,296,2.348460e+01,2.347821e+01,4.201457
108.10,8,291,2.348278e+01,2.347637e+01,4.141763
108.15,8,296,2.348095e+01,2.347453e+01,4.193793
108.20,8,303,2.347911e+01,2.347269e+01,4.262644
108.25,8,299,2.347728e+01,2.347084e+01,4.230879
108.30,8,290,2.347543e+01,2.346899e+01,4.147046
108.35,8,286,2.347359e+01,2.346714e+01,4.103446
108.40,8,284,2.347174e+01,2.346528e+01,4.081508
108.45,8,284,2.346989e+01,2.346342e+01,4.082922
108.50,8,288,2.346803e+01,2.346156e+01,4.111802
108.55,8,293,2.346617e+01,2.345969e+01,4.170572
108.60,8,295,2.346431e+01,2.345782e+01,4.295674
108.65,8,289,2.346244e+01,2.345594e+01,4.329616
108.70,8,295,2.346057e+01,2.345406e+01,4.365256
108.75,8,294,2.345870e+01,2.345218e+01,4.275524
108.80,8,296,2.345682e+01,2.345029e+01,4.215090
108.85,8,301,2.345494e+01,2.344840e+01,4.261450
108.90,8,296,2.345305e+01,2.344650e+01,4.212000
108.95,8,296,2.345116e+01,2.344461e+01,4.209907
109.00,8,296,2.344927e+01,2.344271e+01,4.273337
109.05,8,299,2.344737e+01,2.344080e+01,4.285271
109.10,8,297,2.344547e+01,2.343889e+01,4.314680
109.15,8,297,2.344357e+01,2.343698e+01,4.387298
109.20,8,291,2.344166e+01,2.343507e+01,4.197191
109.25,8,291,2.343975e+01,2.343315e+01,4.161000
109.30,8,294,2.343784e+01,2.343123e+01,4.191737
109.35,8,295,2.343592e+01,2.342930e+01,4.207810
109.40,8,301,2.343400e+01,2.342737e+01,4.265496
109.45,8,309,2.343207e+01,2.342544e+01,4.345651
109.50,8,309,2.343014e+01,2.342350e+01,4.410415
109.55,8,309,2.342821e+01,2.342156e+01,4.481523
109.60,8,306,2.342628e+01,2.341962e+01,4.354829
109.65,8,302,2.342434e+01,2.341768e+01,4.269203
109.70,8,303,2.342239e+01,2.341573e+01,4.314493
109.75,8,290,2.342045e+01,2.341377e+01,4.203143
109.80,8,300,2.341850e+01,2.341181e+01,4.251857
109.85,8,301,2.341654e+01,2.340985e+01,4.343137
109.90,8,301,2.341459e+01,2.340789e+01,4.318942
109.95,8,297,2.341263e+01,2.340592e+01,4.203134
110.00,8,297,2.341066e+01,2.340395e+01,4.209807
110.05,8,299,2.340870e+01,2.340198e+01,4.221968
110.10,8,295,2.340673e+01,2.340000e+01,4.189073
110.15,8,299,2.340475e+01,2.339802e+01,4.225017
110.20,8,295,2.340277e+01,2.339603e+01,4.187451
110.25,8,297,2.340079e+01,2.339404e+01,4.206747
110.30,8,298,2.339881e+01,2.339205e+01,4.214200
110.35,8,290,2.339682e+01,2.339006e+01,4.133437
110.40,8,289,2.339483e+01,2.338806e+01,4.121657
110.45,8,295,2.339283e+01,2.338606e+01,4.182436
110.50,8,297,2.339083e+01,2.338405e+01,4.202493
110.55,8,295,2.338883e+01,2.338205e+01,4.186721
110.60,8,280,2.338683e+01,2.338004e+01,4.037664
110.65,8,291,2.338482e+01,2.337802e+01,4.155819
110.70,8,285,2.338281e+01,2.337600e+01,4.091449
110.75,8,302,2.338079e+01,2.337398e+01,4.260230
110.80,8,303,2.337877e+01,2.337196e+01,4.265792
110.85,8,303,2.337675e+01,2.336993e+01,4.264172
110.90,8,296,2.337472e+01,2.336789e+01,4.197607
110.95,8,289,2.337270e+01,2.336586e+01,4.127245
111.00,8,292,2.337066e+01,2.336382e+01,4.153817
111.05,8,283,2.336863e+01,2.336178e+01,4.064156
111.10,8,297,2.336659e+01,2.335973e+01,4.205552
111.15,8,300,2.336455e+01,2.335769e+01,4.235772
111.20,8,295,2.336250e+01,2.335563e+01,4.184890
111.25,8,294,2.336045e+01,2.335358e+01,4.173431
111.30,8,287,2.335840e+01,2.335152e+01,4.100583
111.35,8,281,2.335634e+01,2.334946e+01,4.046630
111.40,8,288,2.335428e+01,2.334739e+01,4.119761
111.45,8,301,2.335222e+01,2.334532e+01,4.244688
111.50,8,302,2.335015e+01,2.334325e+01,4.254187
111.55,8,301,2.334808e+01,2.334118e+01,4.243391
111.60,8,299,2.334601e+01,2.333910e+01,4.232828
111.65,8,299,2.334393e+01,2.333701e+01,4.221213
111.70,8,303,2.334185e+01,2.333493e+01,4.269127
111.75,8,292,2.333977e+01,2.333284e+01,4.154337
111.80,8,289,2.333769e+01,2.333075e+01,4.123566
111.85,8,292,2.333560e+01,2.332865e+01,4.154101
111.90,8,290,2.333350e+01,2.332655e+01,4.132767
111.95,8,297,2.333141e+01,2.332445e+01,4.205305
112.00,8,294,2.332931e+01,2.332234e+01,4.173193
112.05,8,298,2.332721e+01,2.332024e+01,4.212771
112.10,8,300,2.332510e+01,2.331812e+01,4.237803
112.15,8,306,2.332299e+01,2.331601e+01,4.298385
112.20,8,302,2.332088e+01,2.331389e+01,4.257685
112.25,8,297,2.331876e+01,2.331177e+01,4.200339
112.30,8,295,2.331664e+01,2.330964e+01,4.181330
112.35,8,294,2.331452e+01,2.330751e+01,4.183708
112.40,8,292,2.331240e+01,2.330538e+01,4.158069
112.45,8,298,2.331027e+01,2.330325e+01,4.215403
112.50,8,299,2.330814e+01,2.330111e+01,4.224609
112.55,8,294,2.330600e+01,2.329896e+01,4.169256
112.60,8,286,2.330386e+01,2.329682e+01,4.091294
112.65,8,294,2.330172e+01,2.329467e+01,4.171175
112.70,8,288,2.329958e+01,2.329252e+01,4.115843
112.75,8,298,2.329743e+01,2.329036e+01,4.215360
112.80,8,294,2.329528e+01,2.328821e+01,4.182577
112.85,8,293,2.329312e+01,2.328605e+01,4.171388
112.90,8,290,2.329096e+01,2.328388e+01,4.135286
112.95,8,297,2.328880e+01,2.328172e+01,4.203242
113.00,8,294,2.328664e+01,2.327955e+01,4.170295
113.05,8,303,2.328447e+01,2.327738e+01,4.264097
113.10,8,304,2.328230e+01,2.327520e+01,4.274891
113.15,8,294,2.328013e+01,2.327302e+01,4.176904
113.20,8,288,2.327795e+01,2.327084e+01,4.118318
113.25,8,295,2.327577e+01,2.326865e+01,4.182012
113.30,8,299,2.327359e+01,2.326647e+01,4.228953
113.35,8,295,2.327140e+01,2.326427e+01,4.187650
113.40,8,294,2.326921e+01,2.326208e+01,4.174580
113.45,8,295,2.326702e+01,2.325988e+01,4.189551
113.50,8,302,2.326482e+01,2.325768e+01,4.249426
113.55,8,301,2.326262e+01,2.325548e+01,4.241638
113.60,8,300,2.326042e+01,2.325327e+01,4.268065
113.65,8,303,2.325822e+01,2.325106e+01,4.264025
113.70,8,307,2.325601e+01,2.324884e+01,4.309641
113.75,8,298,2.325380e+01,2.324663e+01,4.219538
113.80,8,293,2.325158e+01,2.324441e+01,4.169729
113.85,8,300,2.324936e+01,2.324218e+01,4.245711
113.90,8,298,2.324714e+01,2.323996e+01,4.211632
113.95,8,291,2.324492e+01,2.323773e+01,4.144195
114.00,8,298,2.324269e+01,2.323550e+01,4.219368
114.05,8,301,2.324046e+01,2.323326e+01,4.245167
114.10,8,299,2.323823e+01,2.323102e+01,4.227127
114.15,8,304,2.323599e+01,2.322878e+01,4.273218
114.20,8,309,2.323375e+01,2.322654e+01,4.327595
114.25,8,305,2.323151e+01,2.322429e+01,4.283069
114.30,8,299,2.322926e+01,2.322204e+01,4.222330
114.35,8,293,2.322701e+01,2.321978e+01,4.160107
114.40,8,295,2.322476e+01,2.321753e+01,4.188704
114.45,8,296,2.322251e+01,2.321527e+01,4.199410
114.50,8,300,2.322025e+01,2.321300e+01,4.237513
114.55,8,302,2.321799e+01,2.321074e+01,4.252616
114.60,8,302,2.321572e+01,2.320846e+01,4.256094
114.65,8,299,2.321345e+01,2.320619e+01,4.230870
114.70,8,287,2.321118e+01,2.320391e+01,4.101390
114.75,8,295,2.320891e+01,2.320163e+01,4.185890
114.80,8,294,2.320663e+01,2.319935e+01,4.174538
114.85,8,288,2.320435e+01,2.319706e+01,4.114382
114.90,8,288,2.320207e+01,2.319477e+01,4.120874
114.95,8,286,2.319978e+01,2.319248e+01,4.098412
115.00,8,285,2.319749e+01,2.319018e+01,4.085045
115.05,8,286,2.319520e+01,2.318788e+01,4.093932
115.10,8,287,2.319290e+01,2.318558e+01,4.106752
115.15,8,288,2.319061e+01,2.318328e+01,4.115165
115.20,8,291,2.318830e+01,2.318097e+01,4.149748
115.25,8,297,2.318600e+01,2.317866e+01,4.203035
115.30,8,298,2.318369e+01,2.317634e+01,4.211953
115.35,8,300,2.318138e+01,2.317403e+01,4.233602
115.40,8,293,2.317907e+01,2.317171e+01,4.165692
115.45,8,288,2.317675e+01,2.316939e+01,4.117368
115.50,8,294,2.317443e+01,2.316706e+01,4.182696
115.55,8,302,2.317211e+01,2.316473e+01,4.256296
115.60,8,304,2.316978e+01,2.316240e+01,4.273280
115.65,8,298,2.316746e+01,2.316007e+01,4.228967
115.70,8,290,2.316512e+01,2.315773e+01,4.138686
115.75,8,290,2.316279e+01,2.315539e+01,4.140629
115.80,8,297,2.316045e+01,2.315305e+01,4.214547
115.85,8,301,2.315811e+01,2.315070e+01,4.243550
115.90,8,298,2.315577e+01,2.314835e+01,4.215446
115.95,8,290,2.315342e+01,2.314600e+01,4.139055
116.00,8,290,2.315107e+01,2.314364e+01,4.141571
116.05,8,290,2.314872e+01,2.314128e+01,4.145031
116.10,8,291,2.314636e+01,2.313892e+01,4.151663
116.15,8,292,2.314400e+01,2.313655e+01,4.167789
116.20,8,293,2.314164e+01,2.313418e+01,4.171386
116.25,8,291,2.313928e+01,2.313181e+01,4.154209
116.30,8,296,2.313691e+01,2.312944e+01,4.202469
116.35,8,298,2.313454e+01,2.312706e+01,4.220025
116.40,8,294,2.313216e+01,2.312468e+01,4.176979
116.45,8,292,2.312979e+01,2.312230e+01,4.154340
116.50,8,295,2.312741e+01,2.311991e+01,4.188371
116.55,8,293,2.312502e+01,2.311752e+01,4.171083
116.60,8,291,2.312264e+01,2.311513e+01,4.144575
116.65,8,298,2.312025e+01,2.311273e+01,4.208974
116.70,8,293,2.311786e+01,2.311034e+01,4.164452
116.75,8,297,2.311546e+01,2.310794e+01,4.208859
116.80,8,302,2.311307e+01,2.310553e+01,4.254675
116.85,8,299,2.311067e+01,2.310312e+01,4.223594
116.90,8,297,2.310826e+01,2.310071e+01,4.205003
116.95,8,291,2.310586e+01,2.309830e+01,4.143971
117.00,8,295,2.310345e+01,2.309588e+01,4.184806
117.05,8,297,2.310103e+01,2.309346e+01,4.206014
117.10,8,297,2.309862e+01,2.309104e+01,4.216095
117.15,8,290,2.309620e+01,2.308861e+01,4.138348
117.20,8,299,2.309378e+01,2.308619e+01,4.226106
117.25,8,303,2.309136e+01,2.308375e+01,4.265817
117.30,8,297,2.308893e+01,2.308132e+01,4.203996
117.35,8,292,2.308650e+01,2.307888e+01,4.154450
117.40,8,296,2.308407e+01,2.307644e+01,4.197298
117.45,8,299,2.308163e+01,2.307400e+01,4.227512
117.50,8,293,2.307919e+01,2.307155e+01,4.164341
117.55,8,290,2.307675e+01,2.306911e+01,4.144176
117.60,8,290,2.307431e+01,2.306665e+01,4.140412
117.65,8,295,2.307186e+01,2.306420e+01,4.187657
117.70,8,301,2.306941e+01,2.306174e+01,4.252387
117.75,8,298,2.306696e+01,2.305928e+01,4.216225
117.80,8,296,2.306450e+01,2.305682e+01,4.195442
117.85,8,297,2.306204e+01,2.305435e+01,4.203677
117.90,8,295,2.305958e+01,2.305188e+01,4.189180
117.95,8,290,2.305711e+01,2.304941e+01,4.147582
118.00,8,291,2.305465e+01,2.304693e+01,4.149238
118.05,8,302,2.305217e+01,2.304445e+01,4.259201
118.10,8,296,2.304970e+01,2.304197e+01,4.196573
118.15,8,298,2.304722e+01,2.303949e+01,4.220795
118.20,8,297,2.304474e+01,2.303700e+01,4.205664
118.25,8,301,2.304226e+01,2.303451e+01,4.247283
118.30,8,304,2.303978e+01,2.303202e+01,4.277617
118.35,8,304,2.303729e+01,2.302952e+01,4.280117
118.40,8,291,2.303480e+01,2.302702e+01,4.145811
118.45,8,302,2.303230e+01,2.302452e+01,4.254586
118.50,8,300,2.302981e+01,2.302201e+01,4.236592
118.55,8,290,2.302731e+01,2.301951e+01,4.132399
118.60,8,292,2.302481e+01,2.301699e+01,4.154433
118.65,8,291,2.302230e+01,2.301448e+01,4.150370
118.70,8,288,2.301979e+01,2.301196e+01,4.117967
118.75,8,294,2.301728e+01,2.300944e+01,4.174502
118.80,8,295,2.301477e+01,2.300692e+01,4.191643
118.85,8,304,2.301225e+01,2.300440e+01,4.271478
118.90,8,302,2.300973e+01,2.300187e+01,4.255328
118.95,8,290,2.300721e+01,2.299934e+01,4.136057
119.00,8,289,2.300468e+01,2.299680e+01,4.124580
119.05,8,291,2.300215e+01,2.299426e+01,4.150322
119.10,8,293,2.299962e+01,2.299172e+01,4.170354
119.15,8,294,2.299709e+01,2.298918e+01,4.179660
119.20,8,302,2.299455e+01,2.298664e+01,4.321447
119.25,8,304,2.299201e+01,2.298409e+01,4.279179
119.30,8,295,2.298947e+01,2.298154e+01,4.186234
119.35,8,296,2.298693e+01,2.297899e+01,4.202705
119.40,8,290,2.298438e+01,2.297643e+01,4.139436
119.45,8,297,2.298183e+01,2.297387e+01,4.207510
119.50,8,301,2.297927e+01,2.297131e+01,4.248648
119.55,8,299,2.297672e+01,2.296875e+01,4.232057
119.60,8,298,2.297416e+01,2.296618e+01,4.217961
119.65,8,295,2.297159e+01,2.296361e+01,4.193049
119.70,8,290,2.296903e+01,2.296104e+01,4.134571
119.75,8,298,2.296646e+01,2.295846e+01,4.221193
119.80,8,298,2.296389e+01,2.295588e+01,4.223212
119.85,8,299,2.296132e+01,2.295330e+01,4.228835
119.90,8,296,2.295874e+01,2.295072e+01,4.194958
119.95,8,293,2.295616e+01,2.294813e+01,4.161335
120.00,8,291,2.295358e+01,2.294554e+01,4.146136
120.05,8,293,2.295100e+01,2.294295e+01,4.170084
120.10,8,301,2.294841e+01,2.294036e+01,4.257039
120.15,8,294,2.294582e+01,2.293776e+01,4.179149
120.20,8,308,2.294323e+01,2.293516e+01,4.318237
120.25,8,298,2.294063e+01,2.293256e+01,4.217475
120.30,8,295,2.293803e+01,2.292995e+01,4.187347
120.35,8,292,2.293543e+01,2.292734e+01,4.160761
120.40,8,292,2.293283e+01,2.292473e+01,4.158821
120.45,8,286,2.293022e+01,2.292211e+01,4.104369
120.50,8,294,2.292761e+01,2.291950e+01,4.176530
120.55,8,278,2.292500e+01,2.291688e+01,4.014378
120.60,8,293,2.292238e+01,2.291425e+01,4.168717
120.65,8,295,2.291976e+01,2.291163e+01,4.184933
120.70,8,289,2.291714e+01,2.290900e+01,4.121485
120.75,8,290,2.291452e+01,2.290637e+01,4.131180
120.80,8,294,2.291189e+01,2.290373e+01,4.176902
120.85,8,297,2.290926e+01,2.290110e+01,4.202732
120.90,8,297,2.290663e+01,2.289845e+01,4.205645
120.95,8,303,2.290399e+01,2.289581e+01,4.262043
121.00,8,301,2.290136e+01,2.289317e+01,4.245515
121.05,8,296,2.289872e+01,2.289052e+01,4.197252
121.10,8,293,2.289607e+01,2.288786e+01,4.168376
121.15,8,296,2.289343e+01,2.288521e+01,4.195882
121.20,8,292,2.289078e+01,2.288255e+01,4.161094
121.25,8,293,2.288813e+01,2.287989e+01,4.167890
121.30,8,295,2.288547e+01,2.287723e+01,4.184945
121.35,8,294,2.288282e+01,2.287456e+01,4.172217
121.40,8,294,2.288016e+01,2.287190e+01,4.173994
121.45,8,292,2.287749e+01,2.286923e+01,4.155354
121.50,8,303,2.287483e+01,2.286655e+01,4.266090
121.55,8,302,2.287216e+01,2.286388e+01,4.262247
121.60,8,300,2.286949e+01,2.286120e+01,4.232809
121.65,8,297,2.286682e+01,2.285852e+01,4.201083
121.70,8,295,2.286414e+01,2.285584e+01,4.181673
121.75,8,291,2.286146e+01,2.285315e+01,4.148827
121.80,8,299,2.285878e+01,2.285046e+01,4.225500
121.85,8,296,2.285609e+01,2.284777e+01,4.194095
121.90,8,296,2.285341e+01,2.284508e+01,4.193345
121.95,8,297,2.285072e+01,2.284238e+01,4.199764
122.00,8,294,2.284802e+01,2.283968e+01,4.170153
122.05,8,296,2.284533e+01,2.283698e+01,4.198214
122.10,8,297,2.284263e+01,2.283427e+01,4.208221
122.15,8,292,2.283993e+01,2.283157e+01,4.156841
122.20,8,292,2.283723e+01,2.282886e+01,4.154593
122.25,8,291,2.283452e+01,2.282614e+01,4.152178
122.30,8,284,2.283181e+01,2.282343e+01,4.077724
122.35,8,294,2.282910e+01,2.282071e+01,4.174154
122.40,8,296,2.282639e+01,2.281799e+01,4.194189
122.45,8,301,2.282367e+01,2.281526e+01,4.245830
122.50,8,304,2.282095e+01,2.281254e+01,4.276469
122.55,8,304,2.281823e+01,2.280981e+01,4.274032
122.60,8,302,2.281550e+01,2.280707e+01,4.256098
122.65,8,294,2.281277e+01,2.280434e+01,4.179213
122.70,8,298,2.281004e+01,2.280160e+01,4.217914
122.75,8,296,2.280731e+01,2.279886e+01,4.197893
122.80,8,290,2.280457e+01,2.279612e+01,4.131278
122.85,8,285,2.280183e+01,2.279337e+01,4.087066
122.90,8,294,2.279909e+01,2.279062e+01,4.171840
122.95,8,287,2.279635e+01,2.278787e+01,4.111548
123.00,8,293,2.279360e+01,2.278511e+01,4.169226
123.05,8,293,2.279085e+01,2.278236e+01,4.164872
123.10,8,296,2.278810e+01,2.277960e+01,4.194321
123.15,8,295,2.278534e+01,2.277683e+01,4.187191
123.20,8,294,2.278258e+01,2.277407e+01,4.169319
123.25,8,289,2.277982e+01,2.277130e+01,4.125582
123.30,8,292,2.277706e+01,2.276853e+01,4.153514
123.35,8,300,2.277429e+01,2.276576e+01,4.232995
123.40,8,297,2.277153e+01,2.276298e+01,4.206367
123.45,8,297,2.276875e+01,2.276020e+01,4.206312
123.50,8,295,2.276598e+01,2.275742e+01,4.193938
123.55,8,301,2.276320e+01,2.275463e+01,4.242591
123.60,8,298,2.276042e+01,2.275185e+01,4.213754
123.65,8,302,2.275764e+01,2.274906e+01,4.252665
123.70,8,303,2.275486e+01,2.274626e+01,4.266395
123.75,8,307,2.275207e+01,2.274347e+01,4.304910
123.80,8,307,2.274928e+01,2.274067e+01,4.312645
123.85,8,309,2.274649e+01,2.273787e+01,4.324601
123.90,8,306,2.274369e+01,2.273507e+01,4.291895
123.95,8,300,2.274089e+01,2.273226e+01,4.239629
124.00,8,302,2.273809e+01,2.272945e+01,4.258412
124.05,8,296,2.273529e+01,2.272664e+01,4.198850
124.10,8,291,2.273248e+01,2.272383e+01,4.152650
124.15,8,286,2.272967e+01,2.272101e+01,4.098223
124.20,8,291,2.272686e+01,2.271819e+01,4.146530
124.25,8,294,2.272405e+01,2.271537e+01,4.176227
124.30,8,292,2.272123e+01,2.271255e+01,4.155028
124.35,8,296,2.271841e+01,2.270972e+01,4.195920
124.40,8,302,2.271559e+01,2.270689e+01,4.267121
124.45,8,303,2.271276e+01,2.270406e+01,4.264203
124.50,8,295,2.270993e+01,2.270122e+01,4.191217
124.55,8,294,2.270710e+01,2.269839e+01,4.174103
124.60,8,294,2.270427e+01,2.269554e+01,4.174983
124.65,8,294,2.270143e+01,2.269270e+01,4.178888
124.70,8,296,2.269860e+01,2.268986e+01,4.192438
124.75,8,295,2.269576e+01,2.268701e+01,4.184559
124.80,8,294,2.269291e+01,2.268416e+01,4.172736
124.85,8,291,2.269007e+01,2.268130e+01,4.143885
124.90,8,292,2.268722e+01,2.267845e+01,4.158298
124.95,8,292,2.268436e+01,2.267559e+01,4.161066
125.00,8,294,2.268151e+01,2.267273e+01,4.181035
125.05,8,294,2.267865e+01,2.266986e+01,4.179916
125.10,8,298,2.267579e+01,2.266700e+01,4.226115
125.15,8,296,2.267293e+01,2.266413e+01,4.280259
125.20,8,294,2.267007e+01,2.266126e+01,4.184860
125.25,8,296,2.266720e+01,2.265838e+01,4.202050
125.30,8,293,2.266433e+01,2.265551e+01,4.170974
125.35,8,294,2.266146e+01,2.265263e+01,4.176231
125.40,8,307,2.265858e+01,2.264975e+01,4.304954
125.45,8,308,2.265570e+01,2.264686e+01,4.317337
125.50,8,304,2.265282e+01,2.264397e+01,4.282521
125.55,8,302,2.264994e+01,2.264108e+01,4.255027
125.60,8,297,2.264705e+01,2.263819e+01,4.206188
125.65,8,298,2.264416e+01,2.263530e+01,4.212531
125.70,8,284,2.264127e+01,2.263240e+01,4.082641
125.75,8,297,2.263838e+01,2.262950e+01,4.209069
125.80,8,297,2.263548e+01,2.262659e+01,4.221086
125.85,8,298,2.263258e+01,2.262369e+01,4.213360
125.90,8,300,2.262968e+01,2.262078e+01,4.237315
125.95,8,296,2.262678e+01,2.261787e+01,4.196623
126.00,8,294,2.262387e+01,2.261495e+01,4.181822
126.05,8,296,2.262096e+01,2.261204e+01,4.202050
126.10,8,296,2.261805e+01,2.260911e+01,4.200847
126.15,8,296,2.261513e+01,2.260619e+01,4.192513
126.20,8,296,2.261221e+01,2.260327e+01,4.193061
126.25,8,294,2.260929e+01,2.260034e+01,4.185753
126.30,8,291,2.260637e+01,2.259741e+01,4.152984
126.35,8,292,2.260345e+01,2.259448e+01,4.154611
126.40,8,292,2.260052e+01,2.259154e+01,4.158520
126.45,8,288,2.259759e+01,2.258860e+01,4.118781
126.50,8,296,2.259465e+01,2.258566e+01,4.200319
126.55,8,301,2.259172e+01,2.258272e+01,4.254115
126.60,8,293,2.258878e+01,2.257977e+01,4.169681
126.65,8,286,2.258584e+01,2.257682e+01,4.099864
126.70,8,290,2.258289e+01,2.257387e+01,4.136008
126.75,8,293,2.257995e+01,2.257092e+01,4.167501
126.80,8,294,2.257700e+01,2.256796e+01,4.175312
126.85,8,303,2.257405e+01,2.256500e+01,4.266972
126.90,8,304,2.257109e+01,2.256204e+01,4.280885
126.95,8,296,2.256813e+01,2.255908e+01,4.198499
127.00,8,287,2.256517e+01,2.255611e+01,4.156885
127.05,8,293,2.256221e+01,2.255314e+01,4.275376
127.10,8,289,2.255925e+01,2.255017e+01,4.318112
127.15,8,293,2.255628e+01,2.254719e+01,4.268677
127.20,8,302,2.255331e+01,2.254421e+01,4.280372
127.25,8,310,2.255034e+01,2.254123e+01,4.392326
127.30,8,308,2.254736e+01,2.253825e+01,4.445001
127.35,8,298,2.254438e+01,2.253527e+01,4.234214
127.40,8,296,2.254140e+01,2.253228e+01,4.255502
127.45,8,298,2.253842e+01,2.252929e+01,4.231962
127.50,8,297,2.253543e+01,2.252630e+01,4.220714
127.55,8,301,2.253245e+01,2.252330e+01,4.260519
127.60,8,304,2.252945e+01,2.252031e+01,4.286110
127.65,8,303,2.252646e+01,2.251731e+01,4.278645
127.70,8,293,2.252347e+01,2.251430e+01,4.214479
127.75,8,296,2.252047e+01,2.251130e+01,4.279967
127.80,8,301,2.251747e+01,2.250829e+01,4.261897
127.85,8,290,2.251446e+01,2.250528e+01,4.149993
127.90,8,286,2.251146e+01,2.250227e+01,4.174436
127.95,8,293,2.250845e+01,2.249926e+01,4.181889
128.00,8,293,2.250544e+01,2.249624e+01,4.271773
128.05,8,295,2.250242e+01,2.249322e+01,4.246400
128.10,8,297,2.249940e+01,2.249019e+01,4.211899
128.15,8,292,2.249639e+01,2.248717e+01,4.159569
128.20,8,293,2.249336e+01,2.248414e+01,4.163873
128.25,8,294,2.249034e+01,2.248111e+01,4.175459
128.30,8,293,2.248731e+01,2.247808e+01,4.167603
128.35,8,281,2.248428e+01,2.247504e+01,4.052993
128.40,8,294,2.248125e+01,2.247200e+01,4.173620
128.45,8,295,2.247821e+01,2.246896e+01,4.195526
128.50,8,291,2.247518e+01,2.246592e+01,4.144224
128.55,8,290,2.247214e+01,2.246287e+01,4.136620
128.60,8,287,2.246909e+01,2.245982e+01,4.104628
128.65,8,296,2.246605e+01,2.245677e+01,4.411082
128.70,8,297,2.246300e+01,2.245371e+01,4.301452
128.75,8,299,2.245995e+01,2.245066e+01,4.386660
128.80,8,303,2.245690e+01,2.244760e+01,4.292540
128.85,8,289,2.245384e+01,2.244454e+01,4.210159
128.90,8,292,2.245078e+01,2.244147e+01,4.175958
128.95,8,295,2.244772e+01,2.243840e+01,4.244639
129.00,8,291,2.244466e+01,2.243533e+01,4.167985
129.05,8,294,2.244159e+01,2.243226e+01,4.256354
129.10,8,302,2.243853e+01,2.242918e+01,4.355826
129.15,8,305,2.243545e+01,2.242610e+01,4.362931
129.20,8,304,2.243238e+01,2.242302e+01,4.439400
129.25,8,304,2.242930e+01,2.241994e+01,4.380102
129.30,8,304,2.242623e+01,2.241686e+01,4.305544
129.35,8,302,2.242314e+01,2.241377e+01,4.273358
129.40,8,282,2.242006e+01,2.241068e+01,4.075153
129.45,8,286,2.241697e+01,2.240758e+01,4.120479
129.50,8,292,2.241389e+01,2.240449e+01,4.169652
129.55,8,291,2.241079e+01,2.240139e+01,4.161596
129.60,8,296,2.240770e+01,2.239829e+01,4.208701
129.65,8,301,2.240460e+01,2.239518e+01,4.256901
129.70,8,297,2.240150e+01,2.239208e+01,4.221595
129.75,8,300,2.239840e+01,2.238897e+01,4.248925
129.80,8,293,2.239530e+01,2.238586e+01,4.179138
129.85,8,294,2.239219e+01,2.238274e+01,4.191713
129.90,8,296,2.238908e+01,2.237963e+01,4.213773
129.95,8,295,2.238597e+01,2.237651e+01,4.206634
130.00,8,301,2.238285e+01,2.237339e+01,4.265828
130.05,8,302,2.237974e+01,2.237026e+01,4.279586
130.10,8,301,2.237662e+01,2.236714e+01,4.268352
130.15,8,299,2.237349e+01,2.236401e+01,4.250395
130.20,8,296,2.237037e+01,2.236088e+01,4.216681
130.25,8,298,2.236724e+01,2.235775e+01,4.236015
130.30,8,298,2.236411e+01,2.235461e+01,4.233648
130.35,8,292,2.236098e+01,2.235147e+01,4.167450
130.40,8,291,2.235784e+01,2.234833e+01,4.265777
130.45,8,294,2.235471e+01,2.234519e+01,4.279009
130.50,8,297,2.235157e+01,2.234204e+01,4.290553
130.55,8,295,2.234842e+01,2.233889e+01,4.196705
130.60,8,297,2.234528e+01,2.233574e+01,4.217266
130.65,8,301,2.234213e+01,2.233259e+01,4.256885
130.70,8,300,2.233898e+01,2.232943e+01,4.253837
130.75,8,291,2.233583e+01,2.232627e+01,4.201079
130.80,8,301,2.233267e+01,2.232311e+01,4.327735
130.85,8,304,2.232951e+01,2.231995e+01,4.291722
130.90,8,302,2.232635e+01,2.231678e+01,4.272782
130.95,8,296,2.232319e+01,2.231361e+01,4.275341
131.00,8,296,2.232002e+01,2.231044e+01,4.203337
131.05,8,294,2.231686e+01,2.230726e+01,4.269364
131.10,8,293,2.231369e+01,2.230408e+01,4.182530
131.15,8,304,2.231051e+01,2.230090e+01,4.293627
131.20,8,301,2.230734e+01,2.229772e+01,4.266917
131.25,8,295,2.230416e+01,2.229454e+01,4.367912
131.30,8,296,2.230098e+01,2.229135e+01,4.290290
131.35,8,298,2.229779e+01,2.228816e+01,4.233465
131.40,8,295,2.229461e+01,2.228497e+01,4.204683
131.45,8,295,2.229142e+01,2.228177e+01,4.198297
131.50,8,292,2.228823e+01,2.227857e+01,4.172311
131.55,8,306,2.228503e+01,2.227537e+01,4.313670
131.60,8,294,2.228184e+01,2.227217e+01,4.198137
131.65,8,303,2.227864e+01,2.226897e+01,4.283316
131.70,8,289,2.227544e+01,2.226576e+01,4.144007
131.75,8,296,2.227223e+01,2.226255e+01,4.213457
131.80,8,287,2.226903e+01,2.225933e+01,4.118730
131.85,8,292,2.226582e+01,2.225612e+01,4.179917
131.90,8,303,2.226261e+01,2.225290e+01,4.274833
131.95,8,305,2.225939e+01,2.224968e+01,4.300727
132.00,8,304,2.225618e+01,2.224645e+01,4.297475
132.05,8,291,2.225296e+01,2.224322e+01,4.169319
132.10,8,299,2.224973e+01,2.223999e+01,4.244889
132.15,8,304,2.224651e+01,2.223676e+01,4.496398
132.20,8,296,2.224328e+01,2.223353e+01,4.442901
132.25,8,289,2.224005e+01,2.223029e+01,4.236715
132.30,8,296,2.223682e+01,2.222705e+01,4.309142
132.35,8,296,2.223359e+01,2.222381e+01,4.271981
132.40,8,289,2.223035e+01,2.222056e+01,4.126833
132.45,8,291,2.222711e+01,2.221732e+01,4.142692
132.50,8,297,2.222387e+01,2.221407e+01,4.208926
132.55,8,296,2.222062e+01,2.221082e+01,4.189585
132.60,8,298,2.221738e+01,2.220756e+01,4.210906
132.65,8,292,2.221413e+01,2.220431e+01,4.156054
132.70,8,297,2.221088e+01,2.220105e+01,4.202851
132.75,8,296,2.220762e+01,2.219779e+01,4.201854
132.80,8,294,2.220436e+01,2.219452e+01,4.174006
132.85,8,294,2.220110e+01,2.219126e+01,4.173805
132.90,8,298,2.219784e+01,2.218799e+01,4.225569
132.95,8,301,2.219458e+01,2.218472e+01,4.246167
133.00,8,295,2.219131e+01,2.218144e+01,4.190628
133.05,8,292,2.218804e+01,2.217816e+01,4.162916
133.10,8,292,2.218477e+01,2.217488e+01,4.151331
133.15,8,290,2.218149e+01,2.217160e+01,4.133797
133.20,8,286,2.217821e+01,2.216832e+01,4.092155
133.25,8,287,2.217493e+01,2.216503e+01,4.112107
133.30,8,300,2.217165e+01,2.216174e+01,4.242818
133.35,8,304,2.216837e+01,2.215844e+01,4.281114
133.40,8,302,2.216508e+01,2.215515e+01,4.255559
133.45,8,298,2.216179e+01,2.215185e+01,4.218803
133.50,8,297,2.215850e+01,2.214855e+01,4.207181
133.55,8,300,2.215520e+01,2.214525e+01,4.237002
133.60,8,299,2.215190e+01,2.214194e+01,4.226620
133.65,8,297,2.214860e+01,2.213864e+01,4.215781
133.70,8,296,2.214530e+01,2.213533e+01,4.199751
133.75,8,294,2.214200e+01,2.213201e+01,4.175724
133.80,8,298,2.213869e+01,2.212870e+01,4.208427
133.85,8,292,2.213538e+01,2.212538e+01,4.158566
133.90,8,288,2.213207e+01,2.212206e+01,4.116478
133.95,8,296,2.212875e+01,2.211874e+01,4.195644
134.00,8,300,2.212543e+01,2.211541e+01,4.238383
134.05,8,295,2.212211e+01,2.211208e+01,4.183889
134.10,8,288,2.211879e+01,2.210875e+01,4.111558
134.15,8,295,2.211546e+01,2.210542e+01,4.181869
134.20,8,295,2.211214e+01,2.210208e+01,4.184862
134.25,8,295,2.210880e+01,2.209874e+01,4.188984
134.30,8,299,2.210547e+01,2.209540e+01,4.232786
134.35,8,297,2.210214e+01,2.209206e+01,4.211619
134.40,8,299,2.209880e+01,2.208871e+01,4.224864
134.45,8,299,2.209546e+01,2.208536e+01,4.224848
134.50,8,291,2.209211e+01,2.208201e+01,4.233377
134.55,8,298,2.208877e+01,2.207865e+01,4.368768
134.60,8,296,2.208542e+01,2.207530e+01,4.214075
134.65,8,297,2.208207e+01,2.207194e+01,4.219580
134.70,8,303,2.207872e+01,2.206858e+01,4.279165
134.75,8,296,2.207536e+01,2.206521e+01,4.210709
134.80,8,301,2.207200e+01,2.206184e+01,4.260068
134.85,8,295,2.206864e+01,2.205847e+01,4.255121
134.90,8,292,2.206528e+01,2.205510e+01,4.262327
134.95,8,296,2.206191e+01,2.205173e+01,4.212457
135.00,8,291,2.205854e+01,2.204835e+01,4.157737
135.05,8,285,2.205517e+01,2.204497e+01,4.104737
135.10,8,285,2.205180e+01,2.204159e+01,4.184577
135.15,8,292,2.204843e+01,2.203820e+01,4.211477
135.20,8,292,2.204505e+01,2.203482e+01,4.170694
135.25,8,289,2.204167e+01,2.203143e+01,4.147555
135.30,8,284,2.203828e+01,2.202804e+01,4.405221
135.35,8,289,2.203490e+01,2.202464e+01,4.306257
135.40,8,297,2.203151e+01,2.202124e+01,4.291796
135.45,8,292,2.202812e+01,2.201785e+01,4.167693
135.50,8,301,2.202472e+01,2.201444e+01,4.260271
135.55,8,296,2.202133e+01,2.201104e+01,4.207726
135.60,8,298,2.201793e+01,2.200763e+01,4.228435
135.65,8,293,2.201453e+01,2.200423e+01,4.171738
135.70,8,299,2.201113e+01,2.200081e+01,4.240385
135.75,8,301,2.200772e+01,2.199740e+01,4.260553
135.80,8,299,2.200431e+01,2.199398e+01,4.243269
135.85,8,297,2.200090e+01,2.199056e+01,4.213447
135.90,8,299,2.199749e+01,2.198714e+01,4.232649
135.95,8,299,2.199407e+01,2.198371e+01,4.229891
136.00,8,289,2.199065e+01,2.198029e+01,4.127210
136.05,8,291,2.198723e+01,2.197686e+01,4.146039
136.10,8,302,2.198381e+01,2.197343e+01,4.259150
136.15,8,304,2.198038e+01,2.196999e+01,4.271396
136.20,8,301,2.197696e+01,2.196655e+01,4.245441
136.25,8,289,2.197352e+01,2.196311e+01,4.132105
136.30,8,293,2.197009e+01,2.195967e+01,4.166933
136.35,8,299,2.196666e+01,2.195623e+01,4.228234
136.40,8,307,2.196322e+01,2.195278e+01,4.311866
136.45,8,302,2.195978e+01,2.194933e+01,4.260261
136.50,8,290,2.195633e+01,2.194588e+01,4.142974
136.55,8,289,2.195289e+01,2.194243e+01,4.128411
136.60,8,289,2.194944e+01,2.193897e+01,4.130916
136.65,8,293,2.194599e+01,2.193551e+01,4.167982
136.70,8,291,2.194254e+01,2.193205e+01,4.144444
136.75,8,281,2.193908e+01,2.192859e+01,4.046336
136.80,8,299,2.193562e+01,2.192512e+01,4.224745
136.85,8,303,2.193216e+01,2.192165e+01,4.269160
136.90,8,302,2.192870e+01,2.191818e+01,4.261440
136.95,8,296,2.192523e+01,2.191471e+01,4.192300
137.00,8,295,2.192176e+01,2.191123e+01,4.184845
137.05,8,299,2.191829e+01,2.190776e+01,4.229457
137.10,8,294,2.191482e+01,2.190427e+01,4.177873
137.15,8,302,2.191135e+01,2.190079e+01,4.263482
137.20,8,297,2.190787e+01,2.189730e+01,4.218634
137.25,8,298,2.190439e+01,2.189382e+01,4.215057
137.30,8,295,2.190090e+01,2.189032e+01,4.293050
137.35,8,291,2.189742e+01,2.188683e+01,4.229498
137.40,8,290,2.189393e+01,2.188334e+01,4.147504
137.45,8,290,2.189044e+01,2.187984e+01,4.200158
137.50,8,301,2.188695e+01,2.187634e+01,4.260436
137.55,8,303,2.188345e+01,2.187283e+01,4.277759
137.60,8,304,2.187995e+01,2.186933e+01,4.289467
137.65,8,298,2.187645e+01,2.186582e+01,4.225784
137.70,8,292,2.187295e+01,2.186231e+01,4.172684
137.75,8,293,2.186944e+01,2.185879e+01,4.183983
137.80,8,287,2.186594e+01,2.185528e+01,4.117762
137.85,8,295,2.186243e+01,2.185176e+01,4.336692
137.90,8,297,2.185891e+01,2.184823e+01,4.270460
137.95,8,304,2.185540e+01,2.184471e+01,4.293114
138.00,8,303,2.185188e+01,2.184118e+01,4.370602
138.05,8,295,2.184836e+01,2.183765e+01,4.302564
138.10,8,300,2.184484e+01,2.183412e+01,4.327179
138.15,8,295,2.184131e+01,2.183059e+01,4.263635
138.20,8,289,2.183778e+01,2.182705e+01,4.136605
138.25,8,286,2.183425e+01,2.182351e+01,4.105899
138.30,8,292,2.183072e+01,2.181997e+01,4.170924
138.35,8,300,2.182718e+01,2.181642e+01,4.253614
138.40,8,302,2.182365e+01,2.181288e+01,4.268451
138.45,8,302,2.182011e+01,2.180933e+01,4.265579
138.50,8,302,2.181656e+01,2.180577e+01,4.309589
138.55,8,297,2.181302e+01,2.180222e+01,4.216398
138.60,8,302,2.180947e+01,2.179866e+01,4.273458
138.65,8,295,2.180592e+01,2.179510e+01,4.243804
138.70,8,295,2.180237e+01,2.179154e+01,4.284353
138.75,8,298,2.179881e+01,2.178798e+01,4.208372
138.80,8,310,2.179525e+01,2.178441e+01,4.333035
138.85,8,310,2.179169e+01,2.178084e+01,4.331293
138.90,8,306,2.178813e+01,2.177727e+01,4.296922
138.95,8,304,2.178457e+01,2.177369e+01,4.273123
139.00,8,303,2.178100e+01,2.177012e+01,4.257208
139.05,8,302,2.177743e+01,2.176654e+01,4.251977
139.10,8,289,2.177385e+01,2.176296e+01,4.121202
139.15,8,297,2.177028e+01,2.175937e+01,4.199687
139.20,8,302,2.176670e+01,2.175579e+01,4.257272
139.25,8,289,2.176312e+01,2.175220e+01,4.129911
139.30,8,298,2.175954e+01,2.174861e+01,4.287278
139.35,8,300,2.175596e+01,2.174501e+01,4.418006
139.40,8,298,2.175237e+01,2.174142e+01,4.338087
139.45,8,300,2.174878e+01,2.173782e+01,4.359767
139.50,8,296,2.174519e+01,2.173422e+01,4.265794
139.55,8,297,2.174159e+01,2.173062e+01,4.302343
139.60,8,286,2.173799e+01,2.172701e+01,4.201852
139.65,8,291,2.173439e+01,2.172340e+01,4.203544
139.70,8,294,2.173079e+01,2.171979e+01,4.296841
139.75,8,304,2.172719e+01,2.171618e+01,4.403554
139.80,8,304,2.172358e+01,2.171257e+01,4.294520
139.85,8,292,2.171997e+01,2.170895e+01,4.196559
139.90,8,287,2.171636e+01,2.170533e+01,4.148676
139.95,8,294,2.171274e+01,2.170170e+01,4.372319
140.00,8,293,2.170913e+01,2.169808e+01,4.188554
140.05,8,304,2.170551e+01,2.169445e+01,4.340278
140.10,8,303,2.170189e+01,2.169082e+01,4.334215
140.15,8,296,2.169826e+01,2.168719e+01,4.322133
140.20,8,303,2.169463e+01,2.168355e+01,4.322584
140.25,8,302,2.169100e+01,2.167991e+01,4.274525
140.30,8,295,2.168737e+01,2.167627e+01,4.211821
140.35,8,300,2.168374e+01,2.167263e+01,4.258883
140.40,8,287,2.168010e+01,2.166898e+01,4.123611
140.45,8,296,2.167646e+01,2.166533e+01,4.215089
140.50,8,301,2.167282e+01,2.166168e+01,4.303188
140.55,8,299,2.166918e+01,2.165803e+01,4.242470
140.60,8,301,2.166553e+01,2.165437e+01,4.265859
140.65,8,300,2.166188e+01,2.165071e+01,4.395079
140.70,8,301,2.165823e+01,2.164705e+01,4.310289
140.75,8,298,2.165457e+01,2.164338e+01,4.279218
140.80,8,292,2.165092e+01,2.163972e+01,4.174517
140.85,8,292,2.164726e+01,2.163605e+01,4.178403
140.90,8,295,2.164360e+01,2.163238e+01,4.203387
140.95,8,300,2.163993e+01,2.162870e+01,4.317523
141.00,8,292,2.163626e+01,2.162502e+01,4.170772
141.05,8,298,2.163260e+01,2.162135e+01,4.345871
141.10,8,293,2.162892e+01,2.161766e+01,4.218956
141.15,8,293,2.162525e+01,2.161398e+01,4.285639
141.20,8,301,2.162157e+01,2.161029e+01,4.322585
141.25,8,299,2.161789e+01,2.160660e+01,4.231153
141.30,8,301,2.161421e+01,2.160291e+01,4.245459
141.35,8,295,2.161053e+01,2.159922e+01,4.191420
141.40,8,304,2.160684e+01,2.159552e+01,4.279069
141.45,8,305,2.160315e+01,2.159182e+01,4.402647
141.50,8,302,2.159946e+01,2.158812e+01,4.410024
141.55,8,299,2.159577e+01,2.158441e+01,4.256449
141.60,8,295,2.159207e+01,2.158071e+01,4.202781
141.65,8,295,2.158837e+01,2.157700e+01,4.240222
141.70,8,301,2.158467e+01,2.157329e+01,4.255317
141.75,8,305,2.158097e+01,2.156957e+01,4.302560
141.80,8,298,2.157726e+01,2.156586e+01,4.226070
141.85,8,293,2.157355e+01,2.156214e+01,4.178680
141.90,8,294,2.156984e+01,2.155842e+01,4.190946
141.95,8,290,2.156613e+01,2.155470e+01,4.155837
142.00,8,287,2.156241e+01,2.155097e+01,4.120420
142.05,8,285,2.155869e+01,2.154725e+01,4.098106
142.10,8,289,2.155497e+01,2.154352e+01,4.144352
142.15,8,299,2.155125e+01,2.153978e+01,4.242164
142.20,8,299,2.154752e+01,2.153605e+01,4.239645
142.25,8,293,2.154380e+01,2.153231e+01,4.186726
142.30,8,292,2.154007e+01,2.152857e+01,4.175074
142.35,8,294,2.153633e+01,2.152483e+01,4.198518
142.40,8,289,2.153260e+01,2.152108e+01,4.143309
142.45,8,293,2.152886e+01,2.151733e+01,4.185754
142.50,8,303,2.152512e+01,2.151358e+01,4.284867
142.55,8,297,2.152137e+01,2.150983e+01,4.220599
142.60,8,291,2.151763e+01,2.150607e+01,4.164417
142.65,8,291,2.151388e+01,2.150232e+01,4.163595
142.70,8,299,2.151013e+01,2.149856e+01,4.236612
142.75,8,303,2.150638e+01,2.149479e+01,4.304108
142.80,8,301,2.150262e+01,2.149103e+01,4.414671
142.85,8,292,2.149886e+01,2.148726e+01,4.202318
142.90,8,287,2.149510e+01,2.148349e+01,4.162595
142.95,8,292,2.149134e+01,2.147972e+01,4.243624
143.00,8,296,2.148758e+01,2.147594e+01,4.210689
143.05,8,292,2.148381e+01,2.147217e+01,4.169796
143.10,8,294,2.148004e+01,2.146839e+01,4.187382
143.15,8,294,2.147627e+01,2.146460e+01,4.375917
143.20,8,291,2.147249e+01,2.146082e+01,4.162318
143.25,8,289,2.146871e+01,2.145703e+01,4.215785
143.30,8,286,2.146493e+01,2.145324e+01,4.165021
143.35,8,292,2.146115e+01,2.144945e+01,4.171775
143.40,8,300,2.145737e+01,2.144565e+01,4.250561
143.45,8,295,2.145358e+01,2.144185e+01,4.204285
143.50,8,290,2.144979e+01,2.143805e+01,4.206514
143.55,8,295,2.144600e+01,2.143425e+01,4.204491
143.60,8,301,2.144220e+01,2.143045e+01,4.298941
143.65,8,301,2.143840e+01,2.142664e+01,4.327098
143.70,8,295,2.143460e+01,2.142283e+01,4.199882
143.75,8,291,2.143080e+01,2.141901e+01,4.159758
143.80,8,291,2.142700e+01,2.141520e+01,4.162802
143.85,8,287,2.142319e+01,2.141138e+01,4.118349
143.90,8,294,2.141938e+01,2.140756e+01,4.192985
143.95,8,291,2.141557e+01,2.140374e+01,4.158275
144.00,8,289,2.141175e+01,2.139991e+01,4.144167
144.05,8,293,2.140794e+01,2.139608e+01,4.187632
144.10,8,296,2.140412e+01,2.139225e+01,4.213542
144.15,8,295,2.140029e+01,2.138842e+01,4.200565
144.20,8,294,2.139647e+01,2.138458e+01,4.193039
144.25,8,293,2.139264e+01,2.138075e+01,4.186967
144.30,8,282,2.138881e+01,2.137691e+01,4.114553
144.35,8,291,2.138498e+01,2.137306e+01,4.251660
144.40,8,288,2.138115e+01,2.136922e+01,4.135578
144.45,8,285,2.137731e+01,2.136537e+01,4.151724
144.50,8,293,2.137347e+01,2.136152e+01,4.239105
144.55,8,294,2.136963e+01,2.135767e+01,4.294078
144.60,8,304,2.136579e+01,2.135381e+01,4.350037
144.65,8,302,2.136194e+01,2.134996e+01,4.271362
144.70,8,295,2.135809e+01,2.134610e+01,4.198986
144.75,8,293,2.135424e+01,2.134223e+01,4.237599
144.80,8,301,2.135038e+01,2.133837e+01,4.327826
144.85,8,304,2.134653e+01,2.133450e+01,4.404275
144.90,8,304,2.134267e+01,2.133064e+01,4.366952
144.95,8,297,2.133881e+01,2.132676e+01,4.267001
145.00,8,289,2.133494e+01,2.132289e+01,4.143463
145.05,8,293,2.133108e+01,2.131901e+01,4.217363
145.10,8,287,2.132721e+01,2.131514e+01,4.118716
145.15,8,299,2.132334e+01,2.131125e+01,4.304073
145.20,8,299,2.131946e+01,2.130737e+01,4.244231
145.25,8,291,2.131559e+01,2.130349e+01,4.157731
145.30,8,292,2.131171e+01,2.129960e+01,4.260587
145.35,8,291,2.130783e+01,2.129571e+01,4.199490
145.40,8,293,2.130395e+01,2.129181e+01,4.265252
145.45,8,292,2.130006e+01,2.128792e+01,4.173196
145.50,8,291,2.129617e+01,2.128402e+01,4.253531
145.55,8,291,2.129228e+01,2.128011e+01,4.163154
145.60,8,293,2.128839e+01,2.127621e+01,4.321038
145.65,8,293,2.128449e+01,2.127230e+01,4.184193
145.70,8,294,2.128059e+01,2.126840e+01,4.196766
145.75,8,291,2.127669e+01,2.126448e+01,4.235243
145.80,8,284,2.127279e+01,2.126057e+01,4.134629
145.85,8,289,2.126888e+01,2.125665e+01,4.198749
145.90,8,290,2.126498e+01,2.125273e+01,4.151451
145.95,8,287,2.126107e+01,2.124881e+01,4.120062
146.00,8,286,2.125715e+01,2.124489e+01,4.108374
146.05,8,292,2.125324e+01,2.124096e+01,4.207336
146.10,8,296,2.124932e+01,2.123703e+01,4.280849
146.15,8,294,2.124540e+01,2.123310e+01,4.226312
146.20,8,297,2.124148e+01,2.122917e+01,4.288819
146.25,8,287,2.123755e+01,2.122523e+01,4.125347
146.30,8,290,2.123362e+01,2.122129e+01,4.148154
146.35,8,290,2.122969e+01,2.121735e+01,4.197403
146.40,8,286,2.122576e+01,2.121341e+01,4.239499
146.45,8,285,2.122182e+01,2.120946e+01,4.193656
146.50,8,294,2.121789e+01,2.120551e+01,4.233471
146.55,8,301,2.121395e+01,2.120156e+01,4.266281
146.60,8,298,2.121000e+01,2.119761e+01,4.284422
146.65,8,293,2.120606e+01,2.119365e+01,4.183649
146.70,8,288,2.120211e+01,2.118969e+01,4.202366
146.75,8,291,2.119816e+01,2.118573e+01,4.230198
146.80,8,292,2.119421e+01,2.118176e+01,4.288016
146.85,8,287,2.119025e+01,2.117780e+01,4.166402
146.90,8,301,2.118630e+01,2.117383e+01,4.258202
146.95,8,305,2.118234e+01,2.116986e+01,4.303825
147.00,8,302,2.117838e+01,2.116588e+01,4.266408
147.05,8,301,2.117441e+01,2.116191e+01,4.258677
147.10,8,303,2.117044e+01,2.115793e+01,4.289975
147.15,8,304,2.116647e+01,2.115395e+01,4.290458
147.20,8,301,2.116250e+01,2.114997e+01,4.259693
147.25,8,292,2.115853e+01,2.114598e+01,4.174873
147.30,8,292,2.115455e+01,2.114199e+01,4.168291
147.35,8,291,2.115057e+01,2.113800e+01,4.161734
147.40,8,296,2.114659e+01,2.113401e+01,4.202244
147.45,8,289,2.114260e+01,2.113001e+01,4.137800
147.50,8,290,2.113862e+01,2.112601e+01,4.156056
147.55,8,299,2.113463e+01,2.112201e+01,4.240367
147.60,8,298,2.113064e+01,2.111801e+01,4.228645
147.65,8,295,2.112664e+01,2.111400e+01,4.196539
147.70,8,301,2.112265e+01,2.110999e+01,4.395576
147.75,8,297,2.111865e+01,2.110598e+01,4.301762
147.80,8,293,2.111464e+01,2.110197e+01,4.226378
147.85,8,298,2.111064e+01,2.109795e+01,4.282573
147.90,8,303,2.110663e+01,2.109394e+01,4.322381
147.95,8,304,2.110262e+01,2.108992e+01,4.294066
148.00,8,300,2.109861e+01,2.108589e+01,4.291070
148.05,8,298,2.109460e+01,2.108187e+01,4.237269
148.10,8,300,2.109058e+01,2.107784e+01,4.257504
148.15,8,297,2.108656e+01,2.107381e+01,4.294308
148.20,8,292,2.108254e+01,2.106978e+01,4.170732
148.25,8,290,2.107852e+01,2.106574e+01,4.146323
148.30,8,295,2.107449e+01,2.106170e+01,4.202191
148.35,8,295,2.107046e+01,2.105766e+01,4.195673
148.40,8,301,2.106643e+01,2.105362e+01,4.264240
148.45,8,300,2.106240e+01,2.104957e+01,4.253135
148.50,8,297,2.105836e+01,2.104552e+01,4.277507
148.55,8,301,2.105432e+01,2.104147e+01,4.312923
148.60,8,304,2.105028e+01,2.103742e+01,4.327032
148.65,8,292,2.104624e+01,2.103336e+01,4.202490
148.70,8,290,2.104219e+01,2.102931e+01,4.190499
148.75,8,294,2.103814e+01,2.102524e+01,4.190070
148.80,8,301,2.103409e+01,2.102118e+01,4.257457
148.85,8,300,2.103004e+01,2.101711e+01,4.243243
148.90,8,296,2.102598e+01,2.101305e+01,4.236493
148.95,8,295,2.102193e+01,2.100897e+01,4.241808
149.00,8,298,2.101786e+01,2.100490e+01,4.265812
149.05,8,294,2.101380e+01,2.100083e+01,4.188428
149.10,8,288,2.100974e+01,2.099675e+01,4.174142
149.15,8,287,2.100567e+01,2.099267e+01,4.124449
149.20,8,293,2.100160e+01,2.098858e+01,4.222919
149.25,8,292,2.099752e+01,2.098450e+01,4.307693
149.30,8,297,2.099345e+01,2.098041e+01,4.371232
149.35,8,295,2.098937e+01,2.097632e+01,4.308991
149.40,8,290,2.098529e+01,2.097222e+01,4.138478
149.45,8,290,2.098121e+01,2.096813e+01,4.137240
149.50,8,299,2.097712e+01,2.096403e+01,4.228750
149.55,8,290,2.097303e+01,2.095993e+01,4.143241
149.60,8,294,2.096894e+01,2.095583e+01,4.173196
149.65,8,299,2.096485e+01,2.095172e+01,4.227768
149.70,8,299,2.096075e+01,2.094761e+01,4.224410
149.75,8,299,2.095665e+01,2.094350e+01,4.231766
149.80,8,292,2.095255e+01,2.093939e+01,4.164706
149.85,8,296,2.094845e+01,2.093527e+01,4.203787
149.90,8,303,2.094435e+01,2.093116e+01,4.272969
149.95,8,296,2.094024e+01,2.092703e+01,4.199875
150.00,8,298,2.093613e+01,2.092291e+01,4.224392
150.05,8,295,2.093202e+01,2.091879e+01,4.188643
150.10,8,286,2.092790e+01,2.091466e+01,4.098798
150.15,8,286,2.092378e+01,2.091053e+01,4.095557
150.20,8,291,2.091966e+01,2.090639e+01,4.146037
150.25,8,295,2.091554e+01,2.090226e+01,4.188932
150.30,8,298,2.091141e+01,2.089812e+01,4.220110
150.35,8,299,2.090729e+01,2.089398e+01,4.220550
150.40,8,302,2.090316e+01,2.088983e+01,4.258745
150.45,8,299,2.089902e+01,2.088569e+01,4.227841
150.50,8,298,2.089489e+01,2.088154e+01,4.219331
150.55,8,299,2.089075e+01,2.087739e+01,4.227935
150.60,8,299,2.088661e+01,2.087323e+01,4.229597
150.65,8,307,2.088247e+01,2.086908e+01,4.310989
150.70,8,308,2.087832e+01,2.086492e+01,4.311517
150.75,8,300,2.087418e+01,2.086076e+01,4.236304
150.80,8,294,2.087003e+01,2.085660e+01,4.179939
150.85,8,287,2.086587e+01,2.085243e+01,4.103864
150.90,8,294,2.086172e+01,2.084826e+01,4.179161
150.95,8,296,2.085756e+01,2.084409e+01,4.191453
151.00,8,299,2.085340e+01,2.083992e+01,4.221976
151.05,8,300,2.084924e+01,2.083574e+01,4.237948
151.10,8,304,2.084508e+01,2.083156e+01,4.275105
151.15,8,296,2.084091e+01,2.082738e+01,4.194527
151.20,8,297,2.083674e+01,2.082320e+01,4.204842
151.25,8,289,2.083257e+01,2.081901e+01,4.121543
151.30,8,300,2.082839e+01,2.081482e+01,4.231801
151.35,8,300,2.082421e+01,2.081063e+01,4.240304
151.40,8,298,2.082003e+01,2.080644e+01,4.221332
151.45,8,293,2.081585e+01,2.080224e+01,4.173656
151.50,8,283,2.081167e+01,2.079804e+01,4.066058
151.55,8,288,2.080748e+01,2.079384e+01,4.123233
151.60,8,291,2.080329e+01,2.078964e+01,4.148669
151.65,8,295,2.079910e+01,2.078543e+01,4.186032
151.70,8,301,2.079490e+01,2.078123e+01,4.245618
151.75,8,296,2.079071e+01,2.077701e+01,4.196783
151.80,8,288,2.078651e+01,2.077280e+01,4.114689
151.85,8,283,2.078231e+01,2.076859e+01,4.064794
151.90,8,289,2.077810e+01,2.076437e+01,4.127912
151.95,8,294,2.077390e+01,2.076015e+01,4.181260
152.00,8,291,2.076969e+01,2.075593e+01,4.149637
152.05,8,294,2.076547e+01,2.075170e+01,4.174699
152.10,8,297,2.076126e+01,2.074747e+01,4.211162
152.15,8,290,2.075704e+01,2.074324e+01,4.135485
152.20,8,294,2.075282e+01,2.073901e+01,4.175850
152.25,8,290,2.074860e+01,2.073477e+01,4.138171
152.30,8,290,2.074438e+01,2.073054e+01,4.139514
152.35,8,294,2.074015e+01,2.072630e+01,4.176356
152.40,8,295,2.073592e+01,2.072205e+01,4.189355
152.45,8,293,2.073169e+01,2.071781e+01,4.167914
152.50,8,298,2.072746e+01,2.071356e+01,4.221137
152.55,8,298,2.072322e+01,2.070931e+01,4.214354
152.60,8,293,2.071898e+01,2.070506e+01,4.165432
152.65,8,297,2.071474e+01,2.070080e+01,4.207821
152.70,8,299,2.071049e+01,2.069654e+01,4.227702
152.75,8,299,2.070625e+01,2.069228e+01,4.225153
152.80,8,291,2.070200e+01,2.068802e+01,4.151096
152.85,8,291,2.069775e+01,2.068375e+01,4.150470
152.90,8,299,2.069349e+01,2.067949e+01,4.229201
152.95,8,296,2.068924e+01,2.067521e+01,4.200775
153.00,8,299,2.068498e+01,2.067094e+01,4.225378
153.05,8,291,2.068072e+01,2.066667e+01,4.148105
153.10,8,290,2.067645e+01,2.066239e+01,4.138932
153.15,8,299,2.067219e+01,2.065811e+01,4.226469
153.20,8,305,2.066792e+01,2.065382e+01,4.289843
153.25,8,304,2.066365e+01,2.064954e+01,4.279658
153.30,8,301,2.065937e+01,2.064525e+01,4.240631
153.35,8,295,2.065510e+01,2.064096e+01,4.186961
153.40,8,297,2.065082e+01,2.063667e+01,4.213428
153.45,8,297,2.064654e+01,2.063237e+01,4.211460
153.50,8,298,2.064225e+01,2.062808e+01,4.218316
153.55,8,293,2.063797e+01,2.062378e+01,4.170616
153.60,8,288,2.063368e+01,2.061947e+01,4.123993
153.65,8,294,2.062939e+01,2.061517e+01,4.172476
153.70,8,295,2.062509e+01,2.061086e+01,4.185482
153.75,8,299,2.062080e+01,2.060655e+01,4.230637
153.80,8,298,2.061650e+01,2.060224e+01,4.216168
153.85,8,297,2.061220e+01,2.059792e+01,4.212312
153.90,8,295,2.060789e+01,2.059360e+01,4.193322
153.95,8,292,2.060359e+01,2.058928e+01,4.162112
154.00,8,295,2.059928e+01,2.058496e+01,4.188388
154.05,8,300,2.059497e+01,2.058063e+01,4.236022
154.10,8,301,2.059065e+01,2.057631e+01,4.242342
154.15,8,294,2.058634e+01,2.057198e+01,4.183141
154.20,8,297,2.058202e+01,2.056764e+01,4.215800
154.25,8,293,2.057770e+01,2.056331e+01,4.173535
154.30,8,291,2.057337e+01,2.055897e+01,4.148697
154.35,8,294,2.056905e+01,2.055463e+01,4.181616
154.40,8,298,2.056472e+01,2.055029e+01,4.217296
154.45,8,304,2.056039e+01,2.054594e+01,4.275967
154.50,8,294,2.055605e+01,2.054160e+01,4.177272
154.55,8,304,2.055172e+01,2.053725e+01,4.276459
154.60,8,303,2.054738e+01,2.053289e+01,4.269731
154.65,8,301,2.054304e+01,2.052854e+01,4.259050
154.70,8,299,2.053869e+01,2.052418e+01,4.225421
154.75,8,294,2.053435e+01,2.051982e+01,4.177392
154.80,8,299,2.053000e+01,2.051546e+01,4.226350
154.85,8,297,2.052565e+01,2.051109e+01,4.202148
154.90,8,290,2.052129e+01,2.050673e+01,4.138287
154.95,8,285,2.051694e+01,2.050235e+01,4.090127
155.00,8,294,2.051258e+01,2.049798e+01,4.174895
155.05,8,296,2.050822e+01,2.049361e+01,4.198290
155.10,8,299,2.050385e+01,2.048923e+01,4.225435
155.15,8,300,2.049949e+01,2.048485e+01,4.243291
155.20,8,302,2.049512e+01,2.048046e+01,4.300548
155.25,8,295,2.049075e+01,2.047608e+01,4.189552
155.30,8,295,2.048637e+01,2.047169e+01,4.194357
155.35,8,298,2.048200e+01,2.046730e+01,4.224871
155.40,8,298,2.047762e+01,2.046291e+01,4.219246
155.45,8,305,2.047324e+01,2.045851e+01,4.288416
155.50,8,308,2.046885e+01,2.045411e+01,4.321731
155.55,8,307,2.046447e+01,2.044971e+01,4.311756
155.60,8,302,2.046008e+01,2.044531e+01,4.256950
155.65,8,300,2.045569e+01,2.044090e+01,4.247424
155.70,8,285,2.045129e+01,2.043649e+01,4.085743
155.75,8,288,2.044690e+01,2.043208e+01,4.115758
155.80,8,293,2.044250e+01,2.042767e+01,4.163379
155.85,8,295,2.043810e+01,2.042325e+01,4.185458
155.90,8,294,2.043369e+01,2.041883e+01,4.178651
155.95,8,294,2.042929e+01,2.041441e+01,4.176548
156.00,8,299,2.042488e+01,2.040999e+01,4.228922
156.05,8,301,2.042047e+01,2.040556e+01,4.242998
156.10,8,301,2.041605e+01,2.040113e+01,4.243133
156.15,8,295,2.041164e+01,2.039670e+01,4.186009
156.20,8,301,2.040722e+01,2.039226e+01,4.248690
156.25,8,302,2.040280e+01,2.038783e+01,4.252905
156.30,8,295,2.039837e+01,2.038339e+01,4.187103
156.35,8,302,2.039395e+01,2.037895e+01,4.251822
156.40,8,301,2.038952e+01,2.037450e+01,4.245630
156.45,8,297,2.038509e+01,2.037006e+01,4.209789
156.50,8,292,2.038065e+01,2.036561e+01,4.155510
156.55,8,286,2.037622e+01,2.036115e+01,4.095907
156.60,8,281,2.037178e+01,2.035670e+01,4.045630
156.65,8,282,2.036734e+01,2.035224e+01,4.057921
156.70,8,288,2.036289e+01,2.034779e+01,4.119002
156.75,8,291,2.035845e+01,2.034332e+01,4.151527
156.80,8,281,2.035400e+01,2.033886e+01,4.049002
156.85,8,294,2.034955e+01,2.033439e+01,4.178269
156.90,8,302,2.034509e+01,2.032993e+01,4.253304
156.95,8,301,2.034064e+01,2.032545e+01,4.242954
157.00,8,300,2.033618e+01,2.032098e+01,4.234180
157.05,8,300,2.033171e+01,2.031650e+01,4.231492
157.10,8,296,2.032725e+01,2.031202e+01,4.193517
157.15,8,286,2.032278e+01,2.030754e+01,4.098161
157.20,8,294,2.031831e+01,2.030306e+01,4.173202
157.25,8,295,2.031384e+01,2.029857e+01,4.190518
157.30,8,292,2.030937e+01,2.029408e+01,4.160331
157.35,8,295,2.030489e+01,2.028959e+01,4.193599
157.40,8,289,2.030041e+01,2.028509e+01,4.130088
157.45,8,295,2.029593e+01,2.028059e+01,4.196509
157.50,8,301,2.029145e+01,2.027609e+01,4.245601
157.55,8,296,2.028696e+01,2.027159e+01,4.196201
157.60,8,301,2.028247e+01,2.026709e+01,4.247147
157.65,8,299,2.027798e+01,2.026258e+01,4.225396
157.70,8,294,2.027348e+01,2.025807e+01,4.177228
157.75,8,289,2.026899e+01,2.025356e+01,4.132268
157.80,8,289,2.026449e+01,2.024904e+01,4.130764
157.85,8,287,2.025999e+01,2.024452e+01,4.109272
157.90,8,290,2.025548e+01,2.024000e+01,4.143108
157.95,8,294,2.025097e+01,2.023548e+01,4.174059
158.00,8,295,2.024646e+01,2.023095e+01,4.183791
158.05,8,286,2.024195e+01,2.022643e+01,4.097205
158.10,8,286,2.023744e+01,2.022189e+01,4.100237
158.15,8,293,2.023292e+01,2.021736e+01,4.166314
158.20,8,297,2.022840e+01,2.021283e+01,4.210748
158.25,8,298,2.022388e+01,2.020829e+01,4.215601
158.30,8,291,2.021935e+01,2.020375e+01,4.148530
158.35,8,285,2.021483e+01,2.019920e+01,4.085037
158.40,8,292,2.021030e+01,2.019466e+01,4.160477
158.45,8,293,2.020576e+01,2.019011e+01,4.169066
158.50,8,296,2.020123e+01,2.018555e+01,4.202617
158.55,8,298,2.019669e+01,2.018100e+01,4.212827
158.60,8,300,2.019215e+01,2.017644e+01,4.239803
158.65,8,296,2.018761e+01,2.017189e+01,4.200259
158.70,8,296,2.018306e+01,2.016732e+01,4.196625
158.75,8,295,2.017852e+01,2.016276e+01,4.190045
158.80,8,295,2.017397e+01,2.015819e+01,4.184659
158.85,8,296,2.016941e+01,2.015362e+01,4.198654
158.90,8,295,2.016486e+01,2.014905e+01,4.185511
158.95,8,296,2.016030e+01,2.014448e+01,4.196922
159.00,8,293,2.015574e+01,2.013990e+01,4.176831
159.05,8,300,2.015118e+01,2.013532e+01,4.237634
159.10,8,294,2.014661e+01,2.013074e+01,4.175029
159.15,8,293,2.014204e+01,2.012616e+01,4.169701
159.20,8,294,2.013747e+01,2.012157e+01,4.176878
159.25,8,297,2.013290e+01,2.011698e+01,4.213495
159.30,8,296,2.012833e+01,2.011239e+01,4.199329
159.35,8,298,2.012375e+01,2.010780e+01,4.215496
159.40,8,297,2.011917e+01,2.010320e+01,4.206376
159.45,8,297,2.011458e+01,2.009860e+01,4.205514
159.50,8,296,2.011000e+01,2.009400e+01,4.204538
159.55,8,296,2.010541e+01,2.008940e+01,4.194821
159.60,8,294,2.010082e+01,2.008479e+01,4.177524
159.65,8,294,2.009623e+01,2.008018e+01,4.176322
159.70,8,295,2.009163e+01,2.007557e+01,4.190775
159.75,8,297,2.008703e+01,2.007095e+01,4.205794
159.80,8,301,2.008243e+01,2.006634e+01,4.248082
159.85,8,301,2.007783e+01,2.006172e+01,4.243442
159.90,8,300,2.007322e+01,2.005709e+01,4.230873
159.95,8,297,2.006861e+01,2.005247e+01,4.211090
160.00,8,292,2.006400e+01,2.004784e+01,4.161595
160.05,8,286,2.005939e+01,2.004321e+01,4.101221
160.10,8,290,2.005477e+01,2.003858e+01,4.133082
160.15,8,283,2.005015e+01,2.003394e+01,4.070844
160.20,8,289,2.004553e+01,2.002930e+01,4.129135
160.25,8,293,2.004091e+01,2.002466e+01,4.164241
160.30,8,289,2.003628e+01,2.002002e+01,4.126323
160.35,8,290,2.003165e+01,2.001537e+01,4.135811
160.40,8,289,2.002702e+01,2.001073e+01,4.127076
160.45,8,296,2.002238e+01,2.000607e+01,4.196837
160.50,8,297,2.001775e+01,2.000142e+01,4.200428
160.55,8,300,2.001311e+01,1.999676e+01,4.232747
160.60,8,297,2.000847e+01,1.999211e+01,4.209226
160.65,8,284,2.000382e+01,1.998744e+01,4.079004
160.70,8,290,1.999917e+01,1.998278e+01,4.199946
160.75,8,290,1.999453e+01,1.997811e+01,4.139314
160.80,8,282,1.998987e+01,1.997345e+01,4.054076
160.85,8,289,1.998522e+01,1.996877e+01,4.125641
160.90,8,289,1.998056e+01,1.996410e+01,4.128655
160.95,8,296,1.997590e+01,1.995942e+01,4.198251
161.00,8,298,1.997124e+01,1.995474e+01,4.269604
161.05,8,294,1.996657e+01,1.995006e+01,4.331142
161.10,8,302,1.996191e+01,1.994538e+01,4.409534
161.15,8,304,1.995724e+01,1.994069e+01,4.288222
161.20,8,301,1.995256e+01,1.993600e+01,4.260594
161.25,8,290,1.994789e+01,1.993131e+01,4.160827
161.30,8,275,1.994321e+01,1.992661e+01,4.000365
161.35,8,286,1.993853e+01,1.992192e+01,4.111583
161.40,8,292,1.993385e+01,1.991722e+01,4.176137
161.45,8,280,1.992916e+01,1.991251e+01,4.129527
161.50,8,293,1.992447e+01,1.990781e+01,4.177078
161.55,8,298,1.991978e+01,1.990310e+01,4.269840
161.60,8,286,1.991509e+01,1.989839e+01,4.110387
161.65,8,286,1.991039e+01,1.989368e+01,4.177556
161.70,8,281,1.990569e+01,1.988896e+01,4.059185
161.75,8,287,1.990099e+01,1.988425e+01,4.118954
161.80,8,293,1.989629e+01,1.987953e+01,4.185987
161.85,8,283,1.989158e+01,1.987480e+01,4.081819
161.90,8,290,1.988688e+01,1.987008e+01,4.153093
161.95,8,291,1.988216e+01,1.986535e+01,4.195878
162.00,8,298,1.987745e+01,1.986062e+01,4.274052
162.05,8,300,1.987273e+01,1.985589e+01,4.294151
162.10,8,294,1.986801e+01,1.985115e+01,4.188675
162.15,8,291,1.986329e+01,1.984641e+01,4.203029
162.20,8,291,1.985857e+01,1.984167e+01,4.262122
162.25,8,291,1.985384e+01,1.983693e+01,4.159515
162.30,8,295,1.984911e+01,1.983218e+01,4.238755
162.35,8,303,1.984438e+01,1.982743e+01,4.319098
162.40,8,309,1.983965e+01,1.982268e+01,4.343938
162.45,8,305,1.983491e+01,1.981793e+01,4.335188
162.50,8,303,1.983017e+01,1.981317e+01,4.347544
162.55,8,306,1.982543e+01,1.980841e+01,4.457407
162.60,8,296,1.982068e+01,1.980365e+01,4.224919
162.65,8,285,1.981593e+01,1.979888e+01,4.091122
162.70,8,293,1.981118e+01,1.979411e+01,4.168562
162.75,8,294,1.980643e+01,1.978934e+01,4.182897
162.80,8,290,1.980168e+01,1.978457e+01,4.144095
162.85,8,280,1.979692e+01,1.977980e+01,4.047001
162.90,8,289,1.979216e+01,1.977502e+01,4.133601
162.95,8,290,1.978740e+01,1.977024e+01,4.139842
163.00,8,294,1.978263e+01,1.976546e+01,4.178468
163.05,8,295,1.977786e+01,1.976067e+01,4.185886
163.10,8,290,1.977309e+01,1.975588e+01,4.134021
163.15,8,284,1.976832e+01,1.975109e+01,4.080866
163.20,8,291,1.976354e+01,1.974630e+01,4.144463
163.25,8,299,1.975876e+01,1.974150e+01,4.230212
163.30,8,300,1.975398e+01,1.973671e+01,4.239433
163.35,8,293,1.974920e+01,1.973190e+01,4.169664
163.40,8,291,1.974441e+01,1.972710e+01,4.150286
163.45,8,299,1.973962e+01,1.972229e+01,4.230382
163.50,8,301,1.973483e+01,1.971748e+01,4.247643
163.55,8,301,1.973004e+01,1.971267e+01,4.242015
163.60,8,301,1.972524e+01,1.970786e+01,4.249873
163.65,8,287,1.972044e+01,1.970304e+01,4.108474
163.70,8,293,1.971564e+01,1.969822e+01,4.169542
163.75,8,291,1.971083e+01,1.969340e+01,4.147268
163.80,8,291,1.970602e+01,1.968857e+01,4.147118
163.85,8,289,1.970121e+01,1.968374e+01,4.126738
163.90,8,291,1.969640e+01,1.967891e+01,4.147256
163.95,8,292,1.969159e+01,1.967408e+01,4.161558
164.00,8,298,1.968677e+01,1.966925e+01,4.214734
164.05,7,266,1.968195e+01,1.966441e+01,3.745779
164.10,8,275,1.967713e+01,1.965957e+01,3.992431
164.15,8,291,1.967230e+01,1.965472e+01,4.150206
164.20,8,294,1.966747e+01,1.964988e+01,4.184077
164.25,8,293,1.966264e+01,1.964503e+01,4.164147
164.30,8,290,1.965781e+01,1.964018e+01,4.137796
164.35,8,293,1.965297e+01,1.963532e+01,4.171806
164.40,8,298,1.964813e+01,1.963047e+01,4.212159
164.45,8,296,1.964329e+01,1.962561e+01,4.198509
164.50,8,294,1.963845e+01,1.962075e+01,4.177137
164.55,8,292,1.963360e+01,1.961588e+01,4.156140
164.60,8,286,1.962875e+01,1.961102e+01,4.093763
164.65,8,292,1.962390e+01,1.960615e+01,4.154593
164.70,8,289,1.961904e+01,1.960127e+01,4.124035
164.75,8,286,1.961419e+01,1.959640e+01,4.093380
164.80,8,283,1.960933e+01,1.959152e+01,4.066082
164.85,8,289,1.960446e+01,1.958664e+01,4.123947
164.90,8,297,1.959960e+01,1.958176e+01,4.208920
164.95,8,296,1.959473e+01,1.957687e+01,4.193980
165.00,8,290,1.958986e+01,1.957199e+01,4.286656
165.05,8,288,1.958499e+01,1.956709e+01,4.223263
165.10,8,286,1.958011e+01,1.956220e+01,4.112499
165.15,8,287,1.957524e+01,1.955731e+01,4.118963
165.20,8,294,1.957035e+01,1.955241e+01,4.187038
165.25,8,293,1.956547e+01,1.954751e+01,4.251307
165.30,8,292,1.956058e+01,1.954260e+01,4.171789
165.35,8,294,1.955570e+01,1.953769e+01,4.260145
165.40,8,298,1.955080e+01,1.953278e+01,4.230075
165.45,8,293,1.954591e+01,1.952787e+01,4.176911
165.50,8,300,1.954101e+01,1.952296e+01,4.248482
165.55,8,301,1.953611e+01,1.951804e+01,4.260596
165.60,8,301,1.953121e+01,1.951312e+01,4.305312
165.65,8,299,1.952631e+01,1.950820e+01,4.242502
165.70,8,289,1.952140e+01,1.950327e+01,4.196306
165.75,8,286,1.951649e+01,1.949834e+01,4.164645
165.80,8,288,1.951158e+01,1.949341e+01,4.129778
165.85,8,284,1.950666e+01,1.948848e+01,4.096754
165.90,8,280,1.950174e+01,1.948354e+01,4.052953
165.95,8,284,1.949682e+01,1.947860e+01,4.092989
166.00,8,283,1.949190e+01,1.947366e+01,4.075350
166.05,8,286,1.948698e+01,1.946872e+01,4.108165
166.10,8,293,1.948205e+01,1.946377e+01,4.217988
166.15,8,298,1.947712e+01,1.945882e+01,4.228975
166.20,8,297,1.947218e+01,1.945387e+01,4.223127
166.25,8,301,1.946724e+01,1.944891e+01,4.324341
166.30,8,304,1.946231e+01,1.944395e+01,4.335153
166.35,8,302,1.945736e+01,1.943899e+01,4.401744
166.40,8,295,1.945242e+01,1.943403e+01,4.201657
166.45,7,259,1.944747e+01,1.942906e+01,3.739333
166.50,8,288,1.944252e+01,1.942410e+01,4.131590
166.55,8,289,1.943757e+01,1.941912e+01,4.138297
166.60,8,291,1.943261e+01,1.941415e+01,4.264646
166.65,8,294,1.942766e+01,1.940917e+01,4.263995
166.70,8,295,1.942270e+01,1.940420e+01,4.222158
166.75,8,293,1.941773e+01,1.939921e+01,4.214759
166.80,8,288,1.941277e+01,1.939423e+01,4.225788
166.85,8,282,1.940780e+01,1.938924e+01,4.101489
166.90,8,288,1.940283e+01,1.938425e+01,4.175269
166.95,8,291,1.939785e+01,1.937926e+01,4.160740
167.00,8,290,1.939288e+01,1.937427e+01,4.155874
167.05,8,295,1.938790e+01,1.936927e+01,4.198147
167.10,8,299,1.938292e+01,1.936427e+01,4.412916
167.15,8,287,1.937793e+01,1.935926e+01,4.120674
167.20,8,290,1.937295e+01,1.935426e+01,4.152115
167.25,8,290,1.936796e+01,1.934925e+01,4.151020
167.30,8,291,1.936296e+01,1.934424e+01,4.196689
167.35,8,296,1.935797e+01,1.933922e+01,4.245028
167.40,8,292,1.935297e+01,1.933421e+01,4.234275
167.45,8,287,1.934797e+01,1.932919e+01,4.118913
167.50,8,289,1.934297e+01,1.932416e+01,4.142656
167.55,8,294,1.933796e+01,1.931914e+01,4.314089
167.60,8,298,1.933295e+01,1.931411e+01,4.400336
167.65,8,298,1.932794e+01,1.930908e+01,4.312519
167.70,8,298,1.932293e+01,1.930405e+01,4.219998
167.75,8,289,1.931791e+01,1.929901e+01,4.131232
167.80,8,293,1.931289e+01,1.929397e+01,4.167330
167.85,8,289,1.930787e+01,1.928893e+01,4.131348
167.90,8,279,1.930284e+01,1.928389e+01,4.028589
167.95,7,262,1.929781e+01,1.927884e+01,3.700388
168.00,8,295,1.929278e+01,1.927379e+01,4.189021
168.05,8,295,1.928775e+01,1.926874e+01,4.185755
168.10,8,295,1.928272e+01,1.926368e+01,4.188382
168.15,8,296,1.927768e+01,1.925862e+01,4.199936
168.20,8,299,1.927264e+01,1.925356e+01,4.232261
168.25,8,298,1.926759e+01,1.924850e+01,4.210658
168.30,8,291,1.926255e+01,1.924343e+01,4.143158
168.35,8,290,1.925750e+01,1.923837e+01,4.131297
168.40,8,293,1.925245e+01,1.923329e+01,4.169487
168.45,8,294,1.924739e+01,1.922822e+01,4.185197
168.50,8,292,1.924233e+01,1.922314e+01,4.159390
168.55,8,293,1.923727e+01,1.921806e+01,4.164922
168.60,8,298,1.923221e+01,1.921298e+01,4.222505
168.65,8,299,1.922715e+01,1.920790e+01,4.229835
168.70,8,295,1.922208e+01,1.920281e+01,4.185727
168.75,8,294,1.921701e+01,1.919772e+01,4.181881
168.80,8,293,1.921193e+01,1.919263e+01,4.168365
168.85,8,293,1.920686e+01,1.918753e+01,4.161011
168.90,8,295,1.920178e+01,1.918243e+01,4.184759
168.95,8,300,1.919670e+01,1.917733e+01,4.239821
169.00,8,292,1.919161e+01,1.917223e+01,4.155559
169.05,8,293,1.918652e+01,1.916712e+01,4.173458
169.10,8,300,1.918143e+01,1.916201e+01,4.239871
169.15,8,298,1.917634e+01,1.915690e+01,4.224967
169.20,8,297,1.917125e+01,1.915178e+01,4.214870
169.25,8,293,1.916615e+01,1.914666e+01,4.166774
169.30,8,291,1.916105e+01,1.914154e+01,4.143224
169.35,8,287,1.915594e+01,1.913642e+01,4.106853
169.40,8,287,1.915084e+01,1.913130e+01,4.105193
169.45,8,290,1.914573e+01,1.912617e+01,4.135836
169.50,8,294,1.914062e+01,1.912104e+01,4.177141
169.55,8,290,1.913550e+01,1.911590e+01,4.142813
169.60,8,289,1.913039e+01,1.911077e+01,4.127144
169.65,8,287,1.912527e+01,1.910563e+01,4.104695
169.70,8,288,1.912014e+01,1.910048e+01,4.121673
169.75,8,286,1.911502e+01,1.909534e+01,4.097521
169.80,8,291,1.910989e+01,1.909019e+01,4.147350
169.85,8,288,1.910476e+01,1.908504e+01,4.115980
169.90,8,292,1.909963e+01,1.907989e+01,4.154499
169.95,8,296,1.909449e+01,1.907473e+01,4.198750
170.00,8,296,1.908935e+01,1.906957e+01,4.194062
170.05,8,295,1.908421e+01,1.906441e+01,4.182155
170.10,8,296,1.907906e+01,1.905925e+01,4.200943
170.15,8,300,1.907392e+01,1.905408e+01,4.236078
170.20,8,293,1.906877e+01,1.904891e+01,4.162885
170.25,8,288,1.906361e+01,1.904374e+01,4.119087
170.30,8,284,1.905846e+01,1.903856e+01,4.073130
170.35,8,301,1.905330e+01,1.903338e+01,4.320784
170.40,8,296,1.904814e+01,1.902820e+01,4.338066
170.45,8,290,1.904298e+01,1.902302e+01,4.245268
170.50,8,290,1.903781e+01,1.901783e+01,4.148951
170.55,8,295,1.903264e+01,1.901264e+01,4.299805
170.60,8,288,1.902747e+01,1.900745e+01,4.205278
170.65,8,285,1.902229e+01,1.900226e+01,4.219797
170.70,8,283,1.901712e+01,1.899706e+01,4.089343
170.75,8,287,1.901194e+01,1.899186e+01,4.185373
170.80,8,292,1.900675e+01,1.898665e+01,4.166713
170.85,8,296,1.900157e+01,1.898145e+01,4.285081
170.90,8,296,1.899638e+01,1.897624e+01,4.304081
170.95,8,288,1.899119e+01,1.897103e+01,4.198708
171.00,8,289,1.898599e+01,1.896581e+01,4.136808
171.05,8,298,1.898080e+01,1.896060e+01,4.228705
171.10,8,300,1.897560e+01,1.895538e+01,4.251596
171.15,8,299,1.897039e+01,1.895015e+01,4.239381
171.20,8,296,1.896519e+01,1.894493e+01,4.247011
171.25,8,301,1.895998e+01,1.893970e+01,4.257987
171.30,8,299,1.895477e+01,1.893447e+01,4.239363
171.35,8,281,1.894956e+01,1.892924e+01,4.132966
171.40,8,283,1.894434e+01,1.892400e+01,4.157897
171.45,8,299,1.893912e+01,1.891876e+01,4.246104
171.50,8,300,1.893390e+01,1.891352e+01,4.252978
171.55,8,292,1.892867e+01,1.890827e+01,4.171657
171.60,8,290,1.892345e+01,1.890303e+01,4.151909
171.65,8,297,1.891822e+01,1.889778e+01,4.220761
171.70,8,284,1.891298e+01,1.889252e+01,4.087541
171.75,8,294,1.890775e+01,1.888727e+01,4.192634
171.80,8,294,1.890251e+01,1.888201e+01,4.188371
171.85,8,292,1.889727e+01,1.887675e+01,4.171281
171.90,8,300,1.889202e+01,1.887148e+01,4.302247
171.95,8,305,1.888678e+01,1.886621e+01,4.382413
172.00,8,302,1.888153e+01,1.886094e+01,4.268442
172.05,8,298,1.887627e+01,1.885567e+01,4.229910
172.10,8,294,1.887102e+01,1.885040e+01,4.188722
172.15,8,289,1.886576e+01,1.884512e+01,4.151507
172.20,8,288,1.886050e+01,1.883984e+01,4.257853
172.25,8,288,1.885524e+01,1.883455e+01,4.156972
172.30,8,297,1.884997e+01,1.882926e+01,4.201555
172.35,8,295,1.884470e+01,1.882397e+01,4.180984
172.40,8,293,1.883943e+01,1.881868e+01,4.167922
172.45,8,293,1.883415e+01,1.881339e+01,4.167738
172.50,8,296,1.882887e+01,1.880809e+01,4.189614
172.55,8,295,1.882359e+01,1.880279e+01,4.186558
172.60,8,288,1.881831e+01,1.879748e+01,4.114229
172.65,8,291,1.881302e+01,1.879217e+01,4.146398
172.70,8,290,1.880774e+01,1.878686e+01,4.129657
172.75,8,291,1.880244e+01,1.878155e+01,4.142699
172.80,8,293,1.879715e+01,1.877624e+01,4.162919
172.85,8,301,1.879185e+01,1.877092e+01,4.240489
172.90,8,298,1.878655e+01,1.876560e+01,4.215368
172.95,8,300,1.878125e+01,1.876027e+01,4.234531
173.00,8,302,1.877594e+01,1.875494e+01,4.251495
173.05,8,298,1.877063e+01,1.874961e+01,4.211053
173.10,8,295,1.876532e+01,1.874428e+01,4.184024
173.15,8,295,1.876001e+01,1.873895e+01,4.182805
173.20,8,297,1.875469e+01,1.873361e+01,4.204679
173.25,8,295,1.874937e+01,1.872827e+01,4.181201
173.30,8,288,1.874405e+01,1.872292e+01,4.107617
173.35,8,285,1.873872e+01,1.871757e+01,4.082665
173.40,8,292,1.873339e+01,1.871222e+01,4.152313
173.45,8,296,1.872806e+01,1.870687e+01,4.190179
173.50,8,292,1.872273e+01,1.870152e+01,4.154431
173.55,7,262,1.871739e+01,1.869616e+01,3.696829
173.60,8,294,1.871205e+01,1.869080e+01,4.177920
173.65,8,297,1.870671e+01,1.868543e+01,4.205243
173.70,8,299,1.870136e+01,1.868007e+01,4.227211
173.75,8,297,1.869601e+01,1.867470e+01,4.203555
173.80,8,298,1.869066e+01,1.866932e+01,4.209841
173.85,8,299,1.868531e+01,1.866395e+01,4.220278
173.90,8,295,1.867995e+01,1.865857e+01,4.244804
173.95,8,295,1.867459e+01,1.865319e+01,4.289071
174.00,8,299,1.866923e+01,1.864780e+01,4.249512
174.05,8,296,1.866386e+01,1.864242e+01,4.205650
174.10,8,289,1.865849e+01,1.863703e+01,4.177414
174.15,8,294,1.865312e+01,1.863163e+01,4.229744
174.20,8,296,1.864775e+01,1.862624e+01,4.243845
174.25,8,295,1.864237e+01,1.862084e+01,4.198863
174.30,8,290,1.863699e+01,1.861544e+01,4.148315
174.35,8,296,1.863161e+01,1.861004e+01,4.262489
174.40,8,302,1.862622e+01,1.860463e+01,4.272936
174.45,8,297,1.862083e+01,1.859922e+01,4.218323
174.50,8,300,1.861544e+01,1.859381e+01,4.361850
174.55,8,300,1.861005e+01,1.858839e+01,4.306091
174.60,8,297,1.860465e+01,1.858297e+01,4.218520
174.65,8,292,1.859925e+01,1.857755e+01,4.167074
174.70,8,285,1.859385e+01,1.857212e+01,4.099056
174.75,8,286,1.858844e+01,1.856670e+01,4.115076
174.80,8,298,1.858303e+01,1.856127e+01,4.273767
174.85,8,292,1.857762e+01,1.855583e+01,4.183382
174.90,8,290,1.857221e+01,1.855040e+01,4.149897
174.95,8,285,1.856679e+01,1.854496e+01,4.109946
175.00,8,289,1.856137e+01,1.853952e+01,4.143272
175.05,8,298,1.855595e+01,1.853407e+01,4.302791
175.10,8,291,1.855052e+01,1.852862e+01,4.195320
175.15,8,287,1.854509e+01,1.852317e+01,4.121200
175.20,8,289,1.853966e+01,1.851772e+01,4.178472
175.25,8,294,1.853422e+01,1.851226e+01,4.264262
175.30,8,295,1.852879e+01,1.850680e+01,4.256957
175.35,8,295,1.852335e+01,1.850134e+01,4.190962
175.40,8,294,1.851790e+01,1.849587e+01,4.190475
175.45,8,290,1.851246e+01,1.849041e+01,4.155766
175.50,8,283,1.850701e+01,1.848493e+01,4.082496
175.55,8,278,1.850156e+01,1.847946e+01,4.030463
175.60,8,267,1.849610e+01,1.847398e+01,4.068037
175.65,8,290,1.849064e+01,1.846850e+01,4.151715
175.70,8,294,1.848518e+01,1.846302e+01,4.264654
175.75,8,290,1.847972e+01,1.845753e+01,4.146463
175.80,8,282,1.847425e+01,1.845204e+01,4.125563
175.85,8,295,1.846878e+01,1.844655e+01,4.394654
175.90,8,292,1.846331e+01,1.844106e+01,4.211070
175.95,8,289,1.845783e+01,1.843556e+01,4.139849
176.00,8,293,1.845236e+01,1.843006e+01,4.220275
176.05,8,299,1.844688e+01,1.842456e+01,4.289379
176.10,8,298,1.844139e+01,1.841905e+01,4.276082
176.15,8,294,1.843590e+01,1.841354e+01,4.253623
176.20,8,299,1.843041e+01,1.840803e+01,4.324569
176.25,8,299,1.842492e+01,1.840251e+01,4.275651
176.30,8,292,1.841943e+01,1.839700e+01,4.270591
176.35,8,285,1.841393e+01,1.839147e+01,4.102380
176.40,8,282,1.840843e+01,1.838595e+01,4.124461
176.45,8,289,1.840292e+01,1.838042e+01,4.141500
176.50,8,287,1.839741e+01,1.837489e+01,4.124780
176.55,8,290,1.839190e+01,1.836936e+01,4.190496
176.60,8,284,1.838639e+01,1.836382e+01,4.220989
176.65,8,280,1.838087e+01,1.835829e+01,4.068072
176.70,8,292,1.837535e+01,1.835274e+01,4.171527
176.75,8,298,1.836983e+01,1.834720e+01,4.235505
176.80,8,301,1.836431e+01,1.834165e+01,4.264357
176.85,8,301,1.835878e+01,1.833610e+01,4.261992
176.90,8,290,1.835325e+01,1.833055e+01,4.151920
176.95,8,293,1.834771e+01,1.832499e+01,4.180430
177.00,8,292,1.834218e+01,1.831943e+01,4.174121
177.05,8,286,1.833664e+01,1.831387e+01,4.195146
177.10,8,291,1.833109e+01,1.830830e+01,4.292632
177.15,8,294,1.832555e+01,1.830274e+01,4.225573
177.20,8,292,1.832000e+01,1.829716e+01,4.176768
177.25,8,294,1.831445e+01,1.829159e+01,4.199380
177.30,8,295,1.830889e+01,1.828601e+01,4.209891
177.35,8,290,1.830334e+01,1.828043e+01,4.158368
177.40,8,293,1.829778e+01,1.827485e+01,4.183943
177.45,8,296,1.829221e+01,1.826926e+01,4.213421
177.50,8,293,1.828665e+01,1.826367e+01,4.181731
177.55,8,279,1.828108e+01,1.825808e+01,4.044137
177.60,8,288,1.827550e+01,1.825248e+01,4.134583
177.65,8,291,1.826993e+01,1.824688e+01,4.163521
177.70,8,289,1.826435e+01,1.824128e+01,4.146717
177.75,8,291,1.825877e+01,1.823568e+01,4.170096
177.80,8,291,1.825318e+01,1.823007e+01,4.170429
177.85,8,285,1.824760e+01,1.822446e+01,4.101210
177.90,8,298,1.824201e+01,1.821885e+01,4.235910
177.95,8,295,1.823641e+01,1.821323e+01,4.208975
178.00,8,299,1.823082e+01,1.820761e+01,4.250352
178.05,8,293,1.822522e+01,1.820199e+01,4.189275
178.10,8,284,1.821962e+01,1.819636e+01,4.095617
178.15,7,261,1.821401e+01,1.819073e+01,3.710185
178.20,8,298,1.820840e+01,1.818510e+01,4.232702
178.25,8,298,1.820279e+01,1.817947e+01,4.235198
178.30,8,295,1.819718e+01,1.817383e+01,4.204396
178.35,8,292,1.819156e+01,1.816819e+01,4.176199
178.40,8,294,1.818594e+01,1.816254e+01,4.198259
178.45,8,291,1.818032e+01,1.815690e+01,4.168577
178.50,8,293,1.817469e+01,1.815125e+01,4.189833
178.55,8,293,1.816906e+01,1.814559e+01,4.187725
178.60,8,291,1.816343e+01,1.813994e+01,4.165975
178.65,8,291,1.815779e+01,1.813428e+01,4.165462
178.70,8,288,1.815215e+01,1.812862e+01,4.134713
178.75,8,292,1.814651e+01,1.812295e+01,4.177155
178.80,8,289,1.814087e+01,1.811728e+01,4.148331
178.85,8,290,1.813522e+01,1.811161e+01,4.157817
178.90,8,283,1.812957e+01,1.810594e+01,4.091644
178.95,8,298,1.812392e+01,1.810026e+01,4.234412
179.00,8,299,1.811826e+01,1.809458e+01,4.241678
179.05,8,300,1.811260e+01,1.808890e+01,4.251394
179.10,8,296,1.810694e+01,1.808321e+01,4.216635
179.15,8,299,1.810127e+01,1.807752e+01,4.241457
179.20,8,298,1.809560e+01,1.807183e+01,4.231795
179.25,8,294,1.808993e+01,1.806613e+01,4.190265
179.30,8,292,1.808426e+01,1.806043e+01,4.174945
179.35,8,287,1.807858e+01,1.805473e+01,4.124629
179.40,8,286,1.807290e+01,1.804903e+01,4.115684
179.45,8,294,1.806722e+01,1.804332e+01,4.194323
179.50,8,289,1.806153e+01,1.803761e+01,4.147661
179.55,8,295,1.805584e+01,1.803190e+01,4.201107
179.60,8,295,1.805015e+01,1.802618e+01,4.201247
179.65,8,295,1.804445e+01,1.802046e+01,4.326629
179.70,8,298,1.803875e+01,1.801473e+01,4.392152
179.75,8,298,1.803305e+01,1.800901e+01,4.230052
179.80,8,299,1.802734e+01,1.800328e+01,4.440112
179.85,8,300,1.802164e+01,1.799755e+01,4.287686
179.90,8,300,1.801593e+01,1.799181e+01,4.354220
179.95,8,299,1.801021e+01,1.798607e+01,4.235354
180.00,8,297,1.800449e+01,1.798033e+01,4.220837
180.05,8,297,1.799877e+01,1.797459e+01,4.221118
180.10,8,296,1.799305e+01,1.796884e+01,4.215217
180.15,8,289,1.798732e+01,1.796309e+01,4.140333
180.20,8,287,1.798159e+01,1.795733e+01,4.123578
180.25,8,287,1.797586e+01,1.795158e+01,4.116420
180.30,8,287,1.797013e+01,1.794582e+01,4.118386
180.35,8,290,1.796439e+01,1.794005e+01,4.147908
180.40,8,301,1.795864e+01,1.793429e+01,4.304715
180.45,8,299,1.795290e+01,1.792852e+01,4.292438
180.50,8,293,1.794715e+01,1.792274e+01,4.219251
180.55,8,286,1.794140e+01,1.791697e+01,4.108296
180.60,8,277,1.793565e+01,1.791119e+01,4.015276
180.65,8,285,1.792989e+01,1.790541e+01,4.154585
180.70,8,285,1.792413e+01,1.789962e+01,4.104632
180.75,8,286,1.791837e+01,1.789383e+01,4.109272
180.80,8,287,1.791260e+01,1.788804e+01,4.121742
180.85,8,287,1.790683e+01,1.788225e+01,4.186884
180.90,8,288,1.790106e+01,1.787645e+01,4.125877
180.95,8,291,1.789528e+01,1.787065e+01,4.232467
181.00,8,288,1.788950e+01,1.786485e+01,4.137887
181.05,8,299,1.788372e+01,1.785904e+01,4.245433
181.10,8,302,1.787793e+01,1.785323e+01,4.309936
181.15,8,298,1.787215e+01,1.784742e+01,4.260458
181.20,8,294,1.786635e+01,1.784160e+01,4.267599
181.25,8,295,1.786056e+01,1.783578e+01,4.225687
181.30,8,291,1.785476e+01,1.782996e+01,4.161109
181.35,8,292,1.784896e+01,1.782413e+01,4.293987
181.40,8,296,1.784316e+01,1.781830e+01,4.252176
181.45,8,290,1.783735e+01,1.781247e+01,4.148956
181.50,8,290,1.783154e+01,1.780663e+01,4.148664
181.55,8,292,1.782573e+01,1.780079e+01,4.163640
181.60,8,296,1.781991e+01,1.779495e+01,4.209649
181.65,8,301,1.781409e+01,1.778911e+01,4.253831
181.70,8,301,1.780827e+01,1.778326e+01,4.306021
181.75,8,299,1.780244e+01,1.777741e+01,4.367977
181.80,8,293,1.779661e+01,1.777155e+01,4.224404
181.85,8,296,1.779078e+01,1.776570e+01,4.209677
181.90,8,298,1.778495e+01,1.775983e+01,4.307342
181.95,8,298,1.777911e+01,1.775397e+01,4.270409
182.00,8,296,1.777327e+01,1.774810e+01,4.210495
182.05,8,294,1.776742e+01,1.774223e+01,4.192678
182.10,8,292,1.776157e+01,1.773636e+01,4.207913
182.15,8,288,1.775572e+01,1.773048e+01,4.234221
182.20,8,295,1.774987e+01,1.772460e+01,4.300048
182.25,8,299,1.774401e+01,1.771872e+01,4.239507
182.30,8,294,1.773815e+01,1.771283e+01,4.368308
182.35,8,290,1.773229e+01,1.770695e+01,4.146788
182.40,8,280,1.772642e+01,1.770105e+01,4.115705
182.45,8,294,1.772055e+01,1.769516e+01,4.255909
182.50,8,296,1.771468e+01,1.768926e+01,4.205714
182.55,8,294,1.770880e+01,1.768336e+01,4.232996
182.60,8,300,1.770292e+01,1.767745e+01,4.250465
182.65,8,298,1.769704e+01,1.767154e+01,4.317074
182.70,8,289,1.769116e+01,1.766563e+01,4.175662
182.75,8,287,1.768527e+01,1.765972e+01,4.217109
182.80,8,291,1.767937e+01,1.765380e+01,4.161001
182.85,8,288,1.767348e+01,1.764788e+01,4.130901
182.90,8,286,1.766758e+01,1.764195e+01,4.115967
182.95,8,293,1.766168e+01,1.763602e+01,4.227918
183.00,8,294,1.765577e+01,1.763009e+01,4.195690
183.05,8,293,1.764987e+01,1.762416e+01,4.293124
183.10,8,284,1.764396e+01,1.761822e+01,4.134613
183.15,8,275,1.763804e+01,1.761228e+01,4.109400
183.20,8,281,1.763212e+01,1.760634e+01,4.062030
183.25,8,289,1.762620e+01,1.760039e+01,4.245872
183.30,8,287,1.762028e+01,1.759444e+01,4.125022
183.35,8,285,1.761435e+01,1.758849e+01,4.192390
183.40,8,288,1.760842e+01,1.758253e+01,4.132185
183.45,8,297,1.760249e+01,1.757657e+01,4.225596
183.50,8,296,1.759655e+01,1.757061e+01,4.215590
183.55,8,286,1.759061e+01,1.756464e+01,4.118082
183.60,7,259,1.758467e+01,1.755867e+01,3.720870
183.65,8,285,1.757872e+01,1.755270e+01,4.106563
183.70,8,295,1.757277e+01,1.754672e+01,4.202777
183.75,8,301,1.756682e+01,1.754074e+01,4.305942
183.80,8,301,1.756086e+01,1.753476e+01,4.404338
183.85,8,299,1.755490e+01,1.752877e+01,4.271913
183.90,8,296,1.754894e+01,1.752278e+01,4.195126
183.95,8,291,1.754297e+01,1.751679e+01,4.139512
184.00,8,294,1.753701e+01,1.751079e+01,4.174961
184.05,8,295,1.753103e+01,1.750479e+01,4.178428
184.10,8,301,1.752506e+01,1.749879e+01,4.238304
184.15,8,299,1.751908e+01,1.749278e+01,4.229066
184.20,8,295,1.751310e+01,1.748678e+01,4.184500
184.25,8,290,1.750711e+01,1.748076e+01,4.131397
184.30,8,291,1.750112e+01,1.747475e+01,4.140474
184.35,8,293,1.749513e+01,1.746873e+01,4.161040
184.40,8,293,1.748914e+01,1.746271e+01,4.159882
184.45,8,289,1.748314e+01,1.745668e+01,4.128902
184.50,8,289,1.747714e+01,1.745065e+01,4.127825
184.55,7,260,1.747113e+01,1.744462e+01,3.680486
184.60,8,282,1.746512e+01,1.743858e+01,4.057331
184.65,8,286,1.745911e+01,1.743255e+01,4.093417
184.70,8,287,1.745310e+01,1.742650e+01,4.104573
184.75,8,287,1.744708e+01,1.742046e+01,4.105574
184.80,8,288,1.744106e+01,1.741441e+01,4.111826
184.85,8,281,1.743503e+01,1.740836e+01,4.051721
184.90,8,287,1.742901e+01,1.740230e+01,4.115272
184.95,8,287,1.742298e+01,1.739624e+01,4.109547
185.00,8,284,1.741694e+01,1.739018e+01,4.083073
185.05,8,285,1.741090e+01,1.738412e+01,4.089641
185.10,8,279,1.740486e+01,1.737805e+01,4.025077
185.15,8,279,1.739882e+01,1.737198e+01,4.022177
185.20,8,282,1.739277e+01,1.736590e+01,4.053584
185.25,8,287,1.738672e+01,1.735982e+01,4.104714
185.30,8,282,1.738067e+01,1.735374e+01,4.204324
185.35,8,288,1.737461e+01,1.734766e+01,4.179092
185.40,8,292,1.736855e+01,1.734157e+01,4.170004
185.45,8,299,1.736249e+01,1.733548e+01,4.237906
185.50,8,305,1.735642e+01,1.732938e+01,4.300817
185.55,8,301,1.735035e+01,1.732328e+01,4.259430
185.60,8,297,1.734428e+01,1.731718e+01,4.220229
185.65,8,297,1.733820e+01,1.731108e+01,4.219719
185.70,8,289,1.733212e+01,1.730497e+01,4.141035
185.75,8,289,1.732603e+01,1.729886e+01,4.141564
185.80,8,285,1.731995e+01,1.729274e+01,4.102061
185.85,8,285,1.731386e+01,1.728663e+01,4.105038
185.90,8,293,1.730776e+01,1.728050e+01,4.180669
185.95,8,292,1.730167e+01,1.727438e+01,4.167141
186.00,8,289,1.729557e+01,1.726825e+01,4.139167
186.05,8,287,1.728946e+01,1.726212e+01,4.117364
186.10,8,288,1.728336e+01,1.725598e+01,4.134893
186.15,8,291,1.727725e+01,1.724985e+01,4.160951
186.20,8,298,1.727113e+01,1.724370e+01,4.229482
186.25,8,295,1.726502e+01,1.723756e+01,4.201392
186.30,8,284,1.725889e+01,1.723141e+01,4.086206
186.35,8,289,1.725277e+01,1.722526e+01,4.144026
186.40,8,290,1.724664e+01,1.721910e+01,4.154684
186.45,8,293,1.724051e+01,1.721295e+01,4.187666
186.50,8,296,1.723438e+01,1.720678e+01,4.212521
186.55,8,294,1.722824e+01,1.720062e+01,4.198656
186.60,8,294,1.722210e+01,1.719445e+01,4.195521
186.65,8,287,1.721596e+01,1.718828e+01,4.229132
186.70,8,290,1.720981e+01,1.718210e+01,4.201068
186.75,8,284,1.720366e+01,1.717592e+01,4.071811
186.80,8,298,1.719751e+01,1.716974e+01,4.209451
186.85,8,306,1.719135e+01,1.716356e+01,4.294387
186.90,8,309,1.718519e+01,1.715737e+01,4.324808
186.95,8,300,1.717903e+01,1.715117e+01,4.237902
187.00,8,299,1.717286e+01,1.714498e+01,4.225777
187.05,8,294,1.716669e+01,1.713878e+01,4.169244
187.10,8,293,1.716051e+01,1.713258e+01,4.161532
187.15,8,294,1.715434e+01,1.712637e+01,4.172996
187.20,8,295,1.714816e+01,1.712016e+01,4.180647
187.25,8,303,1.714197e+01,1.711395e+01,4.268848
187.30,8,305,1.713578e+01,1.710773e+01,4.284851
187.35,8,296,1.712959e+01,1.710151e+01,4.190725
187.40,8,287,1.712340e+01,1.709529e+01,4.110256
187.45,8,296,1.711720e+01,1.708906e+01,4.192531
187.50,8,301,1.711100e+01,1.708283e+01,4.245499
187.55,8,294,1.710479e+01,1.707660e+01,4.173207
187.60,8,297,1.709859e+01,1.707036e+01,4.204511
187.65,8,298,1.709238e+01,1.706412e+01,4.221890
187.70,8,291,1.708616e+01,1.705788e+01,4.142803
187.75,8,286,1.707994e+01,1.705163e+01,4.092297
187.80,8,284,1.707372e+01,1.704538e+01,4.073642
187.85,8,272,1.706750e+01,1.703912e+01,3.955574
187.90,8,288,1.706127e+01,1.703287e+01,4.200181
187.95,8,296,1.705503e+01,1.702660e+01,4.333815
188.00,8,287,1.704880e+01,1.702034e+01,4.152734
188.05,8,289,1.704256e+01,1.701407e+01,4.140331
188.10,8,293,1.703632e+01,1.700780e+01,4.184285
188.15,8,291,1.703007e+01,1.700152e+01,4.165506
188.20,8,288,1.702382e+01,1.699525e+01,4.134610
188.25,8,288,1.701757e+01,1.698896e+01,4.133176
188.30,8,284,1.701131e+01,1.698268e+01,4.092234
188.35,8,288,1.700506e+01,1.697639e+01,4.130831
188.40,8,280,1.699879e+01,1.697010e+01,4.049898
188.45,8,291,1.699253e+01,1.696380e+01,4.161411
188.50,8,293,1.698626e+01,1.695750e+01,4.181050
188.55,8,285,1.697998e+01,1.695120e+01,4.099446
188.60,8,276,1.697371e+01,1.694489e+01,4.012117
188.65,8,286,1.696743e+01,1.693858e+01,4.109193
188.70,8,287,1.696114e+01,1.693227e+01,4.126996
188.75,8,280,1.695485e+01,1.692595e+01,4.064587
188.80,8,278,1.694856e+01,1.691963e+01,4.038788
188.85,8,269,1.694227e+01,1.691331e+01,3.947970
188.90,8,276,1.693597e+01,1.690698e+01,4.008913
188.95,8,293,1.692967e+01,1.690065e+01,4.184474
189.00,8,294,1.692337e+01,1.689431e+01,4.190090
189.05,8,292,1.691706e+01,1.688798e+01,4.168136
189.10,8,288,1.691075e+01,1.688164e+01,4.133464
189.15,8,285,1.690443e+01,1.687529e+01,4.099229
189.20,8,283,1.689811e+01,1.686894e+01,4.082857
189.25,8,290,1.689179e+01,1.686259e+01,4.147687
189.30,8,301,1.688547e+01,1.685623e+01,4.259416
189.35,8,299,1.687914e+01,1.684987e+01,4.234924
189.40,8,291,1.687280e+01,1.684351e+01,4.163091
189.45,8,282,1.686647e+01,1.683715e+01,4.202450
189.50,8,282,1.686013e+01,1.683078e+01,4.321552
189.55,8,292,1.685379e+01,1.682440e+01,4.214282
189.60,8,294,1.684744e+01,1.681803e+01,4.258593
189.65,8,294,1.684109e+01,1.681164e+01,4.277289
189.70,8,292,1.683474e+01,1.680526e+01,4.195531
189.75,8,284,1.682838e+01,1.679887e+01,4.074639
189.80,8,273,1.682202e+01,1.679248e+01,3.969205
189.85,8,289,1.681565e+01,1.678609e+01,4.128098
189.90,8,299,1.680929e+01,1.677969e+01,4.225068
189.95,8,301,1.680291e+01,1.677329e+01,4.248035
190.00,8,298,1.679654e+01,1.676688e+01,4.214623
190.05,8,292,1.679016e+01,1.676047e+01,4.160858
190.10,8,284,1.678378e+01,1.675406e+01,4.074418
190.15,8,282,1.677739e+01,1.674764e+01,4.056679
190.20,8,286,1.677100e+01,1.674122e+01,4.093345
190.25,8,289,1.676461e+01,1.673480e+01,4.120008
190.30,8,289,1.675822e+01,1.672837e+01,4.123981
190.35,8,286,1.675182e+01,1.672194e+01,4.093215
190.40,8,286,1.674541e+01,1.671551e+01,4.092022
190.45,8,293,1.673901e+01,1.670907e+01,4.159426
190.50,8,294,1.673260e+01,1.670263e+01,4.179094
190.55,8,299,1.672618e+01,1.669618e+01,4.222677
190.60,8,301,1.671976e+01,1.668973e+01,4.247257
190.65,8,295,1.671334e+01,1.668328e+01,4.191977
190.70,8,276,1.670692e+01,1.667683e+01,3.993753
190.75,8,279,1.670049e+01,1.667037e+01,4.029286
190.80,8,299,1.669406e+01,1.666390e+01,4.220937
190.85,8,300,1.668762e+01,1.665744e+01,4.236034
190.90,8,297,1.668118e+01,1.665097e+01,4.204277
190.95,8,293,1.667474e+01,1.664449e+01,4.165095
191.00,8,287,1.666830e+01,1.663801e+01,4.102195
191.05,8,284,1.666185e+01,1.663153e+01,4.077589
191.10,8,288,1.665539e+01,1.662505e+01,4.113039
191.15,8,293,1.664893e+01,1.661856e+01,4.161229
191.20,8,299,1.664247e+01,1.661207e+01,4.229969
191.25,8,297,1.663601e+01,1.660557e+01,4.206723
191.30,8,284,1.662954e+01,1.659907e+01,4.074667
191.35,8,281,1.662307e+01,1.659257e+01,4.045540
191.40,8,293,1.661660e+01,1.658606e+01,4.166208
191.45,8,293,1.661012e+01,1.657955e+01,4.169027
191.50,8,291,1.660363e+01,1.657304e+01,4.146706
191.55,8,291,1.659715e+01,1.656652e+01,4.148511
191.60,8,283,1.659066e+01,1.656000e+01,4.062377
191.65,8,281,1.658417e+01,1.655347e+01,4.053050
191.70,8,289,1.657767e+01,1.654694e+01,4.288275
191.75,8,285,1.657117e+01,1.654041e+01,4.191325
191.80,8,285,1.656466e+01,1.653388e+01,4.138182
191.85,8,276,1.655816e+01,1.652734e+01,4.013259
191.90,8,274,1.655164e+01,1.652079e+01,3.995106
191.95,8,290,1.654513e+01,1.651425e+01,4.144039
192.00,8,301,1.653861e+01,1.650769e+01,4.263831
192.05,8,307,1.653209e+01,1.650114e+01,4.386150
192.10,8,306,1.652556e+01,1.649458e+01,4.361151
192.15,8,299,1.651903e+01,1.648802e+01,4.246456
192.20,8,294,1.651250e+01,1.648145e+01,4.186892
192.25,8,283,1.650596e+01,1.647488e+01,4.078432
192.30,7,251,1.649942e+01,1.646831e+01,3.605241
192.35,8,291,1.649288e+01,1.646173e+01,4.165643
192.40,8,294,1.648633e+01,1.645515e+01,4.188146
192.45,8,279,1.647978e+01,1.644857e+01,4.043137
192.50,8,281,1.647322e+01,1.644198e+01,4.061237
192.55,8,284,1.646666e+01,1.643539e+01,4.200591
192.60,8,292,1.646010e+01,1.642879e+01,4.216799
192.65,8,284,1.645353e+01,1.642219e+01,4.089286
192.70,8,285,1.644696e+01,1.641559e+01,4.105311
192.75,8,280,1.644039e+01,1.640898e+01,4.046917
192.80,8,290,1.643381e+01,1.640237e+01,4.207405
192.85,8,288,1.642723e+01,1.639576e+01,4.223669
192.90,8,294,1.642064e+01,1.638914e+01,4.249520
192.95,8,294,1.641405e+01,1.638252e+01,4.190989
193.00,8,292,1.640746e+01,1.637589e+01,4.239273
193.05,8,287,1.640087e+01,1.636926e+01,4.126379
193.10,7,251,1.639427e+01,1.636263e+01,3.720863
193.15,8,272,1.638766e+01,1.635599e+01,4.026039
193.20,8,287,1.638105e+01,1.634935e+01,4.113059
193.25,8,296,1.637444e+01,1.634271e+01,4.193227
193.30,8,294,1.636783e+01,1.633606e+01,4.177321
193.35,8,292,1.636121e+01,1.632941e+01,4.156921
193.40,8,301,1.635459e+01,1.632275e+01,4.238663
193.45,8,301,1.634796e+01,1.631609e+01,4.243118
193.50,8,302,1.634133e+01,1.630943e+01,4.250952
193.55,8,301,1.633470e+01,1.630276e+01,4.244295
193.60,8,301,1.632806e+01,1.629609e+01,4.247891
193.65,8,299,1.632142e+01,1.628942e+01,4.223917
193.70,8,294,1.631477e+01,1.628274e+01,4.178255
193.75,8,294,1.630812e+01,1.627606e+01,4.181051
193.80,8,293,1.630147e+01,1.626937e+01,4.167554
193.85,7,263,1.629482e+01,1.626268e+01,3.702140
193.90,8,294,1.628816e+01,1.625599e+01,4.177379
193.95,8,295,1.628149e+01,1.624929e+01,4.181441
194.00,8,285,1.627482e+01,1.624259e+01,4.082137
194.05,8,289,1.626815e+01,1.623588e+01,4.119702
194.10,7,245,1.626148e+01,1.622917e+01,3.527912
194.15,8,273,1.625480e+01,1.622246e+01,3.964662
194.20,8,281,1.624812e+01,1.621574e+01,4.043888
194.25,8,284,1.624143e+01,1.620902e+01,4.077787
194.30,8,290,1.623474e+01,1.620230e+01,4.139872
194.35,8,294,1.622804e+01,1.619557e+01,4.175251
194.40,8,293,1.622135e+01,1.618884e+01,4.163296
194.45,8,287,1.621464e+01,1.618210e+01,4.098583
194.50,8,282,1.620794e+01,1.617536e+01,4.055808
194.55,8,285,1.620123e+01,1.616862e+01,4.084365
194.60,8,285,1.619452e+01,1.616187e+01,4.085514
194.65,8,284,1.618780e+01,1.615512e+01,4.072837
194.70,8,285,1.618108e+01,1.614836e+01,4.086725
194.75,8,284,1.617435e+01,1.614160e+01,4.076079
194.80,8,290,1.616762e+01,1.613484e+01,4.136353
194.85,8,296,1.616089e+01,1.612807e+01,4.191999
194.90,8,295,1.615416e+01,1.612130e+01,4.179406
194.95,7,261,1.614742e+01,1.611453e+01,3.691899
195.00,7,253,1.614067e+01,1.610775e+01,3.610254
195.05,8,288,1.613392e+01,1.610097e+01,4.110962
195.10,8,301,1.612717e+01,1.609418e+01,4.242369
195.15,8,301,1.612042e+01,1.608739e+01,4.245567
195.20,8,300,1.611366e+01,1.608060e+01,4.235152
195.25,8,297,1.610689e+01,1.607380e+01,4.203154
195.30,8,288,1.610013e+01,1.606700e+01,4.112685
195.35,8,288,1.609335e+01,1.606019e+01,4.113707
195.40,8,290,1.608658e+01,1.605338e+01,4.129021
195.45,8,291,1.607980e+01,1.604657e+01,4.144289
195.50,8,284,1.607302e+01,1.603975e+01,4.080790
195.55,8,282,1.606623e+01,1.603293e+01,4.050519
195.60,8,272,1.605944e+01,1.602610e+01,3.955554
195.65,8,290,1.605265e+01,1.601927e+01,4.134847
195.70,8,292,1.604585e+01,1.601244e+01,4.154368
195.75,8,286,1.603905e+01,1.600560e+01,4.095301
195.80,8,277,1.603224e+01,1.599876e+01,4.004076
195.85,8,283,1.602543e+01,1.599191e+01,4.062607
195.90,8,287,1.601862e+01,1.598506e+01,4.107136
195.95,8,289,1.601180e+01,1.597821e+01,4.126073
196.00,8,288,1.600498e+01,1.597135e+01,4.120892
196.05,8,295,1.599815e+01,1.596449e+01,4.182414
196.10,8,296,1.599132e+01,1.595763e+01,4.192018
196.15,8,294,1.598449e+01,1.595076e+01,4.170974
196.20,8,291,1.597765e+01,1.594388e+01,4.144918
196.25,8,290,1.597081e+01,1.593701e+01,4.136383
196.30,8,295,1.596396e+01,1.593013e+01,4.184352
196.35,8,301,1.595711e+01,1.592324e+01,4.250202
196.40,8,301,1.595026e+01,1.591635e+01,4.241491
196.45,8,296,1.594340e+01,1.590946e+01,4.195403
196.50,8,289,1.593654e+01,1.590256e+01,4.120021
196.55,8,293,1.592968e+01,1.589566e+01,4.165947
196.60,8,299,1.592281e+01,1.588876e+01,4.225367
196.65,8,300,1.591593e+01,1.588185e+01,4.234198
196.70,8,291,1.590906e+01,1.587493e+01,4.150560
196.75,8,285,1.590218e+01,1.586802e+01,4.089587
196.80,8,272,1.589529e+01,1.586110e+01,4.126053
196.85,8,275,1.588840e+01,1.585417e+01,4.136376
196.90,8,278,1.588151e+01,1.584724e+01,4.030454
196.95,8,278,1.587461e+01,1.584031e+01,4.140305
197.00,8,279,1.586771e+01,1.583337e+01,4.109410
197.05,8,281,1.586081e+01,1.582643e+01,4.067760
197.10,8,282,1.585390e+01,1.581948e+01,4.072549
197.15,8,284,1.584699e+01,1.581253e+01,4.095989
197.20,8,281,1.584007e+01,1.580558e+01,4.105737
197.25,8,291,1.583315e+01,1.579862e+01,4.164166
197.30,8,298,1.582622e+01,1.579166e+01,4.227490
197.35,8,299,1.581929e+01,1.578470e+01,4.244495
197.40,8,300,1.581236e+01,1.577773e+01,4.251054
197.45,8,296,1.580542e+01,1.577075e+01,4.215846
197.50,7,263,1.579848e+01,1.576377e+01,3.725326
197.55,8,292,1.579154e+01,1.575679e+01,4.177114
197.60,8,294,1.578459e+01,1.574981e+01,4.189124
197.65,8,288,1.577764e+01,1.574282e+01,4.129512
197.70,8,275,1.577068e+01,1.573582e+01,4.002209
197.75,8,279,1.576372e+01,1.572882e+01,4.043640
197.80,8,288,1.575675e+01,1.572182e+01,4.127787
197.85,8,289,1.574978e+01,1.571481e+01,4.283148
197.90,8,287,1.574281e+01,1.570780e+01,4.184602
197.95,8,291,1.573583e+01,1.570079e+01,4.141528
198.00,8,295,1.572885e+01,1.569377e+01,4.186166
198.05,8,298,1.572186e+01,1.568675e+01,4.212578
198.10,8,299,1.571487e+01,1.567972e+01,4.222283
198.15,8,294,1.570788e+01,1.567269e+01,4.173624
198.20,8,291,1.570088e+01,1.566565e+01,4.139956
198.25,8,285,1.569388e+01,1.565861e+01,4.084236
198.30,8,279,1.568688e+01,1.565157e+01,4.029201
198.35,8,271,1.567987e+01,1.564452e+01,3.942598
198.40,8,285,1.567285e+01,1.563747e+01,4.094105
198.45,8,293,1.566583e+01,1.563042e+01,4.167253
198.50,8,291,1.565881e+01,1.562336e+01,4.150843
198.55,8,291,1.565178e+01,1.561629e+01,4.142412
198.60,8,290,1.564475e+01,1.560922e+01,4.140454
198.65,8,270,1.563772e+01,1.560215e+01,3.938872
198.70,8,294,1.563068e+01,1.559507e+01,4.177625
198.75,8,283,1.562364e+01,1.558799e+01,4.065346
198.80,8,288,1.561659e+01,1.558091e+01,4.119880
198.85,8,299,1.560954e+01,1.557382e+01,4.228261
198.90,8,299,1.560248e+01,1.556672e+01,4.226092
198.95,8,295,1.559542e+01,1.555963e+01,4.184219
199.00,8,292,1.558836e+01,1.555252e+01,4.152320
199.05,8,287,1.558129e+01,1.554542e+01,4.102813
199.10,8,266,1.557422e+01,1.553831e+01,3.893948
199.15,8,281,1.556714e+01,1.553119e+01,4.043434
199.20,8,275,1.556006e+01,1.552408e+01,3.985383
199.25,8,294,1.555298e+01,1.551695e+01,4.181190
199.30,8,294,1.554589e+01,1.550983e+01,4.178792
199.35,8,296,1.553880e+01,1.550269e+01,4.191442
199.40,8,295,1.553170e+01,1.549556e+01,4.183993
199.45,8,295,1.552460e+01,1.548842e+01,4.187082
199.50,8,295,1.551750e+01,1.548128e+01,4.184387
199.55,8,289,1.551039e+01,1.547413e+01,4.135333
199.60,8,293,1.550327e+01,1.546697e+01,4.165604
199.65,8,301,1.549615e+01,1.545982e+01,4.243844
199.70,8,299,1.548903e+01,1.545266e+01,4.227223
199.75,8,287,1.548191e+01,1.544549e+01,4.107228
199.80,8,281,1.547478e+01,1.543832e+01,4.043663
199.85,8,284,1.546764e+01,1.543115e+01,4.074266
199.90,8,287,1.546050e+01,1.542397e+01,4.108737
199.95,8,287,1.545336e+01,1.541679e+01,4.109047
200.00,8,289,1.544621e+01,1.540960e+01,4.128899
200.05,8,290,1.543906e+01,1.540241e+01,4.135145
200.10,8,282,1.543191e+01,1.539522e+01,4.057566
200.15,8,282,1.542475e+01,1.538802e+01,4.059728
200.20,8,300,1.541758e+01,1.538081e+01,4.234696
200.25,8,301,1.541041e+01,1.537361e+01,4.243325
200.30,8,295,1.540324e+01,1.536640e+01,4.187781
200.35,8,288,1.539606e+01,1.535918e+01,4.121736
200.40,8,286,1.538888e+01,1.535196e+01,4.093557
200.45,8,285,1.538170e+01,1.534473e+01,4.085274
200.50,8,284,1.537451e+01,1.533750e+01,4.084392
200.55,8,282,1.536731e+01,1.533027e+01,4.059661
200.60,8,290,1.536012e+01,1.532303e+01,4.137297
200.65,8,296,1.535291e+01,1.531579e+01,4.198868
200.70,8,296,1.534571e+01,1.530854e+01,4.191140
200.75,8,300,1.533850e+01,1.530129e+01,4.266024
200.80,8,301,1.533128e+01,1.529404e+01,4.377048
200.85,8,296,1.532406e+01,1.528678e+01,4.235090
200.90,8,284,1.531684e+01,1.527951e+01,4.070016
200.95,8,262,1.530961e+01,1.527225e+01,3.857082
201.00,8,269,1.530238e+01,1.526497e+01,3.926374
201.05,8,277,1.529514e+01,1.525770e+01,4.002655
201.10,8,276,1.528790e+01,1.525042e+01,3.998321
201.15,8,277,1.528065e+01,1.524313e+01,4.001935
201.20,8,281,1.527340e+01,1.523584e+01,4.042434
201.25,8,286,1.526615e+01,1.522855e+01,4.092599
201.30,8,289,1.525889e+01,1.522125e+01,4.227947
201.35,8,300,1.525163e+01,1.521394e+01,4.316262
201.40,8,293,1.524436e+01,1.520664e+01,4.230028
201.45,8,294,1.523709e+01,1.519932e+01,4.278551
201.50,8,301,1.522981e+01,1.519201e+01,4.317325
201.55,8,298,1.522253e+01,1.518469e+01,4.229589
201.60,8,291,1.521525e+01,1.517736e+01,4.159789
201.65,8,284,1.520796e+01,1.517003e+01,4.092492
201.70,8,292,1.520067e+01,1.516270e+01,4.167444
201.75,8,296,1.519337e+01,1.515536e+01,4.214637
201.80,8,292,1.518607e+01,1.514802e+01,4.173412
201.85,8,293,1.517876e+01,1.514067e+01,4.182601
201.90,8,295,1.517145e+01,1.513332e+01,4.196382
201.95,8,295,1.516414e+01,1.512596e+01,4.197327
202.00,8,291,1.515682e+01,1.511860e+01,4.163049
202.05,8,296,1.514949e+01,1.511124e+01,4.210332
202.10,8,300,1.514217e+01,1.510387e+01,4.253840
202.15,8,293,1.513483e+01,1.509649e+01,4.174727
202.20,8,289,1.512750e+01,1.508912e+01,4.136843
202.25,8,285,1.512016e+01,1.508173e+01,4.103252
202.30,8,274,1.511281e+01,1.507435e+01,3.989161
202.35,8,269,1.510546e+01,1.506695e+01,3.945781
202.40,8,284,1.509810e+01,1.505956e+01,4.094095
202.45,8,288,1.509075e+01,1.505216e+01,4.124992
202.50,8,285,1.508338e+01,1.504475e+01,4.098953
202.55,8,283,1.507601e+01,1.503734e+01,4.075999
202.60,8,284,1.506864e+01,1.502993e+01,4.088701
202.65,8,285,1.506127e+01,1.502251e+01,4.099697
202.70,8,291,1.505388e+01,1.501509e+01,4.157400
202.75,8,290,1.504650e+01,1.500766e+01,4.149289
202.80,8,292,1.503911e+01,1.500023e+01,4.173158
202.85,8,295,1.503171e+01,1.499278e+01,4.202329
202.90,8,297,1.502432e+01,1.498534e+01,4.222666
202.95,8,293,1.501691e+01,1.497790e+01,4.174131
203.00,8,294,1.500950e+01,1.497045e+01,4.192168
203.05,8,294,1.500209e+01,1.496299e+01,4.189077
203.10,8,290,1.499467e+01,1.495554e+01,4.148641
203.15,8,280,1.498725e+01,1.494807e+01,4.045798
203.20,8,286,1.497983e+01,1.494061e+01,4.109249
203.25,8,285,1.497240e+01,1.493313e+01,4.094528
203.30,8,280,1.496496e+01,1.492566e+01,4.052318
203.35,8,289,1.495752e+01,1.491818e+01,4.139308
203.40,8,299,1.495008e+01,1.491069e+01,4.238387
203.45,8,297,1.494263e+01,1.490320e+01,4.218663
203.50,8,293,1.493518e+01,1.489570e+01,4.181350
203.55,8,287,1.492772e+01,1.488820e+01,4.121269
203.60,7,249,1.492026e+01,1.488070e+01,3.578327
203.65,8,268,1.491279e+01,1.487319e+01,3.930865
203.70,8,274,1.490532e+01,1.486568e+01,3.993353
203.75,8,284,1.489785e+01,1.485816e+01,4.096823
203.80,8,284,1.489037e+01,1.485063e+01,4.091640
203.85,8,274,1.488288e+01,1.484311e+01,3.996539
203.90,8,276,1.487539e+01,1.483557e+01,4.010628
203.95,8,289,1.486790e+01,1.482804e+01,4.138597
204.00,8,291,1.486040e+01,1.482050e+01,4.158757
204.05,8,285,1.485290e+01,1.481295e+01,4.098199
204.10,8,290,1.484539e+01,1.480540e+01,4.150531
204.15,8,297,1.483788e+01,1.479784e+01,4.218487
204.20,8,294,1.483036e+01,1.479028e+01,4.188117
204.25,8,288,1.482284e+01,1.478272e+01,4.133191
204.30,7,254,1.481531e+01,1.477515e+01,3.639992
204.35,7,263,1.480778e+01,1.476758e+01,3.724318
204.40,8,294,1.480025e+01,1.476000e+01,4.193329
204.45,8,295,1.479271e+01,1.475241e+01,4.205861
204.50,8,289,1.478516e+01,1.474483e+01,4.140778
204.55,8,287,1.477762e+01,1.473723e+01,4.115783
204.60,8,288,1.477006e+01,1.472964e+01,4.130859
204.65,8,294,1.476250e+01,1.472203e+01,4.191111
204.70,8,302,1.475494e+01,1.471443e+01,4.274166
204.75,8,297,1.474737e+01,1.470682e+01,4.223893
204.80,8,287,1.473980e+01,1.469920e+01,4.117659
204.85,8,287,1.473223e+01,1.469158e+01,4.119663
204.90,8,288,1.472464e+01,1.468395e+01,4.126693
204.95,8,286,1.471706e+01,1.467632e+01,4.105795
205.00,8,279,1.470947e+01,1.466869e+01,4.045731
205.05,7,246,1.470187e+01,1.466105e+01,3.556453
205.10,6,205,1.469427e+01,1.465341e+01,2.992214
205.15,7,239,1.468667e+01,1.464576e+01,3.483579
205.20,8,265,1.467906e+01,1.463810e+01,3.902143
205.25,8,277,1.467145e+01,1.463044e+01,4.020844
205.30,8,292,1.466383e+01,1.462278e+01,4.166129
205.35,8,300,1.465621e+01,1.461511e+01,4.247724
205.40,8,301,1.464858e+01,1.460744e+01,4.260541
205.45,8,300,1.464094e+01,1.459976e+01,4.248958
205.50,8,290,1.463331e+01,1.459208e+01,4.148663
205.55,8,278,1.462567e+01,1.458440e+01,4.031210
205.60,8,265,1.461802e+01,1.457670e+01,3.905107
205.65,7,236,1.461037e+01,1.456901e+01,3.454227
205.70,8,267,1.460271e+01,1.456131e+01,3.927944
205.75,8,275,1.459505e+01,1.455360e+01,4.005780
205.80,8,276,1.458739e+01,1.454589e+01,4.011062
205.85,8,280,1.457972e+01,1.453817e+01,4.106099
205.90,8,285,1.457204e+01,1.453045e+01,4.198327
205.95,8,291,1.456436e+01,1.452273e+01,4.235029
206.00,8,288,1.455668e+01,1.451500e+01,4.135872
206.05,8,291,1.454899e+01,1.450726e+01,4.157705
206.10,8,288,1.454129e+01,1.449952e+01,4.190158
206.15,8,280,1.453359e+01,1.449178e+01,4.115186
206.20,8,291,1.452589e+01,1.448403e+01,4.195254
206.25,8,299,1.451818e+01,1.447628e+01,4.332391
206.30,8,295,1.451047e+01,1.446852e+01,4.238543
206.35,8,294,1.450275e+01,1.446075e+01,4.170992
206.40,8,292,1.449503e+01,1.445298e+01,4.156423
206.45,8,287,1.448730e+01,1.444521e+01,4.104436
206.50,8,289,1.447957e+01,1.443743e+01,4.123820
206.55,8,286,1.447183e+01,1.442965e+01,4.095054
206.60,8,279,1.446409e+01,1.442186e+01,4.027238
206.65,7,249,1.445634e+01,1.441407e+01,3.573667
206.70,7,262,1.444859e+01,1.440627e+01,3.699129
206.75,8,300,1.444084e+01,1.439847e+01,4.227541
206.80,8,301,1.443308e+01,1.439066e+01,4.241567
206.85,8,294,1.442531e+01,1.438285e+01,4.177671
206.90,8,294,1.441754e+01,1.437503e+01,4.180833
206.95,8,292,1.440976e+01,1.436721e+01,4.153401
207.00,8,284,1.440198e+01,1.435938e+01,4.069878
207.05,8,281,1.439420e+01,1.435155e+01,4.044858
207.10,8,288,1.438641e+01,1.434371e+01,4.115446
207.15,8,289,1.437861e+01,1.433587e+01,4.126540
207.20,8,291,1.437081e+01,1.432802e+01,4.144370
207.25,8,291,1.436301e+01,1.432017e+01,4.149114
207.30,8,295,1.435520e+01,1.431231e+01,4.187756
207.35,8,300,1.434738e+01,1.430445e+01,4.231343
207.40,8,297,1.433956e+01,1.429659e+01,4.201843
207.45,7,266,1.433174e+01,1.428871e+01,3.742816
207.50,7,253,1.432391e+01,1.428084e+01,3.605853
207.55,6,215,1.431608e+01,1.427296e+01,3.079708
207.60,6,209,1.430824e+01,1.426507e+01,3.023545
207.65,7,244,1.430039e+01,1.425718e+01,3.518981
207.70,8,281,1.429255e+01,1.424928e+01,4.049646
207.75,8,287,1.428469e+01,1.424138e+01,4.114690
207.80,8,286,1.427683e+01,1.423347e+01,4.092489
207.85,8,295,1.426897e+01,1.422556e+01,4.184282
207.90,8,298,1.426110e+01,1.421765e+01,4.214308
207.95,8,294,1.425323e+01,1.420973e+01,4.172823
208.00,8,287,1.424535e+01,1.420180e+01,4.101118
208.05,8,286,1.423747e+01,1.419387e+01,4.097847
208.10,8,281,1.422958e+01,1.418593e+01,4.044332
208.15,7,244,1.422168e+01,1.417799e+01,3.521351
208.20,6,203,1.421379e+01,1.417004e+01,2.961577
208.25,6,209,1.420588e+01,1.416209e+01,3.014914
208.30,7,244,1.419797e+01,1.415414e+01,3.522132
208.35,8,275,1.419006e+01,1.414617e+01,3.990488
208.40,8,266,1.418214e+01,1.413821e+01,3.892285
208.45,8,280,1.417422e+01,1.413024e+01,4.038101
208.50,7,252,1.416629e+01,1.412226e+01,3.602422
208.55,7,259,1.415836e+01,1.411428e+01,3.674774
208.60,8,297,1.415042e+01,1.410629e+01,4.201771
208.65,8,301,1.414248e+01,1.409830e+01,4.241202
208.70,8,296,1.413453e+01,1.409030e+01,4.192069
208.75,8,289,1.412658e+01,1.408230e+01,4.126772
208.80,8,286,1.411862e+01,1.407429e+01,4.091959
208.85,8,287,1.411065e+01,1.406628e+01,4.098484
208.90,8,292,1.410269e+01,1.405826e+01,4.150992
208.95,8,292,1.409471e+01,1.405024e+01,4.149048
209.00,8,284,1.408673e+01,1.404221e+01,4.072878
209.05,7,248,1.407875e+01,1.403418e+01,3.562356
209.10,6,212,1.407076e+01,1.402614e+01,3.047295
209.15,5,185,1.406277e+01,1.401810e+01,2.620789
209.20,6,216,1.405477e+01,1.401005e+01,3.086630
209.25,7,254,1.404676e+01,1.400199e+01,3.622256
209.30,8,293,1.403876e+01,1.399394e+01,4.161186
209.35,8,302,1.403074e+01,1.398587e+01,4.259376
209.40,8,301,1.402272e+01,1.397780e+01,4.246229
209.45,8,291,1.401470e+01,1.396973e+01,4.140437
209.50,8,278,1.400667e+01,1.396165e+01,4.013206
209.55,8,284,1.399864e+01,1.395357e+01,4.079032
209.60,8,292,1.399060e+01,1.394548e+01,4.157490
209.65,8,296,1.398255e+01,1.393738e+01,4.193112
209.70,8,295,1.397450e+01,1.392928e+01,4.180262
209.75,8,292,1.396645e+01,1.392118e+01,4.158923
209.80,8,296,1.395839e+01,1.391307e+01,4.189119
209.85,8,299,1.395032e+01,1.390495e+01,4.225776
209.90,8,301,1.394225e+01,1.389683e+01,4.245044
209.95,8,294,1.393417e+01,1.388870e+01,4.178751
210.00,7,256,1.392609e+01,1.388057e+01,3.640230
210.05,6,218,1.391801e+01,1.387243e+01,3.108926
210.10,5,182,1.390992e+01,1.386429e+01,2.593521
210.15,6,212,1.390182e+01,1.385615e+01,3.217269
210.20,7,250,1.389372e+01,1.384799e+01,3.747548
210.25,8,287,1.388561e+01,1.383984e+01,4.165461
210.30,8,291,1.387750e+01,1.383167e+01,4.156240
210.35,8,288,1.386938e+01,1.382351e+01,4.213588
210.40,8,280,1.386126e+01,1.381533e+01,4.045405
210.45,8,283,1.385313e+01,1.380715e+01,4.084243
210.50,8,289,1.384500e+01,1.379897e+01,4.138191
210.55,8,288,1.383686e+01,1.379078e+01,4.164448
210.60,7,256,1.382872e+01,1.378259e+01,3.653542
210.65,7,252,1.382057e+01,1.377439e+01,3.612404
210.70,8,274,1.381242e+01,1.376618e+01,3.988660
210.75,8,276,1.380426e+01,1.375797e+01,4.028270
210.80,8,271,1.379610e+01,1.374975e+01,4.047615
210.85,8,280,1.378793e+01,1.374153e+01,4.075019
210.90,8,289,1.377975e+01,1.373331e+01,4.125328
210.95,8,286,1.377157e+01,1.372508e+01,4.100778
211.00,7,252,1.376339e+01,1.371684e+01,3.599577
211.05,8,277,1.375520e+01,1.370860e+01,4.005902
211.10,8,286,1.374700e+01,1.370035e+01,4.092954
211.15,8,292,1.373880e+01,1.369210e+01,4.158959
211.20,8,292,1.373060e+01,1.368384e+01,4.159956
211.25,8,283,1.372238e+01,1.367557e+01,4.219420
211.30,7,248,1.371417e+01,1.366730e+01,3.654444
211.35,7,253,1.370594e+01,1.365903e+01,3.668503
211.40,8,290,1.369772e+01,1.365075e+01,4.200523
211.45,8,295,1.368948e+01,1.364246e+01,4.254980
211.50,8,290,1.368125e+01,1.363417e+01,4.155571
211.55,7,256,1.367300e+01,1.362588e+01,3.712945
211.60,6,225,1.366475e+01,1.361758e+01,3.184440
211.65,7,259,1.365650e+01,1.360927e+01,3.681611
211.70,8,294,1.364824e+01,1.360096e+01,4.221204
211.75,8,299,1.363998e+01,1.359264e+01,4.290708
211.80,8,295,1.363171e+01,1.358431e+01,4.207571
211.85,8,298,1.362343e+01,1.357599e+01,4.231007
211.90,8,296,1.361515e+01,1.356765e+01,4.256711
211.95,8,292,1.360686e+01,1.355931e+01,4.324431
212.00,8,283,1.359857e+01,1.355097e+01,4.155332
212.05,7,246,1.359027e+01,1.354262e+01,3.557290
212.10,6,209,1.358197e+01,1.353426e+01,3.029102
212.15,5,180,1.357366e+01,1.352590e+01,2.584341
212.20,6,210,1.356535e+01,1.351753e+01,3.114552
212.25,7,247,1.355703e+01,1.350916e+01,3.670300
212.30,8,284,1.354871e+01,1.350078e+01,4.211778
212.35,8,286,1.354038e+01,1.349240e+01,4.148075
212.40,7,256,1.353204e+01,1.348401e+01,3.761481
212.45,8,285,1.352370e+01,1.347561e+01,4.186005
212.50,8,284,1.351536e+01,1.346721e+01,4.073756
212.55,8,276,1.350700e+01,1.345881e+01,3.996714
212.60,8,282,1.349865e+01,1.345040e+01,4.059343
212.65,8,288,1.349028e+01,1.344198e+01,4.131117
212.70,8,295,1.348192e+01,1.343356e+01,4.182982
212.75,8,293,1.347354e+01,1.342513e+01,4.165032
212.80,8,285,1.346516e+01,1.341670e+01,4.087705
212.85,7,251,1.345678e+01,1.340826e+01,3.594235
212.90,6,215,1.344839e+01,1.339981e+01,3.077772
212.95,6,209,1.344000e+01,1.339136e+01,3.018756
213.00,8,263,1.343159e+01,1.338291e+01,3.865545
213.05,8,276,1.342319e+01,1.337445e+01,3.999834
213.10,8,283,1.341478e+01,1.336598e+01,4.066348
213.15,8,291,1.340636e+01,1.335751e+01,4.148390
213.20,8,292,1.339794e+01,1.334903e+01,4.155159
213.25,8,292,1.338951e+01,1.334055e+01,4.158977
213.30,8,288,1.338107e+01,1.333206e+01,4.112329
213.35,7,253,1.337263e+01,1.332356e+01,3.613740
213.40,7,240,1.336419e+01,1.331506e+01,3.489223
213.45,6,204,1.335574e+01,1.330655e+01,2.972876
213.50,5,179,1.334728e+01,1.329804e+01,2.566198
213.55,5,189,1.333882e+01,1.328953e+01,2.663372
213.60,6,225,1.333035e+01,1.328100e+01,3.179871
213.65,7,265,1.332188e+01,1.327247e+01,3.738207
213.70,8,303,1.331340e+01,1.326394e+01,4.268616
213.75,8,304,1.330492e+01,1.325540e+01,4.274291
213.80,8,297,1.329643e+01,1.324685e+01,4.205590
213.85,8,289,1.328793e+01,1.323830e+01,4.331122
213.90,8,293,1.327943e+01,1.322974e+01,4.259460
213.95,8,293,1.327093e+01,1.322118e+01,4.271189
214.00,7,259,1.326241e+01,1.321261e+01,3.744464
214.05,6,223,1.325390e+01,1.320404e+01,3.261478
214.10,6,210,1.324537e+01,1.319546e+01,3.132434
214.15,5,176,1.323684e+01,1.318687e+01,2.542486
214.20,5,171,1.322831e+01,1.317828e+01,2.488260
214.25,5,181,1.321977e+01,1.316968e+01,2.590160
214.30,6,215,1.321122e+01,1.316108e+01,3.088125
214.35,7,254,1.320267e+01,1.315247e+01,3.631796
214.40,8,289,1.319411e+01,1.314386e+01,4.140407
214.45,8,295,1.318555e+01,1.313524e+01,4.295869
214.50,8,297,1.317698e+01,1.312661e+01,4.289178
214.55,8,292,1.316841e+01,1.311798e+01,4.152697
214.60,7,264,1.315983e+01,1.310934e+01,3.724135
214.65,8,295,1.315124e+01,1.310070e+01,4.184728
214.70,8,291,1.314265e+01,1.309205e+01,4.145088
214.75,7,257,1.313405e+01,1.308340e+01,3.651282
214.80,8,279,1.312545e+01,1.307473e+01,4.030426
214.85,8,281,1.311684e+01,1.306607e+01,4.049802
214.90,8,272,1.310822e+01,1.305740e+01,3.957405
214.95,7,237,1.309960e+01,1.304872e+01,3.450751
215.00,6,212,1.309098e+01,1.304003e+01,3.047798
215.05,7,249,1.308234e+01,1.303134e+01,3.574285
215.10,8,285,1.307371e+01,1.302265e+01,4.086720
215.15,8,289,1.306506e+01,1.301395e+01,4.125212
215.20,8,286,1.305641e+01,1.300524e+01,4.099036
215.25,7,252,1.304776e+01,1.299653e+01,3.602806
215.30,7,239,1.303910e+01,1.298781e+01,3.476006
215.35,6,201,1.303043e+01,1.297908e+01,2.943615
215.40,5,166,1.302176e+01,1.297035e+01,2.434175
215.45,4,131,1.301308e+01,1.296161e+01,1.928239
215.50,5,161,1.300440e+01,1.295287e+01,2.390571
215.55,6,193,1.299571e+01,1.294412e+01,2.860734
215.60,7,231,1.298701e+01,1.293537e+01,3.394136
215.65,8,269,1.297831e+01,1.292661e+01,3.928785
215.70,8,277,1.296960e+01,1.291784e+01,4.000533
215.75,8,272,1.296089e+01,1.290907e+01,3.951233
215.80,8,277,1.295217e+01,1.290029e+01,4.008761
215.85,8,274,1.294344e+01,1.289150e+01,3.978025
215.90,7,238,1.293471e+01,1.288271e+01,3.457471
215.95,6,200,1.292598e+01,1.287392e+01,3.009205
216.00,5,164,1.291723e+01,1.286512e+01,2.510735
216.05,4,140,1.290849e+01,1.285631e+01,2.108243
216.10,5,149,1.289973e+01,1.284749e+01,2.332039
216.15,5,168,1.289097e+01,1.283867e+01,2.468424
216.20,6,204,1.288220e+01,1.282985e+01,2.977469
216.25,8,260,1.287343e+01,1.282102e+01,3.854170
216.30,8,272,1.286465e+01,1.281218e+01,3.971574
216.35,8,268,1.285587e+01,1.280333e+01,3.970971
216.40,7,242,1.284708e+01,1.279448e+01,3.516753
216.45,8,278,1.283828e+01,1.278563e+01,4.027269
216.50,8,289,1.282948e+01,1.277676e+01,4.174962
216.55,8,287,1.282067e+01,1.276790e+01,4.152764
216.60,8,274,1.281186e+01,1.275902e+01,4.051756
216.65,7,236,1.280304e+01,1.275014e+01,3.504151
216.70,6,199,1.279422e+01,1.274125e+01,2.929957
216.75,5,171,1.278538e+01,1.273236e+01,2.493626
216.80,5,179,1.277655e+01,1.272346e+01,2.634614
216.85,6,215,1.276770e+01,1.271456e+01,3.134838
216.90,8,275,1.275885e+01,1.270565e+01,3.997916
216.95,8,287,1.275000e+01,1.269673e+01,4.121503
217.00,8,281,1.274113e+01,1.268781e+01,4.061782
217.05,7,248,1.273227e+01,1.267888e+01,3.642329
217.10,6,213,1.272339e+01,1.266994e+01,3.102001
217.15,7,245,1.271451e+01,1.266100e+01,3.550405
217.20,8,280,1.270563e+01,1.265205e+01,4.161978
217.25,8,284,1.269673e+01,1.264310e+01,4.177620
217.30,8,271,1.268784e+01,1.263414e+01,3.986296
217.35,7,234,1.267893e+01,1.262517e+01,3.419250
217.40,6,202,1.267002e+01,1.261620e+01,2.953451
217.45,6,207,1.266111e+01,1.260722e+01,3.000305
217.50,7,245,1.265218e+01,1.259824e+01,3.530080
217.55,8,280,1.264325e+01,1.258925e+01,4.032219
217.60,8,283,1.263432e+01,1.258025e+01,4.061063
217.65,8,280,1.262538e+01,1.257125e+01,4.034377
217.70,8,277,1.261643e+01,1.256224e+01,4.003940
217.75,8,262,1.260748e+01,1.255322e+01,3.860598
217.80,6,207,1.259852e+01,1.254420e+01,2.994817
217.85,7,231,1.258955e+01,1.253517e+01,3.393761
217.90,8,270,1.258058e+01,1.252614e+01,3.939111
217.95,8,277,1.257161e+01,1.251710e+01,4.004673
218.00,8,269,1.256262e+01,1.250805e+01,3.933535
218.05,7,231,1.255363e+01,1.249900e+01,3.403134
218.10,6,194,1.254464e+01,1.248994e+01,2.874408
218.15,5,161,1.253563e+01,1.248087e+01,2.384502
218.20,4,131,1.252662e+01,1.247180e+01,1.939383
218.25,4,138,1.251761e+01,1.246272e+01,2.000620
218.30,4,137,1.250859e+01,1.245364e+01,1.991803
218.35,4,138,1.249956e+01,1.244455e+01,2.001879
218.40,4,139,1.249053e+01,1.243545e+01,2.015296
218.45,4,139,1.248149e+01,1.242635e+01,2.008707
218.50,4,139,1.247244e+01,1.241724e+01,2.005772
218.55,4,139,1.246339e+01,1.240812e+01,2.085888
218.60,4,139,1.245433e+01,1.239900e+01,2.061329
218.65,4,139,1.244527e+01,1.238987e+01,2.064247
218.70,4,138,1.243620e+01,1.238074e+01,2.046158
218.75,4,137,1.242712e+01,1.237159e+01,1.996713
218.80,4,136,1.241804e+01,1.236245e+01,1.987299
218.85,4,138,1.240895e+01,1.235329e+01,2.005461
218.90,4,139,1.239985e+01,1.234413e+01,2.019969
218.95,4,139,1.239075e+01,1.233496e+01,2.017628
219.00,4,139,1.238164e+01,1.232579e+01,2.088284
219.05,4,138,1.237253e+01,1.231661e+01,2.009662
219.10,4,138,1.236341e+01,1.230743e+01,2.008807
219.15,4,138,1.235428e+01,1.229823e+01,2.078721
219.20,4,138,1.234514e+01,1.228903e+01,2.079819
219.25,4,138,1.233600e+01,1.227983e+01,2.006261
219.30,4,138,1.232686e+01,1.227062e+01,2.005154
219.35,4,138,1.231770e+01,1.226140e+01,2.004744
219.40,4,138,1.230854e+01,1.225217e+01,2.002963
219.45,4,138,1.229938e+01,1.224294e+01,2.004949
219.50,4,137,1.229021e+01,1.223370e+01,2.078656
219.55,4,136,1.228103e+01,1.222446e+01,2.021051
219.60,4,136,1.227184e+01,1.221521e+01,2.031526
219.65,4,136,1.226265e+01,1.220595e+01,1.980652
219.70,4,136,1.225346e+01,1.219669e+01,1.990512
219.75,4,136,1.224425e+01,1.218742e+01,2.025021
219.80,4,136,1.223504e+01,1.217814e+01,2.018178
219.85,4,135,1.222582e+01,1.216886e+01,2.021084
219.90,4,134,1.221660e+01,1.215957e+01,2.014171
219.95,4,134,1.220737e+01,1.215027e+01,1.980998
220.00,4,134,1.219813e+01,1.214097e+01,1.967373
220.05,4,134,1.218889e+01,1.213166e+01,1.966307
220.10,4,133,1.217964e+01,1.212234e+01,1.961391
220.15,4,133,1.217039e+01,1.211302e+01,1.957310
220.20,4,133,1.216113e+01,1.210369e+01,1.956124
220.25,4,132,1.215186e+01,1.209436e+01,1.947233
220.30,4,130,1.214258e+01,1.208501e+01,1.927488
220.35,4,128,1.213330e+01,1.207566e+01,1.996634
220.40,4,129,1.212401e+01,1.206631e+01,1.948415
220.45,4,130,1.211472e+01,1.205695e+01,1.957470
220.50,4,130,1.210542e+01,1.204758e+01,1.961754
220.55,4,130,1.209611e+01,1.203820e+01,1.922338
220.60,4,129,1.208679e+01,1.202882e+01,1.910758
220.65,4,129,1.207747e+01,1.201943e+01,1.907147
220.70,4,128,1.206815e+01,1.201003e+01,1.899368
220.75,4,125,1.205881e+01,1.200063e+01,1.866858
220.80,4,126,1.204947e+01,1.199122e+01,1.877862
220.85,4,128,1.204012e+01,1.198181e+01,1.895132
220.90,4,128,1.203077e+01,1.197239e+01,1.898306
220.95,4,129,1.202141e+01,1.196296e+01,1.910494
221.00,4,129,1.201204e+01,1.195352e+01,1.911342
221.05,4,129,1.200267e+01,1.194408e+01,1.905380
221.10,4,129,1.199329e+01,1.193463e+01,1.906137
221.15,4,129,1.198390e+01,1.192517e+01,1.915442
221.20,4,128,1.197451e+01,1.191571e+01,1.898732
221.25,4,128,1.196511e+01,1.190624e+01,1.898155
221.30,4,128,1.195570e+01,1.189677e+01,1.899853
221.35,4,128,1.194629e+01,1.188728e+01,1.898976
221.40,4,128,1.193687e+01,1.187779e+01,1.898410
221.45,4,128,1.192744e+01,1.186830e+01,1.904694
221.50,4,128,1.191801e+01,1.185879e+01,1.901087
221.55,4,128,1.190857e+01,1.184928e+01,1.896036
221.60,4,127,1.189912e+01,1.183977e+01,1.891055
221.65,4,127,1.188967e+01,1.183024e+01,1.886799
221.70,4,127,1.188021e+01,1.182071e+01,1.885404
221.75,4,127,1.187074e+01,1.181118e+01,1.888238
221.80,4,127,1.186127e+01,1.180163e+01,1.887959
221.85,4,127,1.185179e+01,1.179208e+01,1.885692
221.90,4,127,1.184230e+01,1.178252e+01,1.885781
221.95,4,127,1.183281e+01,1.177296e+01,1.889202
222.00,4,126,1.182331e+01,1.176339e+01,1.876120
222.05,4,125,1.181380e+01,1.175381e+01,1.869032
222.10,4,125,1.180428e+01,1.174422e+01,1.867140
222.15,3,110,1.179476e+01,1.173463e+01,1.563961
222.20,3,110,1.178524e+01,1.172503e+01,1.564711
222.25,3,110,1.177570e+01,1.171543e+01,1.562360
222.30,3,110,1.176616e+01,1.170581e+01,1.563636
222.35,3,110,1.175661e+01,1.169619e+01,1.561941
222.40,3,110,1.174706e+01,1.168657e+01,1.564695
222.45,3,110,1.173749e+01,1.167693e+01,1.561991
222.50,3,110,1.172793e+01,1.166729e+01,1.561903
222.55,3,110,1.171835e+01,1.165765e+01,1.563469
222.60,3,110,1.170877e+01,1.164799e+01,1.563946
222.65,3,110,1.169918e+01,1.163833e+01,1.560668
222.70,3,110,1.168958e+01,1.162866e+01,1.563292
222.75,3,110,1.167998e+01,1.161898e+01,1.564145
222.80,3,110,1.167037e+01,1.160930e+01,1.565720
222.85,3,110,1.166075e+01,1.159961e+01,1.563614
222.90,3,110,1.165113e+01,1.158992e+01,1.562739
222.95,3,110,1.164150e+01,1.158021e+01,1.559942
223.00,3,110,1.163186e+01,1.157050e+01,1.561503
223.05,3,111,1.162221e+01,1.156078e+01,1.573697
223.10,3,111,1.161256e+01,1.155106e+01,1.572357
223.15,3,111,1.160290e+01,1.154133e+01,1.570927
223.20,3,111,1.159324e+01,1.153159e+01,1.573759
223.25,3,111,1.158357e+01,1.152184e+01,1.570607
223.30,3,111,1.157389e+01,1.151209e+01,1.571198
223.35,3,111,1.156420e+01,1.150233e+01,1.572875
223.40,3,111,1.155451e+01,1.149256e+01,1.574291
223.45,3,111,1.154481e+01,1.148279e+01,1.572502
223.50,3,111,1.153510e+01,1.147301e+01,1.571820
223.55,3,111,1.152539e+01,1.146322e+01,1.572140
223.60,3,111,1.151566e+01,1.145342e+01,1.570820
223.65,3,111,1.150594e+01,1.144362e+01,1.575417
223.70,3,111,1.149620e+01,1.143381e+01,1.573895
223.75,3,111,1.148646e+01,1.142399e+01,1.571803
223.80,3,111,1.147671e+01,1.141417e+01,1.572268
223.85,3,111,1.146695e+01,1.140434e+01,1.574475
223.90,3,111,1.145719e+01,1.139450e+01,1.570424
223.95,3,111,1.144742e+01,1.138465e+01,1.571791
224.00,3,111,1.143764e+01,1.137480e+01,1.573884
224.05,3,111,1.142785e+01,1.136494e+01,1.573308
224.10,3,111,1.141806e+01,1.135507e+01,1.575500
224.15,3,111,1.140826e+01,1.134520e+01,1.571438
224.20,3,111,1.139845e+01,1.133531e+01,1.570874
224.25,3,111,1.138864e+01,1.132542e+01,1.574450
224.30,3,111,1.137882e+01,1.131553e+01,1.574520
224.35,3,111,1.136899e+01,1.130562e+01,1.574356
224.40,3,111,1.135916e+01,1.129571e+01,1.573140
224.45,3,111,1.134932e+01,1.128580e+01,1.570428
224.50,3,111,1.133947e+01,1.127587e+01,1.573491
224.55,3,111,1.132961e+01,1.126594e+01,1.570986
224.60,3,111,1.131975e+01,1.125600e+01,1.571867
224.65,3,111,1.130987e+01,1.124605e+01,1.572642
224.70,3,111,1.130000e+01,1.123609e+01,1.572522
224.75,3,111,1.129011e+01,1.122613e+01,1.573068
224.80,3,111,1.128022e+01,1.121616e+01,1.575194
224.85,3,111,1.127032e+01,1.120618e+01,1.572989
224.90,3,111,1.126041e+01,1.119620e+01,1.574020
224.95,3,111,1.125050e+01,1.118621e+01,1.569847
225.00,3,111,1.124058e+01,1.117621e+01,1.572610
225.05,3,111,1.123065e+01,1.116620e+01,1.571583
225.10,3,111,1.122071e+01,1.115619e+01,1.570947
225.15,3,111,1.121077e+01,1.114617e+01,1.572478
225.20,3,111,1.120082e+01,1.113614e+01,1.570033
225.25,3,111,1.119086e+01,1.112610e+01,1.574318
225.30,3,111,1.118089e+01,1.111606e+01,1.570950
225.35,3,111,1.117092e+01,1.110601e+01,1.572891
225.40,3,111,1.116094e+01,1.109595e+01,1.570318
225.45,3,111,1.115095e+01,1.108588e+01,1.571071
225.50,3,111,1.114096e+01,1.107581e+01,1.570900
225.55,3,111,1.113095e+01,1.106573e+01,1.570106
225.60,3,111,1.112095e+01,1.105564e+01,1.575393
225.65,3,111,1.111093e+01,1.104555e+01,1.575281
225.70,3,111,1.110090e+01,1.103544e+01,1.572308
225.75,3,111,1.109087e+01,1.102533e+01,1.573094
225.80,3,111,1.108083e+01,1.101521e+01,1.571362
225.85,3,111,1.107079e+01,1.100509e+01,1.572498
225.90,3,111,1.106073e+01,1.099495e+01,1.572499
225.95,3,111,1.105067e+01,1.098481e+01,1.570047
226.00,3,111,1.104060e+01,1.097466e+01,1.573342
226.05,3,111,1.103053e+01,1.096451e+01,1.573132
226.10,3,111,1.102044e+01,1.095434e+01,1.571840
226.15,3,111,1.101035e+01,1.094417e+01,1.570810
226.20,3,111,1.100025e+01,1.093399e+01,1.571084
226.25,3,111,1.099015e+01,1.092381e+01,1.570579
226.30,3,111,1.098003e+01,1.091361e+01,1.572672
226.35,3,111,1.096991e+01,1.090341e+01,1.575990
226.40,3,111,1.095978e+01,1.089320e+01,1.572306
226.45,3,111,1.094965e+01,1.088298e+01,1.571605
226.50,3,111,1.093950e+01,1.087276e+01,1.570950
226.55,3,111,1.092935e+01,1.086253e+01,1.570732
226.60,3,111,1.091919e+01,1.085229e+01,1.572797
226.65,3,111,1.090903e+01,1.084204e+01,1.575499
226.70,3,111,1.089885e+01,1.083178e+01,1.572036
226.75,3,111,1.088867e+01,1.082152e+01,1.570328
226.80,3,111,1.087848e+01,1.081125e+01,1.576375
226.85,3,111,1.086828e+01,1.080097e+01,1.571312
226.90,3,111,1.085808e+01,1.079068e+01,1.570370
226.95,3,111,1.084787e+01,1.078039e+01,1.571035
227.00,3,111,1.083765e+01,1.077009e+01,1.570932
227.05,3,111,1.082742e+01,1.075978e+01,1.571238
227.10,3,111,1.081718e+01,1.074946e+01,1.577228
227.15,3,111,1.080694e+01,1.073914e+01,1.574381
227.20,3,110,1.079669e+01,1.072880e+01,1.563387
227.25,3,110,1.078643e+01,1.071846e+01,1.568171
227.30,3,110,1.077617e+01,1.070811e+01,1.562111
227.35,3,110,1.076589e+01,1.069776e+01,1.563891
227.40,3,110,1.075561e+01,1.068739e+01,1.562535
227.45,3,110,1.074533e+01,1.067702e+01,1.560816
227.50,3,110,1.073503e+01,1.066664e+01,1.561594
227.55,3,110,1.072472e+01,1.065625e+01,1.565284
227.60,3,110,1.071441e+01,1.064586e+01,1.560775
227.65,3,110,1.070409e+01,1.063545e+01,1.560849
227.70,3,110,1.069377e+01,1.062504e+01,1.560407
227.75,3,110,1.068343e+01,1.061462e+01,1.562077
227.80,3,110,1.067309e+01,1.060419e+01,1.562181
227.85,3,110,1.066274e+01,1.059376e+01,1.562369
227.90,3,110,1.065238e+01,1.058332e+01,1.560895
227.95,3,110,1.064201e+01,1.057287e+01,1.562296
228.00,3,110,1.063164e+01,1.056241e+01,1.563594
228.05,3,110,1.062125e+01,1.055194e+01,1.563870
228.10,3,110,1.061087e+01,1.054147e+01,1.562024
228.15,3,110,1.060047e+01,1.053098e+01,1.562656
228.20,3,110,1.059006e+01,1.052049e+01,1.567021
228.25,3,110,1.057965e+01,1.050999e+01,1.565400
228.30,3,110,1.056923e+01,1.049949e+01,1.561686
228.35,3,110,1.055880e+01,1.048897e+01,1.563590
228.40,3,110,1.054836e+01,1.047845e+01,1.560956
228.45,3,110,1.053792e+01,1.046792e+01,1.560727
228.50,3,110,1.052746e+01,1.045738e+01,1.561495
228.55,3,110,1.051700e+01,1.044683e+01,1.560841
228.60,3,110,1.050653e+01,1.043628e+01,1.563693
228.65,3,110,1.049606e+01,1.042571e+01,1.562169
228.70,3,110,1.048557e+01,1.041514e+01,1.561313
228.75,3,110,1.047508e+01,1.040456e+01,1.565874
228.80,3,110,1.046458e+01,1.039398e+01,1.561898
228.85,3,110,1.045407e+01,1.038338e+01,1.561046
228.90,3,110,1.044355e+01,1.037278e+01,1.561670
228.95,3,110,1.043303e+01,1.036216e+01,1.563476
229.00,3,110,1.042250e+01,1.035154e+01,1.561319
229.05,3,110,1.041196e+01,1.034092e+01,1.561081
229.10,3,110,1.040141e+01,1.033028e+01,1.563340
229.15,3,110,1.039085e+01,1.031964e+01,1.560806
229.20,3,110,1.038029e+01,1.030898e+01,1.564631
229.25,3,110,1.036971e+01,1.029832e+01,1.564238
229.30,3,110,1.035913e+01,1.028765e+01,1.565949
229.35,3,110,1.034854e+01,1.027698e+01,1.560038
229.40,3,110,1.033795e+01,1.026629e+01,1.560806
229.45,3,110,1.032734e+01,1.025560e+01,1.560843
229.50,3,110,1.031673e+01,1.024490e+01,1.562819
229.55,3,110,1.030611e+01,1.023419e+01,1.561435
229.60,3,110,1.029548e+01,1.022347e+01,1.561165
229.65,3,110,1.028484e+01,1.021274e+01,1.560058
229.70,3,110,1.027419e+01,1.020201e+01,1.563077
229.75,3,110,1.026354e+01,1.019126e+01,1.561082
229.80,3,110,1.025288e+01,1.018051e+01,1.560478
229.85,3,110,1.024221e+01,1.016975e+01,1.564303
229.90,3,110,1.023153e+01,1.015898e+01,1.561134
229.95,3,110,1.022084e+01,1.014821e+01,1.566380
230.00,3,110,1.021015e+01,1.013742e+01,1.563309
230.05,3,110,1.019944e+01,1.012663e+01,1.562551
230.10,3,110,1.018873e+01,1.011583e+01,1.563465
230.15,3,110,1.017801e+01,1.010502e+01,1.563549
230.20,3,110,1.016729e+01,1.009420e+01,1.563406
230.25,3,110,1.015655e+01,1.008337e+01,1.563183
230.30,3,110,1.014581e+01,1.007254e+01,1.566753
230.35,3,110,1.013505e+01,1.006169e+01,1.565016
230.40,3,110,1.012429e+01,1.005084e+01,1.564383
230.45,3,110,1.011352e+01,1.003998e+01,1.567005
230.50,3,110,1.010274e+01,1.002911e+01,1.565349
230.55,3,110,1.009196e+01,1.001823e+01,1.565393
230.60,3,110,1.008116e+01,1.000735e+01,1.565819
230.65,3,110,1.007036e+01,9.996454e+00,1.564149
230.70,3,110,1.005955e+01,9.985551e+00,1.562735
230.75,3,110,1.004873e+01,9.974640e+00,1.561030
230.80,3,110,1.003790e+01,9.963720e+00,1.563171
230.85,3,110,1.002707e+01,9.952792e+00,1.560111
230.90,3,110,1.001622e+01,9.941855e+00,1.561755
230.95,3,110,1.000537e+01,9.930910e+00,1.563685
231.00,3,110,9.994510e+00,9.919956e+00,1.562296
231.05,3,110,9.983640e+00,9.908993e+00,1.565923
231.10,3,110,9.972762e+00,9.898022e+00,1.609112
231.15,3,110,9.961876e+00,9.887042e+00,1.602815
231.20,3,110,9.950981e+00,9.876054e+00,1.600973
231.25,3,110,9.940077e+00,9.865057e+00,1.604716
231.30,3,110,9.929165e+00,9.854051e+00,1.609735
231.35,3,110,9.918245e+00,9.843037e+00,1.668833
231.40,3,110,9.907316e+00,9.832014e+00,1.562859
231.45,3,110,9.896378e+00,9.820983e+00,1.567293
231.50,3,110,9.885432e+00,9.809943e+00,1.563402
231.55,3,110,9.874478e+00,9.798894e+00,1.562863
231.60,3,110,9.863515e+00,9.787836e+00,1.563563
231.65,3,110,9.852543e+00,9.776770e+00,1.565750
231.70,3,110,9.841563e+00,9.765695e+00,1.563060
231.75,3,110,9.830574e+00,9.754612e+00,1.564278
231.80,3,110,9.819577e+00,9.743519e+00,1.567401
231.85,3,110,9.808571e+00,9.732418e+00,1.563675
231.90,3,110,9.797557e+00,9.721309e+00,1.565625
231.95,3,110,9.786534e+00,9.710190e+00,1.562873
232.00,3,110,9.775502e+00,9.699063e+00,1.565714
232.05,3,110,9.764461e+00,9.687926e+00,1.563713
232.10,3,110,9.753412e+00,9.676781e+00,1.565905
232.15,3,110,9.742355e+00,9.665628e+00,1.566578
232.20,3,110,9.731288e+00,9.654465e+00,1.565078
232.25,3,110,9.720213e+00,9.643294e+00,1.563436
232.30,3,110,9.709129e+00,9.632114e+00,1.567978
232.35,3,110,9.698037e+00,9.620924e+00,1.565500
232.40,3,110,9.686936e+00,9.609726e+00,1.561700
232.45,3,110,9.675826e+00,9.598520e+00,1.562817
232.50,3,110,9.664707e+00,9.587304e+00,1.563224
232.55,3,110,9.653580e+00,9.576079e+00,1.564637
232.60,3,110,9.642444e+00,9.564846e+00,1.607543
232.65,3,110,9.631299e+00,9.553603e+00,1.562772
232.70,3,110,9.620145e+00,9.542352e+00,1.565931
232.75,3,110,9.608983e+00,9.531092e+00,1.563048
232.80,3,110,9.597811e+00,9.519823e+00,1.565534
232.85,3,110,9.586631e+00,9.508544e+00,1.565703
232.90,3,110,9.575442e+00,9.497257e+00,1.564946
232.95,3,110,9.564245e+00,9.485961e+00,1.561330
233.00,3,110,9.553038e+00,9.474656e+00,1.563909
233.05,3,110,9.541823e+00,9.463342e+00,1.565508
233.10,3,110,9.530598e+00,9.452019e+00,1.562493
233.15,3,110,9.519365e+00,9.440687e+00,1.563885
233.20,3,110,9.508123e+00,9.429345e+00,1.567625
233.25,3,110,9.496872e+00,9.417995e+00,1.563837
233.30,3,110,9.485612e+00,9.406636e+00,1.563902
233.35,3,110,9.474343e+00,9.395267e+00,1.562677
233.40,3,110,9.463066e+00,9.383890e+00,1.564139
233.45,3,110,9.451779e+00,9.372503e+00,1.562427
233.50,3,110,9.440483e+00,9.361107e+00,1.560751
233.55,3,109,9.429179e+00,9.349703e+00,1.556499
233.60,3,109,9.417865e+00,9.338289e+00,1.550307
233.65,3,109,9.406543e+00,9.326866e+00,1.553864
233.70,3,109,9.395211e+00,9.315433e+00,1.555971
233.75,3,109,9.383870e+00,9.303992e+00,1.554164
233.80,3,109,9.372521e+00,9.292541e+00,1.551368
233.85,3,109,9.361162e+00,9.281082e+00,1.551284
233.90,3,109,9.349794e+00,9.269613e+00,1.552795
233.95,3,109,9.338418e+00,9.258134e+00,1.556826
234.00,3,109,9.327032e+00,9.246647e+00,1.554153
234.05,3,109,9.315637e+00,9.235150e+00,1.554471
234.10,3,109,9.304233e+00,9.223644e+00,1.555379
234.15,3,109,9.292820e+00,9.212129e+00,1.556898
234.20,3,109,9.281398e+00,9.200605e+00,1.557659
234.25,3,109,9.269966e+00,9.189071e+00,1.556044
234.30,3,109,9.258526e+00,9.177528e+00,1.556049
234.35,3,109,9.247076e+00,9.165976e+00,1.553036
234.40,3,109,9.235617e+00,9.154414e+00,1.556246
234.45,3,109,9.224149e+00,9.142843e+00,1.553418
234.50,3,109,9.212672e+00,9.131263e+00,1.554250
234.55,3,109,9.201186e+00,9.119673e+00,1.556186
234.60,3,109,9.189690e+00,9.108074e+00,1.550857
234.65,3,109,9.178186e+00,9.096466e+00,1.560563
234.70,3,109,9.166672e+00,9.084848e+00,1.552797
234.75,3,109,9.155148e+00,9.073221e+00,1.551934
234.80,3,109,9.143616e+00,9.061584e+00,1.551885
234.85,3,109,9.132074e+00,9.049939e+00,1.552663
234.90,3,109,9.120523e+00,9.038283e+00,1.557842
234.95,3,109,9.108963e+00,9.026618e+00,1.553484
235.00,3,109,9.097393e+00,9.014944e+00,1.556938
235.05,3,109,9.085814e+00,9.003260e+00,1.553934
235.10,3,109,9.074226e+00,8.991567e+00,1.554588
235.15,3,109,9.062629e+00,8.979864e+00,1.552330
235.20,3,109,9.051022e+00,8.968152e+00,1.555672
235.25,3,109,9.039405e+00,8.956430e+00,1.551665
235.30,3,109,9.027780e+00,8.944699e+00,1.556357
235.35,3,109,9.016145e+00,8.932958e+00,1.552545
235.40,3,109,9.004500e+00,8.921207e+00,1.554410
235.45,3,109,8.992847e+00,8.909447e+00,1.555103
235.50,3,109,8.981183e+00,8.897678e+00,1.553923
235.55,3,109,8.969511e+00,8.885899e+00,1.555009
235.60,3,109,8.957829e+00,8.874110e+00,1.553832
235.65,3,109,8.946137e+00,8.862312e+00,1.553492
235.70,3,108,8.934436e+00,8.850504e+00,1.543590
235.75,3,108,8.922726e+00,8.838686e+00,1.547098
235.80,3,108,8.911006e+00,8.826859e+00,1.543358
235.85,3,108,8.899276e+00,8.815022e+00,1.544117
235.90,3,108,8.887537e+00,8.803175e+00,1.544216
235.95,3,108,8.875789e+00,8.791319e+00,1.544297
236.00,3,108,8.864031e+00,8.779453e+00,1.547017
236.05,3,108,8.852263e+00,8.767577e+00,1.542499
236.10,3,108,8.840486e+00,8.755692e+00,1.541885
236.15,3,108,8.828699e+00,8.743797e+00,1.543694
236.20,3,108,8.816903e+00,8.731892e+00,1.545294
236.25,3,108,8.805097e+00,8.719977e+00,1.542160
236.30,3,108,8.793282e+00,8.708053e+00,1.541583
236.35,3,108,8.781457e+00,8.696118e+00,1.544206
236.40,3,108,8.769622e+00,8.684174e+00,1.542094
236.45,3,107,8.757778e+00,8.672220e+00,1.532267
236.50,3,107,8.745924e+00,8.660257e+00,1.533202
236.55,3,107,8.734060e+00,8.648283e+00,1.532953
236.60,3,107,8.722186e+00,8.636300e+00,1.536550
236.65,3,107,8.710303e+00,8.624307e+00,1.532395
236.70,3,106,8.698411e+00,8.612304e+00,1.522827
236.75,3,105,8.686508e+00,8.600291e+00,1.514852
236.80,3,105,8.674596e+00,8.588268e+00,1.517168
236.85,3,104,8.662674e+00,8.576235e+00,1.504826
236.90,3,104,8.650742e+00,8.564193e+00,1.503846
236.95,3,104,8.638801e+00,8.552140e+00,1.504567
237.00,3,104,8.626850e+00,8.540077e+00,1.505677
237.05,3,104,8.614889e+00,8.528005e+00,1.503587
237.10,3,104,8.602918e+00,8.515922e+00,1.554781
237.15,3,103,8.590937e+00,8.503830e+00,1.575041
237.20,3,102,8.578947e+00,8.491728e+00,1.516700
237.25,3,102,8.566946e+00,8.479615e+00,1.516783
237.30,3,102,8.554936e+00,8.467493e+00,1.517982
237.35,3,102,8.542916e+00,8.455360e+00,1.530753
237.40,3,102,8.530886e+00,8.443218e+00,1.491153
237.45,3,103,8.518847e+00,8.431065e+00,1.502935
237.50,3,103,8.506797e+00,8.418902e+00,1.499039
237.55,3,103,8.494737e+00,8.406729e+00,1.526984
237.60,3,103,8.482668e+00,8.394547e+00,1.499765
237.65,3,103,8.470589e+00,8.382354e+00,1.499532
237.70,3,103,8.458499e+00,8.370150e+00,1.508531
237.75,3,104,8.446400e+00,8.357937e+00,1.564898
237.80,3,104,8.434290e+00,8.345714e+00,1.550229
237.85,3,104,8.422171e+00,8.333480e+00,1.515343
237.90,3,105,8.410042e+00,8.321237e+00,1.521322
237.95,3,105,8.397903e+00,8.308983e+00,1.521998
238.00,3,105,8.385753e+00,8.296719e+00,1.560393
238.05,3,106,8.373594e+00,8.284444e+00,1.530450
238.10,3,106,8.361424e+00,8.272160e+00,1.601605
238.15,3,106,8.349245e+00,8.259865e+00,1.594348
238.20,3,106,8.337055e+00,8.247560e+00,1.582374
238.25,3,106,8.324856e+00,8.235245e+00,1.532293
238.30,3,107,8.312646e+00,8.222919e+00,1.540585
238.35,3,107,8.300426e+00,8.210583e+00,1.539149
238.40,3,107,8.288196e+00,8.198237e+00,1.581991
238.45,3,107,8.275956e+00,8.185880e+00,1.541232
238.50,3,107,8.263706e+00,8.173514e+00,1.585855
238.55,3,107,8.251445e+00,8.161136e+00,1.537827
238.60,3,107,8.239175e+00,8.148749e+00,1.542964
238.65,3,107,8.226894e+00,8.136351e+00,1.543094
238.70,3,107,8.214603e+00,8.123943e+00,1.542618
238.75,3,107,8.202302e+00,8.111524e+00,1.539736
238.80,3,107,8.189990e+00,8.099095e+00,1.539096
238.85,3,107,8.177669e+00,8.086656e+00,1.535826
238.90,3,107,8.165337e+00,8.074206e+00,1.539536
238.95,3,107,8.152994e+00,8.061745e+00,1.541196
239.00,3,107,8.140642e+00,8.049275e+00,1.537647
239.05,3,107,8.128279e+00,8.036793e+00,1.577366
239.10,3,107,8.115906e+00,8.024301e+00,1.540442
239.15,3,107,8.103523e+00,8.011799e+00,1.538786
239.20,3,107,8.091129e+00,7.999286e+00,1.539220
239.25,3,107,8.078725e+00,7.986763e+00,1.540797
239.30,3,107,8.066311e+00,7.974229e+00,1.540585
239.35,3,107,8.053886e+00,7.961685e+00,1.538513
239.40,3,107,8.041451e+00,7.949130e+00,1.550439
239.45,3,107,8.029005e+00,7.936564e+00,1.595842
239.50,3,107,8.016549e+00,7.923988e+00,1.539946
239.55,3,107,8.004083e+00,7.911402e+00,1.542330
239.60,3,107,7.991606e+00,7.898804e+00,1.541256
239.65,3,107,7.979119e+00,7.886196e+00,1.540316
239.70,3,107,7.966621e+00,7.873578e+00,1.539250
239.75,3,107,7.954113e+00,7.860948e+00,1.541476
239.80,3,107,7.941594e+00,7.848308e+00,1.541452
239.85,3,107,7.929065e+00,7.835658e+00,1.544933
239.90,3,107,7.916525e+00,7.822996e+00,1.540661
239.95,3,107,7.903975e+00,7.810324e+00,1.540950
240.00,3,107,7.891414e+00,7.797641e+00,1.546557
240.05,3,107,7.878843e+00,7.784948e+00,1.541200
240.10,3,107,7.866261e+00,7.772244e+00,1.542693
240.15,3,107,7.853669e+00,7.759529e+00,1.542525
240.20,3,107,7.841066e+00,7.746803e+00,1.575706
240.25,3,107,7.828452e+00,7.734066e+00,1.537570
240.30,3,107,7.815828e+00,7.721319e+00,1.583147
240.35,3,107,7.803193e+00,7.708561e+00,1.539311
240.40,3,107,7.790547e+00,7.695791e+00,1.541028
240.45,3,107,7.777891e+00,7.683012e+00,1.537554
240.50,3,107,7.765224e+00,7.670221e+00,1.541716
240.55,3,107,7.752547e+00,7.657419e+00,1.540159
240.60,3,107,7.739858e+00,7.644607e+00,1.610038
240.65,3,107,7.727159e+00,7.631783e+00,1.543770
240.70,3,107,7.714450e+00,7.618949e+00,1.583964
240.75,3,107,7.701729e+00,7.606104e+00,1.539794
240.80,3,107,7.688998e+00,7.593247e+00,1.673799
240.85,3,107,7.676256e+00,7.580380e+00,1.574785
240.90,3,107,7.663504e+00,7.567502e+00,1.571938
240.95,3,107,7.650740e+00,7.554613e+00,1.572541
241.00,3,107,7.637966e+00,7.541713e+00,1.546454
241.05,3,107,7.625181e+00,7.528802e+00,1.533656
241.10,3,107,7.612385e+00,7.515879e+00,1.537636
241.15,3,107,7.599578e+00,7.502946e+00,1.539286
241.20,3,107,7.586760e+00,7.490002e+00,1.535825
241.25,3,107,7.573932e+00,7.477047e+00,1.533529
241.30,3,107,7.561092e+00,7.464080e+00,1.536512
241.35,3,107,7.548242e+00,7.451103e+00,1.537307
241.40,3,107,7.535381e+00,7.438114e+00,1.534001
241.45,3,107,7.522509e+00,7.425114e+00,1.534079
241.50,3,107,7.509626e+00,7.412103e+00,1.537875
241.55,3,107,7.496732e+00,7.399081e+00,1.534695
241.60,3,107,7.483827e+00,7.386048e+00,1.534636
241.65,3,107,7.470911e+00,7.373004e+00,1.537077
241.70,3,107,7.457984e+00,7.359948e+00,1.534100
241.75,3,107,7.445046e+00,7.346881e+00,1.536011
241.80,3,107,7.432097e+00,7.333803e+00,1.534480
241.85,3,107,7.419137e+00,7.320714e+00,1.536810
241.90,3,107,7.406166e+00,7.307614e+00,1.536435
241.95,3,107,7.393183e+00,7.294502e+00,1.533602
242.00,3,107,7.380190e+00,7.281379e+00,1.538094
242.05,3,107,7.367186e+00,7.268245e+00,1.537285
242.10,3,107,7.354170e+00,7.255099e+00,1.535488
242.15,3,107,7.341144e+00,7.241942e+00,1.534891
242.20,3,107,7.328106e+00,7.228774e+00,1.533054
242.25,3,107,7.315057e+00,7.215594e+00,1.534675
242.30,3,107,7.301997e+00,7.202403e+00,1.533269
242.35,3,107,7.288926e+00,7.189201e+00,1.535116
242.40,3,107,7.275844e+00,7.175987e+00,1.535904
242.45,3,107,7.262750e+00,7.162762e+00,1.573058
242.50,3,107,7.249646e+00,7.149526e+00,1.534475
242.55,3,107,7.236530e+00,7.136278e+00,1.535660
242.60,3,107,7.223403e+00,7.123018e+00,1.533556
242.65,3,107,7.210264e+00,7.109747e+00,1.534902
242.70,3,106,7.197114e+00,7.096465e+00,1.524982
242.75,3,106,7.183953e+00,7.083171e+00,1.528654
242.80,3,106,7.170781e+00,7.069866e+00,1.524425
242.85,3,106,7.157597e+00,7.056549e+00,1.525192
242.90,3,106,7.144402e+00,7.043220e+00,1.533134
242.95,3,106,7.131196e+00,7.029881e+00,1.522881
243.00,3,106,7.117978e+00,7.016529e+00,1.526362
243.05,3,106,7.104749e+00,7.003166e+00,1.527259
243.10,3,106,7.091509e+00,6.989791e+00,1.528655
243.15,3,106,7.078257e+00,6.976405e+00,1.521910
243.20,3,106,7.064994e+00,6.963007e+00,1.529779
243.25,3,106,7.051719e+00,6.949597e+00,1.523213
243.30,3,106,7.038433e+00,6.936176e+00,1.522725
243.35,3,106,7.025136e+00,6.922743e+00,1.525403
243.40,3,106,7.011827e+00,6.909299e+00,1.522246
243.45,3,106,6.998506e+00,6.895843e+00,1.524183
243.50,3,105,6.985174e+00,6.882375e+00,1.514868
243.55,3,105,6.971831e+00,6.868895e+00,1.514984
243.60,3,105,6.958476e+00,6.855404e+00,1.514820
243.65,3,105,6.945109e+00,6.841901e+00,1.518028
243.70,3,105,6.931731e+00,6.828386e+00,1.513810
243.75,3,105,6.918342e+00,6.814859e+00,1.517801
243.80,3,105,6.904940e+00,6.801321e+00,1.513301
243.85,3,105,6.891528e+00,6.787770e+00,1.514417
243.90,3,105,6.878103e+00,6.774208e+00,1.512662
243.95,3,105,6.864667e+00,6.760634e+00,1.517757
244.00,3,105,6.851219e+00,6.747049e+00,1.514931
244.05,3,105,6.837760e+00,6.733451e+00,1.514998
244.10,3,105,6.824289e+00,6.719841e+00,1.512617
244.15,3,105,6.810806e+00,6.706220e+00,1.514540
244.20,3,105,6.797312e+00,6.692587e+00,1.515057
244.25,3,105,6.783806e+00,6.678941e+00,1.514607
244.30,3,105,6.770288e+00,6.665284e+00,1.516290
244.35,3,105,6.756758e+00,6.651615e+00,1.520106
244.40,3,105,6.743217e+00,6.637934e+00,1.516951
244.45,3,105,6.729664e+00,6.624241e+00,1.520360
244.50,3,105,6.716099e+00,6.610536e+00,1.515716
244.55,3,105,6.702523e+00,6.596819e+00,1.516803
244.60,3,105,6.688934e+00,6.583089e+00,1.517368
244.65,3,105,6.675334e+00,6.569348e+00,1.511818
244.70,3,105,6.661722e+00,6.555595e+00,1.517328
244.75,3,105,6.648098e+00,6.541830e+00,1.514193
244.80,3,105,6.634462e+00,6.528052e+00,1.516160
244.85,3,105,6.620814e+00,6.514263e+00,1.513010
244.90,3,105,6.607155e+00,6.500461e+00,1.513956
244.95,3,105,6.593483e+00,6.486647e+00,1.513918
245.00,3,105,6.579800e+00,6.472821e+00,1.518666
245.05,3,105,6.566104e+00,6.458983e+00,1.513965
245.10,3,105,6.552397e+00,6.445133e+00,1.515746
245.15,3,105,6.538677e+00,6.431271e+00,1.516973
245.20,3,105,6.524946e+00,6.417396e+00,1.518057
245.25,3,105,6.511203e+00,6.403509e+00,1.518381
245.30,3,105,6.497448e+00,6.389610e+00,1.517886
245.35,3,105,6.483680e+00,6.375699e+00,1.518208
245.40,3,105,6.469901e+00,6.361775e+00,1.518239
245.45,3,105,6.456109e+00,6.347839e+00,1.516405
245.50,3,105,6.442306e+00,6.333891e+00,1.514842
245.55,3,105,6.428490e+00,6.319930e+00,1.515128
245.60,3,105,6.414663e+00,6.305958e+00,1.513511
245.65,3,105,6.400823e+00,6.291972e+00,1.515840
245.70,3,105,6.386971e+00,6.277975e+00,1.521174
245.75,3,105,6.373107e+00,6.263965e+00,1.513660
245.80,3,105,6.359230e+00,6.249943e+00,1.515203
245.85,3,105,6.345342e+00,6.235908e+00,1.514198
245.90,3,105,6.331441e+00,6.221861e+00,1.514940
245.95,3,105,6.317529e+00,6.207801e+00,1.514371
246.00,3,105,6.303603e+00,6.193729e+00,1.516716
246.05,3,105,6.289666e+00,6.179645e+00,1.516508
246.10,3,105,6.275717e+00,6.165548e+00,1.517784
246.15,3,105,6.261755e+00,6.151438e+00,1.517215
246.20,3,105,6.247781e+00,6.137316e+00,1.514774
246.25,3,105,6.233794e+00,6.123182e+00,1.516959
246.30,3,105,6.219796e+00,6.109035e+00,1.517313
246.35,3,105,6.205785e+00,6.094875e+00,1.515155
246.40,3,105,6.191761e+00,6.080703e+00,1.520186
246.45,3,105,6.177726e+00,6.066518e+00,1.517683
246.50,3,105,6.163678e+00,6.052321e+00,1.519051
246.55,3,105,6.149617e+00,6.038111e+00,1.517062
246.60,3,105,6.135544e+00,6.023888e+00,1.517488
246.65,3,105,6.121459e+00,6.009653e+00,1.517657
246.70,3,105,6.107362e+00,5.995405e+00,1.516401
246.75,3,105,6.093251e+00,5.981144e+00,1.516480
246.80,3,105,6.079129e+00,5.966871e+00,1.513850
246.85,3,105,6.064994e+00,5.952585e+00,1.516010
246.90,3,105,6.050846e+00,5.938286e+00,1.516776
246.95,3,105,6.036686e+00,5.923975e+00,1.513593
247.00,3,105,6.022514e+00,5.909650e+00,1.514860
247.05,3,105,6.008329e+00,5.895313e+00,1.514103
247.10,3,105,5.994131e+00,5.880964e+00,1.514801
247.15,3,105,5.979921e+00,5.866601e+00,1.515415
247.20,3,105,5.965698e+00,5.852226e+00,1.517084
247.25,3,105,5.951463e+00,5.837837e+00,1.517511
247.30,3,105,5.937215e+00,5.823436e+00,1.519269
247.35,3,105,5.922954e+00,5.809022e+00,1.516435
247.40,3,105,5.908681e+00,5.794595e+00,1.517333
247.45,3,105,5.894395e+00,5.780156e+00,1.517332
247.50,3,105,5.880096e+00,5.765703e+00,1.519141
247.55,3,105,5.865785e+00,5.751237e+00,1.515523
247.60,3,105,5.851461e+00,5.736759e+00,1.519091
247.65,3,105,5.837124e+00,5.722267e+00,1.520576
247.70,3,105,5.822775e+00,5.707763e+00,1.522500
247.75,3,105,5.808413e+00,5.693245e+00,1.521241
247.80,3,105,5.794038e+00,5.678715e+00,1.517159
247.85,3,105,5.779650e+00,5.664171e+00,1.516337
247.90,3,105,5.765250e+00,5.649615e+00,1.519794
247.95,3,105,5.750836e+00,5.635045e+00,1.520252
248.00,3,104,5.736410e+00,5.620463e+00,1.506241
248.05,3,104,5.721971e+00,5.605867e+00,1.505009
248.10,3,104,5.707520e+00,5.591258e+00,1.507434
248.15,3,103,5.693055e+00,5.576636e+00,1.494417
248.20,3,103,5.678577e+00,5.562001e+00,1.495911
248.25,3,103,5.664087e+00,5.547353e+00,1.492407
248.30,3,103,5.649584e+00,5.532691e+00,1.495881
248.35,3,103,5.635067e+00,5.518017e+00,1.495984
248.40,3,103,5.620538e+00,5.503329e+00,1.496876
248.45,3,103,5.605996e+00,5.488628e+00,1.495041
248.50,3,103,5.591441e+00,5.473914e+00,1.495277
248.55,3,103,5.576873e+00,5.459186e+00,1.493159
248.60,3,103,5.562292e+00,5.444445e+00,1.495072
248.65,3,103,5.547697e+00,5.429691e+00,1.492778
248.70,3,103,5.533090e+00,5.414924e+00,1.495110
248.75,3,103,5.518470e+00,5.400143e+00,1.491580
248.80,3,103,5.503837e+00,5.385349e+00,1.494337
248.85,3,103,5.489190e+00,5.370542e+00,1.494926
248.90,3,103,5.474531e+00,5.355722e+00,1.493272
248.95,3,103,5.459858e+00,5.340888e+00,1.497207
249.00,3,103,5.445172e+00,5.326040e+00,1.492685
249.05,3,103,5.430473e+00,5.311179e+00,1.495733
249.10,3,103,5.415761e+00,5.296305e+00,1.500913
249.15,3,103,5.401036e+00,5.281417e+00,1.493472
249.20,3,103,5.386298e+00,5.266516e+00,1.494422
249.25,3,103,5.371546e+00,5.251602e+00,1.495933
249.30,3,103,5.356781e+00,5.236674e+00,1.493840
249.35,3,103,5.342003e+00,5.221732e+00,1.496232
249.40,3,103,5.327212e+00,5.206777e+00,1.492067
249.45,3,103,5.312407e+00,5.191809e+00,1.491623
249.50,3,103,5.297589e+00,5.176826e+00,1.493176
249.55,3,103,5.282758e+00,5.161831e+00,1.491724
249.60,3,103,5.267914e+00,5.146821e+00,1.496150
249.65,3,103,5.253056e+00,5.131798e+00,1.495807
249.70,3,102,5.238185e+00,5.116762e+00,1.486047
249.75,3,102,5.223300e+00,5.101712e+00,1.488699
249.80,3,102,5.208402e+00,5.086648e+00,1.482490
249.85,3,102,5.193491e+00,5.071571e+00,1.483056
249.90,3,102,5.178566e+00,5.056479e+00,1.486956
249.95,3,102,5.163628e+00,5.041375e+00,1.486672
250.00,3,102,5.148676e+00,5.026256e+00,1.493940
250.05,3,102,5.133711e+00,5.011124e+00,1.486398
250.10,3,102,5.118733e+00,4.995978e+00,1.485207
250.15,3,102,5.103741e+00,4.980818e+00,1.485129
250.20,3,102,5.088735e+00,4.965644e+00,1.484639
250.25,3,102,5.073716e+00,4.950457e+00,1.483159
250.30,3,102,5.058683e+00,4.935256e+00,1.481988
250.35,3,102,5.043637e+00,4.920041e+00,1.485873
250.40,3,102,5.028578e+00,4.904812e+00,1.482472
250.45,3,102,5.013504e+00,4.889570e+00,1.488612
250.50,3,102,4.998417e+00,4.874313e+00,1.485072
250.55,3,102,4.983317e+00,4.859043e+00,1.481642
250.60,3,102,4.968203e+00,4.843758e+00,1.487037
250.65,3,102,4.953075e+00,4.828460e+00,1.484321
250.70,3,102,4.937933e+00,4.813148e+00,1.482440
250.75,3,102,4.922778e+00,4.797822e+00,1.485404
250.80,3,102,4.907610e+00,4.782481e+00,1.480994
250.85,3,102,4.892427e+00,4.767127e+00,1.484195
250.90,3,102,4.877231e+00,4.751759e+00,1.486750
250.95,3,102,4.862021e+00,4.736377e+00,1.481632
251.00,3,102,4.846797e+00,4.720981e+00,1.482567
251.05,3,102,4.831559e+00,4.705571e+00,1.484570
251.10,3,102,4.816308e+00,4.690146e+00,1.485145
251.15,3,102,4.801043e+00,4.674708e+00,1.482734
251.20,3,102,4.785764e+00,4.659255e+00,1.482609
251.25,3,103,4.770471e+00,4.643789e+00,1.491622
251.30,3,103,4.755165e+00,4.628308e+00,1.493370
251.35,3,103,4.739844e+00,4.612813e+00,1.491300
251.40,3,103,4.724510e+00,4.597304e+00,1.494030
251.45,3,103,4.709161e+00,4.581781e+00,1.494106
251.50,3,103,4.693799e+00,4.566243e+00,1.497066
251.55,3,103,4.678423e+00,4.550691e+00,1.495075
251.60,3,103,4.663033e+00,4.535126e+00,1.494985
251.65,3,103,4.647629e+00,4.519545e+00,1.497996
251.70,3,103,4.632211e+00,4.503951e+00,1.497327
251.75,3,103,4.616779e+00,4.488342e+00,1.496871
251.80,3,102,4.601333e+00,4.472719e+00,1.481956
251.85,3,102,4.585873e+00,4.457082e+00,1.484569
251.90,3,102,4.570398e+00,4.441430e+00,1.482346
251.95,3,102,4.554910e+00,4.425764e+00,1.484161
252.00,3,102,4.539408e+00,4.410083e+00,1.487672
252.05,3,102,4.523892e+00,4.394388e+00,1.483519
252.10,3,102,4.508361e+00,4.378679e+00,1.483579
252.15,3,102,4.492816e+00,4.362955e+00,1.484878
252.20,3,102,4.477258e+00,4.347217e+00,1.489018
252.25,3,102,4.461685e+00,4.331465e+00,1.482791
252.30,3,102,4.446098e+00,4.315698e+00,1.484956
252.35,3,102,4.430496e+00,4.299916e+00,1.491344
252.40,3,102,4.414881e+00,4.284120e+00,1.482792
252.45,3,102,4.399251e+00,4.268309e+00,1.485184
252.50,3,102,4.383607e+00,4.252484e+00,1.482874
252.55,3,102,4.367949e+00,4.236645e+00,1.487251
252.60,3,102,4.352276e+00,4.220790e+00,1.486100
252.65,3,102,4.336590e+00,4.204922e+00,1.488987
252.70,3,102,4.320888e+00,4.189038e+00,1.484131
252.75,3,102,4.305173e+00,4.173140e+00,1.482066
252.80,3,102,4.289443e+00,4.157227e+00,1.481988
252.85,3,102,4.273699e+00,4.141300e+00,1.482149
252.90,3,102,4.257941e+00,4.125358e+00,1.485599
252.95,3,102,4.242168e+00,4.109401e+00,1.482335
253.00,3,102,4.226380e+00,4.093430e+00,1.485362
253.05,3,102,4.210579e+00,4.077443e+00,1.485943
253.10,3,102,4.194763e+00,4.061442e+00,1.485275
253.15,3,102,4.178932e+00,4.045427e+00,1.480410
253.20,3,102,4.163087e+00,4.029396e+00,1.486418
253.25,3,102,4.147227e+00,4.013351e+00,1.483037
253.30,3,102,4.131353e+00,3.997291e+00,1.484405
253.35,3,102,4.115465e+00,3.981216e+00,1.485472
253.40,3,102,4.099562e+00,3.965126e+00,1.483189
253.45,3,102,4.083644e+00,3.949021e+00,1.484693
253.50,3,102,4.067712e+00,3.932902e+00,1.488051
253.55,3,102,4.051765e+00,3.916767e+00,1.487168
253.60,3,102,4.035803e+00,3.900618e+00,1.483341
253.65,3,102,4.019827e+00,3.884454e+00,1.483499
253.70,3,103,4.003837e+00,3.868274e+00,1.493775
253.75,3,103,3.987831e+00,3.852080e+00,1.496660
253.80,3,103,3.971811e+00,3.835871e+00,1.492818
253.85,3,103,3.955777e+00,3.819647e+00,1.496001
253.90,3,103,3.939727e+00,3.803408e+00,1.496652
253.95,3,102,3.923663e+00,3.787153e+00,1.484836
254.00,3,102,3.907584e+00,3.770884e+00,1.488914
254.05,3,102,3.891491e+00,3.754600e+00,1.485805
254.10,3,102,3.875382e+00,3.738300e+00,1.485332
254.15,3,102,3.859259e+00,3.721985e+00,1.485238
254.20,3,102,3.843121e+00,3.705656e+00,1.486460
254.25,3,102,3.826968e+00,3.689311e+00,1.483987
254.30,3,102,3.810801e+00,3.672951e+00,1.486111
254.35,3,102,3.794618e+00,3.656576e+00,1.484096
254.40,3,102,3.778421e+00,3.640185e+00,1.484152
254.45,3,102,3.762209e+00,3.623779e+00,1.483422
254.50,3,102,3.745982e+00,3.607359e+00,1.484989
254.55,3,101,3.729739e+00,3.590922e+00,1.477864
254.60,3,101,3.713482e+00,3.574471e+00,1.479999
254.65,3,101,3.697211e+00,3.558004e+00,1.474959
254.70,3,101,3.680924e+00,3.541522e+00,1.472572
254.75,3,101,3.664622e+00,3.525025e+00,1.473931
254.80,3,101,3.648305e+00,3.508512e+00,1.472733
254.85,3,101,3.631973e+00,3.491984e+00,1.474744
254.90,3,101,3.615626e+00,3.475441e+00,1.477033
254.95,3,101,3.599264e+00,3.458882e+00,1.477638
255.00,3,100,3.582887e+00,3.442308e+00,1.466358
255.05,3,100,3.566495e+00,3.425718e+00,1.462673
255.10,3,100,3.550087e+00,3.409113e+00,1.463572
255.15,3,100,3.533665e+00,3.392493e+00,1.464289
255.20,3,100,3.517227e+00,3.375857e+00,1.467066
255.25,3,100,3.500775e+00,3.359205e+00,1.465402
255.30,3,100,3.484307e+00,3.342538e+00,1.463826
255.35,3,100,3.467824e+00,3.325856e+00,1.465662
255.40,3,100,3.451325e+00,3.309158e+00,1.467007
255.45,3,100,3.434812e+00,3.292444e+00,1.464305
255.50,3,100,3.418283e+00,3.275715e+00,1.467448
255.55,3,100,3.401739e+00,3.258970e+00,1.463635
255.60,3,100,3.385180e+00,3.242209e+00,1.465577
255.65,3,100,3.368605e+00,3.225433e+00,1.464675
255.70,3,100,3.352015e+00,3.208641e+00,1.463806
255.75,3,100,3.335410e+00,3.191834e+00,1.465391
255.80,3,100,3.318790e+00,3.175011e+00,1.465208
255.85,3,100,3.302154e+00,3.158172e+00,1.463969
255.90,3,100,3.285502e+00,3.141317e+00,1.463829
255.95,3,100,3.268836e+00,3.124447e+00,1.466101
256.00,3,100,3.252154e+00,3.107560e+00,1.467569
256.05,3,100,3.235456e+00,3.090658e+00,1.466401
256.10,3,100,3.218743e+00,3.073741e+00,1.464285
256.15,3,100,3.202015e+00,3.056807e+00,1.464128
256.20,3,100,3.185271e+00,3.039858e+00,1.465422
256.25,3,100,3.168511e+00,3.022892e+00,1.463745
256.30,3,100,3.151736e+00,3.005911e+00,1.463773
256.35,3,100,3.134946e+00,2.988914e+00,1.465889
256.40,3,100,3.118140e+00,2.971901e+00,1.466998
256.45,3,100,3.101318e+00,2.954872e+00,1.466902
256.50,3,100,3.084481e+00,2.937827e+00,1.466747
256.55,3,100,3.067628e+00,2.920766e+00,1.461993
256.60,3,100,3.050760e+00,2.903689e+00,1.465593
256.65,3,100,3.033875e+00,2.886597e+00,1.465226
256.70,3,100,3.016976e+00,2.869488e+00,1.465269
256.75,3,100,3.000060e+00,2.852363e+00,1.465326
256.80,3,100,2.983129e+00,2.835222e+00,1.465394
256.85,3,100,2.966182e+00,2.818065e+00,1.465083
256.90,3,100,2.949220e+00,2.800891e+00,1.507390
256.95,3,99,2.932241e+00,2.783702e+00,1.452995
257.00,3,99,2.915247e+00,2.766496e+00,1.453357
257.05,3,99,2.898237e+00,2.749275e+00,1.457922
257.10,3,99,2.881212e+00,2.732037e+00,1.461096
257.15,3,99,2.864170e+00,2.714783e+00,1.455155
257.20,3,99,2.847113e+00,2.697513e+00,1.458215
257.25,3,99,2.830040e+00,2.680226e+00,1.455781
257.30,3,99,2.812951e+00,2.662923e+00,1.456250
257.35,3,99,2.795846e+00,2.645604e+00,1.453993
257.40,3,99,2.778725e+00,2.628269e+00,1.455467
257.45,3,99,2.761588e+00,2.610917e+00,1.453775
257.50,3,99,2.744435e+00,2.593549e+00,1.456386
257.55,3,99,2.727267e+00,2.576165e+00,1.456838
257.60,3,99,2.710082e+00,2.558764e+00,1.454819
257.65,3,99,2.692881e+00,2.541347e+00,1.454922
257.70,3,99,2.675664e+00,2.523914e+00,1.456037
257.75,3,99,2.658432e+00,2.506464e+00,1.453186
257.80,3,100,2.641183e+00,2.488998e+00,1.466953
257.85,3,100,2.623918e+00,2.471515e+00,1.464514
257.90,3,100,2.606637e+00,2.454015e+00,1.463888
257.95,3,100,2.589340e+00,2.436500e+00,1.464212
258.00,3,100,2.572027e+00,2.418967e+00,1.465241
258.05,3,100,2.554697e+00,2.401418e+00,1.463338
258.10,3,100,2.537352e+00,2.383853e+00,1.466757
258.15,3,100,2.519990e+00,2.366271e+00,1.463639
258.20,3,100,2.502612e+00,2.348672e+00,1.462481
258.25,3,100,2.485218e+00,2.331057e+00,1.468903
258.30,3,100,2.467808e+00,2.313425e+00,1.467274
258.35,3,100,2.450381e+00,2.295776e+00,1.468638
258.40,3,100,2.432938e+00,2.278111e+00,1.463823
258.45,3,100,2.415479e+00,2.260429e+00,1.463201
258.50,3,100,2.398004e+00,2.242730e+00,1.463247
258.55,3,100,2.380512e+00,2.225015e+00,1.464254
258.60,3,100,2.363004e+00,2.207283e+00,1.462611
258.65,3,100,2.345479e+00,2.189534e+00,1.468203
258.70,3,100,2.327938e+00,2.171768e+00,1.467912
258.75,3,100,2.310381e+00,2.153985e+00,1.464448
258.80,3,100,2.292807e+00,2.136186e+00,1.462242
258.85,3,100,2.275217e+00,2.118369e+00,1.467639
258.90,3,100,2.257610e+00,2.100536e+00,1.463005
258.95,3,100,2.239987e+00,2.082686e+00,1.464940
259.00,3,100,2.222348e+00,2.064819e+00,1.465212
259.05,3,100,2.204691e+00,2.046935e+00,1.467741
259.10,3,100,2.187019e+00,2.029034e+00,1.466702
259.15,3,100,2.169329e+00,2.011116e+00,1.463585
259.20,3,100,2.151624e+00,1.993181e+00,1.462989
259.25,3,100,2.133901e+00,1.975229e+00,1.464420
259.30,3,100,2.116162e+00,1.957260e+00,1.468188
259.35,3,100,2.098406e+00,1.939274e+00,1.468283
259.40,3,100,2.080634e+00,1.921271e+00,1.467010
259.45,3,100,2.062845e+00,1.903250e+00,1.468963
259.50,3,100,2.045039e+00,1.885213e+00,1.467233
259.55,3,100,2.027217e+00,1.867158e+00,1.501399
259.60,3,100,2.009378e+00,1.849087e+00,1.466250
259.65,3,100,1.991522e+00,1.830998e+00,1.463459
259.70,3,100,1.973649e+00,1.812891e+00,1.464042
259.75,3,100,1.955759e+00,1.794768e+00,1.466450
259.80,3,100,1.937853e+00,1.776627e+00,1.467686
259.85,3,100,1.919930e+00,1.758469e+00,1.466143
259.90,3,100,1.901990e+00,1.740294e+00,1.464167
259.95,3,100,1.884033e+00,1.722101e+00,1.462427
260.00,3,100,1.866059e+00,1.703891e+00,1.464731
260.05,3,100,1.848069e+00,1.685664e+00,1.462699
260.10,3,100,1.830061e+00,1.667420e+00,1.467195
260.15,3,100,1.812037e+00,1.649157e+00,1.464139
260.20,3,100,1.793995e+00,1.630878e+00,1.465070
260.25,3,100,1.775937e+00,1.612581e+00,1.466474
260.30,3,100,1.757861e+00,1.594266e+00,1.466448
260.35,3,100,1.739768e+00,1.575935e+00,1.466123
260.40,3,101,1.721659e+00,1.557585e+00,1.475836
260.45,3,101,1.703532e+00,1.539218e+00,1.473597
260.50,3,101,1.685388e+00,1.520834e+00,1.476151
260.55,3,101,1.667227e+00,1.502431e+00,1.477316
260.60,3,101,1.649049e+00,1.484012e+00,1.477381
260.65,3,101,1.630854e+00,1.465574e+00,1.474551
260.70,3,101,1.612642e+00,1.447119e+00,1.475566
260.75,3,101,1.594412e+00,1.428647e+00,1.472168
260.80,3,101,1.576165e+00,1.410156e+00,1.472699
260.85,3,101,1.557901e+00,1.391648e+00,1.477932
260.90,3,101,1.539620e+00,1.373122e+00,1.475816
260.95,3,101,1.521322e+00,1.354579e+00,1.474862
261.00,3,101,1.503006e+00,1.336017e+00,1.473845
261.05,3,101,1.484673e+00,1.317438e+00,1.473757
261.10,3,101,1.466322e+00,1.298841e+00,1.473174
261.15,3,101,1.447954e+00,1.280226e+00,1.476817
261.20,3,101,1.429569e+00,1.261593e+00,1.471752
261.25,3,101,1.411166e+00,1.242943e+00,1.475365
261.30,3,101,1.392746e+00,1.224274e+00,1.476356
261.35,3,101,1.374308e+00,1.205587e+00,1.476023
261.40,3,101,1.355853e+00,1.186883e+00,1.477484
261.45,3,101,1.337381e+00,1.168160e+00,1.471677
261.50,3,101,1.318891e+00,1.149420e+00,1.473420
261.55,3,101,1.300383e+00,1.130661e+00,1.474642
261.60,3,101,1.281858e+00,1.111885e+00,1.474097
261.65,3,101,1.263315e+00,1.093090e+00,1.473224
261.70,3,101,1.244755e+00,1.074277e+00,1.526902
261.75,3,101,1.226177e+00,1.055446e+00,1.529614
261.80,3,101,1.207581e+00,1.036597e+00,1.531189
261.85,3,101,1.188968e+00,1.017730e+00,1.529438
261.90,3,101,1.170337e+00,9.988444e-01,1.530744
261.95,3,101,1.151688e+00,9.799407e-01,1.495979
262.00,3,101,1.133022e+00,9.610187e-01,1.575556
262.05,3,101,1.114338e+00,9.420785e-01,1.514949
262.10,3,101,1.095636e+00,9.231199e-01,1.551003
262.15,3,101,1.076916e+00,9.041430e-01,1.529847
262.20,3,101,1.058178e+00,8.851478e-01,1.528795
262.25,3,101,1.039423e+00,8.661342e-01,1.529910
262.30,3,101,1.020650e+00,8.471021e-01,1.493429
262.35,3,101,1.001858e+00,8.280517e-01,1.478594
262.40,3,101,9.830492e-01,8.089828e-01,1.479580
262.45,3,101,9.642221e-01,7.898954e-01,1.480104
262.50,3,101,9.453770e-01,7.707895e-01,1.479235
262.55,3,101,9.265140e-01,7.516651e-01,1.479338
262.60,3,101,9.076329e-01,7.325222e-01,1.482674
262.65,3,101,8.887338e-01,7.133606e-01,1.479766
262.70,3,101,8.698167e-01,6.941805e-01,1.481649
262.75,3,101,8.508814e-01,6.749817e-01,1.480747
262.80,3,101,8.319281e-01,6.557643e-01,1.479074
262.85,3,101,8.129566e-01,6.365282e-01,1.477112
262.90,3,101,7.939669e-01,6.172733e-01,1.483587
262.95,3,101,7.749591e-01,5.979998e-01,1.477357
263.00,3,101,7.559331e-01,5.787075e-01,1.478418
263.05,3,101,7.368889e-01,5.593964e-01,1.488069
263.10,3,101,7.178264e-01,5.400665e-01,1.483630
263.15,3,101,6.987456e-01,5.207177e-01,1.480378
263.20,3,101,6.796465e-01,5.013501e-01,1.479003
263.25,3,101,6.605291e-01,4.819636e-01,1.477536
263.30,3,101,6.413933e-01,4.625582e-01,1.481103
263.35,3,101,6.222392e-01,4.431338e-01,1.478827
263.40,3,102,6.030667e-01,4.236905e-01,1.489601
263.45,3,101,5.838757e-01,4.042281e-01,1.480878
263.50,3,101,5.646663e-01,3.847468e-01,1.480300
263.55,3,101,5.454385e-01,3.652463e-01,1.481505
263.60,3,101,5.261921e-01,3.457268e-01,1.482497
263.65,3,101,5.069272e-01,3.261882e-01,1.478277
263.70,3,101,4.876437e-01,3.066305e-01,1.479178
263.75,3,101,4.683417e-01,2.870536e-01,1.482259
263.80,3,101,4.490210e-01,2.674574e-01,1.480157
263.85,3,101,4.296818e-01,2.478421e-01,1.479927
263.90,3,101,4.103238e-01,2.282075e-01,1.481262
263.95,3,101,3.909472e-01,2.085537e-01,1.478666
264.00,3,101,3.715519e-01,1.888805e-01,1.479936
264.05,3,101,3.521379e-01,1.691880e-01,1.478426
264.10,3,101,3.327051e-01,1.494762e-01,1.478681
264.15,3,101,3.132535e-01,1.297449e-01,1.481963
264.20,3,101,2.937831e-01,1.099942e-01,1.478993
264.25,3,101,2.742939e-01,9.022410e-02,1.477952
264.30,3,101,2.547857e-01,7.043450e-02,1.483648
264.35,3,101,2.352587e-01,5.062538e-02,1.481192
264.40,3,101,2.157128e-01,3.079673e-02,1.479418
264.45,3,101,1.961479e-01,1.094851e-02,1.481990
264.50,3,101,1.765641e-01,-8.919306e-03,1.479340
264.55,3,101,1.569612e-01,-2.880675e-02,1.478020
264.60,3,101,1.373394e-01,-4.871385e-02,1.481025
264.65,3,101,1.176984e-01,-6.864064e-02,1.481803
264.70,3,101,9.803840e-02,-8.858715e-02,1.478849
264.75,3,101,7.835926e-02,-1.085534e-01,1.482533
264.80,3,101,5.866097e-02,-1.285394e-01,1.477734
264.85,3,101,3.894352e-02,-1.485453e-01,1.484872
264.90,3,101,1.920687e-02,-1.685710e-01,1.484405
264.95,3,101,-5.490106e-04,-1.886165e-01,1.484054
265.00,3,101,-2.032415e-02,-2.086820e-01,1.481048
265.05,3,101,-4.011857e-02,-2.287674e-01,1.480849
265.10,3,101,-5.993230e-02,-2.488727e-01,1.482881
265.15,3,101,-7.976538e-02,-2.689981e-01,1.479526
265.20,3,101,-9.961783e-02,-2.891435e-01,1.478184
265.25,3,101,-1.194897e-01,-3.093089e-01,1.479551
265.30,3,101,-1.393810e-01,-3.294945e-01,1.480622
265.35,3,101,-1.592917e-01,-3.497001e-01,1.484294
265.40,3,101,-1.792219e-01,-3.699260e-01,1.480050
265.45,3,101,-1.991717e-01,-3.901720e-01,1.481289
265.50,3,101,-2.191410e-01,-4.104382e-01,1.480822
265.55,3,101,-2.391299e-01,-4.307247e-01,1.480981
265.60,3,101,-2.591384e-01,-4.510315e-01,1.479020
265.65,3,101,-2.791665e-01,-4.713586e-01,1.481883
265.70,3,101,-2.992143e-01,-4.917060e-01,1.482078
265.75,3,101,-3.192818e-01,-5.120739e-01,1.481421
265.80,3,101,-3.393691e-01,-5.324621e-01,1.480698
265.85,3,101,-3.594761e-01,-5.528709e-01,1.484091
265.90,3,101,-3.796029e-01,-5.733001e-01,1.483331
265.95,3,101,-3.997495e-01,-5.937498e-01,1.480004
266.00,3,101,-4.199160e-01,-6.142201e-01,1.481205
266.05,3,101,-4.401024e-01,-6.347110e-01,1.478987
266.10,3,101,-4.603087e-01,-6.552225e-01,1.481110
266.15,3,101,-4.805350e-01,-6.757547e-01,1.480428
266.20,3,101,-5.007812e-01,-6.963075e-01,1.484353
266.25,3,101,-5.210475e-01,-7.168812e-01,1.483926
266.30,3,101,-5.413338e-01,-7.374755e-01,1.481705
266.35,3,101,-5.616402e-01,-7.580907e-01,1.479581
266.40,3,101,-5.819667e-01,-7.787267e-01,1.479875
266.45,3,101,-6.023134e-01,-7.993836e-01,1.479704
266.50,3,101,-6.226803e-01,-8.200614e-01,1.478443
266.55,3,101,-6.430674e-01,-8.407602e-01,1.480608
266.60,3,101,-6.634747e-01,-8.614799e-01,1.481760
266.65,3,101,-6.839023e-01,-8.822207e-01,1.483138
266.70,3,101,-7.043502e-01,-9.029825e-01,1.481473
266.75,3,101,-7.248185e-01,-9.237654e-01,1.482049
266.80,3,101,-7.453072e-01,-9.445694e-01,1.480506
266.85,3,101,-7.658163e-01,-9.653946e-01,1.479829
266.90,3,101,-7.863458e-01,-9.862411e-01,1.481523
266.95,3,101,-8.068958e-01,-1.007109e+00,1.483162
267.00,3,101,-8.274664e-01,-1.027998e+00,1.481363
267.05,3,101,-8.480575e-01,-1.048908e+00,1.478987
267.10,3,101,-8.686692e-01,-1.069840e+00,1.479284
267.15,3,101,-8.893016e-01,-1.090793e+00,1.480635
267.20,3,101,-9.099546e-01,-1.111767e+00,1.479839
267.25,3,101,-9.306283e-01,-1.132763e+00,1.481808
267.30,3,101,-9.513228e-01,-1.153780e+00,1.477424
267.35,3,101,-9.720380e-01,-1.174819e+00,1.483038
267.40,3,101,-9.927741e-01,-1.195880e+00,1.479405
267.45,3,101,-1.013531e+00,-1.216962e+00,1.481186
267.50,3,101,-1.034309e+00,-1.238066e+00,1.479012
267.55,3,101,-1.055107e+00,-1.259192e+00,1.479863
267.60,3,101,-1.075927e+00,-1.280339e+00,1.481976
267.65,3,101,-1.096768e+00,-1.301508e+00,1.482852
267.70,3,100,-1.117630e+00,-1.322699e+00,1.469954
267.75,3,100,-1.138512e+00,-1.343912e+00,1.472563
267.80,3,100,-1.159416e+00,-1.365147e+00,1.470854
267.85,3,100,-1.180341e+00,-1.386404e+00,1.473793
267.90,3,99,-1.201287e+00,-1.407683e+00,1.462386
267.95,3,99,-1.222255e+00,-1.428983e+00,1.466172
268.00,3,100,-1.243244e+00,-1.450306e+00,1.472965
268.05,3,99,-1.264254e+00,-1.471651e+00,1.461778
268.10,3,99,-1.285285e+00,-1.493019e+00,1.459260
268.15,3,99,-1.306338e+00,-1.514408e+00,1.459439
268.20,3,99,-1.327412e+00,-1.535820e+00,1.541471
268.25,3,99,-1.348508e+00,-1.557254e+00,1.489844
268.30,3,99,-1.369625e+00,-1.578710e+00,1.489050
268.35,3,99,-1.390763e+00,-1.600189e+00,1.490587
268.40,3,99,-1.411924e+00,-1.621690e+00,1.478741
268.45,3,99,-1.433106e+00,-1.643214e+00,1.455940
268.50,3,99,-1.454309e+00,-1.664760e+00,1.455627
268.55,3,99,-1.475534e+00,-1.686328e+00,1.454457
268.60,3,99,-1.496781e+00,-1.707920e+00,1.456937
268.65,3,98,-1.518050e+00,-1.729534e+00,1.443929
268.70,3,98,-1.539341e+00,-1.751170e+00,1.446411
268.75,3,98,-1.560653e+00,-1.772830e+00,1.444188
268.80,3,98,-1.581988e+00,-1.794512e+00,1.443118
268.85,3,98,-1.603344e+00,-1.816217e+00,1.444249
268.90,3,98,-1.624723e+00,-1.837945e+00,1.443972
268.95,3,98,-1.646123e+00,-1.859696e+00,1.445930
269.00,3,97,-1.667546e+00,-1.881470e+00,1.435544
269.05,3,97,-1.688990e+00,-1.903267e+00,1.437564
269.10,3,98,-1.710457e+00,-1.925087e+00,1.444248
269.15,3,98,-1.731946e+00,-1.946930e+00,1.442610
269.20,3,98,-1.753458e+00,-1.968796e+00,1.445508
269.25,3,98,-1.774991e+00,-1.990686e+00,1.447877
269.30,3,98,-1.796547e+00,-2.012598e+00,1.442132
269.35,3,98,-1.818126e+00,-2.034534e+00,1.447409
269.40,3,98,-1.839727e+00,-2.056494e+00,1.443253
269.45,3,98,-1.861350e+00,-2.078477e+00,1.444497
269.50,3,98,-1.882996e+00,-2.100483e+00,1.444857
269.55,3,98,-1.904665e+00,-2.122513e+00,1.445860
269.60,3,98,-1.926356e+00,-2.144566e+00,1.442864
269.65,3,98,-1.948069e+00,-2.166643e+00,1.446298
269.70,3,98,-1.969806e+00,-2.188744e+00,1.446081
269.75,3,98,-1.991565e+00,-2.210868e+00,1.447757
269.80,3,98,-2.013347e+00,-2.233017e+00,1.446502
269.85,3,98,-2.035152e+00,-2.255189e+00,1.444925
269.90,3,98,-2.056980e+00,-2.277385e+00,1.444741
269.95,3,98,-2.078831e+00,-2.299604e+00,1.446238
270.00,3,98,-2.100705e+00,-2.321848e+00,1.443638
270.05,3,98,-2.122602e+00,-2.344116e+00,1.444635
270.10,3,98,-2.144522e+00,-2.366408e+00,1.442351
270.15,3,98,-2.166465e+00,-2.388724e+00,1.445135
270.20,3,98,-2.188432e+00,-2.411064e+00,1.446770
270.25,3,98,-2.210421e+00,-2.433429e+00,1.449901
270.30,3,99,-2.232434e+00,-2.455817e+00,1.458948
270.35,3,99,-2.254471e+00,-2.478230e+00,1.457168
270.40,3,99,-2.276530e+00,-2.500668e+00,1.454904
270.45,3,99,-2.298614e+00,-2.523130e+00,1.453668
270.50,3,99,-2.320720e+00,-2.545616e+00,1.455908
270.55,3,99,-2.342851e+00,-2.568127e+00,1.453217
270.60,3,99,-2.365005e+00,-2.590663e+00,1.455203
270.65,3,100,-2.387182e+00,-2.613224e+00,1.468854
270.70,3,100,-2.409383e+00,-2.635809e+00,1.467009
270.75,3,100,-2.431609e+00,-2.658419e+00,1.464259
270.80,3,100,-2.453857e+00,-2.681053e+00,1.463794
270.85,3,100,-2.476130e+00,-2.703713e+00,1.466769
270.90,3,100,-2.498427e+00,-2.726398e+00,1.464310
270.95,3,100,-2.520748e+00,-2.749107e+00,1.466323
271.00,3,100,-2.543092e+00,-2.771842e+00,1.464848
271.05,3,101,-2.565461e+00,-2.794602e+00,1.481187
271.10,3,101,-2.587854e+00,-2.817387e+00,1.478671
271.15,3,101,-2.610271e+00,-2.840198e+00,1.475084
271.20,3,101,-2.632713e+00,-2.863033e+00,1.475034
271.25,3,101,-2.655179e+00,-2.885894e+00,1.474793
271.30,3,101,-2.677669e+00,-2.908781e+00,1.474808
271.35,3,101,-2.700183e+00,-2.931693e+00,1.475881
271.40,3,101,-2.722722e+00,-2.954631e+00,1.474802
271.45,3,101,-2.745286e+00,-2.977594e+00,1.478322
271.50,3,101,-2.767874e+00,-3.000583e+00,1.473209
271.55,3,101,-2.790487e+00,-3.023597e+00,1.473504
271.60,3,101,-2.813125e+00,-3.046638e+00,1.476060
271.65,3,101,-2.835787e+00,-3.069704e+00,1.474510
271.70,3,101,-2.858474e+00,-3.092797e+00,1.471633
271.75,3,101,-2.881186e+00,-3.115915e+00,1.474524
271.80,3,101,-2.903923e+00,-3.139059e+00,1.477839
271.85,3,101,-2.926685e+00,-3.162230e+00,1.478125
271.90,3,101,-2.949472e+00,-3.185427e+00,1.476696
271.95,3,101,-2.972285e+00,-3.208649e+00,1.474145
272.00,3,102,-2.995122e+00,-3.231899e+00,1.484698
272.05,3,102,-3.017985e+00,-3.255174e+00,1.485350
272.10,3,102,-3.040873e+00,-3.278476e+00,1.480946
272.15,3,102,-3.063786e+00,-3.301805e+00,1.483993
272.20,3,102,-3.086725e+00,-3.325160e+00,1.486107
272.25,3,102,-3.109689e+00,-3.348542e+00,1.482953
272.30,3,102,-3.132679e+00,-3.371951e+00,1.489486
272.35,3,102,-3.155694e+00,-3.395386e+00,1.485475
272.40,3,102,-3.178736e+00,-3.418848e+00,1.485147
272.45,3,102,-3.201802e+00,-3.442338e+00,1.484095
272.50,3,102,-3.224895e+00,-3.465854e+00,1.485522
272.55,3,102,-3.248014e+00,-3.489397e+00,1.482607
272.60,3,102,-3.271158e+00,-3.512967e+00,1.482366
272.65,3,102,-3.294329e+00,-3.536565e+00,1.483639
272.70,3,103,-3.317525e+00,-3.560190e+00,1.494879
272.75,3,103,-3.340748e+00,-3.583842e+00,1.497174
272.80,3,103,-3.363997e+00,-3.607521e+00,1.495778
272.85,3,103,-3.387272e+00,-3.631228e+00,1.493200
272.90,3,103,-3.410574e+00,-3.654963e+00,1.492550
272.95,3,103,-3.433902e+00,-3.678725e+00,1.492784
273.00,3,103,-3.457256e+00,-3.702515e+00,1.492484
273.05,3,103,-3.480637e+00,-3.726332e+00,1.493415
273.10,3,103,-3.504045e+00,-3.750178e+00,1.523938
273.15,3,103,-3.527479e+00,-3.774051e+00,1.561858
273.20,3,103,-3.550940e+00,-3.797953e+00,1.532560
273.25,3,103,-3.574428e+00,-3.821882e+00,1.533418
273.30,3,103,-3.597943e+00,-3.845840e+00,1.534316
273.35,3,103,-3.621484e+00,-3.869826e+00,1.502135
273.40,3,103,-3.645053e+00,-3.893840e+00,1.540157
273.45,3,103,-3.668649e+00,-3.917882e+00,1.502359
273.50,3,103,-3.692271e+00,-3.941953e+00,1.542714
273.55,3,103,-3.715922e+00,-3.966052e+00,1.504825
273.60,3,103,-3.739599e+00,-3.990180e+00,1.496516
273.65,3,103,-3.763304e+00,-4.014337e+00,1.505366
273.70,3,103,-3.787036e+00,-4.038522e+00,1.502776
273.75,3,103,-3.810796e+00,-4.062736e+00,1.502162
273.80,3,103,-3.834583e+00,-4.086980e+00,1.504190
273.85,3,103,-3.858398e+00,-4.111252e+00,1.501731
273.90,3,103,-3.882241e+00,-4.135553e+00,1.564392
273.95,3,103,-3.906112e+00,-4.159883e+00,1.574105
274.00,3,103,-3.930010e+00,-4.184242e+00,1.498769
274.05,3,103,-3.953937e+00,-4.208631e+00,1.497223
274.10,3,104,-3.977891e+00,-4.233049e+00,1.612500
274.15,3,104,-4.001874e+00,-4.257497e+00,1.512349
274.20,3,104,-4.025885e+00,-4.281974e+00,1.510297
274.25,3,104,-4.049924e+00,-4.306481e+00,1.513210
274.30,3,104,-4.073991e+00,-4.331017e+00,1.515758
274.35,3,104,-4.098087e+00,-4.355583e+00,1.510324
274.40,3,104,-4.122212e+00,-4.380180e+00,1.510903
274.45,3,104,-4.146364e+00,-4.404806e+00,1.509460
274.50,3,104,-4.170546e+00,-4.429462e+00,1.575892
274.55,3,104,-4.194756e+00,-4.454148e+00,1.511069
274.60,3,104,-4.218996e+00,-4.478864e+00,1.508467
274.65,3,104,-4.243264e+00,-4.503611e+00,1.511730
274.70,3,104,-4.267561e+00,-4.528388e+00,1.512850
274.75,3,104,-4.291887e+00,-4.553195e+00,1.512920
274.80,3,104,-4.316242e+00,-4.578034e+00,1.508036
274.85,3,104,-4.340627e+00,-4.602902e+00,1.509648
274.90,3,104,-4.365040e+00,-4.627802e+00,1.510117
274.95,3,104,-4.389484e+00,-4.652732e+00,1.511140
275.00,3,104,-4.413956e+00,-4.677693e+00,1.573944
275.05,3,104,-4.438458e+00,-4.702685e+00,1.508953
275.10,3,104,-4.462990e+00,-4.727708e+00,1.508575
275.15,3,104,-4.487552e+00,-4.752762e+00,1.513492
275.20,3,104,-4.512143e+00,-4.777848e+00,1.546547
275.25,3,104,-4.536764e+00,-4.802965e+00,1.508375
275.30,3,104,-4.561416e+00,-4.828113e+00,1.509625
275.35,3,104,-4.586097e+00,-4.853293e+00,1.509791
275.40,3,104,-4.610808e+00,-4.878504e+00,1.594194
275.45,3,104,-4.635550e+00,-4.903747e+00,1.512328
275.50,3,104,-4.660322e+00,-4.929022e+00,1.565530
275.55,3,104,-4.685124e+00,-4.954329e+00,1.509968
275.60,3,104,-4.709957e+00,-4.979668e+00,1.511169
275.65,3,104,-4.734820e+00,-5.005039e+00,1.511085
275.70,3,104,-4.759714e+00,-5.030442e+00,1.509475
275.75,3,104,-4.784639e+00,-5.055877e+00,1.509276
275.80,3,104,-4.809595e+00,-5.081345e+00,1.511860
275.85,3,104,-4.834582e+00,-5.106845e+00,1.511667
275.90,3,104,-4.859599e+00,-5.132378e+00,1.509687
275.95,3,104,-4.884648e+00,-5.157943e+00,1.568594
276.00,3,104,-4.909728e+00,-5.183541e+00,1.510362
276.05,3,104,-4.934839e+00,-5.209172e+00,1.553268
276.10,3,104,-4.959982e+00,-5.234836e+00,1.510834
276.15,3,104,-4.985156e+00,-5.260532e+00,1.574047
276.20,3,104,-5.010362e+00,-5.286262e+00,1.558267
276.25,3,104,-5.035599e+00,-5.312025e+00,1.559604
276.30,3,104,-5.060868e+00,-5.337822e+00,1.557701
276.35,3,104,-5.086169e+00,-5.363652e+00,1.524238
276.40,3,104,-5.111502e+00,-5.389515e+00,1.510056
276.45,3,104,-5.136867e+00,-5.415412e+00,1.510315
276.50,3,104,-5.162265e+00,-5.441343e+00,1.508910
276.55,3,104,-5.187694e+00,-5.467308e+00,1.504426
276.60,3,104,-5.213156e+00,-5.493306e+00,1.506548
276.65,3,104,-5.238650e+00,-5.519339e+00,1.508767
276.70,3,104,-5.264176e+00,-5.545406e+00,1.507515
276.75,3,104,-5.289736e+00,-5.571507e+00,1.510127
276.80,3,104,-5.315328e+00,-5.597642e+00,1.508282
276.85,3,104,-5.340953e+00,-5.623812e+00,1.509512
276.90,3,104,-5.366610e+00,-5.650016e+00,1.510167
276.95,3,104,-5.392301e+00,-5.676255e+00,1.514578
277.00,3,104,-5.418025e+00,-5.702529e+00,1.511338
277.05,3,104,-5.443782e+00,-5.728837e+00,1.509752
277.10,3,104,-5.469573e+00,-5.755181e+00,1.511843
277.15,3,104,-5.495396e+00,-5.781559e+00,1.512971
277.20,3,104,-5.521254e+00,-5.807973e+00,1.510968
277.25,3,104,-5.547145e+00,-5.834422e+00,1.511676
277.30,3,104,-5.573070e+00,-5.860907e+00,1.511673
277.35,3,104,-5.599028e+00,-5.887427e+00,1.508187
277.40,3,104,-5.625021e+00,-5.913983e+00,1.508467
277.45,3,104,-5.651047e+00,-5.940574e+00,1.510289
277.50,3,104,-5.677108e+00,-5.967201e+00,1.508265
277.55,3,104,-5.703203e+00,-5.993864e+00,1.507121
277.60,3,104,-5.729332e+00,-6.020564e+00,1.508592
277.65,3,104,-5.755496e+00,-6.047299e+00,1.509549
277.70,3,104,-5.781694e+00,-6.074071e+00,1.509140
277.75,3,104,-5.807927e+00,-6.100879e+00,1.508755
277.80,3,104,-5.834195e+00,-6.127723e+00,1.509282
277.85,3,104,-5.860498e+00,-6.154605e+00,1.511386
277.90,3,104,-5.886835e+00,-6.181522e+00,1.510291
277.95,3,104,-5.913208e+00,-6.208477e+00,1.509884
278.00,3,104,-5.939616e+00,-6.235469e+00,1.513237
278.05,3,104,-5.966059e+00,-6.262498e+00,1.510374
278.10,3,104,-5.992538e+00,-6.289564e+00,1.513863
278.15,3,104,-6.019052e+00,-6.316667e+00,1.510908
278.20,3,104,-6.045602e+00,-6.343808e+00,1.510351
278.25,3,104,-6.072188e+00,-6.370986e+00,1.513384
278.30,3,104,-6.098809e+00,-6.398202e+00,1.514326
278.35,3,104,-6.125467e+00,-6.425456e+00,1.508945
278.40,3,104,-6.152160e+00,-6.452748e+00,1.512523
278.45,3,104,-6.178890e+00,-6.480078e+00,1.511908
278.50,3,104,-6.205656e+00,-6.507445e+00,1.513524
278.55,3,104,-6.232459e+00,-6.534852e+00,1.512790
278.60,3,104,-6.259298e+00,-6.562296e+00,1.510773
278.65,3,104,-6.286174e+00,-6.589779e+00,1.513686
278.70,3,104,-6.313087e+00,-6.617301e+00,1.512557
278.75,3,104,-6.340036e+00,-6.644861e+00,1.510797
278.80,3,104,-6.367023e+00,-6.672460e+00,1.510708
278.85,3,104,-6.394046e+00,-6.700098e+00,1.511986
278.90,3,104,-6.421107e+00,-6.727776e+00,1.552014
278.95,3,104,-6.448206e+00,-6.755492e+00,1.528935
279.00,3,104,-6.475341e+00,-6.783248e+00,1.527346
279.05,3,104,-6.502515e+00,-6.811044e+00,1.569196
279.10,3,104,-6.529726e+00,-6.838879e+00,1.539447
279.15,3,104,-6.556975e+00,-6.866753e+00,1.541633
279.20,3,104,-6.584262e+00,-6.894668e+00,1.541874
279.25,3,104,-6.611587e+00,-6.922623e+00,1.516381
279.30,3,104,-6.638950e+00,-6.950617e+00,1.506141
279.35,3,104,-6.666352e+00,-6.978652e+00,1.505101
279.40,3,104,-6.693792e+00,-7.006728e+00,1.508620
279.45,3,104,-6.721270e+00,-7.034844e+00,1.508179
279.50,3,104,-6.748788e+00,-7.063000e+00,1.504608
279.55,3,104,-6.776344e+00,-7.091197e+00,1.502250
279.60,3,104,-6.803939e+00,-7.119435e+00,1.504686
279.65,3,104,-6.831573e+00,-7.147714e+00,1.506905
279.70,3,104,-6.859246e+00,-7.176035e+00,1.504447
279.75,3,104,-6.886959e+00,-7.204396e+00,1.505841
279.80,3,104,-6.914711e+00,-7.232799e+00,1.504282
279.85,3,104,-6.942503e+00,-7.261244e+00,1.504682
279.90,3,104,-6.970334e+00,-7.289730e+00,1.508481
279.95,3,104,-6.998206e+00,-7.318258e+00,1.506538
280.00,3,104,-7.026117e+00,-7.346828e+00,1.504355
280.05,3,104,-7.054068e+00,-7.375440e+00,1.505533
280.10,3,104,-7.082060e+00,-7.404094e+00,1.506457
280.15,3,104,-7.110091e+00,-7.432791e+00,1.506051
280.20,3,104,-7.138164e+00,-7.461530e+00,1.510341
280.25,3,104,-7.166277e+00,-7.490312e+00,1.507730
280.30,3,104,-7.194430e+00,-7.519136e+00,1.504306
280.35,3,104,-7.222625e+00,-7.548004e+00,1.507083
280.40,3,104,-7.250860e+00,-7.576914e+00,1.505259
280.45,3,104,-7.279137e+00,-7.605868e+00,1.508049
280.50,3,104,-7.307455e+00,-7.634865e+00,1.506411
280.55,3,104,-7.335814e+00,-7.663905e+00,1.507220
280.60,3,104,-7.364215e+00,-7.692989e+00,1.505084
280.65,3,104,-7.392658e+00,-7.722117e+00,1.505112
280.70,3,104,-7.421142e+00,-7.751288e+00,1.507815
280.75,3,105,-7.449669e+00,-7.780504e+00,1.517387
280.80,3,106,-7.478237e+00,-7.809764e+00,1.528237
280.85,3,106,-7.506847e+00,-7.839068e+00,1.527448
280.90,3,106,-7.535500e+00,-7.868416e+00,1.527571
280.95,3,106,-7.564196e+00,-7.897809e+00,1.527061
281.00,3,106,-7.592934e+00,-7.927247e+00,1.532165
281.05,3,106,-7.621715e+00,-7.956730e+00,1.526474
281.10,3,106,-7.650538e+00,-7.986258e+00,1.526514
281.15,3,106,-7.679405e+00,-8.015830e+00,1.525461
281.20,3,106,-7.708315e+00,-8.045449e+00,1.528340
281.25,3,106,-7.737268e+00,-8.075112e+00,1.526825
281.30,3,106,-7.766265e+00,-8.104821e+00,1.527268
281.35,3,106,-7.795305e+00,-8.134576e+00,1.528857
281.40,3,106,-7.824389e+00,-8.164377e+00,1.527532
281.45,3,106,-7.853517e+00,-8.194224e+00,1.525231
281.50,3,106,-7.882689e+00,-8.224117e+00,1.523923
281.55,3,106,-7.911905e+00,-8.254056e+00,1.526593
281.60,3,106,-7.941166e+00,-8.284042e+00,1.523297
281.65,3,106,-7.970470e+00,-8.314075e+00,1.528300
281.70,3,106,-7.999820e+00,-8.344154e+00,1.524825
281.75,3,106,-8.029214e+00,-8.374280e+00,1.527371
281.80,3,106,-8.058653e+00,-8.404454e+00,1.523771
281.85,3,106,-8.088137e+00,-8.434674e+00,1.526900
281.90,3,106,-8.117667e+00,-8.464942e+00,1.529486
281.95,3,106,-8.147241e+00,-8.495258e+00,1.529676
282.00,3,106,-8.176861e+00,-8.525621e+00,1.527028
282.05,3,106,-8.206527e+00,-8.556032e+00,1.525947
282.10,3,106,-8.236239e+00,-8.586491e+00,1.525236
282.15,3,106,-8.265996e+00,-8.616998e+00,1.526489
282.20,3,106,-8.295800e+00,-8.647554e+00,1.530444
282.25,3,106,-8.325649e+00,-8.678158e+00,1.527623
282.30,3,106,-8.355545e+00,-8.708810e+00,1.524807
282.35,3,106,-8.385488e+00,-8.739512e+00,1.527050
282.40,3,106,-8.415477e+00,-8.770262e+00,1.526338
282.45,3,106,-8.445513e+00,-8.801061e+00,1.530307
282.50,3,106,-8.475597e+00,-8.831910e+00,1.525742
282.55,3,106,-8.505727e+00,-8.862808e+00,1.524580
282.60,3,106,-8.535904e+00,-8.893756e+00,1.525802
282.65,3,106,-8.566129e+00,-8.924753e+00,1.522666
282.70,3,106,-8.596402e+00,-8.955800e+00,1.523015
282.75,3,106,-8.626722e+00,-8.986898e+00,1.524651
282.80,3,106,-8.657090e+00,-9.018045e+00,1.522930
282.85,3,106,-8.687506e+00,-9.049243e+00,1.521958
282.90,3,106,-8.717971e+00,-9.080491e+00,1.524737
282.95,3,106,-8.748483e+00,-9.111790e+00,1.527395
283.00,3,106,-8.779045e+00,-9.143140e+00,1.523672
283.05,3,106,-8.809655e+00,-9.174541e+00,1.527534
283.10,3,106,-8.840313e+00,-9.205993e+00,1.525812
283.15,3,106,-8.871021e+00,-9.237497e+00,1.522880
283.20,3,106,-8.901778e+00,-9.269052e+00,1.526055
283.25,3,106,-8.932584e+00,-9.300658e+00,1.525377
283.30,3,106,-8.963440e+00,-9.332317e+00,1.523639
283.35,3,106,-8.994345e+00,-9.364027e+00,1.527249
283.40,3,106,-9.025300e+00,-9.395790e+00,1.524483
283.45,3,106,-9.056305e+00,-9.427605e+00,1.524133
283.50,3,106,-9.087360e+00,-9.459472e+00,1.524077
283.55,3,106,-9.118466e+00,-9.491392e+00,1.524603
283.60,3,106,-9.149622e+00,-9.523365e+00,1.523920
283.65,3,106,-9.180828e+00,-9.555391e+00,1.527294
283.70,3,106,-9.212085e+00,-9.587470e+00,1.528984
283.75,3,106,-9.243393e+00,-9.619602e+00,1.524181
283.80,3,106,-9.274752e+00,-9.651788e+00,1.525813
283.85,3,106,-9.306163e+00,-9.684027e+00,1.519449
283.90,3,106,-9.337625e+00,-9.716321e+00,1.523685
283.95,3,106,-9.369138e+00,-9.748668e+00,1.523489
284.00,3,106,-9.400703e+00,-9.781069e+00,1.528099
284.05,3,106,-9.432320e+00,-9.813525e+00,1.522117
284.10,3,106,-9.463989e+00,-9.846036e+00,1.522530
284.15,3,106,-9.495710e+00,-9.878601e+00,1.522092
284.20,3,106,-9.527484e+00,-9.911220e+00,1.523654
284.25,3,106,-9.559310e+00,-9.943895e+00,1.520970
284.30,3,106,-9.591189e+00,-9.976625e+00,1.523737
284.35,3,106,-9.623121e+00,-1.000941e+01,1.523426
284.40,3,106,-9.655106e+00,-1.004225e+01,1.522896
284.45,3,106,-9.687144e+00,-1.007515e+01,1.525617
284.50,3,106,-9.719236e+00,-1.010810e+01,1.523161
284.55,3,106,-9.751381e+00,-1.014111e+01,1.607098
284.60,3,106,-9.783580e+00,-1.017417e+01,1.522249
284.65,3,106,-9.815833e+00,-1.020730e+01,1.523428
284.70,3,107,-9.848140e+00,-1.024047e+01,1.530973
284.75,3,107,-9.880501e+00,-1.027371e+01,1.533989
284.80,3,107,-9.912917e+00,-1.030700e+01,1.533696
284.85,3,107,-9.945387e+00,-1.034035e+01,1.535269
284.90,3,107,-9.977912e+00,-1.037376e+01,1.533103
284.95,3,107,-1.001049e+01,-1.040722e+01,1.535833
285.00,3,107,-1.004313e+01,-1.044074e+01,1.533239
285.05,3,107,-1.007582e+01,-1.047432e+01,1.534130
285.10,3,107,-1.010856e+01,-1.050796e+01,1.534731
285.15,3,107,-1.014136e+01,-1.054165e+01,1.532774
285.20,3,107,-1.017422e+01,-1.057540e+01,1.532807
285.25,3,107,-1.020713e+01,-1.060922e+01,1.534811
285.30,3,107,-1.024010e+01,-1.064309e+01,1.533684
285.35,3,107,-1.027313e+01,-1.067702e+01,1.533889
285.40,3,107,-1.030621e+01,-1.071101e+01,1.535699
285.45,3,106,-1.033935e+01,-1.074505e+01,1.524559
285.50,3,104,-1.037255e+01,-1.077916e+01,1.506015
285.55,3,103,-1.040580e+01,-1.081333e+01,1.496905
285.60,3,103,-1.043911e+01,-1.084756e+01,1.493916
285.65,3,103,-1.047248e+01,-1.088184e+01,1.495930
285.70,3,103,-1.050590e+01,-1.091619e+01,1.492042
285.75,3,103,-1.053939e+01,-1.095060e+01,1.490594
285.80,3,103,-1.057293e+01,-1.098506e+01,1.493844
285.85,3,103,-1.060652e+01,-1.101959e+01,1.493447
285.90,3,104,-1.064018e+01,-1.105418e+01,1.502468
285.95,3,106,-1.067390e+01,-1.108883e+01,1.525263
286.00,3,107,-1.070767e+01,-1.112354e+01,1.533891
286.05,3,107,-1.074150e+01,-1.115832e+01,1.532885
286.10,3,107,-1.077540e+01,-1.119315e+01,1.535296
286.15,3,108,-1.080935e+01,-1.122805e+01,1.542791
286.20,3,108,-1.084336e+01,-1.126301e+01,1.542009
286.25,3,108,-1.087743e+01,-1.129803e+01,1.545386
286.30,3,108,-1.091156e+01,-1.133311e+01,1.600193
286.35,3,108,-1.094575e+01,-1.136826e+01,1.542429
286.40,3,108,-1.098000e+01,-1.140347e+01,1.547077
286.45,3,108,-1.101431e+01,-1.143874e+01,1.544273
286.50,3,108,-1.104868e+01,-1.147407e+01,1.582061
286.55,3,108,-1.108311e+01,-1.150947e+01,1.604611
286.60,3,108,-1.111760e+01,-1.154493e+01,1.543145
286.65,3,108,-1.115215e+01,-1.158046e+01,1.542355
286.70,3,108,-1.118677e+01,-1.161604e+01,1.545009
286.75,3,108,-1.122144e+01,-1.165170e+01,1.544147
286.80,3,108,-1.125618e+01,-1.168741e+01,1.547211
286.85,3,108,-1.129098e+01,-1.172319e+01,1.544476
286.90,3,108,-1.132584e+01,-1.175904e+01,1.544142
286.95,3,108,-1.136076e+01,-1.179495e+01,1.543439
287.00,3,108,-1.139575e+01,-1.183093e+01,1.544192
287.05,3,108,-1.143080e+01,-1.186697e+01,1.545000
287.10,3,108,-1.146591e+01,-1.190307e+01,1.547403
287.15,3,108,-1.150108e+01,-1.193925e+01,1.541574
287.20,3,108,-1.153631e+01,-1.197548e+01,1.545285
287.25,3,108,-1.157161e+01,-1.201179e+01,1.548301
287.30,3,108,-1.160698e+01,-1.204816e+01,1.543198
287.35,3,108,-1.164240e+01,-1.208459e+01,1.542669
287.40,3,109,-1.167789e+01,-1.212109e+01,1.556041
287.45,3,109,-1.171345e+01,-1.215766e+01,1.554086
287.50,3,109,-1.174906e+01,-1.219430e+01,1.557528
287.55,3,109,-1.178475e+01,-1.223100e+01,1.555598
287.60,3,109,-1.182049e+01,-1.226777e+01,1.597321
287.65,3,109,-1.185630e+01,-1.230461e+01,1.554502
287.70,3,109,-1.189218e+01,-1.234151e+01,1.554407
287.75,3,109,-1.192812e+01,-1.237848e+01,1.556040
287.80,3,109,-1.196413e+01,-1.241552e+01,1.553945
287.85,3,109,-1.200020e+01,-1.245263e+01,1.553058
287.90,3,109,-1.203634e+01,-1.248981e+01,1.554660
287.95,3,109,-1.207254e+01,-1.252705e+01,1.551763
288.00,3,109,-1.210881e+01,-1.256437e+01,1.554072
288.05,3,109,-1.214515e+01,-1.260175e+01,1.554647
288.10,3,109,-1.218155e+01,-1.263920e+01,1.551519
288.15,3,109,-1.221802e+01,-1.267673e+01,1.551650
288.20,3,109,-1.225455e+01,-1.271432e+01,1.555582
288.25,3,109,-1.229116e+01,-1.275198e+01,1.556986
288.30,3,109,-1.232783e+01,-1.278971e+01,1.554462
288.35,3,109,-1.236456e+01,-1.282751e+01,1.552070
288.40,3,109,-1.240137e+01,-1.286538e+01,1.555945
288.45,3,109,-1.243824e+01,-1.290332e+01,1.552939
288.50,3,109,-1.247518e+01,-1.294133e+01,1.555231
288.55,3,109,-1.251219e+01,-1.297941e+01,1.558850
288.60,3,109,-1.254926e+01,-1.301757e+01,1.553320
288.65,3,109,-1.258641e+01,-1.305579e+01,1.558121
288.70,3,109,-1.262362e+01,-1.309409e+01,1.551986
288.75,3,109,-1.266090e+01,-1.313246e+01,1.552471
288.80,3,109,-1.269825e+01,-1.317090e+01,1.553728
288.85,3,109,-1.273567e+01,-1.320941e+01,1.551952
288.90,3,109,-1.277316e+01,-1.324799e+01,1.552456
288.95,3,109,-1.281072e+01,-1.328665e+01,1.553546
289.00,3,109,-1.284835e+01,-1.332537e+01,1.555393
289.05,3,109,-1.288605e+01,-1.336418e+01,1.553724
289.10,3,109,-1.292382e+01,-1.340305e+01,1.554700
289.15,3,109,-1.296166e+01,-1.344200e+01,1.551546
289.20,3,109,-1.299957e+01,-1.348102e+01,1.553671
289.25,3,109,-1.303755e+01,-1.352011e+01,1.553439
289.30,3,109,-1.307560e+01,-1.355928e+01,1.556514
289.35,3,109,-1.311372e+01,-1.359852e+01,1.553541
289.40,3,109,-1.315192e+01,-1.363783e+01,1.555006
289.45,3,109,-1.319018e+01,-1.367722e+01,1.563730
289.50,3,109,-1.322852e+01,-1.371669e+01,1.554318
289.55,3,109,-1.326693e+01,-1.375622e+01,1.552543
289.60,3,109,-1.330541e+01,-1.379584e+01,1.555613
289.65,3,109,-1.334396e+01,-1.383552e+01,1.551709
289.70,3,109,-1.338259e+01,-1.387529e+01,1.556791
289.75,3,110,-1.342128e+01,-1.391512e+01,1.563298
289.80,3,110,-1.346006e+01,-1.395504e+01,1.563473
289.85,3,110,-1.349890e+01,-1.399503e+01,1.564252
289.90,3,110,-1.353782e+01,-1.403509e+01,1.564065
289.95,3,110,-1.357680e+01,-1.407523e+01,1.565842
290.00,3,110,-1.361587e+01,-1.411545e+01,1.563890
290.05,3,110,-1.365501e+01,-1.415574e+01,1.561567
290.10,3,110,-1.369422e+01,-1.419611e+01,1.561935
290.15,3,110,-1.373350e+01,-1.423656e+01,1.565138
290.20,3,110,-1.377286e+01,-1.427708e+01,1.562461
290.25,3,110,-1.381229e+01,-1.431769e+01,1.564229
290.30,3,110,-1.385180e+01,-1.435836e+01,1.561703
290.35,3,110,-1.389138e+01,-1.439912e+01,1.564271
290.40,3,110,-1.393104e+01,-1.443995e+01,1.560143
290.45,3,110,-1.397078e+01,-1.448086e+01,1.565067
290.50,3,110,-1.401058e+01,-1.452185e+01,1.564905
290.55,3,110,-1.405047e+01,-1.456292e+01,1.566907
290.60,3,110,-1.409043e+01,-1.460407e+01,1.566994
290.65,3,110,-1.413046e+01,-1.464529e+01,1.563180
290.70,3,110,-1.417057e+01,-1.468660e+01,1.563860
290.75,3,110,-1.421076e+01,-1.472798e+01,1.564790
290.80,3,110,-1.425103e+01,-1.476944e+01,1.569223
290.85,3,110,-1.429137e+01,-1.481098e+01,1.564454
290.90,3,110,-1.433178e+01,-1.485260e+01,1.566728
290.95,3,110,-1.437228e+01,-1.489430e+01,1.568353
291.00,3,111,-1.441285e+01,-1.493608e+01,1.576916
291.05,3,111,-1.445350e+01,-1.497794e+01,1.577014
291.10,3,111,-1.449423e+01,-1.501988e+01,1.574327
291.15,3,111,-1.453503e+01,-1.506190e+01,1.576460
291.20,3,111,-1.457591e+01,-1.510400e+01,1.578280
291.25,3,111,-1.461687e+01,-1.514618e+01,1.575785
291.30,3,111,-1.465791e+01,-1.518844e+01,1.577695
291.35,3,111,-1.469903e+01,-1.523079e+01,1.576314
291.40,3,111,-1.474022e+01,-1.527321e+01,1.577134
291.45,3,111,-1.478150e+01,-1.531572e+01,1.617517
291.50,3,111,-1.482285e+01,-1.535830e+01,1.610462
291.55,3,111,-1.486428e+01,-1.540097e+01,1.613522
291.60,3,111,-1.490579e+01,-1.544372e+01,1.610304
291.65,3,111,-1.494738e+01,-1.548656e+01,1.592862
291.70,3,111,-1.498905e+01,-1.552947e+01,1.581310
291.75,3,111,-1.503080e+01,-1.557247e+01,1.585102
291.80,3,111,-1.507263e+01,-1.561555e+01,1.584949
291.85,3,111,-1.511454e+01,-1.565871e+01,1.592746
291.90,3,111,-1.515654e+01,-1.570196e+01,1.582557
291.95,3,111,-1.519861e+01,-1.574529e+01,1.581278
292.00,3,111,-1.524076e+01,-1.578870e+01,1.637170
292.05,3,111,-1.528299e+01,-1.583220e+01,1.582055
292.10,3,111,-1.532530e+01,-1.587578e+01,1.615083
292.15,3,111,-1.536770e+01,-1.591944e+01,1.580093
292.20,3,112,-1.541017e+01,-1.596319e+01,1.592717
292.25,3,112,-1.545273e+01,-1.600702e+01,1.648365
292.30,3,112,-1.549537e+01,-1.605093e+01,1.618671
292.35,3,112,-1.553809e+01,-1.609493e+01,1.618744
292.40,3,112,-1.558090e+01,-1.613902e+01,1.614938
292.45,3,112,-1.562378e+01,-1.618319e+01,1.586384
292.50,3,112,-1.566675e+01,-1.622744e+01,1.658753
292.55,3,113,-1.570980e+01,-1.627178e+01,1.595851
292.60,3,113,-1.575293e+01,-1.631620e+01,1.593261
292.65,3,113,-1.579615e+01,-1.636071e+01,1.594725
292.70,3,113,-1.583945e+01,-1.640531e+01,1.602144
292.75,3,113,-1.588283e+01,-1.644999e+01,1.596873
292.80,3,113,-1.592629e+01,-1.649475e+01,1.598724
292.85,3,113,-1.596984e+01,-1.653961e+01,1.593115
292.90,3,113,-1.601347e+01,-1.658454e+01,1.591668
292.95,3,113,-1.605719e+01,-1.662957e+01,1.634483
293.00,3,113,-1.610099e+01,-1.667468e+01,1.592115
293.05,3,113,-1.614487e+01,-1.671988e+01,1.591205
293.10,3,113,-1.618884e+01,-1.676516e+01,1.597160
293.15,3,113,-1.623290e+01,-1.681053e+01,1.590420
293.20,3,113,-1.627703e+01,-1.685599e+01,1.592662
293.25,3,113,-1.632126e+01,-1.690154e+01,1.594483
293.30,3,113,-1.636556e+01,-1.694717e+01,1.594566
293.35,3,113,-1.640995e+01,-1.699289e+01,1.593512
293.40,3,113,-1.645443e+01,-1.703870e+01,1.598254
293.45,3,113,-1.649899e+01,-1.708459e+01,1.677755
293.50,3,113,-1.654364e+01,-1.713058e+01,1.626866
293.55,3,113,-1.658838e+01,-1.717665e+01,1.626607
293.60,3,113,-1.663320e+01,-1.722281e+01,1.629365
293.65,3,113,-1.667810e+01,-1.726906e+01,1.597861
293.70,3,113,-1.672309e+01,-1.731539e+01,1.604973
293.75,3,113,-1.676817e+01,-1.736182e+01,1.601878
293.80,3,113,-1.681334e+01,-1.740833e+01,1.595817
293.85,3,113,-1.685859e+01,-1.745493e+01,1.600127
293.90,3,113,-1.690393e+01,-1.750163e+01,1.605283
293.95,3,113,-1.694935e+01,-1.754841e+01,1.603889
294.00,3,113,-1.699486e+01,-1.759528e+01,1.604564
294.05,3,113,-1.704046e+01,-1.764224e+01,1.602087
294.10,3,113,-1.708615e+01,-1.768929e+01,1.600595
294.15,3,113,-1.713192e+01,-1.773643e+01,1.601102
294.20,3,113,-1.717778e+01,-1.778365e+01,1.601090
294.25,3,113,-1.722373e+01,-1.783097e+01,1.610864
294.30,3,113,-1.726976e+01,-1.787838e+01,1.598799
294.35,3,113,-1.731589e+01,-1.792588e+01,1.597160
294.40,3,113,-1.736210e+01,-1.797347e+01,1.600313
294.45,3,113,-1.740840e+01,-1.802115e+01,1.598022
294.50,3,113,-1.745479e+01,-1.806892e+01,1.600856
294.55,3,113,-1.750127e+01,-1.811678e+01,1.600985
294.60,3,113,-1.754783e+01,-1.816473e+01,1.600642
294.65,3,113,-1.759449e+01,-1.821277e+01,1.598179
294.70,3,113,-1.764123e+01,-1.826091e+01,1.598435
294.75,3,113,-1.768807e+01,-1.830913e+01,1.595983
294.80,3,113,-1.773499e+01,-1.835745e+01,1.599221
294.85,3,113,-1.778200e+01,-1.840586e+01,1.599480
294.90,3,113,-1.782910e+01,-1.845436e+01,1.598032
294.95,3,113,-1.787629e+01,-1.850295e+01,1.596834
295.00,3,113,-1.792357e+01,-1.855163e+01,1.599073
295.05,3,113,-1.797094e+01,-1.860041e+01,1.597408
295.10,3,113,-1.801840e+01,-1.864927e+01,1.598237
295.15,3,113,-1.806595e+01,-1.869823e+01,1.602839
295.20,3,113,-1.811359e+01,-1.874728e+01,1.601058
295.25,3,113,-1.816132e+01,-1.879643e+01,1.599764
295.30,3,113,-1.820914e+01,-1.884566e+01,1.598036
295.35,3,113,-1.825705e+01,-1.889499e+01,1.598213
295.40,3,113,-1.830505e+01,-1.894441e+01,1.602261
295.45,3,113,-1.835314e+01,-1.899392e+01,1.596305
295.50,3,113,-1.840133e+01,-1.904353e+01,1.597334
295.55,3,113,-1.844960e+01,-1.909323e+01,1.599578
295.60,3,113,-1.849796e+01,-1.914302e+01,1.606849
295.65,3,113,-1.854642e+01,-1.919291e+01,1.604953
295.70,3,113,-1.859497e+01,-1.924289e+01,1.601612
295.75,3,113,-1.864361e+01,-1.929296e+01,1.693369
295.80,3,113,-1.869234e+01,-1.934313e+01,1.642261
295.85,3,114,-1.874116e+01,-1.939339e+01,1.651327
295.90,3,114,-1.879007e+01,-1.944374e+01,1.649589
295.95,3,114,-1.883908e+01,-1.949419e+01,1.634448
296.00,3,114,-1.888818e+01,-1.954473e+01,1.605108
296.05,3,114,-1.893737e+01,-1.959536e+01,1.604325
296.10,3,114,-1.898665e+01,-1.964609e+01,1.603043
296.15,3,114,-1.903602e+01,-1.969691e+01,1.601852
296.20,3,114,-1.908549e+01,-1.974783e+01,1.605890
296.25,3,114,-1.913505e+01,-1.979884e+01,1.603506
296.30,3,114,-1.918470e+01,-1.984995e+01,1.607960
296.35,3,114,-1.923444e+01,-1.990115e+01,1.603750
296.40,3,114,-1.928428e+01,-1.995244e+01,1.603491
296.45,3,114,-1.933421e+01,-2.000383e+01,1.605896
296.50,3,114,-1.938423e+01,-2.005532e+01,1.602404
296.55,3,114,-1.943435e+01,-2.010690e+01,1.603472
296.60,3,114,-1.948456e+01,-2.015857e+01,1.602484
296.65,3,114,-1.953486e+01,-2.021034e+01,1.604106
296.70,3,114,-1.958526e+01,-2.026221e+01,1.603862
296.75,3,114,-1.963574e+01,-2.031417e+01,1.604531
296.80,3,114,-1.968633e+01,-2.036622e+01,1.605522
296.85,3,114,-1.973700e+01,-2.041837e+01,1.603999
296.90,3,114,-1.978777e+01,-2.047062e+01,1.603721
296.95,3,114,-1.983864e+01,-2.052296e+01,1.602457
297.00,3,114,-1.988959e+01,-2.057539e+01,1.604794
297.05,3,114,-1.994064e+01,-2.062793e+01,1.607607
297.10,3,113,-1.999179e+01,-2.068055e+01,1.592786
297.15,3,113,-2.004303e+01,-2.073328e+01,1.594847
297.20,3,113,-2.009436e+01,-2.078610e+01,1.596086
297.25,3,113,-2.014579e+01,-2.083901e+01,1.593279
297.30,3,113,-2.019731e+01,-2.089202e+01,1.596986
297.35,3,113,-2.024893e+01,-2.094513e+01,1.593327
297.40,3,113,-2.030064e+01,-2.099833e+01,1.593461
297.45,3,113,-2.035244e+01,-2.105163e+01,1.600197
297.50,3,113,-2.040434e+01,-2.110503e+01,1.590807
297.55,3,113,-2.045633e+01,-2.115852e+01,1.594533
297.60,3,113,-2.050842e+01,-2.121211e+01,1.591499
297.65,3,113,-2.056061e+01,-2.126579e+01,1.594071
297.70,3,113,-2.061289e+01,-2.131957e+01,1.594229
297.75,3,113,-2.066526e+01,-2.137345e+01,1.596934
297.80,3,113,-2.071773e+01,-2.142743e+01,1.594168
297.85,3,113,-2.077029e+01,-2.148150e+01,1.592121
297.90,3,113,-2.082295e+01,-2.153566e+01,1.595732
297.95,3,113,-2.087570e+01,-2.158993e+01,1.594035
298.00,3,113,-2.092855e+01,-2.164429e+01,1.591295
298.05,3,113,-2.098150e+01,-2.169875e+01,1.591718
298.10,3,113,-2.103454e+01,-2.175330e+01,1.592691
298.15,3,113,-2.108767e+01,-2.180795e+01,1.594033
298.20,3,113,-2.114091e+01,-2.186270e+01,1.596887
298.25,3,113,-2.119423e+01,-2.191755e+01,1.590884
298.30,3,113,-2.124765e+01,-2.197249e+01,1.592588
298.35,3,113,-2.130117e+01,-2.202753e+01,1.593911
298.40,3,113,-2.135479e+01,-2.208267e+01,1.591229
298.45,3,113,-2.140850e+01,-2.213791e+01,1.594391
298.50,3,113,-2.146230e+01,-2.219324e+01,1.593018
298.55,3,113,-2.151620e+01,-2.224867e+01,1.594632
298.60,3,113,-2.157020e+01,-2.230419e+01,1.593470
298.65,3,113,-2.162429e+01,-2.235982e+01,1.592288
298.70,3,113,-2.167848e+01,-2.241554e+01,1.592657
298.75,3,113,-2.173277e+01,-2.247136e+01,1.592229
298.80,3,113,-2.178715e+01,-2.252727e+01,1.593034
298.85,3,113,-2.184163e+01,-2.258329e+01,1.594296
298.90,3,113,-2.189620e+01,-2.263940e+01,1.592621
298.95,3,113,-2.195087e+01,-2.269561e+01,1.596005
299.00,3,113,-2.200564e+01,-2.275192e+01,1.593582
299.05,3,113,-2.206050e+01,-2.280832e+01,1.594022
299.10,3,113,-2.211546e+01,-2.286483e+01,1.598327
299.15,3,113,-2.217052e+01,-2.292143e+01,1.593298
299.20,3,113,-2.222567e+01,-2.297813e+01,1.595303
299.25,3,113,-2.228092e+01,-2.303492e+01,1.594189
299.30,3,113,-2.233626e+01,-2.309182e+01,1.601923
299.35,3,113,-2.239171e+01,-2.314881e+01,1.597881
299.40,3,113,-2.244724e+01,-2.320590e+01,1.596411
299.45,3,113,-2.250288e+01,-2.326309e+01,1.594306
299.50,3,113,-2.255861e+01,-2.332037e+01,1.593492
299.55,3,113,-2.261444e+01,-2.337776e+01,1.593702
299.60,3,113,-2.267037e+01,-2.343524e+01,1.595094
299.65,3,113,-2.272639e+01,-2.349282e+01,1.598756
299.70,3,113,-2.278251e+01,-2.355050e+01,1.592014
299.75,3,113,-2.283873e+01,-2.360828e+01,1.592095
299.80,3,113,-2.289504e+01,-2.366615e+01,1.595925
299.85,3,113,-2.295145e+01,-2.372413e+01,1.594039
299.90,3,113,-2.300796e+01,-2.378220e+01,1.597303
299.95,3,113,-2.306456e+01,-2.384037e+01,1.594008
300.00,3,113,-2.312127e+01,-2.389864e+01,1.594400
300.05,3,113,-2.317806e+01,-2.395701e+01,1.594981
300.10,3,113,-2.323496e+01,-2.401547e+01,1.594746
300.15,3,113,-2.329195e+01,-2.407404e+01,1.590706
300.20,3,113,-2.334904e+01,-2.413270e+01,1.594687
300.25,3,113,-2.340623e+01,-2.419146e+01,1.591489
300.30,3,113,-2.346352e+01,-2.425032e+01,1.590058
300.35,3,113,-2.352090e+01,-2.430928e+01,1.590331
300.40,3,113,-2.357838e+01,-2.436834e+01,1.596732
300.45,3,113,-2.363596e+01,-2.442749e+01,1.593809
300.50,3,113,-2.369363e+01,-2.448675e+01,1.593889
300.55,3,113,-2.375140e+01,-2.454610e+01,1.597489
300.60,3,113,-2.380927e+01,-2.460555e+01,1.591915
300.65,3,113,-2.386724e+01,-2.466510e+01,1.594668
300.70,3,113,-2.392530e+01,-2.472475e+01,1.593630
300.75,3,113,-2.398346e+01,-2.478450e+01,1.592372
300.80,3,113,-2.404172e+01,-2.484434e+01,1.596202
300.85,3,113,-2.410008e+01,-2.490429e+01,1.593809
300.90,3,113,-2.415853e+01,-2.496433e+01,1.595071
300.95,3,113,-2.421708e+01,-2.502448e+01,1.594614
301.00,3,113,-2.427573e+01,-2.508472e+01,1.595227
301.05,3,113,-2.433448e+01,-2.514506e+01,1.591852
301.10,3,113,-2.439333e+01,-2.520550e+01,1.596897
301.15,3,113,-2.445227e+01,-2.526604e+01,1.592203
301.20,3,113,-2.451131e+01,-2.532668e+01,1.600099
301.25,3,113,-2.457045e+01,-2.538741e+01,1.596769
301.30,3,113,-2.462968e+01,-2.544825e+01,1.593167
301.35,3,113,-2.468902e+01,-2.550918e+01,1.594876
301.40,3,113,-2.474845e+01,-2.557022e+01,1.595677
301.45,3,113,-2.480798e+01,-2.563135e+01,1.593811
301.50,3,113,-2.486760e+01,-2.569258e+01,1.598710
301.55,3,113,-2.492733e+01,-2.575391e+01,1.594399
301.60,3,113,-2.498715e+01,-2.581534e+01,1.596766
301.65,3,113,-2.504707e+01,-2.587687e+01,1.594331
301.70,3,112,-2.510709e+01,-2.593850e+01,1.582250
301.75,3,112,-2.516721e+01,-2.600023e+01,1.581301
301.80,3,112,-2.522742e+01,-2.606206e+01,1.583677
301.85,3,112,-2.528773e+01,-2.612399e+01,1.588487
301.90,3,112,-2.534814e+01,-2.618601e+01,1.584747
301.95,3,112,-2.540865e+01,-2.624814e+01,1.584435
302.00,3,112,-2.546926e+01,-2.631036e+01,1.582201
302.05,3,112,-2.552996e+01,-2.637269e+01,1.588122
302.10,3,112,-2.559077e+01,-2.643511e+01,1.583645
302.15,3,112,-2.565167e+01,-2.649763e+01,1.586034
302.20,3,112,-2.571267e+01,-2.656026e+01,1.583975
302.25,3,112,-2.577376e+01,-2.662298e+01,1.583866
302.30,3,112,-2.583496e+01,-2.668580e+01,1.582668
302.35,3,112,-2.589625e+01,-2.674872e+01,1.581355
302.40,3,112,-2.595764e+01,-2.681175e+01,1.582300
302.45,3,112,-2.601913e+01,-2.687487e+01,1.586222
302.50,3,112,-2.608072e+01,-2.693809e+01,1.585906
302.55,3,112,-2.614241e+01,-2.700141e+01,1.585080
302.60,3,112,-2.620420e+01,-2.706483e+01,1.584300
302.65,3,112,-2.626608e+01,-2.712835e+01,1.585798
302.70,3,112,-2.632806e+01,-2.719197e+01,1.588793
302.75,3,112,-2.639014e+01,-2.725569e+01,1.583339
302.80,3,112,-2.645232e+01,-2.731951e+01,1.583780
302.85,3,112,-2.651460e+01,-2.738343e+01,1.588292
302.90,3,112,-2.657698e+01,-2.744745e+01,1.586356
302.95,3,112,-2.663945e+01,-2.751157e+01,1.584465
303.00,3,112,-2.670203e+01,-2.757579e+01,1.670690
303.05,3,112,-2.676470e+01,-2.764011e+01,1.632333
303.10,3,112,-2.682747e+01,-2.770453e+01,1.675594
303.15,3,112,-2.689034e+01,-2.776905e+01,1.673213
303.20,3,112,-2.695331e+01,-2.783368e+01,1.753707
303.25,3,112,-2.701637e+01,-2.789840e+01,1.623314
303.30,3,112,-2.707954e+01,-2.796322e+01,1.677118
303.35,3,112,-2.714281e+01,-2.802814e+01,1.624267
303.40,3,112,-2.720617e+01,-2.809317e+01,1.656795
303.45,3,112,-2.726963e+01,-2.815829e+01,1.621550
303.50,3,112,-2.733320e+01,-2.822352e+01,1.597771
303.55,3,112,-2.739686e+01,-2.828884e+01,1.591860
303.60,3,112,-2.746062e+01,-2.835427e+01,1.591877
303.65,3,112,-2.752448e+01,-2.841980e+01,1.633234
303.70,3,111,-2.758843e+01,-2.848542e+01,1.578584
303.75,3,111,-2.765249e+01,-2.855115e+01,1.579266
303.80,3,111,-2.771665e+01,-2.861698e+01,1.578555
303.85,3,111,-2.778091e+01,-2.868292e+01,1.577990
303.90,3,111,-2.784526e+01,-2.874895e+01,1.621046
303.95,3,111,-2.790972e+01,-2.881508e+01,1.576472
304.00,3,111,-2.797427e+01,-2.888132e+01,1.613503
304.05,3,111,-2.803893e+01,-2.894765e+01,1.579531
304.10,3,111,-2.810368e+01,-2.901409e+01,1.579239
304.15,3,111,-2.816853e+01,-2.908063e+01,1.579975
304.20,3,111,-2.823349e+01,-2.914727e+01,1.577250
304.25,3,110,-2.829854e+01,-2.921401e+01,1.602745
304.30,3,110,-2.836369e+01,-2.928086e+01,1.599018
304.35,3,110,-2.842895e+01,-2.934781e+01,1.631819
304.40,3,110,-2.849430e+01,-2.941485e+01,1.605875
304.45,3,110,-2.855975e+01,-2.948200e+01,1.567094
304.50,3,110,-2.862531e+01,-2.954926e+01,1.568477
304.55,3,110,-2.869096e+01,-2.961661e+01,1.571067
304.60,3,110,-2.875671e+01,-2.968407e+01,1.621887
304.65,3,110,-2.882257e+01,-2.975163e+01,1.630361
304.70,3,110,-2.888852e+01,-2.981929e+01,1.600601
304.75,3,110,-2.895458e+01,-2.988706e+01,1.635701
304.80,3,110,-2.902073e+01,-2.995492e+01,1.602902
304.85,3,110,-2.908699e+01,-3.002289e+01,1.572276
304.90,3,110,-2.915335e+01,-3.009097e+01,1.570406
304.95,3,110,-2.921981e+01,-3.015914e+01,1.575151
305.00,3,110,-2.928637e+01,-3.022742e+01,1.567916
305.05,3,111,-2.935303e+01,-3.029581e+01,1.579917
305.10,3,111,-2.941979e+01,-3.036429e+01,1.578778
305.15,3,112,-2.948665e+01,-3.043288e+01,1.588036
305.20,3,112,-2.955361e+01,-3.050158e+01,1.590970
305.25,3,112,-2.962068e+01,-3.057037e+01,1.590705
305.30,3,112,-2.968784e+01,-3.063928e+01,1.651879
305.35,3,112,-2.975511e+01,-3.070828e+01,1.624776
305.40,3,112,-2.982248e+01,-3.077739e+01,1.624255
305.45,3,112,-2.988995e+01,-3.084660e+01,1.623199
305.50,3,113,-2.995753e+01,-3.091592e+01,1.600246
305.55,3,113,-3.002520e+01,-3.098534e+01,1.603784
305.60,3,113,-3.009298e+01,-3.105487e+01,1.598210
305.65,3,113,-3.016086e+01,-3.112450e+01,1.601101
305.70,3,113,-3.022884e+01,-3.119424e+01,1.601480
305.75,3,113,-3.029693e+01,-3.126408e+01,1.603957
305.80,3,113,-3.036512e+01,-3.133403e+01,1.600862
305.85,3,113,-3.043341e+01,-3.140408e+01,1.596899
305.90,3,113,-3.050180e+01,-3.147424e+01,1.602629
305.95,3,113,-3.057030e+01,-3.154450e+01,1.601116
306.00,3,113,-3.063889e+01,-3.161488e+01,1.599445
306.05,3,113,-3.070760e+01,-3.168535e+01,1.601371
306.10,3,113,-3.077640e+01,-3.175593e+01,1.603517
306.15,3,113,-3.084531e+01,-3.182662e+01,1.599238
306.20,3,113,-3.091433e+01,-3.189742e+01,1.596621
306.25,3,113,-3.098344e+01,-3.196832e+01,1.600061
306.30,3,113,-3.105267e+01,-3.203933e+01,1.601691
306.35,3,113,-3.112199e+01,-3.211045e+01,1.600012
306.40,3,113,-3.119142e+01,-3.218167e+01,1.638550
306.45,3,113,-3.126096e+01,-3.225300e+01,1.599019
306.50,3,113,-3.133059e+01,-3.232444e+01,1.603671
306.55,3,113,-3.140034e+01,-3.239599e+01,1.600652
306.60,3,113,-3.147019e+01,-3.246764e+01,1.656673
306.65,3,113,-3.154014e+01,-3.253941e+01,1.621315
306.70,3,113,-3.161020e+01,-3.261128e+01,1.671646
306.75,3,113,-3.168037e+01,-3.268326e+01,1.622017
306.80,3,113,-3.175064e+01,-3.275535e+01,1.631116
306.85,3,113,-3.182101e+01,-3.282755e+01,1.621454
306.90,3,113,-3.189150e+01,-3.289986e+01,1.593131
306.95,3,113,-3.196208e+01,-3.297227e+01,1.593831
307.00,3,113,-3.203278e+01,-3.304480e+01,1.594534
307.05,3,113,-3.210358e+01,-3.311744e+01,1.592680
307.10,3,113,-3.217449e+01,-3.319019e+01,1.596071
307.15,3,113,-3.224551e+01,-3.326305e+01,1.591108
307.20,3,113,-3.231663e+01,-3.333602e+01,1.595081
307.25,3,113,-3.238786e+01,-3.340910e+01,1.593945
307.30,3,113,-3.245920e+01,-3.348229e+01,1.590539
307.35,3,113,-3.253064e+01,-3.355559e+01,1.593442
307.40,3,113,-3.260220e+01,-3.362901e+01,1.595380
307.45,3,113,-3.267386e+01,-3.370254e+01,1.594715
307.50,3,113,-3.274563e+01,-3.377618e+01,1.595536
307.55,3,113,-3.281751e+01,-3.384993e+01,1.596353
307.60,3,113,-3.288950e+01,-3.392379e+01,1.591743
307.65,3,113,-3.296160e+01,-3.399777e+01,1.592218
307.70,3,113,-3.303381e+01,-3.407186e+01,1.595105
307.75,3,113,-3.310612e+01,-3.414607e+01,1.592383
307.80,3,113,-3.317855e+01,-3.422039e+01,1.593126
307.85,3,113,-3.325109e+01,-3.429482e+01,1.596349
307.90,3,113,-3.332374e+01,-3.436937e+01,1.591697
307.95,3,113,-3.339650e+01,-3.444403e+01,1.592372
308.00,3,113,-3.346937e+01,-3.451881e+01,1.593797
308.05,3,113,-3.354235e+01,-3.459371e+01,1.595954
308.10,3,113,-3.361544e+01,-3.466872e+01,1.594928
308.15,3,113,-3.368865e+01,-3.474384e+01,1.593332
308.20,3,113,-3.376197e+01,-3.481908e+01,1.593280
308.25,3,113,-3.383540e+01,-3.489444e+01,1.593668
308.30,3,113,-3.390894e+01,-3.496992e+01,1.592260
308.35,3,113,-3.398260e+01,-3.504551e+01,1.594081
308.40,3,113,-3.405636e+01,-3.512123e+01,1.590613
308.45,3,113,-3.413025e+01,-3.519706e+01,1.596654
308.50,3,113,-3.420424e+01,-3.527300e+01,1.595311
308.55,3,113,-3.427836e+01,-3.534907e+01,1.592894
308.60,3,113,-3.435258e+01,-3.542526e+01,1.594351
308.65,3,113,-3.442692e+01,-3.550156e+01,1.594758
308.70,3,113,-3.450138e+01,-3.557799e+01,1.603278
308.75,3,113,-3.457595e+01,-3.565454e+01,1.592985
308.80,3,113,-3.465064e+01,-3.573120e+01,1.593845
308.85,3,113,-3.472544e+01,-3.580799e+01,1.597996
308.90,3,113,-3.480036e+01,-3.588490e+01,1.594028
308.95,3,113,-3.487540e+01,-3.596193e+01,1.594238
309.00,3,113,-3.495055e+01,-3.603908e+01,1.590849
309.05,3,113,-3.502582e+01,-3.611636e+01,1.593818
309.10,3,113,-3.510121e+01,-3.619376e+01,1.595516
309.15,3,113,-3.517672e+01,-3.627128e+01,1.591863
309.20,3,113,-3.525235e+01,-3.634893e+01,1.592963
309.25,3,113,-3.532810e+01,-3.642670e+01,1.594083
309.30,3,113,-3.540396e+01,-3.650459e+01,1.592630
309.35,3,113,-3.547995e+01,-3.658261e+01,1.597240
309.40,3,113,-3.555606e+01,-3.666076e+01,1.598461
309.45,3,113,-3.563228e+01,-3.673903e+01,1.593025
309.50,3,113,-3.570863e+01,-3.681742e+01,1.593277
309.55,3,113,-3.578510e+01,-3.689595e+01,1.593714
309.60,3,113,-3.586169e+01,-3.697460e+01,1.598587
309.65,3,113,-3.593840e+01,-3.705338e+01,1.594198
309.70,3,113,-3.601524e+01,-3.713229e+01,1.592120
309.75,3,113,-3.609220e+01,-3.721132e+01,1.624509
309.80,3,113,-3.616928e+01,-3.729049e+01,1.594097
309.85,3,113,-3.624649e+01,-3.736978e+01,1.593746
309.90,3,113,-3.632382e+01,-3.744921e+01,1.595027
309.95,3,113,-3.640128e+01,-3.752876e+01,1.593234
310.00,3,113,-3.647886e+01,-3.760845e+01,1.593830
310.05,3,113,-3.655657e+01,-3.768827e+01,1.592389
310.10,3,113,-3.663440e+01,-3.776822e+01,1.593380
310.15,3,113,-3.671236e+01,-3.784830e+01,1.597183
310.20,3,113,-3.679045e+01,-3.792851e+01,1.596361
310.25,3,113,-3.686867e+01,-3.800886e+01,1.597232
310.30,3,113,-3.694701e+01,-3.808934e+01,1.600185
310.35,3,113,-3.702548e+01,-3.816996e+01,1.603033
310.40,3,113,-3.710408e+01,-3.825071e+01,1.596138
310.45,3,113,-3.718281e+01,-3.833160e+01,1.595705
310.50,3,113,-3.726167e+01,-3.841262e+01,1.591825
310.55,3,113,-3.734067e+01,-3.849378e+01,1.598029
310.60,3,113,-3.741979e+01,-3.857508e+01,1.596670
310.65,3,113,-3.749904e+01,-3.865651e+01,1.594316
310.70,3,113,-3.757843e+01,-3.873809e+01,1.594983
310.75,3,113,-3.765795e+01,-3.881980e+01,1.596697
310.80,3,113,-3.773760e+01,-3.890165e+01,1.591365
310.85,3,113,-3.781739e+01,-3.898364e+01,1.591875
310.90,3,113,-3.789731e+01,-3.906577e+01,1.593556
310.95,3,113,-3.797736e+01,-3.914805e+01,1.591401
311.00,3,113,-3.805755e+01,-3.923046e+01,1.590458
311.05,3,113,-3.813788e+01,-3.931302e+01,1.596192
311.10,3,113,-3.821834e+01,-3.939572e+01,1.595148
311.15,3,113,-3.829894e+01,-3.947856e+01,1.594462
311.20,3,113,-3.837968e+01,-3.956155e+01,1.592509
311.25,3,113,-3.846056e+01,-3.964468e+01,1.596510
311.30,3,113,-3.854157e+01,-3.972795e+01,1.592671
311.35,3,113,-3.862273e+01,-3.981138e+01,1.592189
311.40,3,113,-3.870402e+01,-3.989494e+01,1.595659
311.45,3,113,-3.878545e+01,-3.997866e+01,1.592275
311.50,3,113,-3.886703e+01,-4.006252e+01,1.594662
311.55,3,113,-3.894875e+01,-4.014653e+01,1.591338
311.60,3,113,-3.903061e+01,-4.023070e+01,1.596170
311.65,3,113,-3.911261e+01,-4.031501e+01,1.592110
311.70,3,113,-3.919476e+01,-4.039947e+01,1.592467
311.75,3,113,-3.927705e+01,-4.048408e+01,1.597016
311.80,3,113,-3.935949e+01,-4.056884e+01,1.592372
311.85,3,113,-3.944207e+01,-4.065375e+01,1.595155
311.90,3,113,-3.952480e+01,-4.073882e+01,1.599959
311.95,3,113,-3.960767e+01,-4.082404e+01,1.591331
312.00,3,113,-3.969069e+01,-4.090942e+01,1.595965
312.05,3,113,-3.977386e+01,-4.099495e+01,1.593483
312.10,3,113,-3.985718e+01,-4.108063e+01,1.597420
312.15,3,113,-3.994065e+01,-4.116647e+01,1.599246
312.20,3,113,-4.002427e+01,-4.125247e+01,1.592770
312.25,3,113,-4.010804e+01,-4.133863e+01,1.592111
312.30,3,113,-4.019196e+01,-4.142494e+01,1.590336
312.35,3,113,-4.027603e+01,-4.151141e+01,1.592087
312.40,3,113,-4.036026e+01,-4.159804e+01,1.590425
312.45,3,113,-4.044464e+01,-4.168484e+01,1.626148
312.50,3,113,-4.052917e+01,-4.177179e+01,1.627014
312.55,3,113,-4.061386e+01,-4.185890e+01,1.626007
312.60,3,113,-4.069871e+01,-4.194618e+01,1.627107
312.65,3,113,-4.078371e+01,-4.203362e+01,1.607308
312.70,3,113,-4.086887e+01,-4.212122e+01,1.598050
312.75,3,113,-4.095419e+01,-4.220899e+01,1.598253
312.80,3,113,-4.103966e+01,-4.229693e+01,1.597784
312.85,3,113,-4.112530e+01,-4.238502e+01,1.600921
312.90,3,113,-4.121109e+01,-4.247329e+01,1.600444
312.95,3,113,-4.129705e+01,-4.256172e+01,1.598702
313.00,3,113,-4.138317e+01,-4.265032e+01,1.598879
313.05,3,113,-4.146945e+01,-4.273909e+01,1.602965
313.10,3,113,-4.155589e+01,-4.282803e+01,1.600453
313.15,3,113,-4.164250e+01,-4.291714e+01,1.598254
313.20,3,113,-4.172927e+01,-4.300642e+01,1.598810
313.25,3,113,-4.181621e+01,-4.309588e+01,1.598495
313.30,3,113,-4.190331e+01,-4.318550e+01,1.602195
313.35,3,113,-4.199058e+01,-4.327530e+01,1.600785
313.40,3,113,-4.207802e+01,-4.336527e+01,1.597057
313.45,3,113,-4.216563e+01,-4.345542e+01,1.601725
313.50,3,113,-4.225340e+01,-4.354574e+01,1.602548
313.55,3,113,-4.234135e+01,-4.363624e+01,1.599384
313.60,3,113,-4.242947e+01,-4.372691e+01,1.602570
313.65,3,113,-4.251776e+01,-4.381776e+01,1.601915
313.70,3,113,-4.260622e+01,-4.390879e+01,1.597067
313.75,3,113,-4.269485e+01,-4.400000e+01,1.598864
313.80,3,113,-4.278366e+01,-4.409139e+01,1.605579
313.85,3,113,-4.287265e+01,-4.418296e+01,1.599394
313.90,3,113,-4.296181e+01,-4.427471e+01,1.597667
313.95,3,113,-4.305114e+01,-4.436665e+01,1.598652
314.00,3,113,-4.314066e+01,-4.445876e+01,1.600422
314.05,3,113,-4.323035e+01,-4.455106e+01,1.600979
314.10,3,113,-4.332022e+01,-4.464354e+01,1.600207
314.15,3,113,-4.341028e+01,-4.473621e+01,1.602241
314.20,3,113,-4.350051e+01,-4.482907e+01,1.598170
314.25,3,113,-4.359092e+01,-4.492211e+01,1.600927
314.30,3,113,-4.368152e+01,-4.501534e+01,1.605025
314.35,3,113,-4.377230e+01,-4.510875e+01,1.602391
314.40,3,113,-4.386326e+01,-4.520236e+01,1.599923
314.45,3,113,-4.395441e+01,-4.529615e+01,1.597809
314.50,3,113,-4.404574e+01,-4.539013e+01,1.598454
314.55,3,113,-4.413727e+01,-4.548431e+01,1.603160
314.60,3,113,-4.422897e+01,-4.557867e+01,1.601602
314.65,3,113,-4.432087e+01,-4.567323e+01,1.598140
314.70,3,113,-4.441296e+01,-4.576798e+01,1.600803
314.75,3,113,-4.450523e+01,-4.586293e+01,1.600072
314.80,3,113,-4.459770e+01,-4.595806e+01,1.597784
314.85,3,114,-4.469036e+01,-4.605340e+01,1.609215
314.90,3,114,-4.478321e+01,-4.614893e+01,1.608941
314.95,3,114,-4.487625e+01,-4.624465e+01,1.613027
315.00,3,114,-4.496949e+01,-4.634057e+01,1.609145
315.05,3,114,-4.506292e+01,-4.643669e+01,1.644818
315.10,3,114,-4.515655e+01,-4.653301e+01,1.671381
315.15,3,114,-4.525038e+01,-4.662952e+01,1.638155
315.20,3,114,-4.534440e+01,-4.672624e+01,1.638469
315.25,3,114,-4.543862e+01,-4.682316e+01,1.631220
315.30,3,114,-4.553304e+01,-4.692027e+01,1.607257
315.35,3,114,-4.562766e+01,-4.701759e+01,1.689478
315.40,3,114,-4.572248e+01,-4.711511e+01,1.608746
315.45,3,114,-4.581750e+01,-4.721283e+01,1.611696
315.50,3,114,-4.591273e+01,-4.731076e+01,1.610954
315.55,3,114,-4.600815e+01,-4.740889e+01,1.611673
315.60,3,114,-4.610378e+01,-4.750722e+01,1.607956
315.65,3,114,-4.619962e+01,-4.760576e+01,1.610343
315.70,3,114,-4.629566e+01,-4.770450e+01,1.606911
315.75,3,114,-4.639191e+01,-4.780345e+01,1.671230
315.80,3,114,-4.648837e+01,-4.790260e+01,1.637954
315.85,3,114,-4.658503e+01,-4.800197e+01,1.636329
315.90,3,114,-4.668190e+01,-4.810153e+01,1.628949
315.95,3,114,-4.677898e+01,-4.820131e+01,1.611073
316.00,3,114,-4.687627e+01,-4.830130e+01,1.610571
316.05,3,114,-4.697377e+01,-4.840149e+01,1.608844
316.10,3,114,-4.707149e+01,-4.850189e+01,1.611073
316.15,3,114,-4.716941e+01,-4.860250e+01,1.615950
316.20,3,114,-4.726755e+01,-4.870333e+01,1.614930
316.25,3,114,-4.736590e+01,-4.880436e+01,1.608440
316.30,3,114,-4.746447e+01,-4.890560e+01,1.611952
316.35,3,114,-4.756325e+01,-4.900705e+01,1.613115
316.40,3,114,-4.766225e+01,-4.910872e+01,1.610041
316.45,3,114,-4.776146e+01,-4.921059e+01,1.614145
316.50,3,114,-4.786089e+01,-4.931268e+01,1.614309
316.55,3,114,-4.796054e+01,-4.941498e+01,1.612754
316.60,3,114,-4.806040e+01,-4.951749e+01,1.608769
316.65,3,114,-4.816049e+01,-4.962021e+01,1.609638
316.70,3,114,-4.826080e+01,-4.972315e+01,1.611709
316.75,3,114,-4.836132e+01,-4.982630e+01,1.606710
316.80,3,113,-4.846207e+01,-4.992966e+01,1.602652
316.85,3,114,-4.856303e+01,-5.003323e+01,1.610259
316.90,3,113,-4.866422e+01,-5.013702e+01,1.600790
316.95,3,113,-4.876563e+01,-5.024102e+01,1.602502
317.00,3,112,-4.886727e+01,-5.034523e+01,1.588778
317.05,3,112,-4.896912e+01,-5.044966e+01,1.590152
317.10,3,113,-4.907120e+01,-5.055430e+01,1.598374
317.15,3,113,-4.917351e+01,-5.065915e+01,1.599134
317.20,3,114,-4.927604e+01,-5.076422e+01,1.610026
317.25,3,114,-4.937879e+01,-5.086949e+01,1.614958
317.30,3,113,-4.948177e+01,-5.097498e+01,1.599541
317.35,3,113,-4.958498e+01,-5.108069e+01,1.598648
317.40,3,111,-4.968841e+01,-5.118660e+01,1.577601
317.45,3,110,-4.979206e+01,-5.129273e+01,1.570842
317.50,3,113,-4.989595e+01,-5.139907e+01,1.598512
317.55,3,114,-5.000006e+01,-5.150562e+01,1.609168
317.60,3,115,-5.010440e+01,-5.161238e+01,1.618309
317.65,3,115,-5.020896e+01,-5.171935e+01,1.618926
317.70,3,115,-5.031376e+01,-5.182653e+01,1.624376
317.75,3,115,-5.041878e+01,-5.193392e+01,1.620623
317.80,3,115,-5.052402e+01,-5.204152e+01,1.620501
317.85,3,115,-5.062950e+01,-5.214933e+01,1.621126
317.90,3,115,-5.073520e+01,-5.225734e+01,1.622032
317.95,3,115,-5.084114e+01,-5.236557e+01,1.619508
318.00,3,115,-5.094729e+01,-5.247400e+01,1.618377
318.05,3,115,-5.105368e+01,-5.258263e+01,1.626521
318.10,3,115,-5.116030e+01,-5.269148e+01,1.622021
318.15,3,115,-5.126714e+01,-5.280052e+01,1.617990
318.20,3,115,-5.137421e+01,-5.290977e+01,1.622879
318.25,3,115,-5.148151e+01,-5.301922e+01,1.618403
318.30,3,115,-5.158903e+01,-5.312887e+01,1.619236
318.35,3,115,-5.169679e+01,-5.323873e+01,1.621572
318.40,3,115,-5.180477e+01,-5.334878e+01,1.620540
318.45,3,115,-5.191297e+01,-5.345903e+01,1.619626
318.50,3,115,-5.202140e+01,-5.356948e+01,1.620523
318.55,3,115,-5.213006e+01,-5.368012e+01,1.618742
318.60,3,115,-5.223894e+01,-5.379096e+01,1.620722
318.65,3,115,-5.234805e+01,-5.390199e+01,1.622100
318.70,3,115,-5.245738e+01,-5.401322e+01,1.625495
318.75,3,115,-5.256693e+01,-5.412463e+01,1.619440
318.80,3,115,-5.267670e+01,-5.423624e+01,1.618834
318.85,3,115,-5.278670e+01,-5.434803e+01,1.619155
318.90,3,115,-5.289692e+01,-5.446000e+01,1.625164
318.95,3,115,-5.300736e+01,-5.457217e+01,1.619325
319.00,3,115,-5.311802e+01,-5.468451e+01,1.622129
319.05,3,115,-5.322890e+01,-5.479704e+01,1.622317
319.10,3,115,-5.333999e+01,-5.490974e+01,1.619456
319.15,3,115,-5.345131e+01,-5.502262e+01,1.620606
319.20,3,115,-5.356284e+01,-5.513568e+01,1.618531
319.25,3,115,-5.367458e+01,-5.524891e+01,1.622106
319.30,3,115,-5.378653e+01,-5.536231e+01,1.619182
319.35,3,115,-5.389870e+01,-5.547588e+01,1.618707
319.40,3,115,-5.401108e+01,-5.558961e+01,1.619630
319.45,3,115,-5.412367e+01,-5.570351e+01,1.621604
319.50,3,115,-5.423647e+01,-5.581758e+01,1.617101
319.55,3,115,-5.434947e+01,-5.593180e+01,1.622013
319.60,3,115,-5.446268e+01,-5.604618e+01,1.617884
319.65,3,115,-5.457609e+01,-5.616071e+01,1.623796
319.70,3,115,-5.468971e+01,-5.627540e+01,1.617897
319.75,3,115,-5.480352e+01,-5.639024e+01,1.619758
319.80,3,115,-5.491753e+01,-5.650522e+01,1.620339
319.85,3,115,-5.503174e+01,-5.662034e+01,1.616797
319.90,3,115,-5.514614e+01,-5.673561e+01,1.629620
319.95,3,115,-5.526074e+01,-5.685102e+01,1.620290
320.00,3,114,-5.537552e+01,-5.696656e+01,1.613128
320.05,3,114,-5.549050e+01,-5.708223e+01,1.608392
320.10,3,114,-5.560566e+01,-5.719803e+01,1.607823
320.15,3,114,-5.572100e+01,-5.731396e+01,1.610187
320.20,3,114,-5.583652e+01,-5.743001e+01,1.609733
320.25,3,114,-5.595223e+01,-5.754617e+01,1.609910
320.30,3,114,-5.606811e+01,-5.766246e+01,1.608992
320.35,3,114,-5.618416e+01,-5.777885e+01,1.607851
320.40,3,114,-5.630038e+01,-5.789536e+01,1.608313
320.45,3,114,-5.641678e+01,-5.801197e+01,1.606654
320.50,3,114,-5.653334e+01,-5.812868e+01,1.609328
320.55,3,114,-5.665006e+01,-5.824548e+01,1.607011
320.60,3,114,-5.676694e+01,-5.836238e+01,1.611507
320.65,3,114,-5.688397e+01,-5.847937e+01,1.610399
320.70,3,114,-5.700116e+01,-5.859645e+01,1.612701
320.75,3,114,-5.711850e+01,-5.871361e+01,1.610576
320.80,3,114,-5.723599e+01,-5.883084e+01,1.612346
320.85,3,114,-5.735362e+01,-5.894815e+01,1.612911
320.90,3,114,-5.747139e+01,-5.906552e+01,1.610680
320.95,3,114,-5.758930e+01,-5.918297e+01,1.610888
321.00,3,114,-5.770734e+01,-5.930047e+01,1.608450
321.05,3,114,-5.782551e+01,-5.941803e+01,1.610233
321.10,3,114,-5.794380e+01,-5.953563e+01,1.611957
321.15,3,114,-5.806222e+01,-5.965329e+01,1.611268
321.20,3,114,-5.818075e+01,-5.977099e+01,1.610147
321.25,3,114,-5.829939e+01,-5.988872e+01,1.609621
321.30,3,114,-5.841815e+01,-6.000649e+01,1.611287
321.35,3,114,-5.853701e+01,-6.012428e+01,1.610933
321.40,3,114,-5.865597e+01,-6.024210e+01,1.611847
321.45,3,115,-5.877503e+01,-6.035994e+01,1.617100
321.50,3,115,-5.889418e+01,-6.047779e+01,1.616779
321.55,3,115,-5.901342e+01,-6.059565e+01,1.617515
321.60,3,115,-5.913274e+01,-6.071351e+01,1.620077
321.65,3,115,-5.925214e+01,-6.083136e+01,1.622218
321.70,3,115,-5.937162e+01,-6.094921e+01,1.619092
321.75,3,115,-5.949116e+01,-6.106705e+01,1.627254
321.80,3,115,-5.961076e+01,-6.118487e+01,1.624419
321.85,3,115,-5.973043e+01,-6.130267e+01,1.620184
321.90,3,115,-5.985015e+01,-6.142043e+01,1.622654
321.95,3,115,-5.996992e+01,-6.153816e+01,1.616786
322.00,3,115,-6.008973e+01,-6.165586e+01,1.618000
322.05,3,115,-6.020958e+01,-6.177351e+01,1.620112
322.10,3,115,-6.032946e+01,-6.189110e+01,1.621328
322.15,3,115,-6.044937e+01,-6.200864e+01,1.617638
322.20,3,115,-6.056930e+01,-6.212612e+01,1.620566
322.25,3,115,-6.068925e+01,-6.224353e+01,1.620881
322.30,3,115,-6.080922e+01,-6.236087e+01,1.622375
322.35,3,115,-6.092918e+01,-6.247812e+01,1.619986
322.40,3,115,-6.104915e+01,-6.259529e+01,1.621119
322.45,3,115,-6.116911e+01,-6.271238e+01,1.621227
322.50,3,115,-6.128906e+01,-6.282936e+01,1.618668
322.55,3,115,-6.140899e+01,-6.294624e+01,1.618955
322.60,3,115,-6.152890e+01,-6.306301e+01,1.627241
322.65,3,115,-6.164877e+01,-6.317967e+01,1.625741
322.70,3,115,-6.176862e+01,-6.329621e+01,1.624465
322.75,3,115,-6.188842e+01,-6.341262e+01,1.621755
322.80,3,115,-6.200817e+01,-6.352890e+01,1.619165
322.85,3,115,-6.212787e+01,-6.364505e+01,1.620476
322.90,3,115,-6.224751e+01,-6.376104e+01,1.627566
322.95,3,115,-6.236708e+01,-6.387689e+01,1.617964
323.00,3,115,-6.248658e+01,-6.399258e+01,1.679429
323.05,3,115,-6.260600e+01,-6.410811e+01,1.650842
323.10,3,115,-6.272533e+01,-6.422347e+01,1.649786
323.15,3,115,-6.284457e+01,-6.433866e+01,1.647337
323.20,3,115,-6.296372e+01,-6.445367e+01,1.619475
323.25,3,115,-6.308276e+01,-6.456849e+01,1.620189
323.30,3,115,-6.320168e+01,-6.468312e+01,1.619941
323.35,3,115,-6.332049e+01,-6.479755e+01,1.618929
323.40,3,115,-6.343918e+01,-6.491178e+01,1.618484
323.45,3,115,-6.355774e+01,-6.502580e+01,1.622945
323.50,3,115,-6.367615e+01,-6.513960e+01,1.623638
323.55,3,115,-6.379443e+01,-6.525318e+01,1.680773
323.60,3,115,-6.391255e+01,-6.536653e+01,1.652927
323.65,3,115,-6.403052e+01,-6.547965e+01,1.646526
323.70,3,114,-6.414832e+01,-6.559253e+01,1.626576
323.75,3,114,-6.426595e+01,-6.570517e+01,1.604014
323.80,3,114,-6.438340e+01,-6.581755e+01,1.604379
323.85,3,114,-6.450068e+01,-6.592968e+01,1.603083
323.90,3,114,-6.461776e+01,-6.604155e+01,1.606246
323.95,3,114,-6.473464e+01,-6.615314e+01,1.607544
324.00,3,114,-6.485132e+01,-6.626447e+01,1.602848
324.05,3,114,-6.496779e+01,-6.637551e+01,1.602944
324.10,3,114,-6.508405e+01,-6.648627e+01,1.603466
324.15,3,115,-6.520008e+01,-6.659675e+01,1.616432
324.20,3,115,-6.531589e+01,-6.670692e+01,1.612388
324.25,3,115,-6.543145e+01,-6.681679e+01,1.612158
324.30,3,115,-6.554678e+01,-6.692636e+01,1.612693
324.35,3,115,-6.566186e+01,-6.703562e+01,1.613753
324.40,3,115,-6.577668e+01,-6.714456e+01,1.612714
324.45,3,115,-6.589124e+01,-6.725317e+01,1.615720
324.50,3,115,-6.600553e+01,-6.736146e+01,1.617735
324.55,3,115,-6.611955e+01,-6.746942e+01,1.613658
324.60,3,115,-6.623329e+01,-6.757704e+01,1.613024
324.65,3,115,-6.634675e+01,-6.768431e+01,1.612002
324.70,3,115,-6.645991e+01,-6.779124e+01,1.616628
324.75,3,115,-6.657277e+01,-6.789782e+01,1.610997
324.80,3,115,-6.668533e+01,-6.800404e+01,1.615905
324.85,3,115,-6.679758e+01,-6.810990e+01,1.613162
324.90,3,115,-6.690951e+01,-6.821539e+01,1.614480
324.95,3,115,-6.702112e+01,-6.832051e+01,1.611216
325.00,3,115,-6.713240e+01,-6.842525e+01,1.611158
325.05,3,115,-6.724335e+01,-6.852962e+01,1.611726
325.10,3,115,-6.735395e+01,-6.863360e+01,1.616406
325.15,3,115,-6.746422e+01,-6.873719e+01,1.612785
325.20,3,115,-6.757413e+01,-6.884039e+01,1.614763
325.25,3,115,-6.768369e+01,-6.894319e+01,1.613834
325.30,3,115,-6.779288e+01,-6.904559e+01,1.611968
325.35,3,115,-6.790171e+01,-6.914759e+01,1.611933
325.40,3,115,-6.801017e+01,-6.924918e+01,1.612296
325.45,3,115,-6.811825e+01,-6.935035e+01,1.620708
325.50,3,115,-6.822595e+01,-6.945111e+01,1.612254
325.55,3,115,-6.833326e+01,-6.955145e+01,1.614595
325.60,3,115,-6.844018e+01,-6.965136e+01,1.612128
325.65,3,115,-6.854670e+01,-6.975085e+01,1.614618
325.70,3,115,-6.865282e+01,-6.984990e+01,1.613644
325.75,3,115,-6.875854e+01,-6.994852e+01,1.616398
325.80,3,115,-6.886384e+01,-7.004671e+01,1.616316
325.85,3,115,-6.896873e+01,-7.014445e+01,1.615076
325.90,3,115,-6.907320e+01,-7.024175e+01,1.615209
325.95,3,115,-6.917724e+01,-7.033861e+01,1.614170
326.00,3,115,-6.928086e+01,-7.043501e+01,1.611669
326.05,3,115,-6.938404e+01,-7.053096e+01,1.611723
326.10,3,115,-6.948679e+01,-7.062646e+01,1.612796
326.15,3,115,-6.958909e+01,-7.072150e+01,1.613832
326.20,3,115,-6.969096e+01,-7.081608e+01,1.614412
326.25,3,115,-6.979237e+01,-7.091020e+01,1.615783
326.30,3,115,-6.989333e+01,-7.100385e+01,1.612599
326.35,3,115,-6.999384e+01,-7.109704e+01,1.615467
326.40,3,115,-7.009389e+01,-7.118975e+01,1.612689
326.45,3,115,-7.019348e+01,-7.128200e+01,1.615127
326.50,3,115,-7.029260e+01,-7.137377e+01,1.612516
326.55,3,115,-7.039125e+01,-7.146506e+01,1.615506
326.60,3,115,-7.048943e+01,-7.155588e+01,1.614057
326.65,3,115,-7.058714e+01,-7.164622e+01,1.615856
326.70,3,115,-7.068437e+01,-7.173607e+01,1.613244
326.75,3,115,-7.078112e+01,-7.182545e+01,1.614037
326.80,3,115,-7.087738e+01,-7.191434e+01,1.611772
326.85,3,115,-7.097316e+01,-7.200274e+01,1.614090
326.90,3,115,-7.106845e+01,-7.209066e+01,1.610868
326.95,3,115,-7.116326e+01,-7.217809e+01,1.614466
327.00,3,115,-7.125757e+01,-7.226503e+01,1.613442
327.05,3,115,-7.135138e+01,-7.235148e+01,1.613668
327.10,3,115,-7.144470e+01,-7.243744e+01,1.612984
327.15,3,115,-7.153752e+01,-7.252290e+01,1.613899
327.20,3,115,-7.162984e+01,-7.260787e+01,1.611098
327.25,3,115,-7.172165e+01,-7.269235e+01,1.615186
327.30,3,115,-7.181296e+01,-7.277633e+01,1.620189
327.35,3,115,-7.190377e+01,-7.285982e+01,1.616649
327.40,3,115,-7.199407e+01,-7.294281e+01,1.611603
327.45,3,113,-7.208385e+01,-7.302531e+01,1.596196
327.50,3,112,-7.217313e+01,-7.310731e+01,1.585195
327.55,3,112,-7.226190e+01,-7.318881e+01,1.580976
327.60,3,112,-7.235015e+01,-7.326981e+01,1.582883
327.65,3,114,-7.243789e+01,-7.335032e+01,1.607946
327.70,3,115,-7.252512e+01,-7.343032e+01,1.614446
327.75,3,115,-7.261183e+01,-7.350983e+01,1.615268
327.80,3,115,-7.269802e+01,-7.358885e+01,1.613646
327.85,3,115,-7.278370e+01,-7.366736e+01,1.612022
327.90,3,115,-7.286886e+01,-7.374538e+01,1.617903
327.95,3,115,-7.295350e+01,-7.382290e+01,1.611688
328.00,3,115,-7.303762e+01,-7.389992e+01,1.613555
328.05,3,115,-7.312122e+01,-7.397644e+01,1.615487
328.10,3,115,-7.320431e+01,-7.405247e+01,1.613053
328.15,3,115,-7.328687e+01,-7.412801e+01,1.613497
328.20,3,115,-7.336891e+01,-7.420304e+01,1.613729
328.25,3,115,-7.345044e+01,-7.427759e+01,1.613926
328.30,3,115,-7.353144e+01,-7.435164e+01,1.613655
328.35,3,115,-7.361193e+01,-7.442520e+01,1.616072
328.40,3,115,-7.369189e+01,-7.449826e+01,1.615276
328.45,3,115,-7.377134e+01,-7.457083e+01,1.615275
328.50,3,115,-7.385026e+01,-7.464291e+01,1.613633
328.55,3,115,-7.392867e+01,-7.471451e+01,1.612263
328.60,3,115,-7.400656e+01,-7.478561e+01,1.613892
328.65,3,115,-7.408394e+01,-7.485623e+01,1.614373
328.70,3,115,-7.416079e+01,-7.492636e+01,1.614583
328.75,3,115,-7.423713e+01,-7.499600e+01,1.613673
328.80,3,115,-7.431296e+01,-7.506516e+01,1.614356
328.85,3,115,-7.438827e+01,-7.513384e+01,1.618081
328.90,3,115,-7.446307e+01,-7.520204e+01,1.615260
328.95,3,115,-7.453735e+01,-7.526975e+01,1.617137
329.00,3,115,-7.461112e+01,-7.533699e+01,1.613567
329.05,3,115,-7.468438e+01,-7.540375e+01,1.613961
329.10,3,115,-7.475714e+01,-7.547004e+01,1.618309
329.15,3,115,-7.482938e+01,-7.553585e+01,1.620764
329.20,3,115,-7.490112e+01,-7.560118e+01,1.613484
329.25,3,115,-7.497235e+01,-7.566605e+01,1.613833
329.30,3,115,-7.504307e+01,-7.573045e+01,1.614020
329.35,3,115,-7.511329e+01,-7.579438e+01,1.618396
329.40,3,115,-7.518302e+01,-7.585784e+01,1.615257
329.45,3,115,-7.525224e+01,-7.592084e+01,1.617866
329.50,3,115,-7.532096e+01,-7.598338e+01,1.613386
329.55,3,115,-7.538918e+01,-7.604546e+01,1.612416
329.60,3,115,-7.545691e+01,-7.610707e+01,1.612390
329.65,3,115,-7.552415e+01,-7.616824e+01,1.612253
329.70,3,115,-7.559089e+01,-7.622894e+01,1.613949
329.75,3,115,-7.565714e+01,-7.628920e+01,1.614815
329.80,3,115,-7.572291e+01,-7.634900e+01,1.614661
329.85,3,115,-7.578819e+01,-7.640835e+01,1.613102
329.90,3,115,-7.585298e+01,-7.646726e+01,1.612928
329.95,3,115,-7.591729e+01,-7.652572e+01,1.613177
330.00,3,115,-7.598112e+01,-7.658374e+01,1.614952
330.05,3,115,-7.604447e+01,-7.664132e+01,1.613559
330.10,3,115,-7.610735e+01,-7.669846e+01,1.615573
330.15,3,115,-7.616975e+01,-7.675517e+01,1.611533
330.20,3,115,-7.623167e+01,-7.681144e+01,1.611766
330.25,3,115,-7.629313e+01,-7.686728e+01,1.612537
330.30,3,115,-7.635411e+01,-7.692268e+01,1.616042
330.35,3,115,-7.641464e+01,-7.697767e+01,1.613682
330.40,3,115,-7.647469e+01,-7.703222e+01,1.615762
330.45,3,115,-7.653429e+01,-7.708636e+01,1.613169
330.50,3,115,-7.659343e+01,-7.714007e+01,1.613861
330.55,3,115,-7.665210e+01,-7.719336e+01,1.611889
330.60,3,115,-7.671033e+01,-7.724624e+01,1.616875
330.65,3,115,-7.676810e+01,-7.729871e+01,1.611114
330.70,3,115,-7.682542e+01,-7.735076e+01,1.614576
330.75,3,115,-7.688229e+01,-7.740241e+01,1.618239
330.80,3,115,-7.693872e+01,-7.745365e+01,1.614326
330.85,3,115,-7.699471e+01,-7.750448e+01,1.614379
330.90,3,115,-7.705025e+01,-7.755491e+01,1.618297
330.95,3,115,-7.710536e+01,-7.760495e+01,1.613047
331.00,3,115,-7.716003e+01,-7.765458e+01,1.623150
331.05,3,115,-7.721427e+01,-7.770383e+01,1.611875
331.10,3,115,-7.726807e+01,-7.775268e+01,1.612805
331.15,3,115,-7.732145e+01,-7.780114e+01,1.616824
331.20,3,115,-7.737440e+01,-7.784921e+01,1.613954
331.25,3,115,-7.742693e+01,-7.789690e+01,1.615487
331.30,3,115,-7.747904e+01,-7.794420e+01,1.616821
331.35,3,115,-7.753073e+01,-7.799113e+01,1.612462
331.40,3,115,-7.758201e+01,-7.803768e+01,1.611993
331.45,3,115,-7.763287e+01,-7.808385e+01,1.612623
331.50,3,115,-7.768333e+01,-7.812965e+01,1.611921
331.55,3,115,-7.773337e+01,-7.817508e+01,1.617123
331.60,3,115,-7.778301e+01,-7.822015e+01,1.612519
331.65,3,115,-7.783225e+01,-7.826485e+01,1.612480
331.70,3,115,-7.788109e+01,-7.830918e+01,1.610818
331.75,3,115,-7.792953e+01,-7.835316e+01,1.613268
331.80,3,115,-7.797757e+01,-7.839677e+01,1.614293
331.85,3,115,-7.802522e+01,-7.844004e+01,1.611082
331.90,3,115,-7.807249e+01,-7.848295e+01,1.618055
331.95,3,115,-7.811936e+01,-7.852550e+01,1.612181
332.00,3,115,-7.816586e+01,-7.856772e+01,1.613946
332.05,3,115,-7.821197e+01,-7.860958e+01,1.613784
332.10,3,115,-7.825770e+01,-7.865110e+01,1.609751
332.15,3,115,-7.830306e+01,-7.869229e+01,1.618699
332.20,3,115,-7.834804e+01,-7.873313e+01,1.611999
332.25,3,115,-7.839265e+01,-7.877364e+01,1.613550
332.30,3,115,-7.843689e+01,-7.881381e+01,1.612837
332.35,3,115,-7.848077e+01,-7.885366e+01,1.614628
332.40,3,115,-7.852428e+01,-7.889317e+01,1.617242
332.45,3,115,-7.856743e+01,-7.893236e+01,1.613020
332.50,3,115,-7.861022e+01,-7.897123e+01,1.611473
332.55,3,115,-7.865266e+01,-7.900977e+01,1.616428
332.60,3,115,-7.869475e+01,-7.904800e+01,1.612562
332.65,3,115,-7.873648e+01,-7.908591e+01,1.613008
332.70,3,115,-7.877787e+01,-7.912350e+01,1.612213
332.75,3,115,-7.881891e+01,-7.916079e+01,1.611267
332.80,3,115,-7.885961e+01,-7.919776e+01,1.614898
332.85,3,115,-7.889997e+01,-7.923443e+01,1.625353
332.90,3,115,-7.893999e+01,-7.927079e+01,1.613596
332.95,3,115,-7.897968e+01,-7.930685e+01,1.611035
333.00,3,115,-7.901903e+01,-7.934261e+01,1.614198
333.05,3,115,-7.905805e+01,-7.937807e+01,1.614377
333.10,3,115,-7.909675e+01,-7.941324e+01,1.615206
333.15,3,115,-7.913512e+01,-7.944811e+01,1.614306
333.20,3,115,-7.917317e+01,-7.948269e+01,1.619826
333.25,3,115,-7.921090e+01,-7.951699e+01,1.615751
333.30,3,115,-7.924831e+01,-7.955100e+01,1.613137
333.35,3,115,-7.928541e+01,-7.958472e+01,1.611232
333.40,3,116,-7.932219e+01,-7.961816e+01,1.623699
333.45,3,116,-7.935866e+01,-7.965132e+01,1.623148
333.50,3,116,-7.939483e+01,-7.968421e+01,1.621302
333.55,3,116,-7.943069e+01,-7.971682e+01,1.623299
333.60,3,116,-7.946625e+01,-7.974916e+01,1.623211
333.65,3,116,-7.950151e+01,-7.978122e+01,1.623125
333.70,3,116,-7.953646e+01,-7.981302e+01,1.622901
333.75,3,116,-7.957113e+01,-7.984455e+01,1.625636
333.80,3,116,-7.960550e+01,-7.987582e+01,1.623462
333.85,3,116,-7.963958e+01,-7.990682e+01,1.621806
333.90,3,116,-7.967337e+01,-7.993757e+01,1.622011
333.95,3,116,-7.970687e+01,-7.996805e+01,1.622759
334.00,3,116,-7.974009e+01,-7.999829e+01,1.623647
334.05,3,116,-7.977303e+01,-8.002826e+01,1.620499
334.10,3,116,-7.980569e+01,-8.005799e+01,1.626444
334.15,3,116,-7.983807e+01,-8.008746e+01,1.624139
334.20,3,116,-7.987018e+01,-8.011669e+01,1.624678
334.25,3,116,-7.990201e+01,-8.014568e+01,1.621614
334.30,3,116,-7.993358e+01,-8.017441e+01,1.625057
334.35,3,116,-7.996487e+01,-8.020291e+01,1.628066
334.40,3,116,-7.999590e+01,-8.023117e+01,1.623297
334.45,3,116,-8.002667e+01,-8.025919e+01,1.622440
334.50,3,116,-8.005718e+01,-8.028698e+01,1.621637
334.55,3,116,-8.008742e+01,-8.031453e+01,1.624924
334.60,3,116,-8.011741e+01,-8.034185e+01,1.623960
334.65,3,116,-8.014714e+01,-8.036894e+01,1.624929
334.70,3,116,-8.017662e+01,-8.039580e+01,1.630377
334.75,3,116,-8.020585e+01,-8.042244e+01,1.626999
334.80,3,116,-8.023483e+01,-8.044885e+01,1.621475
334.85,3,116,-8.026357e+01,-8.047505e+01,1.621503
334.90,3,116,-8.029206e+01,-8.050102e+01,1.621642
334.95,3,116,-8.032030e+01,-8.052677e+01,1.625607
335.00,3,116,-8.034831e+01,-8.055231e+01,1.623388
335.05,3,116,-8.037608e+01,-8.057763e+01,1.628906
335.10,3,116,-8.040361e+01,-8.060274e+01,1.622421
335.15,3,116,-8.043091e+01,-8.062763e+01,1.626458
335.20,3,116,-8.045797e+01,-8.065232e+01,1.622175
335.25,3,116,-8.048481e+01,-8.067680e+01,1.626751
335.30,3,116,-8.051141e+01,-8.070108e+01,1.625204
335.35,3,116,-8.053779e+01,-8.072515e+01,1.624874
335.40,3,116,-8.056395e+01,-8.074902e+01,1.623031
335.45,3,116,-8.058988e+01,-8.077269e+01,1.630634
335.50,3,116,-8.061559e+01,-8.079616e+01,1.622240
335.55,3,116,-8.064108e+01,-8.081943e+01,1.625523
335.60,3,116,-8.066636e+01,-8.084251e+01,1.624066
335.65,3,116,-8.069142e+01,-8.086539e+01,1.625441
335.70,3,115,-8.071626e+01,-8.088809e+01,1.616454
335.75,3,115,-8.074090e+01,-8.091059e+01,1.611789
335.80,3,115,-8.076533e+01,-8.093290e+01,1.613638
335.85,3,115,-8.078954e+01,-8.095503e+01,1.612671
335.90,3,115,-8.081356e+01,-8.097697e+01,1.611668
335.95,3,115,-8.083736e+01,-8.099872e+01,1.616367
336.00,3,115,-8.086097e+01,-8.102030e+01,1.611709
336.05,3,115,-8.088437e+01,-8.104169e+01,1.611994
336.10,3,115,-8.090758e+01,-8.106290e+01,1.609816
336.15,3,115,-8.093059e+01,-8.108394e+01,1.611596
336.20,3,115,-8.095340e+01,-8.110480e+01,1.612356
336.25,3,115,-8.097602e+01,-8.112549e+01,1.617240
336.30,3,115,-8.099844e+01,-8.114600e+01,1.614030
336.35,3,115,-8.102068e+01,-8.116634e+01,1.614972
336.40,3,115,-8.104272e+01,-8.118651e+01,1.614274
336.45,3,115,-8.106458e+01,-8.120652e+01,1.636222
336.50,3,115,-8.108626e+01,-8.122635e+01,1.692430
336.55,3,115,-8.110775e+01,-8.124602e+01,1.653474
336.60,3,115,-8.112906e+01,-8.126553e+01,1.648260
336.65,3,115,-8.115018e+01,-8.128487e+01,1.637319
336.70,3,115,-8.117113e+01,-8.130405e+01,1.656010
336.75,3,114,-8.119190e+01,-8.132308e+01,1.632694
336.80,3,114,-8.121249e+01,-8.134194e+01,1.631931
336.85,3,114,-8.123291e+01,-8.136065e+01,1.632058
336.90,3,114,-8.125316e+01,-8.137920e+01,1.615697
336.95,3,114,-8.127323e+01,-8.139759e+01,1.602136
337.00,3,114,-8.129314e+01,-8.141584e+01,1.602073
337.05,3,114,-8.131287e+01,-8.143393e+01,1.603626
337.10,3,114,-8.133244e+01,-8.145187e+01,1.607770
337.15,3,114,-8.135185e+01,-8.146966e+01,1.605076
337.20,3,114,-8.137109e+01,-8.148730e+01,1.600729
337.25,3,114,-8.139016e+01,-8.150480e+01,1.602446
337.30,3,114,-8.140908e+01,-8.152215e+01,1.601637
337.35,3,114,-8.142783e+01,-8.153936e+01,1.609347
337.40,3,114,-8.144643e+01,-8.155643e+01,1.601835
337.45,3,114,-8.146487e+01,-8.157335e+01,1.609210
337.50,3,114,-8.148316e+01,-8.159014e+01,1.606714
337.55,3,114,-8.150129e+01,-8.160678e+01,1.606498
337.60,3,114,-8.151926e+01,-8.162329e+01,1.605722
337.65,3,114,-8.153709e+01,-8.163966e+01,1.601922
337.70,3,114,-8.155476e+01,-8.165590e+01,1.683762
337.75,3,114,-8.157229e+01,-8.167200e+01,1.669660
337.80,3,115,-8.158967e+01,-8.168797e+01,1.650619
337.85,3,115,-8.160690e+01,-8.170381e+01,1.716619
337.90,3,115,-8.162399e+01,-8.171951e+01,1.651379
337.95,3,115,-8.164093e+01,-8.173509e+01,1.668818
338.00,3,115,-8.165773e+01,-8.175054e+01,1.673620
338.05,3,115,-8.167439e+01,-8.176586e+01,1.622682
338.10,3,115,-8.169092e+01,-8.178106e+01,1.649202
338.15,3,115,-8.170730e+01,-8.179613e+01,1.712965
338.20,3,115,-8.172354e+01,-8.181107e+01,1.623284
338.25,3,115,-8.173965e+01,-8.182590e+01,1.621488
338.30,3,115,-8.175562e+01,-8.184060e+01,1.619551
338.35,3,115,-8.177146e+01,-8.185518e+01,1.619081
338.40,3,115,-8.178717e+01,-8.186965e+01,1.629556
338.45,3,115,-8.180274e+01,-8.188399e+01,1.620217
338.50,3,115,-8.181818e+01,-8.189822e+01,1.626585
338.55,3,115,-8.183350e+01,-8.191233e+01,1.689167
338.60,3,115,-8.184869e+01,-8.192632e+01,1.622794
338.65,3,115,-8.186375e+01,-8.194020e+01,1.660877
338.70,3,115,-8.187868e+01,-8.195397e+01,1.621908
338.75,3,115,-8.189349e+01,-8.196763e+01,1.616485
338.80,3,115,-8.190818e+01,-8.198117e+01,1.619239
338.85,3,115,-8.192274e+01,-8.199460e+01,1.616808
338.90,3,115,-8.193718e+01,-8.200793e+01,1.621095
338.95,3,115,-8.195150e+01,-8.202114e+01,1.617179
339.00,3,115,-8.196571e+01,-8.203425e+01,1.620752
339.05,3,115,-8.197979e+01,-8.204725e+01,1.621328
339.10,3,115,-8.199376e+01,-8.206015e+01,1.658969
339.15,3,115,-8.200761e+01,-8.207294e+01,1.619344
339.20,3,115,-8.202134e+01,-8.208563e+01,1.661649
339.25,3,115,-8.203497e+01,-8.209822e+01,1.623834
339.30,3,115,-8.204848e+01,-8.211070e+01,1.620782
339.35,3,115,-8.206187e+01,-8.212308e+01,1.621445
339.40,3,115,-8.207516e+01,-8.213537e+01,1.618559
339.45,3,115,-8.208833e+01,-8.214755e+01,1.653456
339.50,3,115,-8.210140e+01,-8.215964e+01,1.620698
339.55,3,115,-8.211436e+01,-8.217162e+01,1.620613
339.60,3,115,-8.212721e+01,-8.218352e+01,1.662455
339.65,3,115,-8.213995e+01,-8.219531e+01,1.621898
339.70,3,115,-8.215259e+01,-8.220701e+01,1.621840
339.75,3,115,-8.216513e+01,-8.221862e+01,1.652155
339.80,3,115,-8.217756e+01,-8.223013e+01,1.619062
339.85,3,115,-8.218989e+01,-8.224156e+01,1.618510
339.90,3,115,-8.220212e+01,-8.225289e+01,1.623473
339.95,3,115,-8.221425e+01,-8.226413e+01,1.617771
340.00,3,115,-8.222627e+01,-8.227528e+01,1.622279
340.05,3,115,-8.223820e+01,-8.228634e+01,1.617600
340.10,3,115,-8.225003e+01,-8.229731e+01,1.618018
340.15,3,115,-8.226177e+01,-8.230819e+01,1.619740
340.20,3,115,-8.227341e+01,-8.231899e+01,1.649543
340.25,3,115,-8.228495e+01,-8.232970e+01,1.630440
340.30,3,115,-8.229639e+01,-8.234033e+01,1.616312
340.35,3,115,-8.230775e+01,-8.235087e+01,1.617874
340.40,3,115,-8.231901e+01,-8.236133e+01,1.616938
340.45,3,115,-8.233018e+01,-8.237171e+01,1.654475
340.50,3,115,-8.234125e+01,-8.238200e+01,1.621769
340.55,3,115,-8.235224e+01,-8.239221e+01,1.651131
340.60,3,114,-8.236314e+01,-8.240235e+01,1.605930
340.65,3,114,-8.237395e+01,-8.241240e+01,1.652755
340.70,3,114,-8.238467e+01,-8.242237e+01,1.673791
340.75,3,114,-8.239530e+01,-8.243226e+01,1.651220
340.80,3,114,-8.240585e+01,-8.244208e+01,1.650294
340.85,3,114,-8.241631e+01,-8.245182e+01,1.649983
340.90,3,114,-8.242668e+01,-8.246148e+01,1.626284
340.95,3,114,-8.243698e+01,-8.247107e+01,1.753650
341.00,3,114,-8.244718e+01,-8.248058e+01,1.727177
341.05,3,114,-8.245731e+01,-8.249001e+01,1.639591
341.10,3,114,-8.246735e+01,-8.249938e+01,1.701984
341.15,3,114,-8.247732e+01,-8.250867e+01,1.637335
341.20,3,114,-8.248720e+01,-8.251788e+01,1.617184
341.25,3,114,-8.249700e+01,-8.252703e+01,1.611497
341.30,3,114,-8.250672e+01,-8.253610e+01,1.610162
341.35,3,114,-8.251637e+01,-8.254511e+01,1.609527
341.40,3,114,-8.252594e+01,-8.255404e+01,1.610940
341.45,3,114,-8.253543e+01,-8.256290e+01,1.609422
341.50,3,114,-8.254484e+01,-8.257170e+01,1.610831
341.55,3,114,-8.255418e+01,-8.258042e+01,1.651612
341.60,3,114,-8.256344e+01,-8.258908e+01,1.609524
341.65,3,114,-8.257263e+01,-8.259768e+01,1.613309
341.70,3,114,-8.258174e+01,-8.260620e+01,1.608240
341.75,3,114,-8.259079e+01,-8.261466e+01,1.616295
341.80,3,114,-8.259976e+01,-8.262306e+01,1.652379
341.85,3,114,-8.260865e+01,-8.263139e+01,1.610251
341.90,3,114,-8.261748e+01,-8.263966e+01,1.611430
341.95,3,114,-8.262624e+01,-8.264786e+01,1.673881
342.00,3,114,-8.263493e+01,-8.265600e+01,1.640923
342.05,3,114,-8.264354e+01,-8.266408e+01,1.640606
342.10,3,114,-8.265209e+01,-8.267210e+01,1.639844
342.15,3,114,-8.266057e+01,-8.268005e+01,1.628407
342.20,3,114,-8.266899e+01,-8.268795e+01,1.612555
342.25,3,114,-8.267733e+01,-8.269578e+01,1.609005
342.30,3,114,-8.268562e+01,-8.270355e+01,1.613080
342.35,3,114,-8.269383e+01,-8.271127e+01,1.611391
342.40,3,114,-8.270198e+01,-8.271893e+01,1.609486
342.45,3,114,-8.271007e+01,-8.272653e+01,1.611068
342.50,3,114,-8.271809e+01,-8.273407e+01,1.607605
342.55,3,114,-8.272605e+01,-8.274155e+01,1.610072
342.60,3,114,-8.273395e+01,-8.274898e+01,1.611564
342.65,3,114,-8.274178e+01,-8.275636e+01,1.610789
342.70,3,114,-8.274955e+01,-8.276367e+01,1.613898
342.75,3,114,-8.275727e+01,-8.277093e+01,1.615455
342.80,3,114,-8.276492e+01,-8.277814e+01,1.611445
342.85,3,114,-8.277251e+01,-8.278530e+01,1.669699
342.90,3,114,-8.278004e+01,-8.279240e+01,1.641069
342.95,3,115,-8.278751e+01,-8.279944e+01,1.737452
343.00,3,115,-8.279493e+01,-8.280644e+01,1.652804
343.05,3,115,-8.280229e+01,-8.281338e+01,1.647788
343.10,3,115,-8.280959e+01,-8.282027e+01,1.619914
343.15,3,115,-8.281683e+01,-8.282711e+01,1.690061
343.20,3,115,-8.282402e+01,-8.283390e+01,1.655081
343.25,3,115,-8.283115e+01,-8.284064e+01,1.622653
343.30,3,115,-8.283822e+01,-8.284733e+01,1.621878
343.35,3,115,-8.284524e+01,-8.285397e+01,1.655500
343.40,3,115,-8.285221e+01,-8.286056e+01,1.677128
343.45,3,115,-8.285912e+01,-8.286710e+01,1.660466
343.50,3,115,-8.286598e+01,-8.287359e+01,1.661030
343.55,3,115,-8.287279e+01,-8.288004e+01,1.661044
343.60,3,115,-8.287954e+01,-8.288644e+01,1.634533
343.65,3,115,-8.288625e+01,-8.289279e+01,1.614669
343.70,3,115,-8.289290e+01,-8.289910e+01,1.614275
343.75,3,115,-8.289950e+01,-8.290536e+01,1.615654
343.80,3,115,-8.290604e+01,-8.291157e+01,1.700261
343.85,3,115,-8.291254e+01,-8.291774e+01,1.613235
343.90,3,115,-8.291899e+01,-8.292386e+01,1.627377
343.95,3,115,-8.292539e+01,-8.292994e+01,1.614167
344.00,3,115,-8.293174e+01,-8.293598e+01,1.616137
344.05,3,115,-8.293805e+01,-8.294197e+01,1.615849
344.10,3,115,-8.294430e+01,-8.294792e+01,1.615480
344.15,3,115,-8.295051e+01,-8.295383e+01,1.616153
344.20,3,115,-8.295667e+01,-8.295969e+01,1.620016
344.25,3,115,-8.296279e+01,-8.296552e+01,1.616694
344.30,3,115,-8.296885e+01,-8.297130e+01,1.612411
344.35,3,115,-8.297487e+01,-8.297703e+01,1.619434
344.40,3,115,-8.298085e+01,-8.298273e+01,1.613810
344.45,3,115,-8.298678e+01,-8.298839e+01,1.611709
344.50,3,115,-8.299267e+01,-8.299401e+01,1.613329
344.55,3,115,-8.299851e+01,-8.299959e+01,1.612578
344.60,3,115,-8.300431e+01,-8.300512e+01,1.612772
344.65,3,115,-8.301007e+01,-8.301062e+01,1.615095
344.70,3,115,-8.301578e+01,-8.301608e+01,1.613385
344.75,3,115,-8.302145e+01,-8.302150e+01,1.611775
344.80,3,115,-8.302708e+01,-8.302689e+01,1.615219
344.85,3,115,-8.303266e+01,-8.303223e+01,1.617418
344.90,3,115,-8.303821e+01,-8.303754e+01,1.617729
344.95,3,115,-8.304371e+01,-8.304281e+01,1.613862
345.00,3,115,-8.304917e+01,-8.304805e+01,1.611048
345.05,3,115,-8.305459e+01,-8.305324e+01,1.616959
345.10,3,115,-8.305997e+01,-8.305841e+01,1.613519
345.15,3,115,-8.306532e+01,-8.306353e+01,1.614039
345.20,3,115,-8.307062e+01,-8.306862e+01,1.613297
345.25,3,115,-8.307588e+01,-8.307368e+01,1.615088
345.30,3,115,-8.308111e+01,-8.307870e+01,1.611984
345.35,3,115,-8.308629e+01,-8.308368e+01,1.619464
345.40,3,116,-8.309144e+01,-8.308864e+01,1.621490
345.45,3,116,-8.309655e+01,-8.309355e+01,1.624265
345.50,3,116,-8.310163e+01,-8.309844e+01,1.625532
345.55,3,116,-8.310666e+01,-8.310329e+01,1.625448
345.60,3,116,-8.311166e+01,-8.310810e+01,1.621520
345.65,3,116,-8.311663e+01,-8.311289e+01,1.621857
345.70,3,116,-8.312156e+01,-8.311764e+01,1.621014
345.75,3,116,-8.312645e+01,-8.312236e+01,1.632150
345.80,3,116,-8.313130e+01,-8.312705e+01,1.622399
345.85,3,116,-8.313613e+01,-8.313171e+01,1.625353
345.90,3,116,-8.314091e+01,-8.313633e+01,1.623667
345.95,3,116,-8.314567e+01,-8.314092e+01,1.622684
346.00,3,116,-8.315038e+01,-8.314549e+01,1.626113
346.05,3,116,-8.315507e+01,-8.315002e+01,1.621523
346.10,3,111,-8.315972e+01,-8.315452e+01,1.572268
346.15,3,116,-8.316434e+01,-8.315899e+01,1.623894
346.20,3,116,-8.316892e+01,-8.316344e+01,1.624607
346.25,3,116,-8.317348e+01,-8.316785e+01,1.624931
346.30,3,116,-8.317800e+01,-8.317223e+01,1.622184
346.35,3,116,-8.318248e+01,-8.317659e+01,1.622841
346.40,3,116,-8.318694e+01,-8.318091e+01,1.623416
346.45,3,116,-8.319136e+01,-8.318521e+01,1.625883
346.50,3,116,-8.319576e+01,-8.318948e+01,1.623781
346.55,3,116,-8.320012e+01,-8.319372e+01,1.622161
346.60,3,116,-8.320445e+01,-8.319794e+01,1.622224
346.65,3,116,-8.320875e+01,-8.320212e+01,1.624812
346.70,3,116,-8.321303e+01,-8.320628e+01,1.623218
346.75,3,116,-8.321727e+01,-8.321041e+01,1.623798
346.80,3,116,-8.322148e+01,-8.321452e+01,1.623012
346.85,3,116,-8.322566e+01,-8.321860e+01,1.621915
346.90,3,116,-8.322982e+01,-8.322265e+01,1.626415
346.95,3,116,-8.323394e+01,-8.322668e+01,1.624299
347.00,3,116,-8.323804e+01,-8.323068e+01,1.623231
347.05,3,116,-8.324210e+01,-8.323465e+01,1.625002
347.10,3,116,-8.324614e+01,-8.323860e+01,1.622142
347.15,3,116,-8.325016e+01,-8.324252e+01,1.623682
347.20,3,116,-8.325414e+01,-8.324642e+01,1.622512
347.25,3,116,-8.325810e+01,-8.325030e+01,1.622921
347.30,3,116,-8.326203e+01,-8.325415e+01,1.625378
347.35,3,116,-8.326593e+01,-8.325797e+01,1.623668
347.40,3,116,-8.326981e+01,-8.326177e+01,1.623894
347.45,3,116,-8.327366e+01,-8.326555e+01,1.623567
347.50,3,116,-8.327748e+01,-8.326930e+01,1.621638
347.55,3,116,-8.328128e+01,-8.327303e+01,1.620627
347.60,3,116,-8.328505e+01,-8.327674e+01,1.634407
347.65,3,116,-8.328880e+01,-8.328042e+01,1.624014
347.70,3,116,-8.329252e+01,-8.328408e+01,1.626111
347.75,3,116,-8.329622e+01,-8.328772e+01,1.623745
347.80,3,116,-8.329989e+01,-8.329134e+01,1.622957
347.85,3,116,-8.330354e+01,-8.329493e+01,1.624705
347.90,3,116,-8.330716e+01,-8.329850e+01,1.620855
347.95,3,116,-8.331076e+01,-8.330205e+01,1.622481
348.00,3,116,-8.331434e+01,-8.330558e+01,1.623660
348.05,3,116,-8.331789e+01,-8.330908e+01,1.626105
348.10,3,116,-8.332142e+01,-8.331257e+01,1.625252
348.15,3,116,-8.332492e+01,-8.331603e+01,1.621952
348.20,3,116,-8.332840e+01,-8.331947e+01,1.622184
348.25,3,116,-8.333186e+01,-8.332289e+01,1.625351
348.30,3,116,-8.333530e+01,-8.332630e+01,1.625063
348.35,3,116,-8.333871e+01,-8.332968e+01,1.621114
348.40,3,113,-8.334210e+01,-8.333304e+01,1.595599
348.45,3,116,-8.334547e+01,-8.333637e+01,1.622692
348.50,3,116,-8.334882e+01,-8.333969e+01,1.622447
348.55,3,116,-8.335214e+01,-8.334299e+01,1.624149
348.60,3,116,-8.335545e+01,-8.334627e+01,1.622726
348.65,3,116,-8.335873e+01,-8.334953e+01,1.622862
348.70,3,116,-8.336199e+01,-8.335278e+01,1.622360
348.75,3,116,-8.336523e+01,-8.335600e+01,1.624492
348.80,3,116,-8.336845e+01,-8.335920e+01,1.623381
348.85,3,116,-8.337165e+01,-8.336238e+01,1.621125
348.90,3,116,-8.337483e+01,-8.336555e+01,1.624735
348.95,3,116,-8.337799e+01,-8.336870e+01,1.625347
349.00,3,116,-8.338112e+01,-8.337183e+01,1.623774
349.05,3,116,-8.338424e+01,-8.337494e+01,1.625698
349.10,3,116,-8.338734e+01,-8.337803e+01,1.623489
349.15,3,116,-8.339042e+01,-8.338110e+01,1.623093
349.20,3,116,-8.339348e+01,-8.338416e+01,1.623324
349.25,3,116,-8.339652e+01,-8.338720e+01,1.621256
349.30,3,116,-8.339954e+01,-8.339022e+01,1.626519
349.35,3,116,-8.340254e+01,-8.339322e+01,1.622706
349.40,3,116,-8.340553e+01,-8.339621e+01,1.622071
349.45,3,116,-8.340849e+01,-8.339918e+01,1.631987
349.50,3,116,-8.341144e+01,-8.340213e+01,1.624587
349.55,3,116,-8.341437e+01,-8.340507e+01,1.627188
349.60,3,116,-8.341728e+01,-8.340799e+01,1.625651
349.65,3,116,-8.342017e+01,-8.341089e+01,1.620568
349.70,3,116,-8.342305e+01,-8.341378e+01,1.623527
349.75,3,116,-8.342590e+01,-8.341665e+01,1.622576
349.80,3,116,-8.342874e+01,-8.341950e+01,1.621530
349.85,3,116,-8.343157e+01,-8.342234e+01,1.624983
349.90,3,116,-8.343437e+01,-8.342516e+01,1.622483
349.95,3,116,-8.343716e+01,-8.342797e+01,1.621730
350.00,3,116,-8.343993e+01,-8.343076e+01,1.621894
350.05,3,116,-8.344269e+01,-8.343353e+01,1.623320
350.10,3,116,-8.344542e+01,-8.343629e+01,1.622842
350.15,3,116,-8.344814e+01,-8.343904e+01,1.623243
350.20,3,116,-8.345085e+01,-8.344177e+01,1.621024
350.25,3,116,-8.345354e+01,-8.344448e+01,1.622177
350.30,3,116,-8.345621e+01,-8.344718e+01,1.625056
350.35,3,116,-8.345887e+01,-8.344987e+01,1.622476
350.40,3,116,-8.346151e+01,-8.345254e+01,1.623620
350.45,3,116,-8.346414e+01,-8.345519e+01,1.622863
350.50,3,116,-8.346675e+01,-8.345783e+01,1.624605
350.55,3,116,-8.346934e+01,-8.346046e+01,1.621105
350.60,3,116,-8.347192e+01,-8.346307e+01,1.623862
350.65,3,116,-8.347449e+01,-8.346567e+01,1.621331
350.70,3,116,-8.347704e+01,-8.346826e+01,1.625531
350.75,3,116,-8.347957e+01,-8.347083e+01,1.621757
350.80,3,116,-8.348209e+01,-8.347338e+01,1.626065
350.85,3,116,-8.348460e+01,-8.347593e+01,1.621534
350.90,3,116,-8.348709e+01,-8.347846e+01,1.624324
350.95,3,116,-8.348956e+01,-8.348097e+01,1.630552
351.00,3,116,-8.349203e+01,-8.348348e+01,1.626026
351.05,3,116,-8.349447e+01,-8.348597e+01,1.628120
351.10,3,116,-8.349691e+01,-8.348844e+01,1.704278
351.15,3,116,-8.349933e+01,-8.349091e+01,1.621736
351.20,3,116,-8.350173e+01,-8.349336e+01,1.626321
351.25,3,116,-8.350413e+01,-8.349580e+01,1.624614
351.30,3,116,-8.350651e+01,-8.349822e+01,1.627137
351.35,3,116,-8.350887e+01,-8.350063e+01,1.624524
351.40,3,116,-8.351123e+01,-8.350303e+01,1.629037
351.45,3,116,-8.351357e+01,-8.350542e+01,1.622617
351.50,3,116,-8.351589e+01,-8.350780e+01,1.622412
351.55,3,116,-8.351821e+01,-8.351016e+01,1.622423
351.60,3,116,-8.352051e+01,-8.351251e+01,1.627436
351.65,3,116,-8.352279e+01,-8.351485e+01,1.625313
351.70,3,116,-8.352507e+01,-8.351718e+01,1.623305
351.75,3,116,-8.352733e+01,-8.351949e+01,1.622774
351.80,3,116,-8.352958e+01,-8.352179e+01,1.622059
351.85,3,116,-8.353182e+01,-8.352409e+01,1.623172
351.90,3,116,-8.353405e+01,-8.352637e+01,1.625115
351.95,3,116,-8.353626e+01,-8.352863e+01,1.621801
352.00,3,116,-8.353846e+01,-8.353089e+01,1.620832
352.05,3,116,-8.354065e+01,-8.353314e+01,1.622674
352.10,3,116,-8.354283e+01,-8.353537e+01,1.626493
352.15,3,116,-8.354500e+01,-8.353759e+01,1.623108
352.20,3,116,-8.354715e+01,-8.353980e+01,1.628139
352.25,3,116,-8.354929e+01,-8.354200e+01,1.664684
352.30,3,116,-8.355142e+01,-8.354419e+01,1.621096
352.35,3,116,-8.355354e+01,-8.354637e+01,1.620100
352.40,3,116,-8.355565e+01,-8.354854e+01,1.623067
352.45,3,116,-8.355775e+01,-8.355070e+01,1.620598
352.50,3,116,-8.355984e+01,-8.355284e+01,1.624319
352.55,3,116,-8.356191e+01,-8.355498e+01,1.623968
352.60,3,116,-8.356398e+01,-8.355710e+01,1.622963
352.65,3,116,-8.356603e+01,-8.355922e+01,1.624694
352.70,3,116,-8.356807e+01,-8.356132e+01,1.624813
352.75,3,116,-8.357011e+01,-8.356342e+01,1.624682
352.80,3,116,-8.357213e+01,-8.356550e+01,1.623553
352.85,3,116,-8.357414e+01,-8.356758e+01,1.621733
352.90,3,116,-8.357614e+01,-8.356964e+01,1.625511
352.95,3,116,-8.357813e+01,-8.357169e+01,1.623781
353.00,3,116,-8.358011e+01,-8.357374e+01,1.622421
353.05,3,116,-8.358208e+01,-8.357577e+01,1.625420
353.10,3,116,-8.358405e+01,-8.357780e+01,1.624902
353.15,3,116,-8.358600e+01,-8.357981e+01,1.625275
353.20,3,116,-8.358794e+01,-8.358182e+01,1.622073
353.25,3,116,-8.358987e+01,-8.358381e+01,1.622369
353.30,3,116,-8.359179e+01,-8.358580e+01,1.624967
353.35,3,116,-8.359370e+01,-8.358777e+01,1.620011
353.40,3,116,-8.359560e+01,-8.358974e+01,1.621401
353.45,3,116,-8.359749e+01,-8.359170e+01,1.627073
353.50,3,116,-8.359938e+01,-8.359365e+01,1.625704
353.55,3,116,-8.360125e+01,-8.359559e+01,1.622670
353.60,3,116,-8.360312e+01,-8.359752e+01,1.623834
353.65,3,116,-8.360497e+01,-8.359944e+01,1.623088
353.70,3,116,-8.360682e+01,-8.360135e+01,1.626573
353.75,3,116,-8.360866e+01,-8.360325e+01,1.620728
353.80,3,116,-8.361048e+01,-8.360515e+01,1.625925
353.85,3,116,-8.361230e+01,-8.360703e+01,1.621070
353.90,3,116,-8.361411e+01,-8.360891e+01,1.624000
353.95,3,116,-8.361592e+01,-8.361078e+01,1.626408
354.00,3,116,-8.361771e+01,-8.361264e+01,1.625663
354.05,3,116,-8.361949e+01,-8.361449e+01,1.626190
354.10,3,116,-8.362127e+01,-8.361633e+01,1.625125
354.15,3,116,-8.362304e+01,-8.361816e+01,1.623763
354.20,3,116,-8.362480e+01,-8.361999e+01,1.621380
354.25,3,116,-8.362655e+01,-8.362181e+01,1.624911
354.30,3,116,-8.362829e+01,-8.362362e+01,1.624151
354.35,3,116,-8.363002e+01,-8.362542e+01,1.626139
354.40,3,116,-8.363175e+01,-8.362721e+01,1.627638
354.45,3,116,-8.363347e+01,-8.362899e+01,1.623030
354.50,3,116,-8.363518e+01,-8.363077e+01,1.625280
354.55,3,116,-8.363688e+01,-8.363254e+01,1.622862
354.60,3,116,-8.363857e+01,-8.363430e+01,1.624733
354.65,3,116,-8.364026e+01,-8.363605e+01,1.626261
354.70,3,116,-8.364194e+01,-8.363780e+01,1.621986
354.75,3,116,-8.364361e+01,-8.363953e+01,1.622638
354.80,3,116,-8.364527e+01,-8.364126e+01,1.622124
354.85,3,116,-8.364693e+01,-8.364298e+01,1.623677
354.90,3,116,-8.364858e+01,-8.364470e+01,1.625550
354.95,3,116,-8.365022e+01,-8.364640e+01,1.629297
355.00,3,116,-8.365185e+01,-8.364810e+01,1.625104
355.05,3,116,-8.365348e+01,-8.364979e+01,1.623960
355.10,3,116,-8.365509e+01,-8.365148e+01,1.622053
355.15,3,116,-8.365671e+01,-8.365315e+01,1.625152
355.20,3,116,-8.365831e+01,-8.365482e+01,1.619987
355.25,3,116,-8.365991e+01,-8.365649e+01,1.623003
355.30,3,116,-8.366150e+01,-8.365814e+01,1.624539
355.35,3,116,-8.366308e+01,-8.365979e+01,1.620394
355.40,3,116,-8.366466e+01,-8.366143e+01,1.621798
355.45,3,116,-8.366623e+01,-8.366306e+01,1.622723
355.50,3,116,-8.366779e+01,-8.366469e+01,1.625139
355.55,3,116,-8.366934e+01,-8.366631e+01,1.622714
355.60,3,116,-8.367089e+01,-8.366792e+01,1.625061
355.65,3,116,-8.367243e+01,-8.366953e+01,1.623890
355.70,3,116,-8.367397e+01,-8.367112e+01,1.621507
355.75,3,116,-8.367550e+01,-8.367272e+01,1.623067
355.80,3,116,-8.367702e+01,-8.367430e+01,1.625891
355.85,3,116,-8.367854e+01,-8.367588e+01,1.631909
355.90,3,116,-8.368005e+01,-8.367745e+01,1.622549
355.95,3,116,-8.368155e+01,-8.367902e+01,1.622235
356.00,3,116,-8.368305e+01,-8.368058e+01,1.621765
356.05,3,116,-8.368454e+01,-8.368213e+01,1.622819
356.10,3,116,-8.368602e+01,-8.368367e+01,1.625232
356.15,3,116,-8.368750e+01,-8.368521e+01,1.625677
356.20,3,116,-8.368897e+01,-8.368675e+01,1.626440
356.25,3,116,-8.369044e+01,-8.368827e+01,1.624337
356.30,3,116,-8.369190e+01,-8.368979e+01,1.622357
356.35,3,116,-8.369335e+01,-8.369131e+01,1.624524
356.40,3,116,-8.369480e+01,-8.369281e+01,1.623340
356.45,3,116,-8.369624e+01,-8.369432e+01,1.624170
356.50,3,116,-8.369767e+01,-8.369581e+01,1.628786
356.55,3,116,-8.369910e+01,-8.369730e+01,1.622750
356.60,3,116,-8.370053e+01,-8.369878e+01,1.623573
356.65,3,116,-8.370195e+01,-8.370026e+01,1.624236
356.70,3,116,-8.370336e+01,-8.370173e+01,1.627359
356.75,3,116,-8.370477e+01,-8.370320e+01,1.624540
356.80,3,116,-8.370617e+01,-8.370466e+01,1.623743
356.85,3,116,-8.370757e+01,-8.370611e+01,1.626732
356.90,3,116,-8.370896e+01,-8.370756e+01,1.623124
356.95,3,116,-8.371034e+01,-8.370900e+01,1.626312
357.00,3,116,-8.371172e+01,-8.371044e+01,1.627062
357.05,3,116,-8.371310e+01,-8.371187e+01,1.623689
357.10,3,116,-8.371446e+01,-8.371329e+01,1.623262
357.15,3,116,-8.371583e+01,-8.371471e+01,1.620628
357.20,3,116,-8.371719e+01,-8.371613e+01,1.623312
357.25,3,116,-8.371854e+01,-8.371753e+01,1.621326
357.30,3,115,-8.371989e+01,-8.371894e+01,1.616344
357.35,3,115,-8.372123e+01,-8.372033e+01,1.613951
357.40,3,112,-8.372257e+01,-8.372173e+01,1.582314
357.45,3,111,-8.372390e+01,-8.372311e+01,1.574986
357.50,3,112,-8.372523e+01,-8.372449e+01,1.585460
357.55,3,113,-8.372655e+01,-8.372587e+01,1.593452
357.60,3,113,-8.372787e+01,-8.372724e+01,1.591203
357.65,3,113,-8.372918e+01,-8.372861e+01,1.593994
357.70,3,113,-8.373049e+01,-8.372997e+01,1.593294
357.75,3,112,-8.373179e+01,-8.373132e+01,1.585545
357.80,3,112,-8.373309e+01,-8.373267e+01,1.584408
357.85,3,113,-8.373438e+01,-8.373402e+01,1.592955
357.90,3,113,-8.373567e+01,-8.373535e+01,1.594814
357.95,3,113,-8.373696e+01,-8.373669e+01,1.598689
358.00,3,113,-8.373824e+01,-8.373802e+01,1.593459
358.05,3,114,-8.373951e+01,-8.373934e+01,1.602699
358.10,3,114,-8.374078e+01,-8.374066e+01,1.603437
358.15,3,115,-8.374205e+01,-8.374198e+01,1.611398
358.20,3,115,-8.374331e+01,-8.374329e+01,1.617713
358.25,3,115,-8.374456e+01,-8.374459e+01,1.613203
358.30,3,115,-8.374582e+01,-8.374589e+01,1.617723
358.35,3,115,-8.374706e+01,-8.374719e+01,1.618664
358.40,3,115,-8.374831e+01,-8.374848e+01,1.611714
358.45,3,115,-8.374955e+01,-8.374977e+01,1.620337
358.50,3,115,-8.375078e+01,-8.375105e+01,1.611979
358.55,3,116,-8.375201e+01,-8.375233e+01,1.621066
358.60,3,116,-8.375324e+01,-8.375360e+01,1.691078
358.65,3,116,-8.375446e+01,-8.375487e+01,1.659111
358.70,3,116,-8.375568e+01,-8.375613e+01,1.699522
358.75,3,116,-8.375689e+01,-8.375739e+01,1.662470
358.80,3,116,-8.375810e+01,-8.375864e+01,1.685909
358.85,3,116,-8.375931e+01,-8.375989e+01,1.661853
358.90,3,116,-8.376051e+01,-8.376114e+01,1.629053
358.95,3,116,-8.376170e+01,-8.376238e+01,1.632487
359.00,3,116,-8.376290e+01,-8.376362e+01,1.660092
359.05,3,116,-8.376409e+01,-8.376485e+01,1.628294
359.10,3,116,-8.376527e+01,-8.376608e+01,1.627770
359.15,3,116,-8.376645e+01,-8.376730e+01,1.686783
359.20,3,116,-8.376763e+01,-8.376852e+01,1.628754
359.25,3,116,-8.376881e+01,-8.376974e+01,1.629315
359.30,3,116,-8.376997e+01,-8.377095e+01,1.665193
359.35,3,116,-8.377114e+01,-8.377216e+01,1.628230
359.40,3,116,-8.377230e+01,-8.377336e+01,1.629387
359.45,3,116,-8.377346e+01,-8.377456e+01,1.627738
359.50,3,116,-8.377462e+01,-8.377576e+01,1.632420
359.55,3,116,-8.377577e+01,-8.377695e+01,1.658659
359.60,3,116,-8.377692e+01,-8.377814e+01,1.655166
359.65,3,116,-8.377806e+01,-8.377932e+01,1.652397
359.70,3,116,-8.377920e+01,-8.378050e+01,1.652355
359.75,3,116,-8.378034e+01,-8.378167e+01,1.642394
359.80,3,116,-8.378147e+01,-8.378285e+01,1.624989
359.85,3,116,-8.378260e+01,-8.378401e+01,1.623187
359.90,3,116,-8.378372e+01,-8.378518e+01,1.624154
359.95,3,116,-8.378485e+01,-8.378634e+01,1.619750
360.00,3,116,-8.378597e+01,-8.378750e+01,1.625291
360.05,3,116,-8.378708e+01,-8.378865e+01,1.624622
360.10,3,116,-8.378819e+01,-8.378980e+01,1.621787
360.15,3,116,-8.378930e+01,-8.379094e+01,1.627187
360.20,3,116,-8.379041e+01,-8.379209e+01,1.621428
360.25,3,116,-8.379151e+01,-8.379322e+01,1.623806
360.30,3,116,-8.379261e+01,-8.379436e+01,1.627793
360.35,3,116,-8.379371e+01,-8.379549e+01,1.623638
360.40,3,116,-8.379480e+01,-8.379662e+01,1.620452
360.45,3,116,-8.379589e+01,-8.379774e+01,1.621665
360.50,3,116,-8.379697e+01,-8.379886e+01,1.626063
360.55,3,116,-8.379806e+01,-8.379998e+01,1.620676
360.60,3,116,-8.379914e+01,-8.380109e+01,1.623812
360.65,3,116,-8.380021e+01,-8.380220e+01,1.625053
360.70,3,116,-8.380129e+01,-8.380331e+01,1.627815
360.75,3,116,-8.380236e+01,-8.380441e+01,1.622989
360.80,3,116,-8.380343e+01,-8.380551e+01,1.622019
360.85,3,116,-8.380449e+01,-8.380661e+01,1.621618
360.90,3,116,-8.380555e+01,-8.380770e+01,1.626522
360.95,3,116,-8.380661e+01,-8.380879e+01,1.621724
361.00,3,116,-8.380766e+01,-8.380988e+01,1.623056
361.05,3,116,-8.380872e+01,-8.381096e+01,1.622101
361.10,3,116,-8.380977e+01,-8.381205e+01,1.625477
361.15,3,116,-8.381081e+01,-8.381312e+01,1.625042
361.20,3,116,-8.381186e+01,-8.381420e+01,1.621244
361.25,3,116,-8.381290e+01,-8.381527e+01,1.626345
361.30,3,116,-8.381394e+01,-8.381634e+01,1.622095
361.35,3,116,-8.381497e+01,-8.381740e+01,1.624955
361.40,3,116,-8.381600e+01,-8.381846e+01,1.622237
361.45,3,116,-8.381703e+01,-8.381952e+01,1.621284
361.50,3,115,-8.381806e+01,-8.382058e+01,1.614699
361.55,3,115,-8.381908e+01,-8.382163e+01,1.610339
361.60,3,115,-8.382011e+01,-8.382268e+01,1.616397
361.65,3,115,-8.382113e+01,-8.382373e+01,1.611467
361.70,3,115,-8.382214e+01,-8.382477e+01,1.611606
361.75,3,115,-8.382315e+01,-8.382581e+01,1.617928
361.80,3,115,-8.382417e+01,-8.382685e+01,1.649852
361.85,3,115,-8.382517e+01,-8.382789e+01,1.651871
361.90,3,115,-8.382618e+01,-8.382892e+01,1.651873
361.95,3,115,-8.382718e+01,-8.382995e+01,1.633309
362.00,3,115,-8.382818e+01,-8.383098e+01,1.622278
362.05,3,115,-8.382918e+01,-8.383200e+01,1.625155
362.10,3,115,-8.383018e+01,-8.383302e+01,1.620318
362.15,3,115,-8.383117e+01,-8.383404e+01,1.625126
362.20,3,115,-8.383216e+01,-8.383506e+01,1.622649
362.25,3,115,-8.383315e+01,-8.383607e+01,1.622836
362.30,3,115,-8.383413e+01,-8.383708e+01,1.694068
362.35,3,115,-8.383512e+01,-8.383809e+01,1.662228
362.40,3,115,-8.383610e+01,-8.383909e+01,1.660619
362.45,3,115,-8.383708e+01,-8.384010e+01,1.646012
362.50,3,115,-8.383805e+01,-8.384110e+01,1.618793
362.55,3,115,-8.383903e+01,-8.384209e+01,1.621153
362.60,3,115,-8.384000e+01,-8.384309e+01,1.619278
362.65,3,115,-8.384097e+01,-8.384408e+01,1.619832
362.70,3,115,-8.384193e+01,-8.384507e+01,1.621107
362.75,3,115,-8.384290e+01,-8.384606e+01,1.620105
362.80,3,115,-8.384386e+01,-8.384704e+01,1.619539
362.85,3,115,-8.384482e+01,-8.384803e+01,1.620538
362.90,3,115,-8.384578e+01,-8.384901e+01,1.622788
362.95,3,115,-8.384673e+01,-8.384998e+01,1.622738
363.00,3,115,-8.384769e+01,-8.385096e+01,1.655874
363.05,3,115,-8.384864e+01,-8.385193e+01,1.718711
363.10,3,115,-8.384959e+01,-8.385290e+01,1.651611
363.15,3,115,-8.385053e+01,-8.385387e+01,1.623465
363.20,3,115,-8.385148e+01,-8.385483e+01,1.623068
363.25,3,115,-8.385242e+01,-8.385580e+01,1.620161
363.30,3,115,-8.385336e+01,-8.385676e+01,1.674666
363.35,3,115,-8.385430e+01,-8.385772e+01,1.648943
363.40,3,115,-8.385523e+01,-8.385867e+01,1.622837
363.45,3,115,-8.385617e+01,-8.385963e+01,1.622376
363.50,3,115,-8.385710e+01,-8.386058e+01,1.621211
363.55,3,115,-8.385803e+01,-8.386153e+01,1.618455
363.60,3,115,-8.385896e+01,-8.386248e+01,1.620169
363.65,3,115,-8.385988e+01,-8.386342e+01,1.694229
363.70,3,115,-8.386081e+01,-8.386437e+01,1.620266
363.75,3,115,-8.386173e+01,-8.386531e+01,1.621969
363.80,3,115,-8.386265e+01,-8.386625e+01,1.620334
363.85,3,115,-8.386357e+01,-8.386718e+01,1.679064
363.90,3,115,-8.386448e+01,-8.386812e+01,1.619729
363.95,3,115,-8.386540e+01,-8.386905e+01,1.618911
364.00,3,115,-8.386631e+01,-8.386998e+01,1.626207
364.05,3,115,-8.386722e+01,-8.387091e+01,1.659088
364.10,3,115,-8.386813e+01,-8.387183e+01,1.618227
364.15,3,115,-8.386904e+01,-8.387276e+01,1.619583
364.20,3,115,-8.386994e+01,-8.387368e+01,1.622600
364.25,3,116,-8.387084e+01,-8.387460e+01,1.633932
364.30,3,116,-8.387174e+01,-8.387552e+01,1.629410
364.35,3,116,-8.387264e+01,-8.387643e+01,1.633701
364.40,3,116,-8.387354e+01,-8.387735e+01,1.627983
364.45,3,116,-8.387444e+01,-8.387826e+01,1.632057
364.50,3,116,-8.387533e+01,-8.387917e+01,1.631761
364.55,3,116,-8.387622e+01,-8.388008e+01,1.631228
364.60,3,116,-8.387711e+01,-8.388099e+01,1.762564
364.65,3,116,-8.387800e+01,-8.388189e+01,1.631785
364.70,3,116,-8.387889e+01,-8.388279e+01,1.688431
364.75,3,116,-8.387977e+01,-8.388369e+01,1.653109
364.80,3,116,-8.388066e+01,-8.388459e+01,1.654907
364.85,3,116,-8.388154e+01,-8.388549e+01,1.653618
364.90,3,116,-8.388242e+01,-8.388638e+01,1.622174
364.95,3,116,-8.388330e+01,-8.388728e+01,1.627643
365.00,3,116,-8.388418e+01,-8.388817e+01,1.621001
365.05,3,116,-8.388505e+01,-8.388906e+01,1.623335
365.10,3,116,-8.388592e+01,-8.388995e+01,1.624405
365.15,3,116,-8.388680e+01,-8.389083e+01,1.626060
365.20,3,116,-8.388767e+01,-8.389172e+01,1.623440
365.25,3,116,-8.388854e+01,-8.389260e+01,1.624162
365.30,3,116,-8.388940e+01,-8.389348e+01,1.624390
365.35,3,116,-8.389027e+01,-8.389436e+01,1.624568
365.40,3,116,-8.389113e+01,-8.389524e+01,1.623699
365.45,3,116,-8.389199e+01,-8.389612e+01,1.624439
365.50,3,116,-8.389286e+01,-8.389699e+01,1.622506
365.55,3,116,-8.389372e+01,-8.389786e+01,1.624131
365.60,3,116,-8.389457e+01,-8.389873e+01,1.623696
365.65,3,116,-8.389543e+01,-8.389960e+01,1.621627
365.70,3,116,-8.389628e+01,-8.390047e+01,1.621720
365.75,3,116,-8.389714e+01,-8.390134e+01,1.622584
365.80,3,116,-8.389799e+01,-8.390220e+01,1.625431
365.85,3,116,-8.389884e+01,-8.390306e+01,1.624851
365.90,3,116,-8.389969e+01,-8.390393e+01,1.622102
365.95,3,116,-8.390054e+01,-8.390478e+01,1.624591
366.00,3,116,-8.390138e+01,-8.390564e+01,1.628548
366.05,3,116,-8.390223e+01,-8.390650e+01,1.622459
366.10,3,116,-8.390307e+01,-8.390735e+01,1.624459
366.15,3,116,-8.390391e+01,-8.390821e+01,1.623923
366.20,3,116,-8.390475e+01,-8.390906e+01,1.627274
366.25,3,116,-8.390559e+01,-8.390991e+01,1.624500
366.30,3,116,-8.390643e+01,-8.391076e+01,1.622667
366.35,3,116,-8.390727e+01,-8.391161e+01,1.621610
366.40,3,116,-8.390810e+01,-8.391245e+01,1.621390
366.45,3,116,-8.390894e+01,-8.391330e+01,1.625010
366.50,3,116,-8.390977e+01,-8.391414e+01,1.626131
366.55,3,116,-8.391060e+01,-8.391498e+01,1.627995
366.60,3,116,-8.391143e+01,-8.391582e+01,1.619786
366.65,3,116,-8.391226e+01,-8.391666e+01,1.620053
366.70,3,116,-8.391308e+01,-8.391750e+01,1.622071
366.75,3,116,-8.391391e+01,-8.391834e+01,1.629344
366.80,3,116,-8.391473e+01,-8.391917e+01,1.623702
366.85,3,116,-8.391556e+01,-8.392000e+01,1.626797
366.90,3,116,-8.391638e+01,-8.392083e+01,1.624972
366.95,3,116,-8.391720e+01,-8.392167e+01,1.621382
367.00,3,116,-8.391802e+01,-8.392249e+01,1.624294
367.05,3,116,-8.391884e+01,-8.392332e+01,1.622640
367.10,3,116,-8.391965e+01,-8.392415e+01,1.626292
367.15,3,116,-8.392047e+01,-8.392497e+01,1.625719
367.20,3,116,-8.392128e+01,-8.392580e+01,1.625396
367.25,3,116,-8.392210e+01,-8.392662e+01,1.621766
367.30,3,116,-8.392291e+01,-8.392744e+01,1.622057
367.35,3,116,-8.392372e+01,-8.392826e+01,1.623471
367.40,3,116,-8.392453e+01,-8.392908e+01,1.625196
367.45,3,116,-8.392534e+01,-8.392990e+01,1.628367
367.50,3,116,-8.392615e+01,-8.393071e+01,1.623327
367.55,3,116,-8.392695e+01,-8.393153e+01,1.622466
367.60,3,116,-8.392776e+01,-8.393234e+01,1.623503
367.65,3,116,-8.392856e+01,-8.393315e+01,1.624150
367.70,3,116,-8.392936e+01,-8.393396e+01,1.622570
367.75,3,116,-8.393017e+01,-8.393477e+01,1.626471
367.80,3,116,-8.393097e+01,-8.393558e+01,1.624236
367.85,3,116,-8.393177e+01,-8.393639e+01,1.625955
367.90,3,116,-8.393256e+01,-8.393720e+01,1.623042
367.95,3,116,-8.393336e+01,-8.393800e+01,1.625371
368.00,3,116,-8.393416e+01,-8.393881e+01,1.622310
368.05,3,116,-8.393495e+01,-8.393961e+01,1.620904
368.10,3,116,-8.393575e+01,-8.394041e+01,1.623522
368.15,3,116,-8.393654e+01,-8.394121e+01,1.620475
368.20,3,116,-8.393733e+01,-8.394201e+01,1.620357
368.25,3,116,-8.393812e+01,-8.394281e+01,1.622199
368.30,3,116,-8.393891e+01,-8.394360e+01,1.625421
368.35,3,116,-8.393970e+01,-8.394440e+01,1.624925
368.40,3,116,-8.394049e+01,-8.394520e+01,1.623299
368.45,3,116,-8.394127e+01,-8.394599e+01,1.621419
368.50,3,116,-8.394206e+01,-8.394678e+01,1.622073
368.55,3,116,-8.394284e+01,-8.394757e+01,1.622509
368.60,3,116,-8.394363e+01,-8.394836e+01,1.623325
368.65,3,116,-8.394441e+01,-8.394915e+01,1.622079
368.70,3,116,-8.394519e+01,-8.394994e+01,1.623944
368.75,3,116,-8.394597e+01,-8.395073e+01,1.622518
368.80,3,116,-8.394675e+01,-8.395151e+01,1.624165
368.85,3,116,-8.394753e+01,-8.395230e+01,1.623127
368.90,3,116,-8.394831e+01,-8.395308e+01,1.624220
368.95,3,116,-8.394908e+01,-8.395387e+01,1.622759
369.00,3,116,-8.394986e+01,-8.395465e+01,1.622019
369.05,3,116,-8.395063e+01,-8.395543e+01,1.624446
369.10,3,116,-8.395141e+01,-8.395621e+01,1.624486
369.15,3,116,-8.395218e+01,-8.395699e+01,1.622455
369.20,3,116,-8.395295e+01,-8.395776e+01,1.622329
369.25,3,116,-8.395372e+01,-8.395854e+01,1.624569
369.30,3,116,-8.395449e+01,-8.395932e+01,1.626131
369.35,3,116,-8.395526e+01,-8.396009e+01,1.623545
369.40,3,116,-8.395603e+01,-8.396087e+01,1.622376
369.45,3,116,-8.395680e+01,-8.396164e+01,1.623141
369.50,3,116,-8.395756e+01,-8.396241e+01,1.625863
369.55,3,116,-8.395833e+01,-8.396318e+01,1.622015
369.60,3,116,-8.395909e+01,-8.396395e+01,1.625035
369.65,3,116,-8.395986e+01,-8.396472e+01,1.621351
369.70,3,116,-8.396062e+01,-8.396549e+01,1.630635
369.75,3,116,-8.396138e+01,-8.396625e+01,1.622364
369.80,3,116,-8.396214e+01,-8.396702e+01,1.624357
369.85,3,116,-8.396290e+01,-8.396779e+01,1.624387
369.90,3,116,-8.396366e+01,-8.396855e+01,1.622713
369.95,3,116,-8.396442e+01,-8.396931e+01,1.622656
370.00,3,116,-8.396518e+01,-8.397008e+01,1.621965
370.05,3,116,-8.396593e+01,-8.397084e+01,1.629497
370.10,3,116,-8.396669e+01,-8.397160e+01,1.623628
370.15,3,116,-8.396745e+01,-8.397236e+01,1.623339
370.20,3,116,-8.396820e+01,-8.397312e+01,1.623809
370.25,3,116,-8.396895e+01,-8.397388e+01,1.624907
370.30,3,116,-8.396971e+01,-8.397463e+01,1.622249
370.35,3,116,-8.397046e+01,-8.397539e+01,1.631168
370.40,3,116,-8.397121e+01,-8.397614e+01,1.621962
370.45,3,116,-8.397196e+01,-8.397690e+01,1.621022
370.50,3,116,-8.397271e+01,-8.397765e+01,1.624976
370.55,3,116,-8.397346e+01,-8.397841e+01,1.623309
370.60,3,116,-8.397420e+01,-8.397916e+01,1.621897
370.65,3,116,-8.397495e+01,-8.397991e+01,1.623198
370.70,3,116,-8.397570e+01,-8.398066e+01,1.622631
370.75,3,116,-8.397644e+01,-8.398141e+01,1.625015
370.80,3,116,-8.397719e+01,-8.398216e+01,1.622155
370.85,3,116,-8.397793e+01,-8.398290e+01,1.625088
370.90,3,116,-8.397867e+01,-8.398365e+01,1.621436
370.95,3,116,-8.397942e+01,-8.398440e+01,1.622784
371.00,3,116,-8.398016e+01,-8.398514e+01,1.624190
371.05,3,116,-8.398090e+01,-8.398589e+01,1.625023
371.10,3,116,-8.398164e+01,-8.398663e+01,1.625847
371.15,3,116,-8.398238e+01,-8.398738e+01,1.625750
371.20,3,116,-8.398312e+01,-8.398812e+01,1.624134
371.25,3,116,-8.398385e+01,-8.398886e+01,1.622950
371.30,3,116,-8.398459e+01,-8.398960e+01,1.625851
371.35,3,116,-8.398533e+01,-8.399034e+01,1.624756
371.40,3,116,-8.398606e+01,-8.399108e+01,1.623963
371.45,3,116,-8.398680e+01,-8.399182e+01,1.621133
371.50,3,116,-8.398753e+01,-8.399256e+01,1.620885
371.55,3,116,-8.398827e+01,-8.399329e+01,1.626715
371.60,3,116,-8.398900e+01,-8.399403e+01,1.624546
371.65,3,116,-8.398973e+01,-8.399476e+01,1.627863
371.70,3,116,-8.399046e+01,-8.399550e+01,1.622247
371.75,3,116,-8.399119e+01,-8.399623e+01,1.623457
371.80,3,116,-8.399192e+01,-8.399697e+01,1.624040
371.85,3,116,-8.399265e+01,-8.399770e+01,1.620989
371.90,3,116,-8.399338e+01,-8.399843e+01,1.622159
371.95,3,116,-8.399411e+01,-8.399916e+01,1.623296
372.00,3,116,-8.399484e+01,-8.399989e+01,1.622678
372.05,3,116,-8.399556e+01,-8.400062e+01,1.620235
372.10,3,116,-8.399629e+01,-8.400135e+01,1.622294
372.15,3,116,-8.399701e+01,-8.400208e+01,1.624139
372.20,3,116,-8.399774e+01,-8.400281e+01,1.629264
372.25,3,116,-8.399846e+01,-8.400353e+01,1.622704
372.30,3,116,-8.399919e+01,-8.400426e+01,1.627449
372.35,3,116,-8.399991e+01,-8.400498e+01,1.621069
372.40,3,116,-8.400063e+01,-8.400571e+01,1.624081
372.45,3,116,-8.400135e+01,-8.400643e+01,1.625590
372.50,3,116,-8.400207e+01,-8.400716e+01,1.622313
372.55,3,116,-8.400279e+01,-8.400788e+01,1.623618
372.60,3,116,-8.400351e+01,-8.400860e+01,1.623357
372.65,3,116,-8.400423e+01,-8.400932e+01,1.624481
372.70,3,116,-8.400495e+01,-8.401004e+01,1.623000
372.75,3,116,-8.400567e+01,-8.401077e+01,1.623055
372.80,3,116,-8.400639e+01,-8.401148e+01,1.622598
372.85,3,116,-8.400710e+01,-8.401220e+01,1.622204
372.90,3,116,-8.400782e+01,-8.401292e+01,1.626325
372.95,3,116,-8.400853e+01,-8.401364e+01,1.623053
373.00,3,116,-8.400925e+01,-8.401436e+01,1.621615
373.05,3,116,-8.400996e+01,-8.401507e+01,1.626533
373.10,3,116,-8.401067e+01,-8.401579e+01,1.624263
373.15,3,116,-8.401139e+01,-8.401650e+01,1.623843
373.20,3,116,-8.401210e+01,-8.401722e+01,1.625460
373.25,3,116,-8.401281e+01,-8.401793e+01,1.621637
373.30,3,116,-8.401352e+01,-8.401865e+01,1.625851
373.35,3,116,-8.401423e+01,-8.401936e+01,1.621512
373.40,3,116,-8.401494e+01,-8.402007e+01,1.627706
373.45,3,116,-8.401565e+01,-8.402078e+01,1.624215
373.50,3,116,-8.401636e+01,-8.402149e+01,1.623743
373.55,3,116,-8.401707e+01,-8.402220e+01,1.622380
373.60,3,116,-8.401778e+01,-8.402291e+01,1.623812
373.65,3,117,-8.401848e+01,-8.402362e+01,1.633550
373.70,3,117,-8.401919e+01,-8.402433e+01,1.632260
373.75,3,117,-8.401990e+01,-8.402504e+01,1.631557
373.80,3,117,-8.402060e+01,-8.402575e+01,1.633968
373.85,3,117,-8.402131e+01,-8.402645e+01,1.633279
373.90,3,117,-8.402201e+01,-8.402716e+01,1.633548
373.95,3,117,-8.402271e+01,-8.402786e+01,1.632522
374.00,3,117,-8.402342e+01,-8.402857e+01,1.635636
374.05,3,117,-8.402412e+01,-8.402927e+01,1.635721
374.10,3,117,-8.402482e+01,-8.402998e+01,1.632250
374.15,3,117,-8.402552e+01,-8.403068e+01,1.632642
374.20,3,117,-8.402622e+01,-8.403138e+01,1.632014
374.25,3,117,-8.402692e+01,-8.403209e+01,1.638496
374.30,3,117,-8.402762e+01,-8.403279e+01,1.632559
374.35,3,117,-8.402832e+01,-8.403349e+01,1.634912
374.40,3,117,-8.402902e+01,-8.403419e+01,1.634390
374.45,3,117,-8.402972e+01,-8.403489e+01,1.637830
374.50,3,117,-8.403042e+01,-8.403559e+01,1.631990
374.55,3,117,-8.403111e+01,-8.403629e+01,1.635103
374.60,3,117,-8.403181e+01,-8.403699e+01,1.635817
374.65,3,117,-8.403251e+01,-8.403768e+01,1.631488
374.70,3,117,-8.403320e+01,-8.403838e+01,1.633990
374.75,3,117,-8.403390e+01,-8.403908e+01,1.632693
374.80,3,117,-8.403459e+01,-8.403977e+01,1.635769
374.85,3,117,-8.403529e+01,-8.404047e+01,1.633832
374.90,3,117,-8.403598e+01,-8.404117e+01,1.639605
374.95,3,117,-8.403667e+01,-8.404186e+01,1.632268
375.00,3,117,-8.403737e+01,-8.404255e+01,1.634639
375.05,3,117,-8.403806e+01,-8.404325e+01,1.639692
375.10,3,117,-8.403875e+01,-8.404394e+01,1.639218
375.15,3,117,-8.403944e+01,-8.404463e+01,1.634783
375.20,3,117,-8.404013e+01,-8.404533e+01,1.641050
375.25,3,117,-8.404082e+01,-8.404602e+01,1.635155
375.30,3,117,-8.404151e+01,-8.404671e+01,1.635167
375.35,3,117,-8.404220e+01,-8.404740e+01,1.636710
375.40,3,117,-8.404289e+01,-8.404809e+01,1.636093
375.45,3,117,-8.404358e+01,-8.404878e+01,1.633674
375.50,3,117,-8.404427e+01,-8.404947e+01,1.635773
375.55,3,117,-8.404495e+01,-8.405016e+01,1.634497
375.60,3,117,-8.404564e+01,-8.405085e+01,1.638216
375.65,3,117,-8.404633e+01,-8.405153e+01,1.632849
375.70,3,117,-8.404701e+01,-8.405222e+01,1.632200
375.75,3,117,-8.404770e+01,-8.405291e+01,1.632333
375.80,3,117,-8.404838e+01,-8.405359e+01,1.633462
375.85,3,117,-8.404907e+01,-8.405428e+01,1.636094
375.90,3,117,-8.404975e+01,-8.405497e+01,1.633999
375.95,3,117,-8.405044e+01,-8.405565e+01,1.640180
376.00,3,117,-8.405112e+01,-8.405633e+01,1.632284
376.05,3,117,-8.405180e+01,-8.405702e+01,1.635820
376.10,3,117,-8.405248e+01,-8.405770e+01,1.633798
376.15,3,117,-8.405316e+01,-8.405838e+01,1.636786
376.20,3,117,-8.405385e+01,-8.405907e+01,1.635316
376.25,3,117,-8.405453e+01,-8.405975e+01,1.634204
376.30,3,117,-8.405521e+01,-8.406043e+01,1.635600
376.35,3,117,-8.405589e+01,-8.406111e+01,1.631360
376.40,3,117,-8.405657e+01,-8.406179e+01,1.633088
376.45,3,117,-8.405725e+01,-8.406247e+01,1.635608
376.50,3,117,-8.405792e+01,-8.406315e+01,1.635118
376.55,3,117,-8.405860e+01,-8.406383e+01,1.632972
376.60,3,117,-8.405928e+01,-8.406451e+01,1.632798
376.65,3,117,-8.405996e+01,-8.406519e+01,1.633411
376.70,3,117,-8.406063e+01,-8.406587e+01,1.636410
376.75,3,117,-8.406131e+01,-8.406655e+01,1.632237
376.80,3,117,-8.406199e+01,-8.406722e+01,1.634094
376.85,3,117,-8.406266e+01,-8.406790e+01,1.635597
376.90,3,117,-8.406334e+01,-8.406858e+01,1.638449
376.95,3,117,-8.406401e+01,-8.406925e+01,1.635658
377.00,3,117,-8.406469e+01,-8.406993e+01,1.638239
377.05,3,117,-8.406536e+01,-8.407060e+01,1.636718
377.10,3,117,-8.406603e+01,-8.407128e+01,1.633201
377.15,3,117,-8.406671e+01,-8.407195e+01,1.631784
377.20,3,117,-8.406738e+01,-8.407262e+01,1.636651
377.25,3,117,-8.406805e+01,-8.407330e+01,1.633829
377.30,3,117,-8.406872e+01,-8.407397e+01,1.635273
377.35,3,117,-8.406940e+01,-8.407464e+01,1.634082
377.40,3,117,-8.407007e+01,-8.407531e+01,1.634690
377.45,3,117,-8.407074e+01,-8.407599e+01,1.633968
377.50,3,117,-8.407141e+01,-8.407666e+01,1.633881
377.55,3,117,-8.407208e+01,-8.407733e+01,1.635475
377.60,3,117,-8.407275e+01,-8.407800e+01,1.633228
377.65,3,117,-8.407342e+01,-8.407867e+01,1.633174
377.70,3,117,-8.407408e+01,-8.407934e+01,1.633579
377.75,3,117,-8.407475e+01,-8.408001e+01,1.633674
377.80,3,117,-8.407542e+01,-8.408068e+01,1.636314
377.85,3,117,-8.407609e+01,-8.408134e+01,1.635128
377.90,3,117,-8.407675e+01,-8.408201e+01,1.634603
377.95,3,117,-8.407742e+01,-8.408268e+01,1.634345
378.00,3,117,-8.407809e+01,-8.408335e+01,1.634787
378.05,3,117,-8.407875e+01,-8.408401e+01,1.634436
378.10,3,117,-8.407942e+01,-8.408468e+01,1.635134
378.15,3,117,-8.408008e+01,-8.408535e+01,1.631629
378.20,3,117,-8.408075e+01,-8.408601e+01,1.631039
378.25,3,117,-8.408141e+01,-8.408668e+01,1.631393
378.30,3,117,-8.408208e+01,-8.408734e+01,1.635574
378.35,3,117,-8.408274e+01,-8.408801e+01,1.635143
378.40,3,117,-8.408340e+01,-8.408867e+01,1.631453
378.45,3,117,-8.408407e+01,-8.408933e+01,1.632589
378.50,3,117,-8.408473e+01,-8.409000e+01,1.631805
378.55,3,117,-8.408539e+01,-8.409066e+01,1.634857
378.60,3,117,-8.408605e+01,-8.409132e+01,1.635099
378.65,3,117,-8.408671e+01,-8.409198e+01,1.633786
378.70,3,117,-8.408737e+01,-8.409264e+01,1.634128
378.75,3,117,-8.408803e+01,-8.409331e+01,1.632335
378.80,3,117,-8.408869e+01,-8.409397e+01,1.634171
378.85,3,117,-8.408935e+01,-8.409463e+01,1.634735
378.90,3,117,-8.409001e+01,-8.409529e+01,1.639699
378.95,3,117,-8.409067e+01,-8.409595e+01,1.631717
379.00,3,117,-8.409133e+01,-8.409661e+01,1.632906
379.05,3,117,-8.409199e+01,-8.409727e+01,1.631149
379.10,3,117,-8.409265e+01,-8.409792e+01,1.632160
379.15,3,117,-8.409330e+01,-8.409858e+01,1.635108
379.20,3,117,-8.409396e+01,-8.409924e+01,1.631422
379.25,3,117,-8.409462e+01,-8.409990e+01,1.632275
379.30,3,117,-8.409527e+01,-8.410055e+01,1.635822
379.35,3,117,-8.409593e+01,-8.410121e+01,1.635627
379.40,3,117,-8.409659e+01,-8.410187e+01,1.634151
379.45,3,117,-8.409724e+01,-8.410252e+01,1.637599
379.50,3,117,-8.409790e+01,-8.410318e+01,1.633224
379.55,3,117,-8.409855e+01,-8.410383e+01,1.631880
379.60,3,117,-8.409920e+01,-8.410449e+01,1.636751
379.65,3,117,-8.409986e+01,-8.410514e+01,1.634388
379.70,3,117,-8.410051e+01,-8.410580e+01,1.635293
379.75,3,117,-8.410117e+01,-8.410645e+01,1.633438
379.80,3,117,-8.410182e+01,-8.410711e+01,1.632164
379.85,3,117,-8.410247e+01,-8.410776e+01,1.633805
379.90,3,117,-8.410312e+01,-8.410841e+01,1.635415
379.95,3,117,-8.410377e+01,-8.410906e+01,1.634199
380.00,3,117,-8.410443e+01,-8.410972e+01,1.633706
380.05,3,117,-8.410508e+01,-8.411037e+01,1.632881
380.10,3,117,-8.410573e+01,-8.411102e+01,1.634134
380.15,3,117,-8.410638e+01,-8.411167e+01,1.638517
380.20,3,117,-8.410703e+01,-8.411232e+01,1.646579
380.25,3,117,-8.410768e+01,-8.411297e+01,1.678264
380.30,3,117,-8.410833e+01,-8.411362e+01,1.734674
380.35,3,117,-8.410898e+01,-8.411427e+01,1.743212
380.40,3,117,-8.410962e+01,-8.411492e+01,1.669389
380.45,3,117,-8.411027e+01,-8.411557e+01,1.692869
380.50,3,117,-8.411092e+01,-8.411622e+01,1.672978
380.55,3,117,-8.411157e+01,-8.411686e+01,1.639219
380.60,3,117,-8.411222e+01,-8.411751e+01,1.666155
380.65,3,117,-8.411286e+01,-8.411816e+01,1.666257
380.70,3,117,-8.411351e+01,-8.411881e+01,1.673638
380.75,3,117,-8.411416e+01,-8.411945e+01,1.658629
380.80,3,117,-8.411480e+01,-8.412010e+01,1.639693
380.85,3,117,-8.411545e+01,-8.412075e+01,1.641230
380.90,3,117,-8.411609e+01,-8.412139e+01,1.638258
380.95,3,117,-8.411674e+01,-8.412204e+01,1.716262
381.00,3,117,-8.411738e+01,-8.412268e+01,1.664966
381.05,3,117,-8.411803e+01,-8.412333e+01,1.675901
381.10,3,117,-8.411867e+01,-8.412397e+01,1.667854
381.15,3,117,-8.411931e+01,-8.412462e+01,1.638396
381.20,3,117,-8.411996e+01,-8.412526e+01,1.639498
381.25,3,117,-8.412060e+01,-8.412590e+01,1.707250
381.30,3,117,-8.412124e+01,-8.412655e+01,1.637339
381.35,3,117,-8.412189e+01,-8.412719e+01,1.639808
381.40,3,117,-8.412253e+01,-8.412783e+01,1.639301
381.45,3,117,-8.412317e+01,-8.412847e+01,1.641279
381.50,3,117,-8.412381e+01,-8.412912e+01,1.640838
381.55,3,117,-8.412445e+01,-8.412976e+01,1.641370
381.60,3,117,-8.412509e+01,-8.413040e+01,1.645378
381.65,3,117,-8.412573e+01,-8.413104e+01,1.641876
381.70,3,117,-8.412637e+01,-8.413168e+01,1.642360
381.75,3,117,-8.412701e+01,-8.413232e+01,1.671431
381.80,3,117,-8.412765e+01,-8.413296e+01,1.640018
381.85,3,117,-8.412829e+01,-8.413360e+01,1.639670
381.90,3,117,-8.412893e+01,-8.413424e+01,1.638582
381.95,3,117,-8.412957e+01,-8.413488e+01,1.638060
382.00,3,117,-8.413021e+01,-8.413551e+01,1.640082
382.05,3,117,-8.413084e+01,-8.413615e+01,1.637347
382.10,3,117,-8.413148e+01,-8.413679e+01,1.639401
382.15,3,117,-8.413212e+01,-8.413743e+01,1.639214
382.20,3,117,-8.413275e+01,-8.413807e+01,1.639579
382.25,3,117,-8.413339e+01,-8.413870e+01,1.637357
382.30,3,117,-8.413403e+01,-8.413934e+01,1.638113
382.35,3,117,-8.413466e+01,-8.413998e+01,1.723067
382.40,3,117,-8.413530e+01,-8.414061e+01,1.638560
382.45,3,117,-8.413593e+01,-8.414125e+01,1.673881
382.50,3,117,-8.413657e+01,-8.414188e+01,1.636111
382.55,3,117,-8.413720e+01,-8.414252e+01,1.640080
382.60,3,117,-8.413784e+01,-8.414315e+01,1.641310
382.65,3,117,-8.413847e+01,-8.414379e+01,1.637966
382.70,3,117,-8.413911e+01,-8.414442e+01,1.641583
382.75,3,117,-8.413974e+01,-8.414505e+01,1.641824
382.80,3,117,-8.414037e+01,-8.414569e+01,1.638985
382.85,3,117,-8.414101e+01,-8.414632e+01,1.641225
382.90,3,117,-8.414164e+01,-8.414695e+01,1.643799
382.95,3,117,-8.414227e+01,-8.414759e+01,1.639244
383.00,3,117,-8.414290e+01,-8.414822e+01,1.638527
383.05,3,117,-8.414353e+01,-8.414885e+01,1.642732
383.10,3,117,-8.414417e+01,-8.414948e+01,1.639242
383.15,3,117,-8.414480e+01,-8.415011e+01,1.641850
383.20,3,117,-8.414543e+01,-8.415074e+01,1.646304
383.25,3,117,-8.414606e+01,-8.415137e+01,1.643149
383.30,3,117,-8.414669e+01,-8.415200e+01,1.643895
383.35,3,117,-8.414732e+01,-8.415263e+01,1.700084
383.40,3,117,-8.414795e+01,-8.415326e+01,1.637026
383.45,3,117,-8.414858e+01,-8.415389e+01,1.640071
383.50,3,117,-8.414920e+01,-8.415452e+01,1.682053
383.55,3,116,-8.414983e+01,-8.415515e+01,1.630095
383.60,3,116,-8.415046e+01,-8.415578e+01,1.630183
383.65,3,116,-8.415109e+01,-8.415641e+01,1.632384
383.70,3,116,-8.415172e+01,-8.415703e+01,1.630614
383.75,3,116,-8.415234e+01,-8.415766e+01,1.627481
383.80,3,116,-8.415297e+01,-8.415829e+01,1.632484
383.85,3,116,-8.415360e+01,-8.415892e+01,1.668287
383.90,3,116,-8.415422e+01,-8.415954e+01,1.627902
383.95,3,116,-8.415485e+01,-8.416017e+01,1.641111
384.00,3,116,-8.415548e+01,-8.416079e+01,1.683861
384.05,3,116,-8.415610e+01,-8.416142e+01,1.632471
384.10,3,116,-8.415673e+01,-8.416205e+01,1.696153
384.15,3,116,-8.415735e+01,-8.416267e+01,1.690902
384.20,3,116,-8.415798e+01,-8.416330e+01,1.629741
384.25,3,116,-8.415860e+01,-8.416392e+01,1.661164
384.30,3,116,-8.415923e+01,-8.416454e+01,1.630467
384.35,3,116,-8.415985e+01,-8.416517e+01,1.632553
384.40,3,116,-8.416047e+01,-8.416579e+01,1.630163
384.45,3,116,-8.416110e+01,-8.416642e+01,1.630199
384.50,3,116,-8.416172e+01,-8.416704e+01,1.631235
384.55,3,116,-8.416234e+01,-8.416766e+01,1.660587
384.60,3,116,-8.416296e+01,-8.416828e+01,1.693424
384.65,3,116,-8.416359e+01,-8.416891e+01,1.672213
384.70,3,116,-8.416421e+01,-8.416953e+01,1.660663
384.75,3,116,-8.416483e+01,-8.417015e+01,1.652300
384.80,3,116,-8.416545e+01,-8.417077e+01,1.720671
384.85,3,116,-8.416607e+01,-8.417139e+01,1.630460
384.90,3,116,-8.416669e+01,-8.417201e+01,1.627936
384.95,3,116,-8.416731e+01,-8.417263e+01,1.629804
385.00,3,116,-8.416793e+01,-8.417325e+01,1.631797
385.05,3,116,-8.416855e+01,-8.417387e+01,1.627572
385.10,3,116,-8.416917e+01,-8.417449e+01,1.628889
385.15,3,116,-8.416979e+01,-8.417511e+01,1.628866
385.20,3,116,-8.417041e+01,-8.417573e+01,1.631972
385.25,3,116,-8.417103e+01,-8.417635e+01,1.630351
385.30,3,116,-8.417165e+01,-8.417697e+01,1.627448
385.35,3,116,-8.417227e+01,-8.417758e+01,1.625954
385.40,3,116,-8.417288e+01,-8.417820e+01,1.660716
385.45,3,115,-8.417350e+01,-8.417882e+01,1.618599
385.50,3,115,-8.417412e+01,-8.417944e+01,1.618684
385.55,3,115,-8.417474e+01,-8.418005e+01,1.623549
385.60,3,115,-8.417535e+01,-8.418067e+01,1.617178
385.65,3,115,-8.417597e+01,-8.418129e+01,1.622092
385.70,3,115,-8.417658e+01,-8.418190e+01,1.620191
385.75,3,115,-8.417720e+01,-8.418252e+01,1.649776
385.80,3,115,-8.417782e+01,-8.418313e+01,1.619512
385.85,3,115,-8.417843e+01,-8.418375e+01,1.623292
385.90,3,115,-8.417905e+01,-8.418436e+01,1.619778
385.95,3,115,-8.417966e+01,-8.418498e+01,1.624875
386.00,3,115,-8.418028e+01,-8.418559e+01,1.620218
386.05,3,115,-8.418089e+01,-8.418621e+01,1.650502
386.10,3,115,-8.418150e+01,-8.418682e+01,1.622723
386.15,3,115,-8.418212e+01,-8.418743e+01,1.620517
386.20,3,115,-8.418273e+01,-8.418805e+01,1.705256
386.25,3,115,-8.418334e+01,-8.418866e+01,1.620069
386.30,3,115,-8.418396e+01,-8.418927e+01,1.621749
386.35,3,115,-8.418457e+01,-8.418988e+01,1.618693
386.40,3,115,-8.418518e+01,-8.419050e+01,1.657565
386.45,3,115,-8.418579e+01,-8.419111e+01,1.622304
386.50,3,115,-8.418640e+01,-8.419172e+01,1.618640
386.55,3,116,-8.418702e+01,-8.419233e+01,1.628430
386.60,3,116,-8.418763e+01,-8.419294e+01,1.670865
386.65,3,116,-8.418824e+01,-8.419355e+01,1.630148
386.70,3,116,-8.418885e+01,-8.419416e+01,1.629922
386.75,3,116,-8.418946e+01,-8.419477e+01,1.627411
386.80,3,116,-8.419007e+01,-8.419538e+01,1.626300
386.85,3,116,-8.419068e+01,-8.419599e+01,1.631494
386.90,3,116,-8.419129e+01,-8.419660e+01,1.663034
386.95,3,116,-8.419190e+01,-8.419721e+01,1.626999
387.00,3,116,-8.419251e+01,-8.419782e+01,1.626107
387.05,3,116,-8.419311e+01,-8.419843e+01,1.628044
387.10,3,116,-8.419372e+01,-8.419904e+01,1.628331
387.15,3,116,-8.419433e+01,-8.419964e+01,1.705356
387.20,3,116,-8.419494e+01,-8.420025e+01,1.692883
387.25,3,116,-8.419555e+01,-8.420086e+01,1.631142
387.30,3,116,-8.419615e+01,-8.420147e+01,1.628460
387.35,3,116,-8.419676e+01,-8.420207e+01,1.661942
387.40,3,116,-8.419737e+01,-8.420268e+01,1.662839
387.45,3,116,-8.419797e+01,-8.420328e+01,1.626074
387.50,3,116,-8.419858e+01,-8.420389e+01,1.630581
387.55,3,116,-8.419919e+01,-8.420450e+01,1.631210
387.60,3,116,-8.419979e+01,-8.420510e+01,1.632308
387.65,3,116,-8.420040e+01,-8.420571e+01,1.625342
387.70,3,116,-8.420100e+01,-8.420631e+01,1.629355
387.75,3,116,-8.420161e+01,-8.420692e+01,1.631113
387.80,3,116,-8.420221e+01,-8.420752e+01,1.628321
387.85,3,116,-8.420282e+01,-8.420812e+01,1.634730
387.90,3,116,-8.420342e+01,-8.420873e+01,1.634795
387.95,3,116,-8.420402e+01,-8.420933e+01,1.630429
388.00,3,116,-8.420463e+01,-8.420994e+01,1.633591
388.05,3,116,-8.420523e+01,-8.421054e+01,1.629986
388.10,3,116,-8.420583e+01,-8.421114e+01,1.661748
388.15,3,116,-8.420644e+01,-8.421174e+01,1.630539
388.20,3,116,-8.420704e+01,-8.421235e+01,1.632357
388.25,3,116,-8.420764e+01,-8.421295e+01,1.629610
388.30,3,116,-8.420824e+01,-8.421355e+01,1.724421
388.35,3,116,-8.420884e+01,-8.421415e+01,1.635396
388.40,3,116,-8.420945e+01,-8.421475e+01,1.629360
388.45,3,116,-8.421005e+01,-8.421535e+01,1.630375
388.50,3,116,-8.421065e+01,-8.421595e+01,1.629761
388.55,3,116,-8.421125e+01,-8.421655e+01,1.700574
388.60,3,116,-8.421185e+01,-8.421715e+01,1.628609
388.65,3,116,-8.421245e+01,-8.421775e+01,1.659067
388.70,3,116,-8.421305e+01,-8.421835e+01,1.633110
388.75,3,116,-8.421365e+01,-8.421895e+01,1.626425
388.80,3,116,-8.421425e+01,-8.421955e+01,1.627220
388.85,3,116,-8.421485e+01,-8.422015e+01,1.628744
388.90,3,116,-8.421545e+01,-8.422075e+01,1.629492
388.95,3,116,-8.421604e+01,-8.422135e+01,1.630142
389.00,3,116,-8.421664e+01,-8.422194e+01,1.629481
389.05,3,116,-8.421724e+01,-8.422254e+01,1.664290
389.10,3,116,-8.421784e+01,-8.422314e+01,1.629291
389.15,3,116,-8.421844e+01,-8.422374e+01,1.630203
389.20,3,116,-8.421903e+01,-8.422433e+01,1.629467
389.25,3,116,-8.421963e+01,-8.422493e+01,1.633196
389.30,3,116,-8.422023e+01,-8.422553e+01,1.628713
389.35,3,116,-8.422082e+01,-8.422612e+01,1.630228
389.40,3,116,-8.422142e+01,-8.422672e+01,1.630290
389.45,3,116,-8.422201e+01,-8.422731e+01,1.632730
389.50,3,116,-8.422261e+01,-8.422791e+01,1.702641
389.55,3,116,-8.422321e+01,-8.422850e+01,1.682509
389.60,3,116,-8.422380e+01,-8.422910e+01,1.730447
389.65,3,116,-8.422440e+01,-8.422969e+01,1.719035
389.70,3,116,-8.422499e+01,-8.423029e+01,1.672790
389.75,3,116,-8.422558e+01,-8.423088e+01,1.670345
389.80,3,116,-8.422618e+01,-8.423147e+01,1.630719
389.85,3,116,-8.422677e+01,-8.423207e+01,1.631252
389.90,3,116,-8.422737e+01,-8.423266e+01,1.659503
389.95,3,116,-8.422796e+01,-8.423325e+01,1.713151
390.00,3,116,-8.422855e+01,-8.423385e+01,1.685944
390.05,3,116,-8.422915e+01,-8.423444e+01,1.679124
390.10,3,116,-8.422974e+01,-8.423503e+01,1.661909
390.15,3,116,-8.423033e+01,-8.423562e+01,1.633260
390.20,3,116,-8.423092e+01,-8.423622e+01,1.631008
390.25,3,116,-8.423151e+01,-8.423681e+01,1.632546
390.30,3,116,-8.423211e+01,-8.423740e+01,1.631835
390.35,3,116,-8.423270e+01,-8.423799e+01,1.628924
390.40,3,116,-8.423329e+01,-8.423858e+01,1.630627
390.45,3,116,-8.423388e+01,-8.423917e+01,1.631854
390.50,3,116,-8.423447e+01,-8.423976e+01,1.632503
390.55,3,116,-8.423506e+01,-8.424035e+01,1.631517
390.60,3,116,-8.423565e+01,-8.424094e+01,1.631565
390.65,3,116,-8.423624e+01,-8.424153e+01,1.631822
390.70,3,116,-8.423683e+01,-8.424212e+01,1.631845
390.75,3,116,-8.423742e+01,-8.424271e+01,1.633620
390.80,3,116,-8.423801e+01,-8.424330e+01,1.629295
390.85,3,116,-8.423860e+01,-8.424388e+01,1.634296
390.90,3,116,-8.423918e+01,-8.424447e+01,1.631456
390.95,3,116,-8.423977e+01,-8.424506e+01,1.631631
391.00,3,116,-8.424036e+01,-8.424565e+01,1.629890
391.05,3,116,-8.424095e+01,-8.424623e+01,1.634747
391.10,3,116,-8.424153e+01,-8.424682e+01,1.633982
391.15,3,116,-8.424212e+01,-8.424741e+01,1.684453
391.20,3,116,-8.424271e+01,-8.424799e+01,1.671688
391.25,3,116,-8.424330e+01,-8.424858e+01,1.671961
391.30,3,116,-8.424388e+01,-8.424917e+01,1.670428
391.35,3,116,-8.424447e+01,-8.424975e+01,1.634810
391.40,3,116,-8.424505e+01,-8.425034e+01,1.677733
391.45,3,116,-8.424564e+01,-8.425092e+01,1.628555
391.50,3,116,-8.424623e+01,-8.425151e+01,1.629971
391.55,3,116,-8.424681e+01,-8.425209e+01,1.630414
391.60,3,116,-8.424740e+01,-8.425268e+01,1.628437
391.65,3,116,-8.424798e+01,-8.425326e+01,1.662445
391.70,3,116,-8.424856e+01,-8.425385e+01,1.628172
391.75,3,116,-8.424915e+01,-8.425443e+01,1.630136
391.80,3,116,-8.424973e+01,-8.425501e+01,1.624487
391.85,3,116,-8.425032e+01,-8.425560e+01,1.626394
391.90,3,116,-8.425090e+01,-8.425618e+01,1.628886
391.95,3,116,-8.425148e+01,-8.425676e+01,1.691016
392.00,3,116,-8.425207e+01,-8.425735e+01,1.630103
392.05,3,116,-8.425265e+01,-8.425793e+01,1.628824
392.10,3,116,-8.425323e+01,-8.425851e+01,1.688898
392.15,3,116,-8.425381e+01,-8.425909e+01,1.629140
392.20,3,116,-8.425439e+01,-8.425967e+01,1.627545
392.25,3,116,-8.425498e+01,-8.426025e+01,1.631953
392.30,3,116,-8.425556e+01,-8.426084e+01,1.674684
392.35,3,116,-8.425614e+01,-8.426142e+01,1.627103
392.40,3,116,-8.425672e+01,-8.426200e+01,1.631102
392.45,3,116,-8.425730e+01,-8.426258e+01,1.627277
392.50,3,116,-8.425788e+01,-8.426316e+01,1.689006
392.55,3,116,-8.425846e+01,-8.426374e+01,1.628662
392.60,3,116,-8.425904e+01,-8.426432e+01,1.627930
392.65,3,116,-8.425962e+01,-8.426490e+01,1.666100
392.70,3,116,-8.426020e+01,-8.426547e+01,1.629433
392.75,3,116,-8.426078e+01,-8.426605e+01,1.626525
392.80,3,116,-8.426136e+01,-8.426663e+01,1.691728
392.85,3,116,-8.426194e+01,-8.426721e+01,1.627179
392.90,3,116,-8.426251e+01,-8.426779e+01,1.662191
392.95,3,116,-8.426309e+01,-8.426837e+01,1.631743
393.00,3,116,-8.426367e+01,-8.426894e+01,1.628936
393.05,3,116,-8.426425e+01,-8.426952e+01,1.625945
393.10,3,116,-8.426483e+01,-8.427010e+01,1.629116
393.15,3,116,-8.426540e+01,-8.427067e+01,1.626258
393.20,3,116,-8.426598e+01,-8.427125e+01,1.628994
393.25,3,116,-8.426656e+01,-8.427183e+01,1.673568
393.30,3,116,-8.426713e+01,-8.427240e+01,1.659956
393.35,3,116,-8.426771e+01,-8.427298e+01,1.630752
393.40,3,116,-8.426828e+01,-8.427355e+01,1.630690
393.45,3,116,-8.426886e+01,-8.427413e+01,1.629469
393.50,3,116,-8.426944e+01,-8.427470e+01,1.632371
393.55,3,116,-8.427001e+01,-8.427528e+01,1.627315
393.60,3,116,-8.427059e+01,-8.427585e+01,1.628841
393.65,3,116,-8.427116e+01,-8.427643e+01,1.701675
393.70,3,116,-8.427173e+01,-8.427700e+01,1.626599
393.75,3,116,-8.427231e+01,-8.427758e+01,1.630310
393.80,3,116,-8.427288e+01,-8.427815e+01,1.628661
393.85,3,116,-8.427346e+01,-8.427872e+01,1.632056
393.90,3,116,-8.427403e+01,-8.427930e+01,1.628973
393.95,3,116,-8.427460e+01,-8.427987e+01,1.630167
394.00,3,116,-8.427518e+01,-8.428044e+01,1.629384
394.05,3,116,-8.427575e+01,-8.428101e+01,1.629715
394.10,3,116,-8.427632e+01,-8.428159e+01,1.630963
394.15,3,116,-8.427689e+01,-8.428216e+01,1.630353
394.20,3,116,-8.427747e+01,-8.428273e+01,1.629964
394.25,3,116,-8.427804e+01,-8.428330e+01,1.627373
394.30,3,116,-8.427861e+01,-8.428387e+01,1.636185
394.35,3,116,-8.427918e+01,-8.428444e+01,1.661592
394.40,3,116,-8.427975e+01,-8.428501e+01,1.628617
394.45,3,116,-8.428032e+01,-8.428558e+01,1.629142
394.50,3,116,-8.428089e+01,-8.428615e+01,1.627280
394.55,3,116,-8.428146e+01,-8.428672e+01,1.631675
394.60,3,116,-8.428203e+01,-8.428729e+01,1.678102
394.65,3,116,-8.428260e+01,-8.428786e+01,1.631167
394.70,3,116,-8.428317e+01,-8.428843e+01,1.691367
394.75,3,116,-8.428374e+01,-8.428900e+01,1.628585
394.80,3,116,-8.428431e+01,-8.428957e+01,1.628842
394.85,3,116,-8.428488e+01,-8.429014e+01,1.629448
394.90,3,116,-8.428545e+01,-8.429071e+01,1.631631
394.95,3,116,-8.428601e+01,-8.429127e+01,1.627325
395.00,3,116,-8.428658e+01,-8.429184e+01,1.629921
395.05,3,116,-8.428715e+01,-8.429241e+01,1.700115
395.10,3,116,-8.428772e+01,-8.429298e+01,1.629635
395.15,3,115,-8.428829e+01,-8.429354e+01,1.621563
395.20,3,115,-8.428885e+01,-8.429411e+01,1.623818
395.25,3,115,-8.428942e+01,-8.429468e+01,1.618441
395.30,3,115,-8.428999e+01,-8.429524e+01,1.642489
395.35,3,115,-8.429055e+01,-8.429581e+01,1.672743
395.40,3,115,-8.429112e+01,-8.429637e+01,1.620319
395.45,3,115,-8.429168e+01,-8.429694e+01,1.617249
395.50,3,115,-8.429225e+01,-8.429750e+01,1.622784
395.55,3,115,-8.429282e+01,-8.429807e+01,1.621251
395.60,3,115,-8.429338e+01,-8.429863e+01,1.618991
395.65,3,115,-8.429395e+01,-8.429920e+01,1.623338
395.70,3,115,-8.429451e+01,-8.429976e+01,1.621285
395.75,3,115,-8.429507e+01,-8.430033e+01,1.618989
395.80,3,115,-8.429564e+01,-8.430089e+01,1.622168
395.85,3,115,-8.429620e+01,-8.430145e+01,1.621303
395.90,3,115,-8.429677e+01,-8.430202e+01,1.620882
395.95,3,115,-8.429733e+01,-8.430258e+01,1.619119
396.00,3,115,-8.429789e+01,-8.430314e+01,1.618689
396.05,3,115,-8.429846e+01,-8.430370e+01,1.673723
396.10,3,115,-8.429902e+01,-8.430427e+01,1.618566
396.15,3,115,-8.429958e+01,-8.430483e+01,1.652591
396.20,3,115,-8.430014e+01,-8.430539e+01,1.723040
396.25,3,115,-8.430070e+01,-8.430595e+01,1.650556
396.30,3,115,-8.430127e+01,-8.430651e+01,1.618154
396.35,3,115,-8.430183e+01,-8.430707e+01,1.616070
396.40,3,115,-8.430239e+01,-8.430763e+01,1.622484
396.45,3,115,-8.430295e+01,-8.430820e+01,1.623540
396.50,3,115,-8.430351e+01,-8.430876e+01,1.668403
396.55,3,115,-8.430407e+01,-8.430932e+01,1.622694
396.60,3,115,-8.430463e+01,-8.430988e+01,1.674169
396.65,3,115,-8.430519e+01,-8.431043e+01,1.659559
396.70,3,115,-8.430575e+01,-8.431099e+01,1.621083
396.75,3,115,-8.430631e+01,-8.431155e+01,1.621795
396.80,3,115,-8.430687e+01,-8.431211e+01,1.622185
396.85,3,115,-8.430743e+01,-8.431267e+01,1.620237
396.90,3,115,-8.430799e+01,-8.431323e+01,1.621948
396.95,3,115,-8.430855e+01,-8.431379e+01,1.623219
397.00,3,115,-8.430910e+01,-8.431434e+01,1.618824
397.05,3,115,-8.430966e+01,-8.431490e+01,1.623668
397.10,3,115,-8.431022e+01,-8.431546e+01,1.626369
397.15,3,115,-8.431078e+01,-8.431602e+01,1.626465
397.20,3,115,-8.431133e+01,-8.431657e+01,1.620393
397.25,3,115,-8.431189e+01,-8.431713e+01,1.622480
397.30,3,115,-8.431245e+01,-8.431769e+01,1.624138
397.35,3,115,-8.431301e+01,-8.431824e+01,1.622887
397.40,3,115,-8.431356e+01,-8.431880e+01,1.619802
397.45,3,115,-8.431412e+01,-8.431935e+01,1.623282
397.50,3,115,-8.431467e+01,-8.431991e+01,1.623366
397.55,3,115,-8.431523e+01,-8.432047e+01,1.624601
397.60,3,115,-8.431578e+01,-8.432102e+01,1.624751
397.65,3,115,-8.431634e+01,-8.432157e+01,1.624430
397.70,3,115,-8.431690e+01,-8.432213e+01,1.623248
397.75,3,115,-8.431745e+01,-8.432268e+01,1.622807
397.80,3,115,-8.431800e+01,-8.432324e+01,1.664120
397.85,3,114,-8.431856e+01,-8.432379e+01,1.616828
397.90,3,114,-8.431911e+01,-8.432434e+01,1.609401
397.95,3,114,-8.431967e+01,-8.432490e+01,1.611380
398.00,3,114,-8.432022e+01,-8.432545e+01,1.615946
398.05,3,114,-8.432077e+01,-8.432600e+01,1.610249
398.10,3,114,-8.432133e+01,-8.432656e+01,1.611775
398.15,3,114,-8.432188e+01,-8.432711e+01,1.613908
398.20,3,114,-8.432243e+01,-8.432766e+01,1.610662
398.25,3,114,-8.432298e+01,-8.432821e+01,1.609041
398.30,3,114,-8.432354e+01,-8.432876e+01,1.607235
398.35,3,114,-8.432409e+01,-8.432931e+01,1.658237
398.40,3,114,-8.432464e+01,-8.432987e+01,1.607854
398.45,3,114,-8.432519e+01,-8.433042e+01,1.607155
398.50,3,114,-8.432574e+01,-8.433097e+01,1.609661
398.55,3,114,-8.432629e+01,-8.433152e+01,1.606972
398.60,3,114,-8.432684e+01,-8.433207e+01,1.609058
398.65,3,114,-8.432739e+01,-8.433262e+01,1.606145
398.70,3,114,-8.432794e+01,-8.433317e+01,1.607926
398.75,3,114,-8.432849e+01,-8.433372e+01,1.608277
398.80,3,114,-8.432904e+01,-8.433426e+01,1.605953
398.85,3,115,-8.432959e+01,-8.433481e+01,1.620549
398.90,3,115,-8.433014e+01,-8.433536e+01,1.617013
398.95,3,115,-8.433069e+01,-8.433591e+01,1.616073
399.00,3,115,-8.433124e+01,-8.433646e+01,1.622468
399.05,3,115,-8.433179e+01,-8.433701e+01,1.619874
399.10,3,115,-8.433234e+01,-8.433755e+01,1.683290
399.15,3,115,-8.433288e+01,-8.433810e+01,1.618418
399.20,3,115,-8.433343e+01,-8.433865e+01,1.617760
399.25,3,115,-8.433398e+01,-8.433920e+01,1.617938
399.30,3,115,-8.433453e+01,-8.433974e+01,1.618083
399.35,3,115,-8.433507e+01,-8.434029e+01,1.692482
399.40,3,115,-8.433562e+01,-8.434084e+01,1.619718
399.45,3,115,-8.433617e+01,-8.434138e+01,1.619598
399.50,3,115,-8.433671e+01,-8.434193e+01,1.619778
399.55,3,115,-8.433726e+01,-8.434247e+01,1.622498
399.60,3,115,-8.433780e+01,-8.434302e+01,1.618211
399.65,3,115,-8.433835e+01,-8.434356e+01,1.665823
399.70,3,115,-8.433890e+01,-8.434411e+01,1.620727
399.75,3,115,-8.433944e+01,-8.434465e+01,1.616421
399.80,3,115,-8.433999e+01,-8.434520e+01,1.615853
399.85,3,115,-8.434053e+01,-8.434574e+01,1.650359
399.90,3,115,-8.434107e+01,-8.434628e+01,1.618928
399.95,3,115,-8.434162e+01,-8.434683e+01,1.619960
400.00,3,115,-8.434216e+01,-8.434737e+01,1.618605
400.05,3,115,-8.434271e+01,-8.434791e+01,1.620684
400.10,3,115,-8.434325e+01,-8.434846e+01,1.619437
400.15,3,115,-8.434379e+01,-8.434900e+01,1.626828
400.20,3,115,-8.434434e+01,-8.434954e+01,1.617156
400.25,3,115,-8.434488e+01,-8.435008e+01,1.619666
400.30,3,115,-8.434542e+01,-8.435062e+01,1.618581
400.35,3,115,-8.434596e+01,-8.435117e+01,1.616366
400.40,3,115,-8.434651e+01,-8.435171e+01,1.618479
400.45,3,115,-8.434705e+01,-8.435225e+01,1.616876
400.50,3,115,-8.434759e+01,-8.435279e+01,1.622405
400.55,3,115,-8.434813e+01,-8.435333e+01,1.617705
400.60,3,115,-8.434867e+01,-8.435387e+01,1.619457
400.65,3,115,-8.434921e+01,-8.435441e+01,1.621089
400.70,3,115,-8.434975e+01,-8.435495e+01,1.617165
400.75,3,115,-8.435029e+01,-8.435549e+01,1.618503
400.80,3,115,-8.435083e+01,-8.435603e+01,1.620345
400.85,3,115,-8.435137e+01,-8.435657e+01,1.614508
400.90,3,115,-8.435191e+01,-8.435711e+01,1.617101
400.95,3,115,-8.435245e+01,-8.435765e+01,1.618195
401.00,3,115,-8.435299e+01,-8.435819e+01,1.623537
401.05,3,115,-8.435353e+01,-8.435872e+01,1.613098
401.10,3,115,-8.435407e+01,-8.435926e+01,1.664278
401.15,3,115,-8.435461e+01,-8.435980e+01,1.664353
401.20,3,115,-8.435515e+01,-8.436034e+01,1.623415
401.25,3,115,-8.435568e+01,-8.436087e+01,1.619845
401.30,3,115,-8.435622e+01,-8.436141e+01,1.620601
401.35,3,115,-8.435676e+01,-8.436195e+01,1.622519
401.40,3,115,-8.435730e+01,-8.436248e+01,1.617389
401.45,3,115,-8.435783e+01,-8.436302e+01,1.621676
401.50,3,115,-8.435837e+01,-8.436356e+01,1.620868
401.55,3,115,-8.435891e+01,-8.436409e+01,1.621459
401.60,3,115,-8.435944e+01,-8.436463e+01,1.621646
401.65,3,115,-8.435998e+01,-8.436516e+01,1.617116
401.70,3,115,-8.436051e+01,-8.436570e+01,1.619319
401.75,3,115,-8.436105e+01,-8.436623e+01,1.618732
401.80,3,115,-8.436159e+01,-8.436677e+01,1.619306
401.85,3,115,-8.436212e+01,-8.436730e+01,1.618741
401.90,3,115,-8.436266e+01,-8.436784e+01,1.620906
401.95,3,115,-8.436319e+01,-8.436837e+01,1.619412
402.00,3,115,-8.436372e+01,-8.436890e+01,1.615876
402.05,3,115,-8.436426e+01,-8.436944e+01,1.621613
402.10,3,115,-8.436479e+01,-8.436997e+01,1.618155
402.15,3,115,-8.436533e+01,-8.437050e+01,1.696033
402.20,3,115,-8.436586e+01,-8.437104e+01,1.711640
402.25,3,115,-8.436639e+01,-8.437157e+01,1.741308
402.30,3,115,-8.436693e+01,-8.437210e+01,1.620962
402.35,3,115,-8.436746e+01,-8.437263e+01,1.617130
402.40,3,115,-8.436799e+01,-8.437316e+01,1.651176
402.45,3,115,-8.436852e+01,-8.437370e+01,1.620523
402.50,3,115,-8.436906e+01,-8.437423e+01,1.619623
402.55,3,115,-8.436959e+01,-8.437476e+01,1.618123
402.60,3,115,-8.437012e+01,-8.437529e+01,1.618589
402.65,3,115,-8.437065e+01,-8.437582e+01,1.621840
402.70,3,115,-8.437118e+01,-8.437635e+01,1.625329
402.75,3,115,-8.437171e+01,-8.437688e+01,1.616400
402.80,3,115,-8.437224e+01,-8.437741e+01,1.621033
402.85,3,115,-8.437277e+01,-8.437794e+01,1.615911
402.90,3,115,-8.437330e+01,-8.437847e+01,1.618738
402.95,3,115,-8.437383e+01,-8.437900e+01,1.618609
403.00,3,115,-8.437436e+01,-8.437953e+01,1.621284
403.05,3,115,-8.437489e+01,-8.438006e+01,1.622890
403.10,3,115,-8.437542e+01,-8.438058e+01,1.652338
403.15,3,115,-8.437595e+01,-8.438111e+01,1.617930
403.20,3,115,-8.437648e+01,-8.438164e+01,1.620701
403.25,3,115,-8.437701e+01,-8.438217e+01,1.621876
403.30,3,115,-8.437754e+01,-8.438270e+01,1.617466
403.35,3,115,-8.437807e+01,-8.438322e+01,1.617845
403.40,3,115,-8.437859e+01,-8.438375e+01,1.621158
403.45,3,115,-8.437912e+01,-8.438428e+01,1.620655
403.50,3,115,-8.437965e+01,-8.438480e+01,1.619595
403.55,3,115,-8.438018e+01,-8.438533e+01,1.619462
403.60,3,115,-8.438070e+01,-8.438586e+01,1.623672
403.65,3,115,-8.438123e+01,-8.438638e+01,1.620263
403.70,3,115,-8.438176e+01,-8.438691e+01,1.617488
403.75,3,115,-8.438228e+01,-8.438743e+01,1.615779
403.80,3,115,-8.438281e+01,-8.438796e+01,1.618484
403.85,3,115,-8.438333e+01,-8.438848e+01,1.616421
403.90,3,115,-8.438386e+01,-8.438901e+01,1.616365
403.95,3,115,-8.438438e+01,-8.438953e+01,1.621468
404.00,3,115,-8.438491e+01,-8.439006e+01,1.619648
404.05,3,115,-8.438543e+01,-8.439058e+01,1.620148
404.10,3,115,-8.438596e+01,-8.439110e+01,1.621253
404.15,3,115,-8.438648e+01,-8.439163e+01,1.618756
404.20,3,114,-8.438701e+01,-8.439215e+01,1.660193
404.25,3,114,-8.438753e+01,-8.439267e+01,1.609814
404.30,3,114,-8.438805e+01,-8.439320e+01,1.608024
404.35,3,114,-8.438858e+01,-8.439372e+01,1.606543
404.40,3,114,-8.438910e+01,-8.439424e+01,1.609391
404.45,3,114,-8.438962e+01,-8.439476e+01,1.646537
404.50,3,114,-8.439015e+01,-8.439528e+01,1.611240
404.55,3,114,-8.439067e+01,-8.439581e+01,1.608678
404.60,3,114,-8.439119e+01,-8.439633e+01,1.609333
404.65,3,114,-8.439171e+01,-8.439685e+01,1.605886
404.70,3,114,-8.439223e+01,-8.439737e+01,1.606467
404.75,3,114,-8.439276e+01,-8.439789e+01,1.612935
404.80,3,114,-8.439328e+01,-8.439841e+01,1.609166
404.85,3,114,-8.439380e+01,-8.439893e+01,1.607862
404.90,3,114,-8.439432e+01,-8.439945e+01,1.610195
404.95,3,114,-8.439484e+01,-8.439997e+01,1.608502
405.00,3,114,-8.439536e+01,-8.440049e+01,1.610264
405.05,3,114,-8.439588e+01,-8.440101e+01,1.606839
405.10,3,114,-8.439640e+01,-8.440153e+01,1.606636
405.15,3,114,-8.439692e+01,-8.440205e+01,1.610005
405.20,3,114,-8.439744e+01,-8.440256e+01,1.675732
405.25,3,114,-8.439796e+01,-8.440308e+01,1.608343
405.30,3,114,-8.439848e+01,-8.440360e+01,1.608763
405.35,3,114,-8.439900e+01,-8.440412e+01,1.671958
405.40,3,114,-8.439952e+01,-8.440464e+01,1.607129
405.45,3,114,-8.440003e+01,-8.440515e+01,1.606471
405.50,3,114,-8.440055e+01,-8.440567e+01,1.610912
405.55,3,114,-8.440107e+01,-8.440619e+01,1.641293
405.60,3,114,-8.440159e+01,-8.440670e+01,1.678420
405.65,3,114,-8.440210e+01,-8.440722e+01,1.608719
405.70,3,114,-8.440262e+01,-8.440774e+01,1.609232
405.75,3,114,-8.440314e+01,-8.440825e+01,1.640655
405.80,3,114,-8.440366e+01,-8.440877e+01,1.612396
405.85,3,114,-8.440417e+01,-8.440928e+01,1.608482
405.90,3,114,-8.440469e+01,-8.440980e+01,1.632861
405.95,3,114,-8.440520e+01,-8.441031e+01,1.661145
406.00,3,114,-8.440572e+01,-8.441083e+01,1.608903
406.05,3,114,-8.440623e+01,-8.441134e+01,1.608471
406.10,3,114,-8.440675e+01,-8.441186e+01,1.611026
406.15,3,114,-8.440727e+01,-8.441237e+01,1.610102
406.20,3,114,-8.440778e+01,-8.441289e+01,1.612164
406.25,3,114,-8.440829e+01,-8.441340e+01,1.607675
406.30,3,114,-8.440881e+01,-8.441391e+01,1.609316
406.35,3,114,-8.440932e+01,-8.441443e+01,1.607587
406.40,3,114,-8.440984e+01,-8.441494e+01,1.610207
406.45,3,114,-8.441035e+01,-8.441545e+01,1.609110
406.50,3,114,-8.441086e+01,-8.441596e+01,1.640857
406.55,3,114,-8.441138e+01,-8.441648e+01,1.604900
406.60,3,114,-8.441189e+01,-8.441699e+01,1.648802
406.65,3,114,-8.441240e+01,-8.441750e+01,1.609552
406.70,3,114,-8.441292e+01,-8.441801e+01,1.609095
406.75,3,114,-8.441343e+01,-8.441852e+01,1.611171
406.80,3,114,-8.441394e+01,-8.441903e+01,1.610669
406.85,3,114,-8.441445e+01,-8.441955e+01,1.608633
406.90,3,114,-8.441496e+01,-8.442006e+01,1.613674
406.95,3,114,-8.441547e+01,-8.442057e+01,1.610746
407.00,3,114,-8.441599e+01,-8.442108e+01,1.610975
407.05,3,114,-8.441650e+01,-8.442159e+01,1.613805
407.10,3,114,-8.441701e+01,-8.442210e+01,1.609588
407.15,3,114,-8.441752e+01,-8.442261e+01,1.658067
407.20,3,114,-8.441803e+01,-8.442311e+01,1.610181
407.25,3,114,-8.441854e+01,-8.442362e+01,1.609554
407.30,3,114,-8.441905e+01,-8.442413e+01,1.609689
407.35,3,114,-8.441956e+01,-8.442464e+01,1.605587
407.40,3,114,-8.442007e+01,-8.442515e+01,1.609604
407.45,3,114,-8.442058e+01,-8.442566e+01,1.608984
407.50,3,114,-8.442108e+01,-8.442616e+01,1.610436
407.55,3,114,-8.442159e+01,-8.442667e+01,1.609315
407.60,3,114,-8.442210e+01,-8.442718e+01,1.607219
407.65,3,114,-8.442261e+01,-8.442769e+01,1.612538
407.70,3,114,-8.442312e+01,-8.442819e+01,1.610137
407.75,3,114,-8.442362e+01,-8.442870e+01,1.607005
407.80,3,114,-8.442413e+01,-8.442921e+01,1.608437
407.85,3,114,-8.442464e+01,-8.442971e+01,1.605179
407.90,3,114,-8.442515e+01,-8.443022e+01,1.610506
407.95,3,114,-8.442565e+01,-8.443072e+01,1.644926
408.00,3,114,-8.442616e+01,-8.443123e+01,1.625081
408.05,3,114,-8.442667e+01,-8.443174e+01,1.611057
408.10,3,114,-8.442717e+01,-8.443224e+01,1.610536
408.15,3,114,-8.442768e+01,-8.443275e+01,1.611421
408.20,3,114,-8.442818e+01,-8.443325e+01,1.608845
408.25,3,114,-8.442869e+01,-8.443375e+01,1.608794
408.30,3,114,-8.442919e+01,-8.443426e+01,1.607470
408.35,3,114,-8.442970e+01,-8.443476e+01,1.607295
408.40,3,114,-8.443020e+01,-8.443527e+01,1.609442
408.45,3,114,-8.443071e+01,-8.443577e+01,1.607212
408.50,3,114,-8.443121e+01,-8.443627e+01,1.608521
408.55,3,114,-8.443172e+01,-8.443678e+01,1.611542
408.60,3,114,-8.443222e+01,-8.443728e+01,1.607321
408.65,3,114,-8.443272e+01,-8.443778e+01,1.607934
408.70,3,114,-8.443323e+01,-8.443828e+01,1.608971
408.75,3,114,-8.443373e+01,-8.443879e+01,1.608083
408.80,3,114,-8.443423e+01,-8.443929e+01,1.609717
408.85,3,114,-8.443474e+01,-8.443979e+01,1.609851
408.90,3,114,-8.443524e+01,-8.444029e+01,1.609216
408.95,3,114,-8.443574e+01,-8.444079e+01,1.607493
409.00,3,114,-8.443624e+01,-8.444129e+01,1.607897
409.05,3,114,-8.443674e+01,-8.444179e+01,1.703737
409.10,3,114,-8.443725e+01,-8.444229e+01,1.607976
409.15,3,114,-8.443775e+01,-8.444279e+01,1.636996
409.20,3,114,-8.443825e+01,-8.444329e+01,1.671856
409.25,3,114,-8.443875e+01,-8.444379e+01,1.637678
409.30,3,114,-8.443925e+01,-8.444429e+01,1.639416
409.35,3,114,-8.443975e+01,-8.444479e+01,1.642128
409.40,3,114,-8.444025e+01,-8.444529e+01,1.637278
409.45,3,114,-8.444075e+01,-8.444579e+01,1.616675
409.50,3,114,-8.444125e+01,-8.444629e+01,1.610411
409.55,3,114,-8.444175e+01,-8.444679e+01,1.610754
409.60,3,114,-8.444225e+01,-8.444729e+01,1.610887
409.65,3,114,-8.444275e+01,-8.444778e+01,1.606854
409.70,3,114,-8.444325e+01,-8.444828e+01,1.607649
409.75,3,114,-8.444374e+01,-8.444878e+01,1.609145
409.80,3,114,-8.444424e+01,-8.444928e+01,1.608482
409.85,3,113,-8.444474e+01,-8.444977e+01,1.600214
409.90,3,113,-8.444524e+01,-8.445027e+01,1.601285
409.95,3,113,-8.444574e+01,-8.445077e+01,1.596817
410.00,3,113,-8.444623e+01,-8.445126e+01,1.596446
410.05,3,113,-8.444673e+01,-8.445176e+01,1.605239
410.10,3,113,-8.444723e+01,-8.445226e+01,1.602077
410.15,3,113,-8.444772e+01,-8.445275e+01,1.598068
410.20,3,113,-8.444822e+01,-8.445325e+01,1.600026
410.25,3,113,-8.444872e+01,-8.445374e+01,1.597231
410.30,3,113,-8.444921e+01,-8.445424e+01,1.601041
410.35,3,113,-8.444971e+01,-8.445473e+01,1.600114
410.40,3,113,-8.445020e+01,-8.445523e+01,1.599542
410.45,3,113,-8.445070e+01,-8.445572e+01,1.599841
410.50,3,113,-8.445119e+01,-8.445622e+01,1.597616
410.55,3,113,-8.445169e+01,-8.445671e+01,1.597792
410.60,3,113,-8.445218e+01,-8.445720e+01,1.599567
410.65,3,113,-8.445268e+01,-8.445770e+01,1.600738
410.70,3,113,-8.445317e+01,-8.445819e+01,1.598630
410.75,3,113,-8.445367e+01,-8.445868e+01,1.596270
410.80,3,113,-8.445416e+01,-8.445918e+01,1.599171
410.85,3,113,-8.445465e+01,-8.445967e+01,1.598045
410.90,3,113,-8.445515e+01,-8.446016e+01,1.597312
410.95,3,113,-8.445564e+01,-8.446065e+01,1.601816
411.00,3,113,-8.445613e+01,-8.446114e+01,1.600159
411.05,3,114,-8.445663e+01,-8.446164e+01,1.612405
411.10,3,114,-8.445712e+01,-8.446213e+01,1.607662
411.15,3,114,-8.445761e+01,-8.446262e+01,1.605815
411.20,3,114,-8.445810e+01,-8.446311e+01,1.609105
411.25,3,114,-8.445859e+01,-8.446360e+01,1.609244
411.30,3,114,-8.445909e+01,-8.446409e+01,1.607911
411.35,3,114,-8.445958e+01,-8.446458e+01,1.611304
411.40,3,114,-8.446007e+01,-8.446507e+01,1.611577
411.45,3,114,-8.446056e+01,-8.446556e+01,1.607682
411.50,3,114,-8.446105e+01,-8.446605e+01,1.611123
411.55,3,114,-8.446154e+01,-8.446654e+01,1.605416
411.60,3,114,-8.446203e+01,-8.446703e+01,1.608919
411.65,3,114,-8.446252e+01,-8.446752e+01,1.605899
411.70,3,114,-8.446301e+01,-8.446801e+01,1.609181
411.75,3,114,-8.446350e+01,-8.446849e+01,1.611264
411.80,3,114,-8.446399e+01,-8.446898e+01,1.609170
411.85,3,114,-8.446448e+01,-8.446947e+01,1.608091
411.90,3,114,-8.446497e+01,-8.446996e+01,1.611491
411.95,3,114,-8.446545e+01,-8.447045e+01,1.611418
412.00,3,114,-8.446594e+01,-8.447093e+01,1.608606
412.05,3,114,-8.446643e+01,-8.447142e+01,1.613418
412.10,3,114,-8.446692e+01,-8.447191e+01,1.610026
412.15,3,114,-8.446741e+01,-8.447239e+01,1.608820
412.20,3,114,-8.446789e+01,-8.447288e+01,1.609326
412.25,3,114,-8.446838e+01,-8.447337e+01,1.608739
412.30,3,114,-8.446887e+01,-8.447385e+01,1.608281
412.35,3,114,-8.446936e+01,-8.447434e+01,1.609689
412.40,3,114,-8.446984e+01,-8.447482e+01,1.605850
412.45,3,114,-8.447033e+01,-8.447531e+01,1.607735
412.50,3,114,-8.447081e+01,-8.447579e+01,1.609165
412.55,3,114,-8.447130e+01,-8.447628e+01,1.609063
412.60,3,114,-8.447179e+01,-8.447676e+01,1.609082
412.65,3,114,-8.447227e+01,-8.447725e+01,1.611610
412.70,3,114,-8.447276e+01,-8.447773e+01,1.610229
412.75,3,114,-8.447324e+01,-8.447822e+01,1.609893
412.80,3,114,-8.447373e+01,-8.447870e+01,1.610533
412.85,3,114,-8.447421e+01,-8.447918e+01,1.613411
412.90,3,114,-8.447470e+01,-8.447967e+01,1.613052
412.95,3,114,-8.447518e+01,-8.448015e+01,1.609788
413.00,3,114,-8.447566e+01,-8.448063e+01,1.612913
413.05,3,114,-8.447615e+01,-8.448112e+01,1.609874
413.10,3,114,-8.447663e+01,-8.448160e+01,1.610421
413.15,3,114,-8.447711e+01,-8.448208e+01,1.611391
413.20,3,114,-8.447760e+01,-8.448256e+01,1.612107
413.25,3,114,-8.447808e+01,-8.448304e+01,1.606918
413.30,3,114,-8.447856e+01,-8.448353e+01,1.610430
413.35,3,114,-8.447904e+01,-8.448401e+01,1.611162
413.40,3,114,-8.447953e+01,-8.448449e+01,1.690744
413.45,3,114,-8.448001e+01,-8.448497e+01,1.634711
413.50,3,114,-8.448049e+01,-8.448545e+01,1.671671
413.55,3,114,-8.448097e+01,-8.448593e+01,1.637143
413.60,3,114,-8.448145e+01,-8.448641e+01,1.627027
413.65,3,114,-8.448193e+01,-8.448689e+01,1.610656
413.70,3,114,-8.448241e+01,-8.448737e+01,1.613859
413.75,3,114,-8.448289e+01,-8.448785e+01,1.607567
413.80,3,115,-8.448337e+01,-8.448833e+01,1.619578
413.85,3,115,-8.448385e+01,-8.448881e+01,1.620044
413.90,3,115,-8.448433e+01,-8.448929e+01,1.619418
413.95,3,115,-8.448481e+01,-8.448976e+01,1.681816
414.00,3,115,-8.448529e+01,-8.449024e+01,1.618039
414.05,3,115,-8.448577e+01,-8.449072e+01,1.632545
414.10,3,115,-8.448625e+01,-8.449120e+01,1.618975
414.15,3,116,-8.448673e+01,-8.449168e+01,1.630293
414.20,3,116,-8.448721e+01,-8.449215e+01,1.627707
414.25,3,116,-8.448769e+01,-8.449263e+01,1.627722
414.30,3,116,-8.448817e+01,-8.449311e+01,1.629052
414.35,3,116,-8.448864e+01,-8.449358e+01,1.631894
414.40,3,116,-8.448912e+01,-8.449406e+01,1.630012
414.45,3,116,-8.448960e+01,-8.449454e+01,1.699030
414.50,3,116,-8.449008e+01,-8.449501e+01,1.627320
414.55,3,116,-8.449055e+01,-8.449549e+01,1.628416
414.60,3,116,-8.449103e+01,-8.449597e+01,1.660178
414.65,3,116,-8.449151e+01,-8.449644e+01,1.630799
414.70,3,116,-8.449198e+01,-8.449692e+01,1.629677
414.75,3,116,-8.449246e+01,-8.449739e+01,1.631003
414.80,3,116,-8.449293e+01,-8.449787e+01,1.629444
414.85,3,116,-8.449341e+01,-8.449834e+01,1.692880
414.90,3,116,-8.449388e+01,-8.449881e+01,1.627350
414.95,3,116,-8.449436e+01,-8.449929e+01,1.627156
415.00,3,116,-8.449483e+01,-8.449976e+01,1.632961
415.05,3,116,-8.449531e+01,-8.450024e+01,1.632326
415.10,3,116,-8.449578e+01,-8.450071e+01,1.629440
415.15,3,116,-8.449626e+01,-8.450118e+01,1.659734
415.20,3,116,-8.449673e+01,-8.450166e+01,1.654591
415.25,3,116,-8.449721e+01,-8.450213e+01,1.629665
415.30,3,116,-8.449768e+01,-8.450260e+01,1.631564
415.35,3,116,-8.449815e+01,-8.450307e+01,1.626879
415.40,3,116,-8.449863e+01,-8.450355e+01,1.689271
415.45,3,116,-8.449910e+01,-8.450402e+01,1.628998
415.50,3,116,-8.449957e+01,-8.450449e+01,1.656496
415.55,3,116,-8.450004e+01,-8.450496e+01,1.633282
415.60,3,116,-8.450052e+01,-8.450543e+01,1.630469
415.65,3,116,-8.450099e+01,-8.450590e+01,1.629191
415.70,3,116,-8.450146e+01,-8.450637e+01,1.660252
415.75,3,116,-8.450193e+01,-8.450684e+01,1.634153
415.80,3,116,-8.450240e+01,-8.450731e+01,1.629507
415.85,3,116,-8.450288e+01,-8.450778e+01,1.628779
415.90,3,116,-8.450335e+01,-8.450825e+01,1.626647
415.95,3,116,-8.450382e+01,-8.450872e+01,1.628930
416.00,3,116,-8.450429e+01,-8.450919e+01,1.692543
416.05,3,116,-8.450476e+01,-8.450966e+01,1.629466
416.10,3,116,-8.450523e+01,-8.451013e+01,1.627658
416.15,3,116,-8.450570e+01,-8.451060e+01,1.630835
416.20,3,116,-8.450617e+01,-8.451107e+01,1.628043
416.25,3,116,-8.450664e+01,-8.451154e+01,1.627831
416.30,3,116,-8.450711e+01,-8.451200e+01,1.629050
416.35,3,116,-8.450757e+01,-8.451247e+01,1.658228
416.40,3,116,-8.450804e+01,-8.451294e+01,1.630167
416.45,3,116,-8.450851e+01,-8.451341e+01,1.629082
416.50,3,116,-8.450898e+01,-8.451387e+01,1.630442
416.55,3,116,-8.450945e+01,-8.451434e+01,1.660467
416.60,3,116,-8.450992e+01,-8.451481e+01,1.686295
416.65,3,116,-8.451038e+01,-8.451527e+01,1.634867
416.70,3,116,-8.451085e+01,-8.451574e+01,1.627589
416.75,3,116,-8.451132e+01,-8.451621e+01,1.657428
416.80,3,116,-8.451179e+01,-8.451667e+01,1.627106
416.85,3,116,-8.451225e+01,-8.451714e+01,1.627525
416.90,3,116,-8.451272e+01,-8.451760e+01,1.627567
416.95,3,116,-8.451319e+01,-8.451807e+01,1.632140
417.00,3,116,-8.451365e+01,-8.451853e+01,1.625144
417.05,3,116,-8.451412e+01,-8.451900e+01,1.628465
417.10,3,116,-8.451458e+01,-8.451946e+01,1.631103
417.15,3,116,-8.451505e+01,-8.451993e+01,1.659578
417.20,3,116,-8.451551e+01,-8.452039e+01,1.659616
417.25,3,116,-8.451598e+01,-8.452086e+01,1.627931
417.30,3,116,-8.451644e+01,-8.452132e+01,1.629443
417.35,3,116,-8.451691e+01,-8.452178e+01,1.628486
417.40,3,116,-8.451737e+01,-8.452225e+01,1.629350
417.45,3,116,-8.451784e+01,-8.452271e+01,1.634376
417.50,3,116,-8.451830e+01,-8.452317e+01,1.629276
417.55,3,116,-8.451876e+01,-8.452363e+01,1.628534
417.60,3,116,-8.451923e+01,-8.452410e+01,1.677076
417.65,3,116,-8.451969e+01,-8.452456e+01,1.661765
417.70,3,116,-8.452015e+01,-8.452502e+01,1.662991
417.75,3,116,-8.452062e+01,-8.452548e+01,1.629525
417.80,3,117,-8.452108e+01,-8.452594e+01,1.700331
417.85,3,117,-8.452154e+01,-8.452640e+01,1.656421
417.90,3,117,-8.452200e+01,-8.452686e+01,1.663122
417.95,3,117,-8.452247e+01,-8.452733e+01,1.665799
418.00,3,117,-8.452293e+01,-8.452779e+01,1.652553
418.05,3,117,-8.452339e+01,-8.452825e+01,1.630686
418.10,3,117,-8.452385e+01,-8.452871e+01,1.635294
418.15,3,117,-8.452431e+01,-8.452917e+01,1.632738
418.20,3,117,-8.452477e+01,-8.452963e+01,1.635050
418.25,3,117,-8.452523e+01,-8.453009e+01,1.631420
418.30,3,117,-8.452569e+01,-8.453054e+01,1.634228
418.35,3,117,-8.452615e+01,-8.453100e+01,1.632560
418.40,3,117,-8.452661e+01,-8.453146e+01,1.632123
418.45,3,117,-8.452707e+01,-8.453192e+01,1.635922
418.50,3,117,-8.452753e+01,-8.453238e+01,1.631813
418.55,3,117,-8.452799e+01,-8.453284e+01,1.631603
418.60,3,117,-8.452845e+01,-8.453329e+01,1.635329
418.65,3,117,-8.452891e+01,-8.453375e+01,1.635667
418.70,3,117,-8.452937e+01,-8.453421e+01,1.634388
418.75,3,117,-8.452983e+01,-8.453467e+01,1.632065
418.80,3,117,-8.453029e+01,-8.453512e+01,1.631727
418.85,3,117,-8.453074e+01,-8.453558e+01,1.637474
418.90,3,117,-8.453120e+01,-8.453604e+01,1.632451
418.95,3,117,-8.453166e+01,-8.453649e+01,1.632517
419.00,3,117,-8.453212e+01,-8.453695e+01,1.635379
419.05,3,117,-8.453257e+01,-8.453741e+01,1.635179
419.10,3,117,-8.453303e+01,-8.453786e+01,1.635733
419.15,3,117,-8.453349e+01,-8.453832e+01,1.634085
419.20,3,117,-8.453394e+01,-8.453877e+01,1.635479
419.25,3,117,-8.453440e+01,-8.453923e+01,1.636417
419.30,3,117,-8.453486e+01,-8.453968e+01,1.631982
419.35,3,117,-8.453531e+01,-8.454014e+01,1.634141
419.40,3,117,-8.453577e+01,-8.454059e+01,1.633770
419.45,3,117,-8.453622e+01,-8.454104e+01,1.635804
419.50,3,117,-8.453668e+01,-8.454150e+01,1.629966
419.55,3,117,-8.453713e+01,-8.454195e+01,1.632914
419.60,3,117,-8.453759e+01,-8.454241e+01,1.630571
419.65,3,117,-8.453804e+01,-8.454286e+01,1.633309
419.70,3,117,-8.453850e+01,-8.454331e+01,1.632906
419.75,3,117,-8.453895e+01,-8.454376e+01,1.633258
419.80,3,117,-8.453941e+01,-8.454422e+01,1.630528
419.85,3,117,-8.453986e+01,-8.454467e+01,1.632788
419.90,3,117,-8.454031e+01,-8.454512e+01,1.631137
419.95,3,117,-8.454077e+01,-8.454557e+01,1.632140
420.00,3,117,-8.454122e+01,-8.454602e+01,1.634798
420.05,3,117,-8.454167e+01,-8.454648e+01,1.635176
420.10,3,117,-8.454212e+01,-8.454693e+01,1.631743
420.15,3,117,-8.454258e+01,-8.454738e+01,1.637402
420.20,3,117,-8.454303e+01,-8.454783e+01,1.631942
420.25,3,117,-8.454348e+01,-8.454828e+01,1.634456
420.30,3,117,-8.454393e+01,-8.454873e+01,1.634155
420.35,3,117,-8.454438e+01,-8.454918e+01,1.632968
420.40,3,117,-8.454483e+01,-8.454963e+01,1.638625
420.45,3,117,-8.454529e+01,-8.455008e+01,1.633778
420.50,3,117,-8.454574e+01,-8.455053e+01,1.663438
420.55,3,117,-8.454619e+01,-8.455098e+01,1.633072
420.60,3,117,-8.454664e+01,-8.455143e+01,1.633876
420.65,3,117,-8.454709e+01,-8.455188e+01,1.632931
420.70,3,117,-8.454754e+01,-8.455233e+01,1.631240
420.75,3,117,-8.454799e+01,-8.455277e+01,1.632733
420.80,3,117,-8.454844e+01,-8.455322e+01,1.635498
420.85,3,117,-8.454889e+01,-8.455367e+01,1.635015
420.90,3,117,-8.454934e+01,-8.455412e+01,1.636126
420.95,3,117,-8.454979e+01,-8.455457e+01,1.631802
421.00,3,117,-8.455023e+01,-8.455501e+01,1.639026
421.05,3,117,-8.455068e+01,-8.455546e+01,1.636433
421.10,3,117,-8.455113e+01,-8.455591e+01,1.734299
421.15,3,117,-8.455158e+01,-8.455635e+01,1.632759
421.20,3,117,-8.455203e+01,-8.455680e+01,1.634195
421.25,3,117,-8.455247e+01,-8.455725e+01,1.635836
421.30,3,117,-8.455292e+01,-8.455769e+01,1.637012
421.35,3,117,-8.455337e+01,-8.455814e+01,1.632053
421.40,3,117,-8.455382e+01,-8.455858e+01,1.632915
421.45,3,117,-8.455426e+01,-8.455903e+01,1.632687
421.50,3,117,-8.455471e+01,-8.455947e+01,1.635309
421.55,3,117,-8.455516e+01,-8.455992e+01,1.636557
421.60,3,117,-8.455560e+01,-8.456036e+01,1.632824
421.65,3,117,-8.455605e+01,-8.456081e+01,1.631876
421.70,3,117,-8.455649e+01,-8.456125e+01,1.634331
421.75,3,117,-8.455694e+01,-8.456170e+01,1.632878
421.80,3,117,-8.455738e+01,-8.456214e+01,1.636747
421.85,3,117,-8.455783e+01,-8.456258e+01,1.635410
421.90,3,117,-8.455827e+01,-8.456303e+01,1.633105
421.95,3,117,-8.455872e+01,-8.456347e+01,1.632638
422.00,3,117,-8.455916e+01,-8.456391e+01,1.635330
422.05,3,117,-8.455961e+01,-8.456436e+01,1.633136
422.10,3,117,-8.456005e+01,-8.456480e+01,1.634619
422.15,3,117,-8.456049e+01,-8.456524e+01,1.631582
422.20,3,117,-8.456094e+01,-8.456568e+01,1.633652
422.25,3,117,-8.456138e+01,-8.456612e+01,1.631114
422.30,3,117,-8.456183e+01,-8.456657e+01,1.631023
422.35,3,117,-8.456227e+01,-8.456701e+01,1.634439
422.40,3,117,-8.456271e+01,-8.456745e+01,1.632619
422.45,3,117,-8.456315e+01,-8.456789e+01,1.634434
422.50,3,117,-8.456360e+01,-8.456833e+01,1.634219
422.55,3,117,-8.456404e+01,-8.456877e+01,1.632192
422.60,3,117,-8.456448e+01,-8.456921e+01,1.631822
422.65,3,117,-8.456492e+01,-8.456965e+01,1.631098
422.70,3,117,-8.456536e+01,-8.457009e+01,1.632043
422.75,3,117,-8.456580e+01,-8.457053e+01,1.635345
422.80,3,117,-8.456624e+01,-8.457097e+01,1.672391
422.85,3,117,-8.456669e+01,-8.457141e+01,1.631109
422.90,3,117,-8.456713e+01,-8.457185e+01,1.637113
422.95,3,117,-8.456757e+01,-8.457229e+01,1.636450
423.00,3,117,-8.456801e+01,-8.457273e+01,1.630337
423.05,3,117,-8.456845e+01,-8.457317e+01,1.632795
423.10,3,117,-8.456889e+01,-8.457360e+01,1.633916
423.15,3,117,-8.456933e+01,-8.457404e+01,1.634782
423.20,3,117,-8.456977e+01,-8.457448e+01,1.638358
423.25,3,117,-8.457020e+01,-8.457492e+01,1.631401
423.30,3,117,-8.457064e+01,-8.457535e+01,1.632077
423.35,3,117,-8.457108e+01,-8.457579e+01,1.632418
423.40,3,117,-8.457152e+01,-8.457623e+01,1.633299
423.45,3,117,-8.457196e+01,-8.457667e+01,1.630844
423.50,3,117,-8.457240e+01,-8.457710e+01,1.631836
423.55,3,117,-8.457283e+01,-8.457754e+01,1.631987
423.60,3,117,-8.457327e+01,-8.457797e+01,1.632588
423.65,3,117,-8.457371e+01,-8.457841e+01,1.634888
423.70,3,117,-8.457415e+01,-8.457885e+01,1.634703
423.75,3,117,-8.457458e+01,-8.457928e+01,1.634283
423.80,3,117,-8.457502e+01,-8.457972e+01,1.634838
423.85,3,117,-8.457546e+01,-8.458015e+01,1.631580
423.90,3,117,-8.457589e+01,-8.458059e+01,1.632382
423.95,3,117,-8.457633e+01,-8.458102e+01,1.630042
424.00,3,117,-8.457677e+01,-8.458145e+01,1.633055
424.05,3,117,-8.457720e+01,-8.458189e+01,1.632211
424.10,3,118,-8.457764e+01,-8.458232e+01,1.641776
424.15,3,118,-8.457807e+01,-8.458276e+01,1.641263
424.20,3,118,-8.457851e+01,-8.458319e+01,1.643390
424.25,3,118,-8.457894e+01,-8.458362e+01,1.642017
424.30,3,118,-8.457938e+01,-8.458406e+01,1.643224
424.35,3,118,-8.457981e+01,-8.458449e+01,1.642199
424.40,3,118,-8.458025e+01,-8.458492e+01,1.641985
424.45,3,118,-8.458068e+01,-8.458535e+01,1.641857
424.50,3,118,-8.458111e+01,-8.458579e+01,1.647236
424.55,3,118,-8.458155e+01,-8.458622e+01,1.641980
424.60,3,118,-8.458198e+01,-8.458665e+01,1.642709
424.65,3,118,-8.458241e+01,-8.458708e+01,1.643259
424.70,3,118,-8.458285e+01,-8.458751e+01,1.641279
424.75,3,118,-8.458328e+01,-8.458794e+01,1.644793
424.80,3,118,-8.458371e+01,-8.458838e+01,1.641469
424.85,3,118,-8.458414e+01,-8.458881e+01,1.645074
424.90,3,118,-8.458458e+01,-8.458924e+01,1.643112
424.95,3,118,-8.458501e+01,-8.458967e+01,1.643556
425.00,3,118,-8.458544e+01,-8.459010e+01,1.644915
425.05,3,118,-8.458587e+01,-8.459053e+01,1.643743
425.10,3,118,-8.458630e+01,-8.459096e+01,1.641981
425.15,3,118,-8.458673e+01,-8.459139e+01,1.642975
425.20,3,118,-8.458716e+01,-8.459182e+01,1.641608
425.25,3,118,-8.458760e+01,-8.459224e+01,1.641047
425.30,3,118,-8.458803e+01,-8.459267e+01,1.642033
425.35,3,118,-8.458846e+01,-8.459310e+01,1.641971
425.40,3,118,-8.458889e+01,-8.459353e+01,1.643084
425.45,3,118,-8.458932e+01,-8.459396e+01,1.642871
425.50,3,118,-8.458975e+01,-8.459439e+01,1.645666
425.55,3,118,-8.459017e+01,-8.459481e+01,1.641137
425.60,3,118,-8.459060e+01,-8.459524e+01,1.641120
425.65,3,118,-8.459103e+01,-8.459567e+01,1.641334
425.70,3,118,-8.459146e+01,-8.459610e+01,1.645307
425.75,3,118,-8.459189e+01,-8.459652e+01,1.643479
425.80,3,118,-8.459232e+01,-8.459695e+01,1.642175
425.85,3,118,-8.459275e+01,-8.459738e+01,1.642375
425.90,3,118,-8.459317e+01,-8.459780e+01,1.643427
425.95,3,118,-8.459360e+01,-8.459823e+01,1.643150
426.00,3,118,-8.459403e+01,-8.459866e+01,1.646540
426.05,3,118,-8.459446e+01,-8.459908e+01,1.640717
426.10,3,118,-8.459488e+01,-8.459951e+01,1.641145
426.15,3,118,-8.459531e+01,-8.459993e+01,1.643504
426.20,3,118,-8.459574e+01,-8.460036e+01,1.641545
426.25,3,118,-8.459616e+01,-8.460078e+01,1.642421
426.30,3,118,-8.459659e+01,-8.460121e+01,1.644672
426.35,3,118,-8.459702e+01,-8.460163e+01,1.642775
426.40,3,118,-8.459744e+01,-8.460206e+01,1.642463
426.45,3,118,-8.459787e+01,-8.460248e+01,1.643296
426.50,3,118,-8.459829e+01,-8.460290e+01,1.642466
426.55,3,118,-8.459872e+01,-8.460333e+01,1.642452
426.60,3,118,-8.459914e+01,-8.460375e+01,1.643858
426.65,3,118,-8.459957e+01,-8.460417e+01,1.642376
426.70,3,118,-8.459999e+01,-8.460460e+01,1.644073
426.75,3,118,-8.460042e+01,-8.460502e+01,1.648046
426.80,3,118,-8.460084e+01,-8.460544e+01,1.644642
426.85,3,118,-8.460127e+01,-8.460586e+01,1.641981
426.90,3,118,-8.460169e+01,-8.460629e+01,1.644418
426.95,3,118,-8.460211e+01,-8.460671e+01,1.644338
427.00,3,118,-8.460254e+01,-8.460713e+01,1.645196
427.05,3,117,-8.460296e+01,-8.460755e+01,1.633471
427.10,3,117,-8.460338e+01,-8.460797e+01,1.634698
427.15,3,117,-8.460381e+01,-8.460839e+01,1.633460
427.20,3,117,-8.460423e+01,-8.460881e+01,1.634104
427.25,3,117,-8.460465e+01,-8.460923e+01,1.633790
427.30,3,117,-8.460507e+01,-8.460966e+01,1.639625
427.35,3,117,-8.460549e+01,-8.461008e+01,1.631362
427.40,3,117,-8.460592e+01,-8.461050e+01,1.631826
427.45,3,117,-8.460634e+01,-8.461092e+01,1.633805
427.50,3,117,-8.460676e+01,-8.461133e+01,1.635534
427.55,3,117,-8.460718e+01,-8.461175e+01,1.633422
427.60,3,117,-8.460760e+01,-8.461217e+01,1.632932
427.65,3,117,-8.460802e+01,-8.461259e+01,1.633487
427.70,3,117,-8.460844e+01,-8.461301e+01,1.634848
427.75,3,117,-8.460886e+01,-8.461343e+01,1.632168
427.80,3,117,-8.460928e+01,-8.461385e+01,1.635217
427.85,3,117,-8.460970e+01,-8.461427e+01,1.634679
427.90,3,117,-8.461012e+01,-8.461468e+01,1.632449
427.95,3,117,-8.461054e+01,-8.461510e+01,1.633307
428.00,3,117,-8.461096e+01,-8.461552e+01,1.634965
428.05,3,117,-8.461138e+01,-8.461594e+01,1.633402
428.10,3,117,-8.461180e+01,-8.461635e+01,1.636678
428.15,3,117,-8.461222e+01,-8.461677e+01,1.631276
428.20,3,117,-8.461264e+01,-8.461719e+01,1.634163
428.25,3,117,-8.461305e+01,-8.461760e+01,1.632539
428.30,3,117,-8.461347e+01,-8.461802e+01,1.634804
428.35,3,117,-8.461389e+01,-8.461844e+01,1.636234
428.40,3,117,-8.461431e+01,-8.461885e+01,1.632781
428.45,3,117,-8.461473e+01,-8.461927e+01,1.631964
428.50,3,117,-8.461514e+01,-8.461968e+01,1.631245
428.55,3,117,-8.461556e+01,-8.462010e+01,1.697730
428.60,3,117,-8.461598e+01,-8.462051e+01,1.633640
428.65,3,117,-8.461639e+01,-8.462093e+01,1.631743
428.70,3,117,-8.461681e+01,-8.462134e+01,1.633895
428.75,3,117,-8.461723e+01,-8.462176e+01,1.634570
428.80,3,117,-8.461764e+01,-8.462217e+01,1.633002
428.85,3,117,-8.461806e+01,-8.462259e+01,1.632268
428.90,3,117,-8.461847e+01,-8.462300e+01,1.634877
428.95,3,117,-8.461889e+01,-8.462341e+01,1.639294
429.00,3,117,-8.461930e+01,-8.462383e+01,1.632924
429.05,3,117,-8.461972e+01,-8.462424e+01,1.634722
429.10,3,117,-8.462013e+01,-8.462465e+01,1.634840
429.15,3,117,-8.462055e+01,-8.462507e+01,1.674648
429.20,3,117,-8.462096e+01,-8.462548e+01,1.669040
429.25,3,117,-8.462138e+01,-8.462589e+01,1.667901
429.30,3,117,-8.462179e+01,-8.462630e+01,1.664869
429.35,3,117,-8.462220e+01,-8.462671e+01,1.667341
429.40,3,117,-8.462262e+01,-8.462713e+01,1.638417
429.45,3,117,-8.462303e+01,-8.462754e+01,1.660951
429.50,3,117,-8.462344e+01,-8.462795e+01,1.677086
429.55,3,117,-8.462386e+01,-8.462836e+01,1.640373
429.60,3,117,-8.462427e+01,-8.462877e+01,1.638312
429.65,3,117,-8.462468e+01,-8.462918e+01,1.638358
429.70,3,117,-8.462509e+01,-8.462959e+01,1.641220
429.75,3,117,-8.462551e+01,-8.463000e+01,1.640685
429.80,3,117,-8.462592e+01,-8.463041e+01,1.668974
429.85,3,117,-8.462633e+01,-8.463082e+01,1.637065
429.90,3,117,-8.462674e+01,-8.463123e+01,1.638195
429.95,3,117,-8.462715e+01,-8.463164e+01,1.638499
430.00,3,117,-8.462756e+01,-8.463205e+01,1.704777
430.05,3,117,-8.462797e+01,-8.463246e+01,1.642189
430.10,3,117,-8.462839e+01,-8.463287e+01,1.641085
430.15,3,117,-8.462880e+01,-8.463328e+01,1.674270
430.20,3,117,-8.462921e+01,-8.463369e+01,1.639984
430.25,3,117,-8.462962e+01,-8.463409e+01,1.638605
430.30,3,117,-8.463003e+01,-8.463450e+01,1.699069
430.35,3,117,-8.463044e+01,-8.463491e+01,1.638543
430.40,3,117,-8.463085e+01,-8.463532e+01,1.643569
430.45,3,117,-8.463125e+01,-8.463573e+01,1.638630
430.50,3,117,-8.463166e+01,-8.463613e+01,1.639516
430.55,3,117,-8.463207e+01,-8.463654e+01,1.638779
430.60,3,117,-8.463248e+01,-8.463695e+01,1.640082
430.65,3,117,-8.463289e+01,-8.463735e+01,1.641267
430.70,3,117,-8.463330e+01,-8.463776e+01,1.638942
430.75,3,117,-8.463371e+01,-8.463817e+01,1.640081
430.80,3,117,-8.463411e+01,-8.463857e+01,1.640491
430.85,3,117,-8.463452e+01,-8.463898e+01,1.639855
430.90,3,117,-8.463493e+01,-8.463938e+01,1.638967
430.95,3,117,-8.463534e+01,-8.463979e+01,1.641878
431.00,3,117,-8.463574e+01,-8.464019e+01,1.675971
431.05,3,117,-8.463615e+01,-8.464060e+01,1.645373
431.10,3,117,-8.463656e+01,-8.464100e+01,1.640811
431.15,3,117,-8.463696e+01,-8.464141e+01,1.794424
431.20,3,117,-8.463737e+01,-8.464181e+01,1.692265
431.25,3,117,-8.463778e+01,-8.464222e+01,1.690390
431.30,3,117,-8.463818e+01,-8.464262e+01,1.688067
431.35,3,117,-8.463859e+01,-8.464302e+01,1.632976
431.40,3,117,-8.463899e+01,-8.464343e+01,1.632201
431.45,3,117,-8.463940e+01,-8.464383e+01,1.632815
431.50,3,117,-8.463980e+01,-8.464423e+01,1.636309
431.55,3,117,-8.464021e+01,-8.464464e+01,1.631925
431.60,3,117,-8.464061e+01,-8.464504e+01,1.632865
431.65,3,117,-8.464102e+01,-8.464544e+01,1.631049
431.70,3,117,-8.464142e+01,-8.464585e+01,1.633741
431.75,3,117,-8.464182e+01,-8.464625e+01,1.634915
431.80,3,117,-8.464223e+01,-8.464665e+01,1.633454
431.85,3,117,-8.464263e+01,-8.464705e+01,1.633994
431.90,3,117,-8.464304e+01,-8.464745e+01,1.632986
431.95,3,117,-8.464344e+01,-8.464785e+01,1.631957
432.00,3,117,-8.464384e+01,-8.464825e+01,1.633713
432.05,3,117,-8.464424e+01,-8.464866e+01,1.633113
432.10,3,117,-8.464465e+01,-8.464906e+01,1.633129
432.15,3,117,-8.464505e+01,-8.464946e+01,1.634253
432.20,3,117,-8.464545e+01,-8.464986e+01,1.632654
432.25,3,117,-8.464585e+01,-8.465026e+01,1.634643
432.30,3,117,-8.464626e+01,-8.465066e+01,1.635369
432.35,3,117,-8.464666e+01,-8.465106e+01,1.636858
432.40,3,117,-8.464706e+01,-8.465146e+01,1.631228
432.45,3,117,-8.464746e+01,-8.465186e+01,1.636751
432.50,3,117,-8.464786e+01,-8.465225e+01,1.633833
432.55,3,117,-8.464826e+01,-8.465265e+01,1.635143
432.60,3,117,-8.464866e+01,-8.465305e+01,1.637068
432.65,3,117,-8.464906e+01,-8.465345e+01,1.637751
432.70,3,117,-8.464946e+01,-8.465385e+01,1.633121
432.75,3,117,-8.464986e+01,-8.465425e+01,1.631462
432.80,3,117,-8.465026e+01,-8.465464e+01,1.633986
432.85,3,117,-8.465066e+01,-8.465504e+01,1.634686
432.90,3,117,-8.465106e+01,-8.465544e+01,1.634216
432.95,3,117,-8.465146e+01,-8.465584e+01,1.632146
433.00,3,117,-8.465186e+01,-8.465623e+01,1.632747
433.05,3,117,-8.465226e+01,-8.465663e+01,1.634359
433.10,3,117,-8.465266e+01,-8.465703e+01,1.637959
433.15,3,117,-8.465306e+01,-8.465742e+01,1.635626
433.20,3,117,-8.465345e+01,-8.465782e+01,1.631913
433.25,3,117,-8.465385e+01,-8.465822e+01,1.629634
433.30,3,117,-8.465425e+01,-8.465861e+01,1.633174
433.35,3,117,-8.465465e+01,-8.465901e+01,1.632721
433.40,3,117,-8.465505e+01,-8.465940e+01,1.635310
433.45,3,117,-8.465544e+01,-8.465980e+01,1.633244
433.50,3,117,-8.465584e+01,-8.466019e+01,1.635594
433.55,3,117,-8.465624e+01,-8.466059e+01,1.634075
433.60,3,117,-8.465663e+01,-8.466098e+01,1.632666
433.65,3,117,-8.465703e+01,-8.466138e+01,1.634608
433.70,3,117,-8.465743e+01,-8.466177e+01,1.633992
433.75,3,117,-8.465782e+01,-8.466217e+01,1.632737
433.80,3,117,-8.465822e+01,-8.466256e+01,1.634841
433.85,3,117,-8.465861e+01,-8.466295e+01,1.634158
433.90,3,117,-8.465901e+01,-8.466335e+01,1.635063
433.95,3,117,-8.465940e+01,-8.466374e+01,1.635805
434.00,3,117,-8.465980e+01,-8.466413e+01,1.636943
434.05,3,117,-8.466019e+01,-8.466453e+01,1.631792
434.10,3,117,-8.466059e+01,-8.466492e+01,1.634870
434.15,3,117,-8.466098e+01,-8.466531e+01,1.636304
434.20,3,117,-8.466138e+01,-8.466570e+01,1.635002
434.25,3,117,-8.466177e+01,-8.466610e+01,1.630698
434.30,3,117,-8.466217e+01,-8.466649e+01,1.631578
434.35,3,117,-8.466256e+01,-8.466688e+01,1.630255
434.40,3,117,-8.466295e+01,-8.466727e+01,1.635686
434.45,3,117,-8.466335e+01,-8.466766e+01,1.633151
434.50,3,117,-8.466374e+01,-8.466805e+01,1.634420
434.55,3,117,-8.466413e+01,-8.466844e+01,1.633988
434.60,3,117,-8.466453e+01,-8.466883e+01,1.636570
434.65,3,117,-8.466492e+01,-8.466922e+01,1.635434
434.70,3,117,-8.466531e+01,-8.466961e+01,1.635102
434.75,3,117,-8.466570e+01,-8.467000e+01,1.633110
434.80,3,117,-8.466609e+01,-8.467039e+01,1.631883
434.85,3,117,-8.466649e+01,-8.467078e+01,1.631600
434.90,3,117,-8.466688e+01,-8.467117e+01,1.631436
434.95,3,117,-8.466727e+01,-8.467156e+01,1.632315
435.00,3,117,-8.466766e+01,-8.467195e+01,1.636902
435.05,3,117,-8.466805e+01,-8.467234e+01,1.633035
435.10,3,117,-8.466844e+01,-8.467273e+01,1.633614
435.15,3,117,-8.466883e+01,-8.467312e+01,1.634276
435.20,3,117,-8.466922e+01,-8.467351e+01,1.634282
435.25,3,117,-8.466961e+01,-8.467389e+01,1.633742
435.30,3,117,-8.467000e+01,-8.467428e+01,1.637157
435.35,3,117,-8.467039e+01,-8.467467e+01,1.633558
435.40,3,117,-8.467078e+01,-8.467506e+01,1.637271
435.45,3,117,-8.467117e+01,-8.467544e+01,1.634137
435.50,3,117,-8.467156e+01,-8.467583e+01,1.639031
435.55,3,117,-8.467195e+01,-8.467622e+01,1.637139
435.60,3,117,-8.467234e+01,-8.467660e+01,1.633373
435.65,3,117,-8.467273e+01,-8.467699e+01,1.633856
435.70,3,117,-8.467312e+01,-8.467738e+01,1.635420
435.75,3,117,-8.467350e+01,-8.467776e+01,1.634577
435.80,3,117,-8.467389e+01,-8.467815e+01,1.634882
435.85,3,117,-8.467428e+01,-8.467854e+01,1.636433
435.90,3,117,-8.467467e+01,-8.467892e+01,1.632683
435.95,3,117,-8.467506e+01,-8.467931e+01,1.632809
436.00,3,117,-8.467544e+01,-8.467969e+01,1.634394
436.05,3,117,-8.467583e+01,-8.468008e+01,1.634422
436.10,3,117,-8.467622e+01,-8.468046e+01,1.637446
436.15,3,117,-8.467660e+01,-8.468085e+01,1.634270
436.20,3,117,-8.467699e+01,-8.468123e+01,1.632035
436.25,3,117,-8.467738e+01,-8.468161e+01,1.634475
436.30,3,117,-8.467776e+01,-8.468200e+01,1.634819
436.35,3,117,-8.467815e+01,-8.468238e+01,1.631514
436.40,3,117,-8.467853e+01,-8.468276e+01,1.633648
436.45,3,117,-8.467892e+01,-8.468315e+01,1.636382
436.50,3,117,-8.467930e+01,-8.468353e+01,1.633655
436.55,3,117,-8.467969e+01,-8.468391e+01,1.632416
436.60,3,117,-8.468007e+01,-8.468430e+01,1.633403
436.65,3,117,-8.468046e+01,-8.468468e+01,1.634207
436.70,3,117,-8.468084e+01,-8.468506e+01,1.632584
436.75,3,117,-8.468123e+01,-8.468544e+01,1.634225
436.80,3,117,-8.468161e+01,-8.468583e+01,1.635617
436.85,3,117,-8.468200e+01,-8.468621e+01,1.632673
436.90,3,117,-8.468238e+01,-8.468659e+01,1.634128
436.95,3,117,-8.468276e+01,-8.468697e+01,1.634851
437.00,3,117,-8.468315e+01,-8.468735e+01,1.631264
437.05,3,117,-8.468353e+01,-8.468773e+01,1.633979
437.10,3,117,-8.468391e+01,-8.468811e+01,1.635660
437.15,3,117,-8.468430e+01,-8.468849e+01,1.636965
437.20,3,117,-8.468468e+01,-8.468887e+01,1.635084
437.25,3,117,-8.468506e+01,-8.468925e+01,1.637040
437.30,3,117,-8.468544e+01,-8.468963e+01,1.633470
437.35,3,117,-8.468583e+01,-8.469001e+01,1.634071
437.40,3,117,-8.468621e+01,-8.469039e+01,1.634600
437.45,3,117,-8.468659e+01,-8.469077e+01,1.635565
437.50,3,117,-8.468697e+01,-8.469115e+01,1.633716
437.55,3,117,-8.468735e+01,-8.469153e+01,1.634857
437.60,3,117,-8.468773e+01,-8.469191e+01,1.632382
437.65,3,117,-8.468811e+01,-8.469229e+01,1.635635
437.70,3,117,-8.468849e+01,-8.469267e+01,1.634704
437.75,3,117,-8.468888e+01,-8.469304e+01,1.632551
437.80,3,117,-8.468926e+01,-8.469342e+01,1.632685
437.85,3,117,-8.468964e+01,-8.469380e+01,1.633417
437.90,3,117,-8.469002e+01,-8.469418e+01,1.635950
437.95,3,117,-8.469040e+01,-8.469456e+01,1.635348
438.00,3,117,-8.469077e+01,-8.469493e+01,1.631759
438.05,3,117,-8.469115e+01,-8.469531e+01,1.639731
438.10,3,117,-8.469153e+01,-8.469569e+01,1.634947
438.15,3,117,-8.469191e+01,-8.469606e+01,1.636744
438.20,3,117,-8.469229e+01,-8.469644e+01,1.633063
438.25,3,117,-8.469267e+01,-8.469682e+01,1.635565
438.30,3,117,-8.469305e+01,-8.469719e+01,1.638514
438.35,3,117,-8.469343e+01,-8.469757e+01,1.632838
438.40,3,117,-8.469380e+01,-8.469794e+01,1.632493
438.45,3,117,-8.469418e+01,-8.469832e+01,1.640220
438.50,3,117,-8.469456e+01,-8.469869e+01,1.637590
438.55,3,117,-8.469494e+01,-8.469907e+01,1.633146
438.60,3,116,-8.469531e+01,-8.469944e+01,1.624301
438.65,3,116,-8.469569e+01,-8.469982e+01,1.623412
438.70,3,116,-8.469607e+01,-8.470019e+01,1.630567
438.75,3,116,-8.469645e+01,-8.470057e+01,1.622834
438.80,3,116,-8.469682e+01,-8.470094e+01,1.622627
438.85,3,116,-8.469720e+01,-8.470132e+01,1.622640
438.90,3,116,-8.469757e+01,-8.470169e+01,1.625484
438.95,3,116,-8.469795e+01,-8.470206e+01,1.621487
439.00,3,116,-8.469833e+01,-8.470244e+01,1.626860
439.05,3,116,-8.469870e+01,-8.470281e+01,1.624184
439.10,3,116,-8.469908e+01,-8.470318e+01,1.622234
439.15,3,116,-8.469945e+01,-8.470355e+01,1.621851
439.20,3,116,-8.469983e+01,-8.470393e+01,1.623220
439.25,3,116,-8.470020e+01,-8.470430e+01,1.699169
439.30,3,116,-8.470058e+01,-8.470467e+01,1.656374
439.35,3,116,-8.470095e+01,-8.470504e+01,1.660453
439.40,3,116,-8.470133e+01,-8.470542e+01,1.659700
439.45,3,116,-8.470170e+01,-8.470579e+01,1.637941
439.50,3,116,-8.470207e+01,-8.470616e+01,1.677672
439.55,3,116,-8.470245e+01,-8.470653e+01,1.679753
439.60,3,116,-8.470282e+01,-8.470690e+01,1.679157
439.65,3,116,-8.470319e+01,-8.470727e+01,1.643664
439.70,3,116,-8.470357e+01,-8.470764e+01,1.631158
439.75,3,116,-8.470394e+01,-8.470801e+01,1.623641
439.80,3,116,-8.470431e+01,-8.470838e+01,1.625350
439.85,3,116,-8.470468e+01,-8.470875e+01,1.621150
439.90,3,116,-8.470506e+01,-8.470912e+01,1.622552
439.95,3,116,-8.470543e+01,-8.470949e+01,1.625072
440.00,3,116,-8.470580e+01,-8.470986e+01,1.625751
440.05,3,116,-8.470617e+01,-8.471023e+01,1.622838
440.10,3,116,-8.470654e+01,-8.471060e+01,1.621751
440.15,3,116,-8.470692e+01,-8.471097e+01,1.625551
440.20,3,116,-8.470729e+01,-8.471134e+01,1.622949
440.25,3,117,-8.470766e+01,-8.471171e+01,1.634180
440.30,3,117,-8.470803e+01,-8.471208e+01,1.635671
440.35,3,117,-8.470840e+01,-8.471244e+01,1.635147
440.40,3,117,-8.470877e+01,-8.471281e+01,1.632285
440.45,3,117,-8.470914e+01,-8.471318e+01,1.688526
440.50,3,117,-8.470951e+01,-8.471355e+01,1.671963
440.55,3,117,-8.470988e+01,-8.471391e+01,1.666597
440.60,3,117,-8.471025e+01,-8.471428e+01,1.665196
440.65,3,117,-8.471062e+01,-8.471465e+01,1.648237
440.70,3,117,-8.471099e+01,-8.471502e+01,1.643817
440.75,3,117,-8.471136e+01,-8.471538e+01,1.641312
440.80,3,117,-8.471173e+01,-8.471575e+01,1.710104
440.85,3,117,-8.471210e+01,-8.471611e+01,1.699984
440.90,3,117,-8.471246e+01,-8.471648e+01,1.667943
440.95,3,117,-8.471283e+01,-8.471685e+01,1.670450
441.00,3,117,-8.471320e+01,-8.471721e+01,1.638276
441.05,3,117,-8.471357e+01,-8.471758e+01,1.637764
441.10,3,117,-8.471394e+01,-8.471794e+01,1.679641
441.15,3,117,-8.471430e+01,-8.471831e+01,1.642957
441.20,3,117,-8.471467e+01,-8.471867e+01,1.702992
441.25,3,117,-8.471504e+01,-8.471904e+01,1.636052
441.30,3,117,-8.471541e+01,-8.471940e+01,1.819169
441.35,3,117,-8.471577e+01,-8.471977e+01,1.638833
441.40,3,117,-8.471614e+01,-8.472013e+01,1.636354
441.45,3,117,-8.471651e+01,-8.472050e+01,1.640556
441.50,3,117,-8.471687e+01,-8.472086e+01,1.639044
441.55,3,117,-8.471724e+01,-8.472122e+01,1.637044
441.60,3,117,-8.471761e+01,-8.472159e+01,1.637443
441.65,3,117,-8.471797e+01,-8.472195e+01,1.640089
441.70,3,117,-8.471834e+01,-8.472231e+01,1.637804
441.75,3,117,-8.471870e+01,-8.472268e+01,1.637648
441.80,3,117,-8.471907e+01,-8.472304e+01,1.635511
441.85,3,117,-8.471943e+01,-8.472340e+01,1.640270
441.90,3,117,-8.471980e+01,-8.472376e+01,1.637441
441.95,3,117,-8.472016e+01,-8.472413e+01,1.638433
442.00,3,117,-8.472053e+01,-8.472449e+01,1.639859
442.05,3,117,-8.472089e+01,-8.472485e+01,1.639395
442.10,3,117,-8.472126e+01,-8.472521e+01,1.641195
442.15,3,117,-8.472162e+01,-8.472557e+01,1.637916
442.20,3,117,-8.472198e+01,-8.472593e+01,1.684462
442.25,3,117,-8.472235e+01,-8.472629e+01,1.638567
442.30,3,117,-8.472271e+01,-8.472665e+01,1.683764
442.35,3,117,-8.472307e+01,-8.472702e+01,1.678149
442.40,3,117,-8.472344e+01,-8.472738e+01,1.638260
442.45,3,117,-8.472380e+01,-8.472774e+01,1.675937
442.50,3,117,-8.472416e+01,-8.472810e+01,1.686722
442.55,3,117,-8.472452e+01,-8.472846e+01,1.646147
442.60,3,117,-8.472489e+01,-8.472882e+01,1.642004
442.65,3,117,-8.472525e+01,-8.472918e+01,1.637040
442.70,3,117,-8.472561e+01,-8.472953e+01,1.640723
442.75,3,117,-8.472597e+01,-8.472989e+01,1.637621
442.80,3,117,-8.472633e+01,-8.473025e+01,1.638752
442.85,3,117,-8.472670e+01,-8.473061e+01,1.634777
442.90,3,117,-8.472706e+01,-8.473097e+01,1.640290
442.95,3,117,-8.472742e+01,-8.473133e+01,1.640967
443.00,3,117,-8.472778e+01,-8.473169e+01,1.637412
443.05,3,117,-8.472814e+01,-8.473204e+01,1.640761
443.10,3,117,-8.472850e+01,-8.473240e+01,1.639006
443.15,3,117,-8.472886e+01,-8.473276e+01,1.635787
443.20,3,118,-8.472922e+01,-8.473312e+01,1.651529
443.25,3,118,-8.472958e+01,-8.473347e+01,1.650770
443.30,3,118,-8.472994e+01,-8.473383e+01,1.757116
443.35,3,118,-8.473030e+01,-8.473419e+01,1.646561
443.40,3,118,-8.473066e+01,-8.473455e+01,1.653676
443.45,3,118,-8.473102e+01,-8.473490e+01,1.647275
443.50,3,118,-8.473138e+01,-8.473526e+01,1.648496
443.55,3,118,-8.473174e+01,-8.473561e+01,1.650339
443.60,3,118,-8.473209e+01,-8.473597e+01,1.651634
443.65,3,118,-8.473245e+01,-8.473633e+01,1.647896
443.70,3,118,-8.473281e+01,-8.473668e+01,1.651329
443.75,3,118,-8.473317e+01,-8.473704e+01,1.645092
443.80,3,118,-8.473353e+01,-8.473739e+01,1.646746
443.85,3,118,-8.473388e+01,-8.473775e+01,1.650010
443.90,3,118,-8.473424e+01,-8.473810e+01,1.650450
443.95,3,118,-8.473460e+01,-8.473846e+01,1.650676
444.00,3,118,-8.473496e+01,-8.473881e+01,1.647544
444.05,3,118,-8.473531e+01,-8.473917e+01,1.650085
444.10,3,118,-8.473567e+01,-8.473952e+01,1.709495
444.15,3,118,-8.473603e+01,-8.473987e+01,1.692771
444.20,3,118,-8.473638e+01,-8.474023e+01,1.649212
444.25,3,118,-8.473674e+01,-8.474058e+01,1.649104
444.30,3,118,-8.473710e+01,-8.474094e+01,1.651195
444.35,3,118,-8.473745e+01,-8.474129e+01,1.682280
444.40,3,118,-8.473781e+01,-8.474164e+01,1.646530
444.45,3,118,-8.473816e+01,-8.474199e+01,1.713229
444.50,3,118,-8.473852e+01,-8.474235e+01,1.647195
444.55,3,118,-8.473887e+01,-8.474270e+01,1.685035
444.60,3,118,-8.473923e+01,-8.474305e+01,1.704976
444.65,3,118,-8.473958e+01,-8.474340e+01,1.693981
444.70,3,118,-8.473994e+01,-8.474376e+01,1.648608
444.75,3,118,-8.474029e+01,-8.474411e+01,1.648969
444.80,3,118,-8.474065e+01,-8.474446e+01,1.686777
444.85,3,118,-8.474100e+01,-8.474481e+01,1.653599
444.90,3,118,-8.474135e+01,-8.474516e+01,1.647751
444.95,3,118,-8.474171e+01,-8.474551e+01,1.653817
445.00,3,118,-8.474206e+01,-8.474586e+01,1.673669
445.05,3,118,-8.474242e+01,-8.474621e+01,1.674955
445.10,3,118,-8.474277e+01,-8.474656e+01,1.671845
445.15,3,118,-8.474312e+01,-8.474692e+01,1.673716
445.20,3,118,-8.474347e+01,-8.474727e+01,1.652554
445.25,3,118,-8.474383e+01,-8.474762e+01,1.640826
445.30,3,118,-8.474418e+01,-8.474797e+01,1.646168
445.35,3,118,-8.474453e+01,-8.474831e+01,1.642328
445.40,3,118,-8.474488e+01,-8.474866e+01,1.641829
445.45,3,118,-8.474524e+01,-8.474901e+01,1.642375
445.50,3,118,-8.474559e+01,-8.474936e+01,1.645120
445.55,3,118,-8.474594e+01,-8.474971e+01,1.643912
445.60,3,118,-8.474629e+01,-8.475006e+01,1.640674
445.65,3,118,-8.474664e+01,-8.475041e+01,1.642404
445.70,3,118,-8.474699e+01,-8.475076e+01,1.642076
445.75,3,118,-8.474734e+01,-8.475110e+01,1.644205
445.80,3,118,-8.474770e+01,-8.475145e+01,1.643915
445.85,3,118,-8.474805e+01,-8.475180e+01,1.640935
445.90,3,118,-8.474840e+01,-8.475215e+01,1.643673
445.95,3,118,-8.474875e+01,-8.475250e+01,1.642720
446.00,3,118,-8.474910e+01,-8.475284e+01,1.641085
446.05,3,118,-8.474945e+01,-8.475319e+01,1.644891
446.10,3,118,-8.474980e+01,-8.475354e+01,1.639747
446.15,3,118,-8.475014e+01,-8.475388e+01,1.643076
446.20,3,118,-8.475049e+01,-8.475423e+01,1.646396
446.25,3,118,-8.475084e+01,-8.475458e+01,1.645559
446.30,3,118,-8.475119e+01,-8.475492e+01,1.642414
446.35,3,118,-8.475154e+01,-8.475527e+01,1.641973
446.40,3,118,-8.475189e+01,-8.475561e+01,1.645066
446.45,3,118,-8.475224e+01,-8.475596e+01,1.641951
446.50,3,117,-8.475259e+01,-8.475631e+01,1.631448
446.55,3,117,-8.475293e+01,-8.475665e+01,1.632524
446.60,3,117,-8.475328e+01,-8.475700e+01,1.633008
446.65,3,117,-8.475363e+01,-8.475734e+01,1.633084
446.70,3,117,-8.475398e+01,-8.475769e+01,1.632513
446.75,3,117,-8.475432e+01,-8.475803e+01,1.635083
446.80,3,117,-8.475467e+01,-8.475837e+01,1.635657
446.85,3,117,-8.475502e+01,-8.475872e+01,1.633388
446.90,3,117,-8.475537e+01,-8.475906e+01,1.632925
446.95,3,117,-8.475571e+01,-8.475941e+01,1.634758
447.00,3,117,-8.475606e+01,-8.475975e+01,1.634936
447.05,3,117,-8.475640e+01,-8.476009e+01,1.633705
447.10,3,117,-8.475675e+01,-8.476044e+01,1.630629
447.15,3,117,-8.475710e+01,-8.476078e+01,1.633425
447.20,3,117,-8.475744e+01,-8.476112e+01,1.633170
447.25,3,117,-8.475779e+01,-8.476147e+01,1.633684
447.30,3,117,-8.475813e+01,-8.476181e+01,1.634892
447.35,3,117,-8.475848e+01,-8.476215e+01,1.632592
447.40,3,117,-8.475882e+01,-8.476249e+01,1.635132
447.45,3,117,-8.475917e+01,-8.476284e+01,1.638526
447.50,3,117,-8.475951e+01,-8.476318e+01,1.670294
447.55,3,117,-8.475986e+01,-8.476352e+01,1.683897
447.60,3,117,-8.476020e+01,-8.476386e+01,1.685839
447.65,3,117,-8.476055e+01,-8.476420e+01,1.682667
447.70,3,117,-8.476089e+01,-8.476454e+01,1.673762
447.75,3,117,-8.476123e+01,-8.476488e+01,1.706297
447.80,3,117,-8.476158e+01,-8.476522e+01,1.666137
447.85,3,117,-8.476192e+01,-8.476557e+01,1.671456
447.90,3,117,-8.476226e+01,-8.476591e+01,1.656570
447.95,3,117,-8.476261e+01,-8.476625e+01,1.640978
448.00,3,117,-8.476295e+01,-8.476659e+01,1.638505
448.05,3,117,-8.476329e+01,-8.476693e+01,1.696905
448.10,3,117,-8.476364e+01,-8.476727e+01,1.637379
448.15,3,117,-8.476398e+01,-8.476761e+01,1.640719
448.20,3,117,-8.476432e+01,-8.476794e+01,1.685310
448.25,3,117,-8.476466e+01,-8.476828e+01,1.652714
448.30,3,117,-8.476500e+01,-8.476862e+01,1.664115
448.35,3,117,-8.476535e+01,-8.476896e+01,1.666074
448.40,3,117,-8.476569e+01,-8.476930e+01,1.662732
448.45,3,116,-8.476603e+01,-8.476964e+01,1.633871
448.50,3,116,-8.476637e+01,-8.476998e+01,1.622611
448.55,3,116,-8.476671e+01,-8.477032e+01,1.621713
448.60,3,116,-8.476705e+01,-8.477065e+01,1.622710
448.65,3,116,-8.476739e+01,-8.477099e+01,1.622683
448.70,3,116,-8.476773e+01,-8.477133e+01,1.623915
448.75,3,116,-8.476807e+01,-8.477167e+01,1.623198
448.80,3,116,-8.476841e+01,-8.477200e+01,1.620514
448.85,3,116,-8.476875e+01,-8.477234e+01,1.621520
448.90,3,116,-8.476909e+01,-8.477268e+01,1.623698
448.95,3,116,-8.476943e+01,-8.477301e+01,1.624483
449.00,3,116,-8.476977e+01,-8.477335e+01,1.621812
449.05,3,116,-8.477011e+01,-8.477369e+01,1.622870
449.10,3,116,-8.477045e+01,-8.477402e+01,1.624086
449.15,3,116,-8.477079e+01,-8.477436e+01,1.623247
449.20,3,116,-8.477113e+01,-8.477470e+01,1.624331
449.25,3,116,-8.477147e+01,-8.477503e+01,1.622026
449.30,3,116,-8.477180e+01,-8.477537e+01,1.629705
449.35,3,116,-8.477214e+01,-8.477570e+01,1.624709
449.40,3,116,-8.477248e+01,-8.477604e+01,1.624772
449.45,3,116,-8.477282e+01,-8.477637e+01,1.627090
449.50,3,117,-8.477316e+01,-8.477671e+01,1.633103
449.55,3,117,-8.477349e+01,-8.477704e+01,1.633540
449.60,3,117,-8.477383e+01,-8.477738e+01,1.636547
449.65,3,117,-8.477417e+01,-8.477771e+01,1.632484
449.70,3,116,-8.477451e+01,-8.477805e+01,1.622399
449.75,3,116,-8.477484e+01,-8.477838e+01,1.624827
449.80,3,116,-8.477518e+01,-8.477871e+01,1.623192
449.85,3,116,-8.477552e+01,-8.477905e+01,1.629291
449.90,3,116,-8.477585e+01,-8.477938e+01,1.625367
449.95,3,116,-8.477619e+01,-8.477971e+01,1.623564
450.00,3,116,-8.477652e+01,-8.478005e+01,1.623627
450.05,3,116,-8.477686e+01,-8.478038e+01,1.622235
450.10,3,116,-8.477720e+01,-8.478071e+01,1.625485
450.15,3,116,-8.477753e+01,-8.478105e+01,1.623296
450.20,3,116,-8.477787e+01,-8.478138e+01,1.621840
450.25,3,116,-8.477820e+01,-8.478171e+01,1.621928
450.30,3,116,-8.477854e+01,-8.478204e+01,1.626971
450.35,3,116,-8.477887e+01,-8.478237e+01,1.682868
450.40,3,116,-8.477921e+01,-8.478271e+01,1.624521
450.45,3,116,-8.477954e+01,-8.478304e+01,1.621853
450.50,3,116,-8.477987e+01,-8.478337e+01,1.620098
450.55,3,116,-8.478021e+01,-8.478370e+01,1.626770
450.60,3,117,-8.478054e+01,-8.478403e+01,1.631619
450.65,3,117,-8.478088e+01,-8.478436e+01,1.634502
450.70,3,117,-8.478121e+01,-8.478469e+01,1.638221
450.75,3,117,-8.478154e+01,-8.478502e+01,1.631717
450.80,3,117,-8.478188e+01,-8.478535e+01,1.631897
450.85,3,117,-8.478221e+01,-8.478568e+01,1.633480
450.90,3,117,-8.478254e+01,-8.478601e+01,1.633423
450.95,3,117,-8.478288e+01,-8.478634e+01,1.633190
451.00,3,117,-8.478321e+01,-8.478667e+01,1.633368
451.05,3,117,-8.478354e+01,-8.478700e+01,1.630973
451.10,3,117,-8.478387e+01,-8.478733e+01,1.632239
451.15,3,117,-8.478420e+01,-8.478766e+01,1.635316
451.20,3,117,-8.478454e+01,-8.478799e+01,1.632755
451.25,3,117,-8.478487e+01,-8.478832e+01,1.631609
451.30,3,117,-8.478520e+01,-8.478865e+01,1.631645
451.35,3,117,-8.478553e+01,-8.478898e+01,1.632543
451.40,3,117,-8.478586e+01,-8.478930e+01,1.634597
451.45,3,117,-8.478619e+01,-8.478963e+01,1.634303
451.50,3,117,-8.478652e+01,-8.478996e+01,1.633582
451.55,3,117,-8.478685e+01,-8.479029e+01,1.633174
451.60,3,117,-8.478718e+01,-8.479062e+01,1.634665
451.65,3,117,-8.478752e+01,-8.479094e+01,1.631748
451.70,3,117,-8.478785e+01,-8.479127e+01,1.632940
451.75,3,117,-8.478818e+01,-8.479160e+01,1.634164
451.80,3,117,-8.478851e+01,-8.479192e+01,1.631594
451.85,3,117,-8.478884e+01,-8.479225e+01,1.632826
451.90,3,117,-8.478916e+01,-8.479258e+01,1.631774
451.95,3,117,-8.478949e+01,-8.479290e+01,1.631620
452.00,3,117,-8.478982e+01,-8.479323e+01,1.634996
452.05,3,117,-8.479015e+01,-8.479356e+01,1.634761
452.10,3,117,-8.479048e+01,-8.479388e+01,1.631945
452.15,3,117,-8.479081e+01,-8.479421e+01,1.636702
452.20,3,117,-8.479114e+01,-8.479453e+01,1.632694
452.25,3,117,-8.479147e+01,-8.479486e+01,1.632394
452.30,3,117,-8.479179e+01,-8.479519e+01,1.632530
452.35,3,117,-8.479212e+01,-8.479551e+01,1.639912
452.40,3,117,-8.479245e+01,-8.479584e+01,1.631785
452.45,3,117,-8.479278e+01,-8.479616e+01,1.632220
452.50,3,117,-8.479311e+01,-8.479648e+01,1.636449
452.55,3,117,-8.479343e+01,-8.479681e+01,1.633118
452.60,3,117,-8.479376e+01,-8.479713e+01,1.635235
452.65,3,117,-8.479409e+01,-8.479746e+01,1.632376
452.70,3,117,-8.479441e+01,-8.479778e+01,1.634459
452.75,3,117,-8.479474e+01,-8.479810e+01,1.635071
452.80,3,117,-8.479507e+01,-8.479843e+01,1.631875
452.85,3,117,-8.479539e+01,-8.479875e+01,1.635989
452.90,3,117,-8.479572e+01,-8.479908e+01,1.632350
452.95,3,117,-8.479605e+01,-8.479940e+01,1.631664
453.00,3,117,-8.479637e+01,-8.479972e+01,1.630498
453.05,3,117,-8.479670e+01,-8.480004e+01,1.633486
453.10,3,117,-8.479702e+01,-8.480037e+01,1.633954
453.15,3,117,-8.479735e+01,-8.480069e+01,1.634383
453.20,3,117,-8.479767e+01,-8.480101e+01,1.631619
453.25,3,117,-8.479800e+01,-8.480133e+01,1.632311
453.30,3,117,-8.479832e+01,-8.480166e+01,1.635446
453.35,3,117,-8.479865e+01,-8.480198e+01,1.637471
453.40,3,117,-8.479897e+01,-8.480230e+01,1.632555
453.45,3,117,-8.479930e+01,-8.480262e+01,1.634206
453.50,3,117,-8.479962e+01,-8.480294e+01,1.631969
453.55,3,117,-8.479994e+01,-8.480326e+01,1.631456
453.60,3,117,-8.480027e+01,-8.480358e+01,1.634877
453.65,3,117,-8.480059e+01,-8.480390e+01,1.632735
453.70,3,117,-8.480091e+01,-8.480422e+01,1.630514
453.75,3,117,-8.480124e+01,-8.480454e+01,1.631091
453.80,3,117,-8.480156e+01,-8.480487e+01,1.630742
453.85,3,117,-8.480188e+01,-8.480519e+01,1.632146
453.90,3,117,-8.480221e+01,-8.480551e+01,1.630653
453.95,3,117,-8.480253e+01,-8.480582e+01,1.635898
454.00,3,117,-8.480285e+01,-8.480614e+01,1.634148
454.05,3,117,-8.480317e+01,-8.480646e+01,1.632679
454.10,3,117,-8.480350e+01,-8.480678e+01,1.634726
454.15,3,117,-8.480382e+01,-8.480710e+01,1.634975
454.20,3,117,-8.480414e+01,-8.480742e+01,1.630362
454.25,3,117,-8.480446e+01,-8.480774e+01,1.632143
454.30,3,117,-8.480478e+01,-8.480806e+01,1.630870
454.35,3,117,-8.480510e+01,-8.480838e+01,1.631054
454.40,3,117,-8.480543e+01,-8.480870e+01,1.636060
454.45,3,117,-8.480575e+01,-8.480901e+01,1.631322
454.50,3,117,-8.480607e+01,-8.480933e+01,1.633239
454.55,3,117,-8.480639e+01,-8.480965e+01,1.632431
454.60,3,117,-8.480671e+01,-8.480997e+01,1.635195
454.65,3,117,-8.480703e+01,-8.481028e+01,1.634297
454.70,3,117,-8.480735e+01,-8.481060e+01,1.633862
454.75,3,117,-8.480767e+01,-8.481092e+01,1.636093
454.80,3,117,-8.480799e+01,-8.481124e+01,1.632436
454.85,3,117,-8.480831e+01,-8.481155e+01,1.632459
454.90,3,117,-8.480863e+01,-8.481187e+01,1.633331
454.95,3,117,-8.480895e+01,-8.481219e+01,1.635852
455.00,3,117,-8.480927e+01,-8.481250e+01,1.634431
455.05,3,117,-8.480959e+01,-8.481282e+01,1.634989
455.10,3,117,-8.480990e+01,-8.481313e+01,1.630208
455.15,3,117,-8.481022e+01,-8.481345e+01,1.632564
455.20,3,117,-8.481054e+01,-8.481377e+01,1.632691
455.25,3,117,-8.481086e+01,-8.481408e+01,1.632181
455.30,3,117,-8.481118e+01,-8.481440e+01,1.635178
455.35,3,117,-8.481150e+01,-8.481471e+01,1.631835
455.40,3,117,-8.481181e+01,-8.481503e+01,1.632958
455.45,3,117,-8.481213e+01,-8.481534e+01,1.631716
455.50,3,117,-8.481245e+01,-8.481566e+01,1.634441
455.55,3,117,-8.481277e+01,-8.481597e+01,1.635579
455.60,3,117,-8.481308e+01,-8.481628e+01,1.634451
455.65,3,117,-8.481340e+01,-8.481660e+01,1.633984
455.70,3,117,-8.481372e+01,-8.481691e+01,1.632597
455.75,3,117,-8.481403e+01,-8.481723e+01,1.633364
455.80,3,117,-8.481435e+01,-8.481754e+01,1.634721
455.85,3,117,-8.481467e+01,-8.481785e+01,1.633101
455.90,3,117,-8.481498e+01,-8.481817e+01,1.632903
455.95,3,117,-8.481530e+01,-8.481848e+01,1.632736
456.00,3,117,-8.481562e+01,-8.481879e+01,1.631295
456.05,3,117,-8.481593e+01,-8.481911e+01,1.632021
456.10,3,117,-8.481625e+01,-8.481942e+01,1.635135
456.15,3,117,-8.481656e+01,-8.481973e+01,1.634180
456.20,3,117,-8.481688e+01,-8.482004e+01,1.634291
456.25,3,117,-8.481719e+01,-8.482036e+01,1.632136
456.30,3,117,-8.481751e+01,-8.482067e+01,1.632214
456.35,3,117,-8.481782e+01,-8.482098e+01,1.637899
456.40,3,117,-8.481814e+01,-8.482129e+01,1.632865
456.45,3,117,-8.481845e+01,-8.482160e+01,1.630437
456.50,3,117,-8.481877e+01,-8.482192e+01,1.631974
456.55,3,117,-8.481908e+01,-8.482223e+01,1.633769
456.60,3,117,-8.481939e+01,-8.482254e+01,1.635859
456.65,3,117,-8.481971e+01,-8.482285e+01,1.634340
456.70,3,117,-8.482002e+01,-8.482316e+01,1.632367
456.75,3,117,-8.482034e+01,-8.482347e+01,1.632628
456.80,3,117,-8.482065e+01,-8.482378e+01,1.632398
456.85,3,117,-8.482096e+01,-8.482409e+01,1.632914
456.90,3,117,-8.482127e+01,-8.482440e+01,1.633504
456.95,3,117,-8.482159e+01,-8.482471e+01,1.637213
457.00,3,117,-8.482190e+01,-8.482502e+01,1.632228
457.05,3,117,-8.482221e+01,-8.482533e+01,1.634670
457.10,3,117,-8.482253e+01,-8.482564e+01,1.634886
457.15,3,117,-8.482284e+01,-8.482595e+01,1.632475
457.20,3,117,-8.482315e+01,-8.482626e+01,1.636246
457.25,3,117,-8.482346e+01,-8.482657e+01,1.633935
457.30,3,117,-8.482377e+01,-8.482688e+01,1.634058
457.35,3,117,-8.482408e+01,-8.482719e+01,1.631290
457.40,3,117,-8.482440e+01,-8.482749e+01,1.637016
457.45,3,117,-8.482471e+01,-8.482780e+01,1.633125
457.50,3,117,-8.482502e+01,-8.482811e+01,1.634977
457.55,3,117,-8.482533e+01,-8.482842e+01,1.634145
457.60,3,117,-8.482564e+01,-8.482873e+01,1.631990
457.65,3,117,-8.482595e+01,-8.482903e+01,1.632440
457.70,3,117,-8.482626e+01,-8.482934e+01,1.637865
457.75,3,117,-8.482657e+01,-8.482965e+01,1.632481
457.80,3,117,-8.482688e+01,-8.482996e+01,1.635234
457.85,3,117,-8.482719e+01,-8.483026e+01,1.631928
457.90,3,117,-8.482750e+01,-8.483057e+01,1.635144
457.95,3,117,-8.482781e+01,-8.483088e+01,1.632487
458.00,3,117,-8.482812e+01,-8.483118e+01,1.636665
458.05,3,117,-8.482843e+01,-8.483149e+01,1.637509
458.10,3,117,-8.482874e+01,-8.483180e+01,1.630265
458.15,3,117,-8.482905e+01,-8.483210e+01,1.636987
458.20,3,117,-8.482936e+01,-8.483241e+01,1.630745
458.25,3,117,-8.482967e+01,-8.483272e+01,1.635813
458.30,3,117,-8.482997e+01,-8.483302e+01,1.635391
458.35,3,117,-8.483028e+01,-8.483333e+01,1.631973
458.40,3,117,-8.483059e+01,-8.483363e+01,1.630506
458.45,3,117,-8.483090e+01,-8.483394e+01,1.632524
458.50,3,117,-8.483121e+01,-8.483424e+01,1.635123
458.55,3,117,-8.483151e+01,-8.483455e+01,1.634556
458.60,3,117,-8.483182e+01,-8.483485e+01,1.630630
458.65,3,117,-8.483213e+01,-8.483516e+01,1.629510
458.70,3,117,-8.483244e+01,-8.483546e+01,1.631701
458.75,3,117,-8.483274e+01,-8.483577e+01,1.634276
458.80,3,117,-8.483305e+01,-8.483607e+01,1.631282
458.85,3,117,-8.483336e+01,-8.483637e+01,1.636450
458.90,3,117,-8.483366e+01,-8.483668e+01,1.631529
458.95,3,117,-8.483397e+01,-8.483698e+01,1.635359
459.00,3,117,-8.483428e+01,-8.483729e+01,1.631979
459.05,3,117,-8.483458e+01,-8.483759e+01,1.638282
459.10,3,117,-8.483489e+01,-8.483789e+01,1.633821
459.15,3,117,-8.483519e+01,-8.483819e+01,1.637204
459.20,3,117,-8.483550e+01,-8.483850e+01,1.634642
459.25,3,117,-8.483581e+01,-8.483880e+01,1.632374
459.30,3,117,-8.483611e+01,-8.483910e+01,1.630823
459.35,3,117,-8.483642e+01,-8.483941e+01,1.633646
459.40,3,117,-8.483672e+01,-8.483971e+01,1.630983
459.45,3,117,-8.483703e+01,-8.484001e+01,1.633021
459.50,3,117,-8.483733e+01,-8.484031e+01,1.633557
459.55,3,117,-8.483764e+01,-8.484061e+01,1.634244
459.60,3,117,-8.483794e+01,-8.484092e+01,1.659579
459.65,3,117,-8.483824e+01,-8.484122e+01,1.668472
459.70,3,117,-8.483855e+01,-8.484152e+01,1.666535
459.75,3,117,-8.483885e+01,-8.484182e+01,1.657971
459.80,3,117,-8.483916e+01,-8.484212e+01,1.641415
459.85,3,117,-8.483946e+01,-8.484242e+01,1.640459
459.90,3,117,-8.483976e+01,-8.484272e+01,1.640283
459.95,3,117,-8.484007e+01,-8.484302e+01,1.642981
460.00,3,117,-8.484037e+01,-8.484332e+01,1.641237
460.05,3,117,-8.484067e+01,-8.484362e+01,1.639372
460.10,3,117,-8.484098e+01,-8.484392e+01,1.640903
460.15,3,117,-8.484128e+01,-8.484422e+01,1.641017
460.20,3,117,-8.484158e+01,-8.484452e+01,1.640380
460.25,3,117,-8.484188e+01,-8.484482e+01,1.641965
460.30,3,117,-8.484219e+01,-8.484512e+01,1.641066
460.35,3,117,-8.484249e+01,-8.484542e+01,1.640296
460.40,3,117,-8.484279e+01,-8.484572e+01,1.678545
460.45,3,117,-8.484309e+01,-8.484602e+01,1.708958
460.50,3,117,-8.484339e+01,-8.484632e+01,1.662507
460.55,3,117,-8.484370e+01,-8.484662e+01,1.661493
460.60,3,117,-8.484400e+01,-8.484692e+01,1.653427
460.65,3,117,-8.484430e+01,-8.484721e+01,1.632320
460.70,3,117,-8.484460e+01,-8.484751e+01,1.635881
460.75,3,117,-8.484490e+01,-8.484781e+01,1.634864
460.80,3,117,-8.484520e+01,-8.484811e+01,1.632031
460.85,3,117,-8.484550e+01,-8.484841e+01,1.631533
460.90,3,117,-8.484580e+01,-8.484870e+01,1.629987
460.95,3,117,-8.484610e+01,-8.484900e+01,1.632971
461.00,3,117,-8.484640e+01,-8.484930e+01,1.636341
461.05,3,117,-8.484670e+01,-8.484960e+01,1.635080
461.10,3,117,-8.484700e+01,-8.484989e+01,1.629769
461.15,3,117,-8.484730e+01,-8.485019e+01,1.630626
461.20,3,117,-8.484760e+01,-8.485049e+01,1.632223
461.25,3,117,-8.484790e+01,-8.485078e+01,1.631309
461.30,3,117,-8.484820e+01,-8.485108e+01,1.634022
461.35,3,117,-8.484850e+01,-8.485138e+01,1.631965
461.40,3,117,-8.484880e+01,-8.485167e+01,1.632436
461.45,3,117,-8.484910e+01,-8.485197e+01,1.631047
461.50,3,117,-8.484939e+01,-8.485226e+01,1.630742
461.55,3,117,-8.484969e+01,-8.485256e+01,1.632436
461.60,3,117,-8.484999e+01,-8.485286e+01,1.633541
461.65,3,117,-8.485029e+01,-8.485315e+01,1.633849
461.70,3,117,-8.485059e+01,-8.485345e+01,1.640811
461.75,3,117,-8.485088e+01,-8.485374e+01,1.631369
461.80,3,117,-8.485118e+01,-8.485404e+01,1.635533
461.85,3,117,-8.485148e+01,-8.485433e+01,1.634320
461.90,3,117,-8.485178e+01,-8.485463e+01,1.633904
461.95,3,117,-8.485207e+01,-8.485492e+01,1.630606
462.00,3,117,-8.485237e+01,-8.485522e+01,1.629745
462.05,3,117,-8.485267e+01,-8.485551e+01,1.634485
462.10,3,117,-8.485296e+01,-8.485580e+01,1.634675
462.15,3,117,-8.485326e+01,-8.485610e+01,1.633449
462.20,3,117,-8.485356e+01,-8.485639e+01,1.631582
462.25,3,117,-8.485385e+01,-8.485668e+01,1.636831
462.30,3,117,-8.485415e+01,-8.485698e+01,1.632947
462.35,3,117,-8.485445e+01,-8.485727e+01,1.634800
462.40,3,117,-8.485474e+01,-8.485756e+01,1.635901
462.45,3,117,-8.485504e+01,-8.485786e+01,1.631605
462.50,3,117,-8.485533e+01,-8.485815e+01,1.631596
462.55,3,117,-8.485563e+01,-8.485844e+01,1.633678
462.60,3,117,-8.485592e+01,-8.485874e+01,1.632759
462.65,3,117,-8.485622e+01,-8.485903e+01,1.631976
462.70,3,117,-8.485651e+01,-8.485932e+01,1.635398
462.75,3,117,-8.485681e+01,-8.485961e+01,1.632739
462.80,3,117,-8.485710e+01,-8.485990e+01,1.632797
462.85,3,117,-8.485740e+01,-8.486020e+01,1.630955
462.90,3,117,-8.485769e+01,-8.486049e+01,1.633782
462.95,3,117,-8.485798e+01,-8.486078e+01,1.632241
463.00,3,117,-8.485828e+01,-8.486107e+01,1.629394
463.05,3,117,-8.485857e+01,-8.486136e+01,1.631635
463.10,3,117,-8.485887e+01,-8.486165e+01,1.634030
463.15,3,117,-8.485916e+01,-8.486194e+01,1.633740
463.20,3,117,-8.485945e+01,-8.486223e+01,1.636718
463.25,3,117,-8.485975e+01,-8.486252e+01,1.635642
463.30,3,117,-8.486004e+01,-8.486281e+01,1.634735
463.35,3,117,-8.486033e+01,-8.486311e+01,1.632073
463.40,3,117,-8.486062e+01,-8.486340e+01,1.632697
463.45,3,117,-8.486092e+01,-8.486369e+01,1.629669
463.50,3,117,-8.486121e+01,-8.486398e+01,1.634131
463.55,3,117,-8.486150e+01,-8.486426e+01,1.631663
463.60,3,117,-8.486179e+01,-8.486455e+01,1.631283
463.65,3,117,-8.486209e+01,-8.486484e+01,1.631660
463.70,3,117,-8.486238e+01,-8.486513e+01,1.633796
463.75,3,117,-8.486267e+01,-8.486542e+01,1.632537
463.80,3,117,-8.486296e+01,-8.486571e+01,1.635782
463.85,3,117,-8.486325e+01,-8.486600e+01,1.634850
463.90,3,117,-8.486354e+01,-8.486629e+01,1.631246
463.95,3,117,-8.486384e+01,-8.486658e+01,1.633474
464.00,3,117,-8.486413e+01,-8.486687e+01,1.635030
464.05,3,117,-8.486442e+01,-8.486715e+01,1.633416
464.10,3,117,-8.486471e+01,-8.486744e+01,1.635558
464.15,3,117,-8.486500e+01,-8.486773e+01,1.633400
464.20,3,117,-8.486529e+01,-8.486802e+01,1.630581
464.25,3,117,-8.486558e+01,-8.486830e+01,1.632244
464.30,3,117,-8.486587e+01,-8.486859e+01,1.633112
464.35,3,117,-8.486616e+01,-8.486888e+01,1.634364
464.40,3,117,-8.486645e+01,-8.486917e+01,1.633875
464.45,3,117,-8.486674e+01,-8.486945e+01,1.632119
464.50,3,117,-8.486703e+01,-8.486974e+01,1.633307
464.55,3,117,-8.486732e+01,-8.487003e+01,1.632573
464.60,3,117,-8.486761e+01,-8.487031e+01,1.633174
464.65,3,117,-8.486789e+01,-8.487060e+01,1.634137
464.70,3,117,-8.486818e+01,-8.487089e+01,1.633220
464.75,3,117,-8.486847e+01,-8.487117e+01,1.631774
464.80,3,117,-8.486876e+01,-8.487146e+01,1.633909
464.85,3,117,-8.486905e+01,-8.487174e+01,1.632752
464.90,3,117,-8.486934e+01,-8.487203e+01,1.633853
464.95,3,117,-8.486963e+01,-8.487232e+01,1.632903
465.00,3,117,-8.486991e+01,-8.487260e+01,1.631786
465.05,3,117,-8.487020e+01,-8.487289e+01,1.632682
465.10,3,117,-8.487049e+01,-8.487317e+01,1.635631
465.15,3,117,-8.487078e+01,-8.487346e+01,1.632688
465.20,3,117,-8.487106e+01,-8.487374e+01,1.634005
465.25,3,117,-8.487135e+01,-8.487403e+01,1.632811
465.30,3,117,-8.487164e+01,-8.487431e+01,1.632876
465.35,3,117,-8.487193e+01,-8.487460e+01,1.633048
465.40,3,117,-8.487221e+01,-8.487488e+01,1.630686
465.45,3,117,-8.487250e+01,-8.487516e+01,1.631466
465.50,3,117,-8.487278e+01,-8.487545e+01,1.631890
465.55,3,117,-8.487307e+01,-8.487573e+01,1.634355
465.60,3,117,-8.487336e+01,-8.487601e+01,1.633390
465.65,3,117,-8.487364e+01,-8.487630e+01,1.634679
465.70,3,118,-8.487393e+01,-8.487658e+01,1.646547
465.75,3,118,-8.487422e+01,-8.487686e+01,1.648144
465.80,3,118,-8.487450e+01,-8.487715e+01,1.642721
465.85,3,118,-8.487479e+01,-8.487743e+01,1.643034
465.90,3,118,-8.487507e+01,-8.487771e+01,1.643255
465.95,3,118,-8.487536e+01,-8.487800e+01,1.647331
466.00,3,118,-8.487564e+01,-8.487828e+01,1.640387
466.05,3,118,-8.487593e+01,-8.487856e+01,1.641543
466.10,3,118,-8.487621e+01,-8.487884e+01,1.642673
466.15,3,118,-8.487650e+01,-8.487913e+01,1.644349
466.20,3,118,-8.487678e+01,-8.487941e+01,1.640663
466.25,3,118,-8.487706e+01,-8.487969e+01,1.639955
466.30,3,118,-8.487735e+01,-8.487997e+01,1.642119
466.35,3,118,-8.487763e+01,-8.488025e+01,1.640042
466.40,3,118,-8.487792e+01,-8.488053e+01,1.643268
466.45,3,118,-8.487820e+01,-8.488081e+01,1.642896
466.50,3,118,-8.487848e+01,-8.488110e+01,1.644831
466.55,3,118,-8.487877e+01,-8.488138e+01,1.649555
466.60,3,118,-8.487905e+01,-8.488166e+01,1.641173
466.65,3,118,-8.487933e+01,-8.488194e+01,1.647729
466.70,3,118,-8.487962e+01,-8.488222e+01,1.642638
466.75,3,118,-8.487990e+01,-8.488250e+01,1.641821
466.80,3,118,-8.488018e+01,-8.488278e+01,1.643467
466.85,3,118,-8.488046e+01,-8.488306e+01,1.646592
466.90,3,118,-8.488075e+01,-8.488334e+01,1.642295
466.95,3,118,-8.488103e+01,-8.488362e+01,1.642128
467.00,3,118,-8.488131e+01,-8.488390e+01,1.640549
467.05,3,118,-8.488159e+01,-8.488418e+01,1.639735
467.10,3,118,-8.488187e+01,-8.488446e+01,1.642605
467.15,3,118,-8.488216e+01,-8.488474e+01,1.642679
467.20,3,118,-8.488244e+01,-8.488502e+01,1.641842
467.25,3,118,-8.488272e+01,-8.488529e+01,1.642853
467.30,3,118,-8.488300e+01,-8.488557e+01,1.640360
467.35,3,118,-8.488328e+01,-8.488585e+01,1.644818
467.40,3,118,-8.488356e+01,-8.488613e+01,1.643688
467.45,3,118,-8.488384e+01,-8.488641e+01,1.642225
467.50,3,118,-8.488412e+01,-8.488669e+01,1.642702
467.55,3,118,-8.488440e+01,-8.488696e+01,1.641995
467.60,3,118,-8.488468e+01,-8.488724e+01,1.645589
467.65,3,118,-8.488496e+01,-8.488752e+01,1.646158
467.70,3,118,-8.488524e+01,-8.488780e+01,1.641129
467.75,3,118,-8.488552e+01,-8.488808e+01,1.642193
467.80,3,118,-8.488580e+01,-8.488835e+01,1.641639
467.85,3,118,-8.488608e+01,-8.488863e+01,1.643113
467.90,3,118,-8.488636e+01,-8.488891e+01,1.641003
467.95,3,118,-8.488664e+01,-8.488918e+01,1.641216
468.00,3,118,-8.488692e+01,-8.488946e+01,1.640206
468.05,3,118,-8.488720e+01,-8.488974e+01,1.642384
468.10,3,118,-8.488748e+01,-8.489001e+01,1.642486
468.15,3,118,-8.488776e+01,-8.489029e+01,1.650539
468.20,3,118,-8.488804e+01,-8.489057e+01,1.640599
468.25,3,118,-8.488832e+01,-8.489084e+01,1.641662
468.30,3,118,-8.488859e+01,-8.489112e+01,1.643244
468.35,3,118,-8.488887e+01,-8.489139e+01,1.642588
468.40,3,118,-8.488915e+01,-8.489167e+01,1.645161
468.45,3,118,-8.488943e+01,-8.489194e+01,1.639157
468.50,3,118,-8.488971e+01,-8.489222e+01,1.639613
468.55,3,118,-8.488998e+01,-8.489250e+01,1.640954
468.60,3,118,-8.489026e+01,-8.489277e+01,1.646482
468.65,3,118,-8.489054e+01,-8.489305e+01,1.641044
468.70,3,118,-8.489082e+01,-8.489332e+01,1.641732
468.75,3,118,-8.489109e+01,-8.489359e+01,1.647120
468.80,3,118,-8.489137e+01,-8.489387e+01,1.641877
468.85,3,118,-8.489165e+01,-8.489414e+01,1.646288
468.90,3,118,-8.489192e+01,-8.489442e+01,1.698053
468.95,3,118,-8.489220e+01,-8.489469e+01,1.682537
469.00,3,118,-8.489248e+01,-8.489497e+01,1.678221
469.05,3,118,-8.489275e+01,-8.489524e+01,1.678100
469.10,3,118,-8.489303e+01,-8.489551e+01,1.657409
469.15,3,118,-8.489330e+01,-8.489579e+01,1.708397
469.20,3,118,-8.489358e+01,-8.489606e+01,1.674509
469.25,3,118,-8.489385e+01,-8.489633e+01,1.693228
469.30,3,118,-8.489413e+01,-8.489661e+01,1.716793
469.35,3,118,-8.489441e+01,-8.489688e+01,1.679102
469.40,3,118,-8.489468e+01,-8.489715e+01,1.709742
469.45,3,118,-8.489496e+01,-8.489742e+01,1.670803
469.50,3,118,-8.489523e+01,-8.489770e+01,1.648822
469.55,3,118,-8.489551e+01,-8.489797e+01,1.648525
469.60,3,118,-8.489578e+01,-8.489824e+01,1.646099
469.65,3,118,-8.489605e+01,-8.489851e+01,1.698097
469.70,3,118,-8.489633e+01,-8.489879e+01,1.675741
469.75,3,118,-8.489660e+01,-8.489906e+01,1.674395
469.80,3,118,-8.489688e+01,-8.489933e+01,1.672266
469.85,3,118,-8.489715e+01,-8.489960e+01,1.642410
469.90,3,118,-8.489742e+01,-8.489987e+01,1.641879
469.95,3,118,-8.489770e+01,-8.490014e+01,1.643944
470.00,3,118,-8.489797e+01,-8.490041e+01,1.641584
470.05,3,118,-8.489825e+01,-8.490069e+01,1.641342
470.10,3,118,-8.489852e+01,-8.490096e+01,1.640956
470.15,3,118,-8.489879e+01,-8.490123e+01,1.641543
470.20,3,118,-8.489906e+01,-8.490150e+01,1.641312
470.25,3,118,-8.489934e+01,-8.490177e+01,1.643544
470.30,3,118,-8.489961e+01,-8.490204e+01,1.642645
470.35,3,118,-8.489988e+01,-8.490231e+01,1.640841
470.40,3,118,-8.490015e+01,-8.490258e+01,1.644089
470.45,3,118,-8.490043e+01,-8.490285e+01,1.642413
470.50,3,118,-8.490070e+01,-8.490312e+01,1.646195
470.55,3,118,-8.490097e+01,-8.490339e+01,1.643128
470.60,3,118,-8.490124e+01,-8.490366e+01,1.640614
470.65,3,118,-8.490151e+01,-8.490393e+01,1.644966
470.70,3,118,-8.490179e+01,-8.490420e+01,1.641079
470.75,3,118,-8.490206e+01,-8.490446e+01,1.642594
470.80,3,118,-8.490233e+01,-8.490473e+01,1.644308
470.85,3,118,-8.490260e+01,-8.490500e+01,1.641115
470.90,3,118,-8.490287e+01,-8.490527e+01,1.640537
470.95,3,118,-8.490314e+01,-8.490554e+01,1.645057
471.00,3,118,-8.490341e+01,-8.490581e+01,1.643541
471.05,3,118,-8.490368e+01,-8.490608e+01,1.643903
471.10,3,118,-8.490395e+01,-8.490634e+01,1.641809
471.15,3,118,-8.490422e+01,-8.490661e+01,1.642796
471.20,3,118,-8.490449e+01,-8.490688e+01,1.644571
471.25,3,118,-8.490476e+01,-8.490715e+01,1.643270
471.30,3,118,-8.490503e+01,-8.490741e+01,1.645101
471.35,3,118,-8.490530e+01,-8.490768e+01,1.641698
471.40,3,118,-8.490557e+01,-8.490795e+01,1.642593
471.45,3,118,-8.490584e+01,-8.490822e+01,1.641219
471.50,3,118,-8.490611e+01,-8.490848e+01,1.647157
471.55,3,118,-8.490638e+01,-8.490875e+01,1.643057
471.60,3,118,-8.490665e+01,-8.490902e+01,1.645559
471.65,3,118,-8.490692e+01,-8.490928e+01,1.642677
471.70,3,118,-8.490719e+01,-8.490955e+01,1.644297
471.75,3,118,-8.490746e+01,-8.490982e+01,1.644931
471.80,3,118,-8.490772e+01,-8.491008e+01,1.643142
471.85,3,118,-8.490799e+01,-8.491035e+01,1.644935
471.90,3,118,-8.490826e+01,-8.491061e+01,1.645677
471.95,3,118,-8.490853e+01,-8.491088e+01,1.647056
472.00,3,118,-8.490880e+01,-8.491115e+01,1.642593
472.05,3,118,-8.490906e+01,-8.491141e+01,1.643988
472.10,3,118,-8.490933e+01,-8.491168e+01,1.645817
472.15,3,118,-8.490960e+01,-8.491194e+01,1.641889
472.20,3,118,-8.490987e+01,-8.491221e+01,1.644775
472.25,3,118,-8.491013e+01,-8.491247e+01,1.646113
472.30,3,118,-8.491040e+01,-8.491274e+01,1.643030
472.35,3,118,-8.491067e+01,-8.491300e+01,1.643702
472.40,3,118,-8.491093e+01,-8.491327e+01,1.648973
472.45,3,118,-8.491120e+01,-8.491353e+01,1.646008
472.50,3,118,-8.491147e+01,-8.491379e+01,1.644347
472.55,3,118,-8.491173e+01,-8.491406e+01,1.642888
472.60,3,118,-8.491200e+01,-8.491432e+01,1.643819
472.65,3,118,-8.491227e+01,-8.491459e+01,1.645223
472.70,3,118,-8.491253e+01,-8.491485e+01,1.645866
472.75,3,118,-8.491280e+01,-8.491511e+01,1.647573
472.80,3,118,-8.491306e+01,-8.491538e+01,1.643279
472.85,3,118,-8.491333e+01,-8.491564e+01,1.643775
472.90,3,118,-8.491359e+01,-8.491590e+01,1.641756
472.95,3,118,-8.491386e+01,-8.491617e+01,1.647964
473.00,3,118,-8.491412e+01,-8.491643e+01,1.643855
473.05,3,118,-8.491439e+01,-8.491669e+01,1.642156
473.10,3,118,-8.491465e+01,-8.491695e+01,1.640996
473.15,3,118,-8.491492e+01,-8.491722e+01,1.642417
473.20,3,118,-8.491518e+01,-8.491748e+01,1.642477
473.25,3,118,-8.491545e+01,-8.491774e+01,1.641534
473.30,3,118,-8.491571e+01,-8.491800e+01,1.642098
473.35,3,118,-8.491598e+01,-8.491827e+01,1.644598
473.40,3,118,-8.491624e+01,-8.491853e+01,1.643416
473.45,3,118,-8.491650e+01,-8.491879e+01,1.648155
473.50,3,118,-8.491677e+01,-8.491905e+01,1.641514
473.55,3,118,-8.491703e+01,-8.491931e+01,1.641364
473.60,3,118,-8.491730e+01,-8.491957e+01,1.641395
473.65,3,118,-8.491756e+01,-8.491983e+01,1.640947
473.70,3,118,-8.491782e+01,-8.492010e+01,1.642492
473.75,3,118,-8.491809e+01,-8.492036e+01,1.649076
473.80,3,118,-8.491835e+01,-8.492062e+01,1.642352
473.85,3,118,-8.491861e+01,-8.492088e+01,1.647831
473.90,3,118,-8.491887e+01,-8.492114e+01,1.645547
473.95,3,118,-8.491914e+01,-8.492140e+01,1.642070
474.00,3,118,-8.491940e+01,-8.492166e+01,1.644378
474.05,3,118,-8.491966e+01,-8.492192e+01,1.642773
474.10,3,118,-8.491992e+01,-8.492218e+01,1.643788
474.15,3,118,-8.492018e+01,-8.492244e+01,1.641424
474.20,3,118,-8.492045e+01,-8.492270e+01,1.641045
474.25,3,118,-8.492071e+01,-8.492296e+01,1.644751
474.30,3,118,-8.492097e+01,-8.492322e+01,1.641590
474.35,3,118,-8.492123e+01,-8.492348e+01,1.640008
474.40,3,118,-8.492149e+01,-8.492374e+01,1.641167
474.45,3,118,-8.492175e+01,-8.492400e+01,1.647366
474.50,3,118,-8.492202e+01,-8.492425e+01,1.641889
474.55,3,118,-8.492228e+01,-8.492451e+01,1.643638
474.60,3,118,-8.492254e+01,-8.492477e+01,1.645982
474.65,3,118,-8.492280e+01,-8.492503e+01,1.643467
474.70,3,118,-8.492306e+01,-8.492529e+01,1.640115
474.75,3,118,-8.492332e+01,-8.492555e+01,1.647300
474.80,3,118,-8.492358e+01,-8.492580e+01,1.646505
474.85,3,118,-8.492384e+01,-8.492606e+01,1.641850
474.90,3,118,-8.492410e+01,-8.492632e+01,1.643568
474.95,3,118,-8.492436e+01,-8.492658e+01,1.648100
475.00,3,118,-8.492462e+01,-8.492684e+01,1.641212
475.05,3,118,-8.492488e+01,-8.492709e+01,1.640522
475.10,3,118,-8.492514e+01,-8.492735e+01,1.640894
475.15,3,118,-8.492540e+01,-8.492761e+01,1.648120
475.20,3,118,-8.492566e+01,-8.492787e+01,1.644225
475.25,3,118,-8.492591e+01,-8.492812e+01,1.640656
475.30,3,118,-8.492617e+01,-8.492838e+01,1.640497
475.35,3,118,-8.492643e+01,-8.492864e+01,1.643203
475.40,3,118,-8.492669e+01,-8.492889e+01,1.640649
475.45,3,118,-8.492695e+01,-8.492915e+01,1.643913
475.50,3,118,-8.492721e+01,-8.492940e+01,1.641221
475.55,3,118,-8.492747e+01,-8.492966e+01,1.645641
475.60,3,118,-8.492772e+01,-8.492992e+01,1.642026
475.65,3,118,-8.492798e+01,-8.493017e+01,1.643228
475.70,3,118,-8.492824e+01,-8.493043e+01,1.643107
475.75,3,118,-8.492850e+01,-8.493068e+01,1.704441
475.80,3,118,-8.492876e+01,-8.493094e+01,1.680344
475.85,3,118,-8.492901e+01,-8.493119e+01,1.676761
475.90,3,118,-8.492927e+01,-8.493145e+01,1.677809
475.95,3,118,-8.492953e+01,-8.493171e+01,1.650887
476.00,3,118,-8.492978e+01,-8.493196e+01,1.651417
476.05,3,118,-8.493004e+01,-8.493222e+01,1.647655
476.10,3,118,-8.493030e+01,-8.493247e+01,1.649841
476.15,3,118,-8.493055e+01,-8.493272e+01,1.651977
476.20,3,118,-8.493081e+01,-8.493298e+01,1.648822
476.25,3,118,-8.493107e+01,-8.493323e+01,1.651099
476.30,3,118,-8.493132e+01,-8.493349e+01,1.650784
476.35,3,118,-8.493158e+01,-8.493374e+01,1.651317
476.40,3,118,-8.493184e+01,-8.493400e+01,1.647619
476.45,3,118,-8.493209e+01,-8.493425e+01,1.652340
476.50,3,118,-8.493235e+01,-8.493450e+01,1.654017
476.55,3,118,-8.493260e+01,-8.493476e+01,1.655272
476.60,3,118,-8.493286e+01,-8.493501e+01,1.652639
476.65,3,118,-8.493311e+01,-8.493526e+01,1.649466
476.70,3,118,-8.493337e+01,-8.493552e+01,1.651293
476.75,3,118,-8.493362e+01,-8.493577e+01,1.650270
476.80,3,118,-8.493388e+01,-8.493602e+01,1.649698
476.85,3,118,-8.493413e+01,-8.493627e+01,1.713275
476.90,3,118,-8.493439e+01,-8.493653e+01,1.714827
476.95,3,118,-8.493464e+01,-8.493678e+01,1.682313
477.00,3,118,-8.493490e+01,-8.493703e+01,1.675307
477.05,3,118,-8.493515e+01,-8.493728e+01,1.733012
477.10,3,118,-8.493541e+01,-8.493754e+01,1.658747
477.15,3,118,-8.493566e+01,-8.493779e+01,1.651202
477.20,3,118,-8.493591e+01,-8.493804e+01,1.647385
477.25,3,118,-8.493617e+01,-8.493829e+01,1.648647
477.30,3,118,-8.493642e+01,-8.493854e+01,1.648358
477.35,3,118,-8.493667e+01,-8.493880e+01,1.701531
477.40,3,118,-8.493693e+01,-8.493905e+01,1.650278
477.45,3,118,-8.493718e+01,-8.493930e+01,1.648749
477.50,3,118,-8.493743e+01,-8.493955e+01,1.650061
477.55,3,117,-8.493769e+01,-8.493980e+01,1.641410
477.60,3,117,-8.493794e+01,-8.494005e+01,1.638255
477.65,3,117,-8.493819e+01,-8.494030e+01,1.681624
477.70,3,117,-8.493845e+01,-8.494055e+01,1.666577
477.75,3,117,-8.493870e+01,-8.494080e+01,1.652476
477.80,3,117,-8.493895e+01,-8.494105e+01,1.640359
477.85,3,117,-8.493920e+01,-8.494130e+01,1.640422
477.90,3,117,-8.493945e+01,-8.494155e+01,1.681120
477.95,3,117,-8.493971e+01,-8.494180e+01,1.641789
478.00,3,117,-8.493996e+01,-8.494205e+01,1.700028
478.05,3,117,-8.494021e+01,-8.494230e+01,1.640305
478.10,3,117,-8.494046e+01,-8.494255e+01,1.638712
478.15,3,117,-8.494071e+01,-8.494280e+01,1.640140
478.20,3,117,-8.494096e+01,-8.494305e+01,1.676007
478.25,3,117,-8.494122e+01,-8.494330e+01,1.639499
478.30,3,117,-8.494147e+01,-8.494355e+01,1.640482
478.35,3,117,-8.494172e+01,-8.494380e+01,1.638404
478.40,3,117,-8.494197e+01,-8.494405e+01,1.693667
478.45,3,117,-8.494222e+01,-8.494430e+01,1.640005
478.50,3,117,-8.494247e+01,-8.494454e+01,1.637631
478.55,3,117,-8.494272e+01,-8.494479e+01,1.696216
478.60,3,117,-8.494297e+01,-8.494504e+01,1.686012
478.65,3,117,-8.494322e+01,-8.494529e+01,1.687372
478.70,3,117,-8.494347e+01,-8.494554e+01,1.686804
478.75,3,117,-8.494372e+01,-8.494579e+01,1.642092
478.80,3,116,-8.494397e+01,-8.494603e+01,1.627645
478.85,3,116,-8.494422e+01,-8.494628e+01,1.632699
478.90,3,116,-8.494447e+01,-8.494653e+01,1.630273
478.95,3,116,-8.494472e+01,-8.494678e+01,1.627807
479.00,3,116,-8.494497e+01,-8.494702e+01,1.629915
479.05,3,116,-8.494522e+01,-8.494727e+01,1.630030
479.10,3,116,-8.494547e+01,-8.494752e+01,1.629914
479.15,3,116,-8.494571e+01,-8.494776e+01,1.636409
479.20,3,116,-8.494596e+01,-8.494801e+01,1.631583
479.25,3,116,-8.494621e+01,-8.494826e+01,1.630565
479.30,3,116,-8.494646e+01,-8.494850e+01,1.631272
479.35,3,116,-8.494671e+01,-8.494875e+01,1.629486
479.40,3,116,-8.494696e+01,-8.494900e+01,1.629716
479.45,3,116,-8.494720e+01,-8.494924e+01,1.627521
479.50,3,116,-8.494745e+01,-8.494949e+01,1.625790
479.55,3,116,-8.494770e+01,-8.494973e+01,1.628412
479.60,3,116,-8.494795e+01,-8.494998e+01,1.631495
479.65,3,116,-8.494820e+01,-8.495023e+01,1.632766
479.70,3,116,-8.494844e+01,-8.495047e+01,1.629220
479.75,3,116,-8.494869e+01,-8.495072e+01,1.627884
479.80,3,116,-8.494894e+01,-8.495096e+01,1.630750
479.85,3,116,-8.494918e+01,-8.495121e+01,1.628510
479.90,3,116,-8.494943e+01,-8.495145e+01,1.628865
479.95,3,116,-8.494968e+01,-8.495170e+01,1.627637
480.00,3,116,-8.494992e+01,-8.495194e+01,1.633884
480.05,3,116,-8.495017e+01,-8.495219e+01,1.627047
480.10,3,116,-8.495042e+01,-8.495243e+01,1.689756
480.15,3,116,-8.495066e+01,-8.495268e+01,1.679021
480.20,3,116,-8.495091e+01,-8.495292e+01,1.682366
480.25,3,116,-8.495116e+01,-8.495316e+01,1.677343
480.30,3,116,-8.495140e+01,-8.495341e+01,1.645601
480.35,3,116,-8.495165e+01,-8.495365e+01,1.627854
480.40,3,116,-8.495189e+01,-8.495390e+01,1.633677
480.45,3,116,-8.495214e+01,-8.495414e+01,1.628347
480.50,3,116,-8.495238e+01,-8.495438e+01,1.630117
480.55,3,116,-8.495263e+01,-8.495463e+01,1.728246
480.60,3,116,-8.495287e+01,-8.495487e+01,1.767466
480.65,3,116,-8.495312e+01,-8.495511e+01,1.631415
480.70,3,116,-8.495336e+01,-8.495536e+01,1.631617
480.75,3,116,-8.495361e+01,-8.495560e+01,1.669111
480.80,3,116,-8.495385e+01,-8.495584e+01,1.706463
480.85,3,116,-8.495410e+01,-8.495608e+01,1.636772
480.90,3,116,-8.495434e+01,-8.495633e+01,1.627188
480.95,3,116,-8.495459e+01,-8.495657e+01,1.668423
481.00,3,116,-8.495483e+01,-8.495681e+01,1.630763
481.05,3,116,-8.495507e+01,-8.495705e+01,1.629572
481.10,3,116,-8.495532e+01,-8.495730e+01,1.630571
481.15,3,116,-8.495556e+01,-8.495754e+01,1.628454
481.20,3,116,-8.495581e+01,-8.495778e+01,1.708529
481.25,3,116,-8.495605e+01,-8.495802e+01,1.625649
481.30,3,116,-8.495629e+01,-8.495826e+01,1.633066
481.35,3,116,-8.495654e+01,-8.495850e+01,1.631514
481.40,3,116,-8.495678e+01,-8.495875e+01,1.654802
481.45,3,116,-8.495702e+01,-8.495899e+01,1.663660
481.50,3,116,-8.495727e+01,-8.495923e+01,1.630866
481.55,3,116,-8.495751e+01,-8.495947e+01,1.657392
481.60,3,116,-8.495775e+01,-8.495971e+01,1.704703
481.65,3,116,-8.495799e+01,-8.495995e+01,1.628112
481.70,3,116,-8.495824e+01,-8.496019e+01,1.629435
481.75,3,116,-8.495848e+01,-8.496043e+01,1.628857
481.80,3,116,-8.495872e+01,-8.496067e+01,1.626597
481.85,3,116,-8.495896e+01,-8.496091e+01,1.696941
481.90,3,116,-8.495920e+01,-8.496115e+01,1.631690
481.95,3,116,-8.495945e+01,-8.496139e+01,1.627938
482.00,3,116,-8.495969e+01,-8.496163e+01,1.667694
482.05,3,116,-8.495993e+01,-8.496187e+01,1.669806
482.10,3,116,-8.496017e+01,-8.496211e+01,1.679391
482.15,3,116,-8.496041e+01,-8.496235e+01,1.679800
482.20,3,116,-8.496065e+01,-8.496259e+01,1.679537
482.25,3,116,-8.496089e+01,-8.496283e+01,1.640824
482.30,3,116,-8.496113e+01,-8.496307e+01,1.673913
482.35,3,116,-8.496137e+01,-8.496331e+01,1.626692
482.40,3,116,-8.496162e+01,-8.496355e+01,1.624126
482.45,3,116,-8.496186e+01,-8.496378e+01,1.623957
482.50,3,116,-8.496210e+01,-8.496402e+01,1.622496
482.55,3,116,-8.496234e+01,-8.496426e+01,1.622986
482.60,3,116,-8.496258e+01,-8.496450e+01,1.624485
482.65,3,116,-8.496282e+01,-8.496474e+01,1.625141
482.70,3,116,-8.496306e+01,-8.496498e+01,1.625320
482.75,3,116,-8.496330e+01,-8.496521e+01,1.624053
482.80,3,116,-8.496354e+01,-8.496545e+01,1.625098
482.85,3,116,-8.496378e+01,-8.496569e+01,1.626796
482.90,3,116,-8.496401e+01,-8.496593e+01,1.623143
482.95,3,116,-8.496425e+01,-8.496617e+01,1.624123
483.00,3,116,-8.496449e+01,-8.496640e+01,1.623101
483.05,3,116,-8.496473e+01,-8.496664e+01,1.622756
483.10,3,116,-8.496497e+01,-8.496688e+01,1.620568
483.15,3,116,-8.496521e+01,-8.496711e+01,1.621713
483.20,3,116,-8.496545e+01,-8.496735e+01,1.623402
483.25,3,116,-8.496569e+01,-8.496759e+01,1.622985
483.30,3,116,-8.496593e+01,-8.496782e+01,1.624527
483.35,3,116,-8.496616e+01,-8.496806e+01,1.623349
483.40,3,116,-8.496640e+01,-8.496830e+01,1.621960
483.45,3,116,-8.496664e+01,-8.496853e+01,1.623325
483.50,3,116,-8.496688e+01,-8.496877e+01,1.710439
483.55,3,116,-8.496712e+01,-8.496901e+01,1.674868
483.60,3,116,-8.496735e+01,-8.496924e+01,1.713669
483.65,3,116,-8.496759e+01,-8.496948e+01,1.675309
483.70,3,116,-8.496783e+01,-8.496971e+01,1.643456
483.75,3,116,-8.496807e+01,-8.496995e+01,1.674136
483.80,3,116,-8.496830e+01,-8.497018e+01,1.706004
483.85,3,116,-8.496854e+01,-8.497042e+01,1.638930
483.90,3,116,-8.496878e+01,-8.497066e+01,1.703021
483.95,3,116,-8.496901e+01,-8.497089e+01,1.629906
484.00,3,116,-8.496925e+01,-8.497113e+01,1.632461
484.05,3,116,-8.496949e+01,-8.497136e+01,1.630537
484.10,3,115,-8.496972e+01,-8.497160e+01,1.673537
484.15,3,115,-8.496996e+01,-8.497183e+01,1.672946
484.20,3,115,-8.497020e+01,-8.497206e+01,1.621795
484.25,3,115,-8.497043e+01,-8.497230e+01,1.623464
484.30,3,115,-8.497067e+01,-8.497253e+01,1.624363
484.35,3,115,-8.497090e+01,-8.497277e+01,1.623161
484.40,3,115,-8.497114e+01,-8.497300e+01,1.659831
484.45,3,115,-8.497137e+01,-8.497324e+01,1.622495
484.50,3,115,-8.497161e+01,-8.497347e+01,1.621023
484.55,3,115,-8.497185e+01,-8.497370e+01,1.627918
484.60,3,115,-8.497208e+01,-8.497394e+01,1.674758
484.65,3,115,-8.497232e+01,-8.497417e+01,1.624661
484.70,3,115,-8.497255e+01,-8.497440e+01,1.622421
484.75,3,115,-8.497279e+01,-8.497464e+01,1.623854
484.80,3,115,-8.497302e+01,-8.497487e+01,1.623059
484.85,3,115,-8.497326e+01,-8.497510e+01,1.623888
484.90,3,115,-8.497349e+01,-8.497533e+01,1.658963
484.95,3,115,-8.497372e+01,-8.497557e+01,1.630846
485.00,3,115,-8.497396e+01,-8.497580e+01,1.620982
485.05,3,115,-8.497419e+01,-8.497603e+01,1.698270
485.10,3,115,-8.497443e+01,-8.497627e+01,1.659339
485.15,3,115,-8.497466e+01,-8.497650e+01,1.623552
485.20,3,115,-8.497489e+01,-8.497673e+01,1.657667
485.25,3,115,-8.497513e+01,-8.497696e+01,1.623546
485.30,3,115,-8.497536e+01,-8.497719e+01,1.706934
485.35,3,115,-8.497559e+01,-8.497743e+01,1.624393
485.40,3,115,-8.497583e+01,-8.497766e+01,1.621909
485.45,3,115,-8.497606e+01,-8.497789e+01,1.655062
485.50,3,115,-8.497629e+01,-8.497812e+01,1.621674
485.55,3,115,-8.497653e+01,-8.497835e+01,1.623652
485.60,3,115,-8.497676e+01,-8.497858e+01,1.620878
485.65,3,115,-8.497699e+01,-8.497881e+01,1.623300
485.70,3,115,-8.497723e+01,-8.497904e+01,1.624566
485.75,3,115,-8.497746e+01,-8.497928e+01,1.654466
485.80,3,115,-8.497769e+01,-8.497951e+01,1.625684
485.85,3,115,-8.497792e+01,-8.497974e+01,1.623884
485.90,3,115,-8.497815e+01,-8.497997e+01,1.621483
485.95,3,115,-8.497839e+01,-8.498020e+01,1.624030
486.00,3,115,-8.497862e+01,-8.498043e+01,1.621891
486.05,3,115,-8.497885e+01,-8.498066e+01,1.618027
486.10,3,115,-8.497908e+01,-8.498089e+01,1.618204
486.15,3,115,-8.497931e+01,-8.498112e+01,1.616152
486.20,3,115,-8.497954e+01,-8.498135e+01,1.617702
486.25,3,115,-8.497978e+01,-8.498158e+01,1.619032
486.30,3,115,-8.498001e+01,-8.498181e+01,1.622500
486.35,3,115,-8.498024e+01,-8.498204e+01,1.620478
486.40,3,115,-8.498047e+01,-8.498227e+01,1.618327
486.45,3,115,-8.498070e+01,-8.498250e+01,1.618675
486.50,3,115,-8.498093e+01,-8.498272e+01,1.618533
486.55,3,115,-8.498116e+01,-8.498295e+01,1.616788
486.60,3,115,-8.498139e+01,-8.498318e+01,1.617015
486.65,3,115,-8.498162e+01,-8.498341e+01,1.622848
486.70,3,115,-8.498185e+01,-8.498364e+01,1.615604
486.75,3,115,-8.498208e+01,-8.498387e+01,1.679207
486.80,3,115,-8.498231e+01,-8.498410e+01,1.619818
486.85,3,115,-8.498254e+01,-8.498432e+01,1.652617
486.90,3,115,-8.498277e+01,-8.498455e+01,1.681811
486.95,3,115,-8.498300e+01,-8.498478e+01,1.656316
487.00,3,115,-8.498323e+01,-8.498501e+01,1.617002
487.05,3,115,-8.498346e+01,-8.498524e+01,1.649940
487.10,3,115,-8.498369e+01,-8.498546e+01,1.654114
487.15,3,115,-8.498392e+01,-8.498569e+01,1.621578
487.20,3,115,-8.498415e+01,-8.498592e+01,1.618359
487.25,3,115,-8.498438e+01,-8.498615e+01,1.617345
487.30,3,115,-8.498461e+01,-8.498637e+01,1.617793
487.35,3,115,-8.498483e+01,-8.498660e+01,1.619341
487.40,3,115,-8.498506e+01,-8.498683e+01,1.621665
487.45,3,115,-8.498529e+01,-8.498705e+01,1.663741
487.50,3,115,-8.498552e+01,-8.498728e+01,1.621561
487.55,3,115,-8.498575e+01,-8.498751e+01,1.685959
487.60,3,115,-8.498598e+01,-8.498773e+01,1.621365
487.65,3,115,-8.498620e+01,-8.498796e+01,1.619148
487.70,3,115,-8.498643e+01,-8.498819e+01,1.618830
487.75,3,115,-8.498666e+01,-8.498841e+01,1.617564
487.80,3,115,-8.498689e+01,-8.498864e+01,1.654918
487.85,3,115,-8.498711e+01,-8.498887e+01,1.617073
487.90,3,115,-8.498734e+01,-8.498909e+01,1.621316
487.95,3,115,-8.498757e+01,-8.498932e+01,1.681164
488.00,3,115,-8.498780e+01,-8.498954e+01,1.621142
488.05,3,115,-8.498802e+01,-8.498977e+01,1.685837
488.10,3,115,-8.498825e+01,-8.498999e+01,1.620629
488.15,3,115,-8.498848e+01,-8.499022e+01,1.622119
488.20,3,115,-8.498870e+01,-8.499044e+01,1.669699
488.25,3,115,-8.498893e+01,-8.499067e+01,1.651936
488.30,3,115,-8.498916e+01,-8.499089e+01,1.652855
488.35,3,115,-8.498938e+01,-8.499112e+01,1.645199
488.40,3,115,-8.498961e+01,-8.499134e+01,1.621982
488.45,3,115,-8.498983e+01,-8.499157e+01,1.625398
488.50,3,115,-8.499006e+01,-8.499179e+01,1.623374
488.55,3,115,-8.499029e+01,-8.499202e+01,1.621420
488.60,3,115,-8.499051e+01,-8.499224e+01,1.624880
488.65,3,115,-8.499074e+01,-8.499247e+01,1.623406
488.70,3,115,-8.499096e+01,-8.499269e+01,1.625073
488.75,3,115,-8.499119e+01,-8.499291e+01,1.624676
488.80,3,115,-8.499141e+01,-8.499314e+01,1.622888
488.85,3,115,-8.499164e+01,-8.499336e+01,1.623754
488.90,3,115,-8.499186e+01,-8.499359e+01,1.621347
488.95,3,115,-8.499209e+01,-8.499381e+01,1.620709
489.00,3,115,-8.499231e+01,-8.499403e+01,1.619760
489.05,3,115,-8.499254e+01,-8.499426e+01,1.618823
489.10,3,115,-8.499276e+01,-8.499448e+01,1.617319
489.15,3,115,-8.499299e+01,-8.499470e+01,1.669516
489.20,3,115,-8.499321e+01,-8.499492e+01,1.616947
489.25,3,115,-8.499344e+01,-8.499515e+01,1.621058
489.30,3,115,-8.499366e+01,-8.499537e+01,1.620928
489.35,3,115,-8.499388e+01,-8.499559e+01,1.623045
489.40,3,115,-8.499411e+01,-8.499581e+01,1.620351
489.45,3,115,-8.499433e+01,-8.499604e+01,1.617817
489.50,3,115,-8.499456e+01,-8.499626e+01,1.620911
489.55,3,115,-8.499478e+01,-8.499648e+01,1.619271
489.60,3,115,-8.499500e+01,-8.499670e+01,1.618962
489.65,3,115,-8.499523e+01,-8.499693e+01,1.621244
489.70,3,115,-8.499545e+01,-8.499715e+01,1.618973
489.75,3,115,-8.499567e+01,-8.499737e+01,1.620415
489.80,3,115,-8.499590e+01,-8.499759e+01,1.617884
489.85,3,115,-8.499612e+01,-8.499781e+01,1.618059
489.90,3,115,-8.499634e+01,-8.499803e+01,1.623112
489.95,3,115,-8.499656e+01,-8.499825e+01,1.620996
490.00,3,115,-8.499679e+01,-8.499848e+01,1.620483
490.05,3,115,-8.499701e+01,-8.499870e+01,1.619403
490.10,3,115,-8.499723e+01,-8.499892e+01,1.620371
490.15,3,115,-8.499745e+01,-8.499914e+01,1.621233
490.20,3,115,-8.499767e+01,-8.499936e+01,1.618038
490.25,3,115,-8.499790e+01,-8.499958e+01,1.618649
490.30,3,115,-8.499812e+01,-8.499980e+01,1.649728
490.35,3,115,-8.499834e+01,-8.500002e+01,1.649060
490.40,3,115,-8.499856e+01,-8.500024e+01,1.648358
490.45,3,115,-8.499878e+01,-8.500046e+01,1.647676
490.50,3,115,-8.499900e+01,-8.500068e+01,1.638792
490.55,3,115,-8.499923e+01,-8.500090e+01,1.616771
490.60,3,115,-8.499945e+01,-8.500112e+01,1.620190
490.65,3,115,-8.499967e+01,-8.500134e+01,1.618888
490.70,3,115,-8.499989e+01,-8.500156e+01,1.623639
490.75,3,115,-8.500011e+01,-8.500178e+01,1.621433
490.80,3,115,-8.500033e+01,-8.500200e+01,1.619186
490.85,3,115,-8.500055e+01,-8.500222e+01,1.622998
490.90,3,115,-8.500077e+01,-8.500244e+01,1.619181
490.95,3,115,-8.500099e+01,-8.500266e+01,1.622435
491.00,3,115,-8.500121e+01,-8.500287e+01,1.619495
491.05,3,115,-8.500143e+01,-8.500309e+01,1.618769
491.10,3,115,-8.500165e+01,-8.500331e+01,1.625861
491.15,3,115,-8.500187e+01,-8.500353e+01,1.618880
491.20,3,115,-8.500209e+01,-8.500375e+01,1.621299
491.25,3,115,-8.500231e+01,-8.500397e+01,1.621160
491.30,3,115,-8.500253e+01,-8.500418e+01,1.616861
491.35,3,115,-8.500275e+01,-8.500440e+01,1.680553
491.40,3,115,-8.500297e+01,-8.500462e+01,1.682917
491.45,3,115,-8.500319e+01,-8.500484e+01,1.647873
491.50,3,115,-8.500341e+01,-8.500506e+01,1.647702
491.55,3,115,-8.500363e+01,-8.500527e+01,1.646345
491.60,3,115,-8.500385e+01,-8.500549e+01,1.618331
491.65,3,115,-8.500407e+01,-8.500571e+01,1.619113
491.70,3,115,-8.500428e+01,-8.500593e+01,1.620162
491.75,3,115,-8.500450e+01,-8.500614e+01,1.621612
491.80,3,115,-8.500472e+01,-8.500636e+01,1.619210
491.85,3,115,-8.500494e+01,-8.500658e+01,1.615622
491.90,3,115,-8.500516e+01,-8.500679e+01,1.619417
491.95,3,115,-8.500538e+01,-8.500701e+01,1.621424
492.00,3,115,-8.500559e+01,-8.500723e+01,1.618866
492.05,3,115,-8.500581e+01,-8.500744e+01,1.621274
492.10,3,115,-8.500603e+01,-8.500766e+01,1.617930
492.15,3,115,-8.500625e+01,-8.500788e+01,1.698572
492.20,3,115,-8.500646e+01,-8.500809e+01,1.666207
492.25,3,115,-8.500668e+01,-8.500831e+01,1.619005
492.30,3,115,-8.500690e+01,-8.500853e+01,1.618667
492.35,3,115,-8.500712e+01,-8.500874e+01,1.617372
492.40,3,115,-8.500733e+01,-8.500896e+01,1.617008
492.45,3,115,-8.500755e+01,-8.500917e+01,1.617609
492.50,3,115,-8.500777e+01,-8.500939e+01,1.621563
492.55,3,115,-8.500798e+01,-8.500960e+01,1.621533
492.60,3,115,-8.500820e+01,-8.500982e+01,1.684507
492.65,3,115,-8.500842e+01,-8.501003e+01,1.619677
492.70,3,115,-8.500863e+01,-8.501025e+01,1.618193
492.75,3,115,-8.500885e+01,-8.501047e+01,1.619199
492.80,3,115,-8.500907e+01,-8.501068e+01,1.654316
492.85,3,115,-8.500928e+01,-8.501089e+01,1.707148
492.90,3,115,-8.500950e+01,-8.501111e+01,1.618725
492.95,3,115,-8.500971e+01,-8.501132e+01,1.618201
493.00,3,115,-8.500993e+01,-8.501154e+01,1.618758
493.05,3,115,-8.501015e+01,-8.501175e+01,1.621698
493.10,3,115,-8.501036e+01,-8.501197e+01,1.619441
493.15,3,115,-8.501058e+01,-8.501218e+01,1.658843
493.20,3,115,-8.501079e+01,-8.501240e+01,1.620585
493.25,3,115,-8.501101e+01,-8.501261e+01,1.620821
493.30,3,115,-8.501122e+01,-8.501282e+01,1.620744
493.35,3,115,-8.501144e+01,-8.501304e+01,1.625792
493.40,3,115,-8.501165e+01,-8.501325e+01,1.619451
493.45,3,115,-8.501187e+01,-8.501346e+01,1.623321
493.50,3,115,-8.501208e+01,-8.501368e+01,1.616715
493.55,3,115,-8.501230e+01,-8.501389e+01,1.656329
493.60,3,115,-8.501251e+01,-8.501410e+01,1.623587
493.65,3,115,-8.501272e+01,-8.501432e+01,1.622285
493.70,3,115,-8.501294e+01,-8.501453e+01,1.653826
493.75,3,115,-8.501315e+01,-8.501474e+01,1.658606
493.80,3,115,-8.501337e+01,-8.501496e+01,1.621088
493.85,3,115,-8.501358e+01,-8.501517e+01,1.620245
493.90,3,115,-8.501379e+01,-8.501538e+01,1.654308
493.95,3,115,-8.501401e+01,-8.501559e+01,1.616963
494.00,3,115,-8.501422e+01,-8.501581e+01,1.617985
494.05,3,115,-8.501444e+01,-8.501602e+01,1.622739
494.10,3,115,-8.501465e+01,-8.501623e+01,1.621527
494.15,3,115,-8.501486e+01,-8.501644e+01,1.619723
494.20,3,115,-8.501507e+01,-8.501665e+01,1.660984
494.25,3,115,-8.501529e+01,-8.501687e+01,1.618469
494.30,3,115,-8.501550e+01,-8.501708e+01,1.682597
494.35,3,115,-8.501571e+01,-8.501729e+01,1.655392
494.40,3,115,-8.501593e+01,-8.501750e+01,1.623667
494.45,3,115,-8.501614e+01,-8.501771e+01,1.627217
494.50,3,115,-8.501635e+01,-8.501792e+01,1.664589
494.55,3,115,-8.501656e+01,-8.501813e+01,1.620303
494.60,3,115,-8.501678e+01,-8.501835e+01,1.619318
494.65,3,115,-8.501699e+01,-8.501856e+01,1.616790
494.70,3,115,-8.501720e+01,-8.501877e+01,1.624664
494.75,3,115,-8.501741e+01,-8.501898e+01,1.619824
494.80,3,115,-8.501762e+01,-8.501919e+01,1.620008
494.85,3,115,-8.501784e+01,-8.501940e+01,1.618419
494.90,3,115,-8.501805e+01,-8.501961e+01,1.621719
494.95,3,115,-8.501826e+01,-8.501982e+01,1.621571
495.00,3,115,-8.501847e+01,-8.502003e+01,1.683091
495.05,3,115,-8.501868e+01,-8.502024e+01,1.620736
495.10,3,115,-8.501889e+01,-8.502045e+01,1.653651
495.15,3,115,-8.501910e+01,-8.502066e+01,1.618577
495.20,3,115,-8.501931e+01,-8.502087e+01,1.619571
495.25,3,115,-8.501953e+01,-8.502108e+01,1.616987
495.30,3,115,-8.501974e+01,-8.502129e+01,1.621464
495.35,3,115,-8.501995e+01,-8.502150e+01,1.687165
495.40,3,115,-8.502016e+01,-8.502171e+01,1.618595
495.45,3,115,-8.502037e+01,-8.502192e+01,1.618042
495.50,3,115,-8.502058e+01,-8.502213e+01,1.617885
495.55,3,115,-8.502079e+01,-8.502233e+01,1.620634
495.60,3,115,-8.502100e+01,-8.502254e+01,1.620010
495.65,3,115,-8.502121e+01,-8.502275e+01,1.652092
495.70,3,115,-8.502142e+01,-8.502296e+01,1.648251
495.75,3,115,-8.502163e+01,-8.502317e+01,1.619403
495.80,3,115,-8.502184e+01,-8.502338e+01,1.617244
495.85,3,115,-8.502205e+01,-8.502359e+01,1.622076
495.90,3,115,-8.502226e+01,-8.502379e+01,1.619629
495.95,3,115,-8.502247e+01,-8.502400e+01,1.620217
496.00,3,115,-8.502267e+01,-8.502421e+01,1.618752
496.05,3,115,-8.502288e+01,-8.502442e+01,1.666285
496.10,3,115,-8.502309e+01,-8.502463e+01,1.617713
496.15,3,115,-8.502330e+01,-8.502483e+01,1.617382
496.20,3,115,-8.502351e+01,-8.502504e+01,1.655315
496.25,3,115,-8.502372e+01,-8.502525e+01,1.649810
496.30,3,115,-8.502393e+01,-8.502546e+01,1.620827
496.35,3,115,-8.502414e+01,-8.502566e+01,1.617982
496.40,3,115,-8.502434e+01,-8.502587e+01,1.681011
496.45,3,115,-8.502455e+01,-8.502608e+01,1.699822
496.50,3,115,-8.502476e+01,-8.502629e+01,1.661489
496.55,3,115,-8.502497e+01,-8.502649e+01,1.616505
496.60,3,115,-8.502518e+01,-8.502670e+01,1.620673
496.65,3,115,-8.502539e+01,-8.502691e+01,1.620961
496.70,3,115,-8.502559e+01,-8.502711e+01,1.615634
496.75,3,115,-8.502580e+01,-8.502732e+01,1.651378
496.80,3,115,-8.502601e+01,-8.502753e+01,1.618575
496.85,3,115,-8.502622e+01,-8.502773e+01,1.619750
496.90,3,115,-8.502642e+01,-8.502794e+01,1.618174
496.95,3,115,-8.502663e+01,-8.502814e+01,1.617246
497.00,3,115,-8.502684e+01,-8.502835e+01,1.615629
497.05,3,115,-8.502704e+01,-8.502856e+01,1.618046
497.10,3,115,-8.502725e+01,-8.502876e+01,1.620262
497.15,3,115,-8.502746e+01,-8.502897e+01,1.668096
497.20,3,115,-8.502766e+01,-8.502917e+01,1.647056
497.25,3,115,-8.502787e+01,-8.502938e+01,1.617168
497.30,3,115,-8.502808e+01,-8.502958e+01,1.626011
497.35,3,115,-8.502828e+01,-8.502979e+01,1.618379
497.40,3,115,-8.502849e+01,-8.502999e+01,1.656454
497.45,3,115,-8.502870e+01,-8.503020e+01,1.619146
497.50,3,115,-8.502890e+01,-8.503040e+01,1.623991
497.55,3,115,-8.502911e+01,-8.503061e+01,1.618512
497.60,3,115,-8.502931e+01,-8.503081e+01,1.622885
497.65,3,115,-8.502952e+01,-8.503102e+01,1.630713
497.70,3,115,-8.502973e+01,-8.503122e+01,1.688511
497.75,3,115,-8.502993e+01,-8.503143e+01,1.649430
497.80,3,115,-8.503014e+01,-8.503163e+01,1.648199
497.85,3,115,-8.503034e+01,-8.503184e+01,1.649256
497.90,3,115,-8.503055e+01,-8.503204e+01,1.649558
497.95,3,115,-8.503075e+01,-8.503224e+01,1.612802
498.00,3,115,-8.503096e+01,-8.503245e+01,1.616344
498.05,3,115,-8.503116e+01,-8.503265e+01,1.611427
498.10,3,115,-8.503137e+01,-8.503286e+01,1.614161
498.15,3,115,-8.503157e+01,-8.503306e+01,1.610976
498.20,3,115,-8.503178e+01,-8.503326e+01,1.612300
498.25,3,115,-8.503198e+01,-8.503347e+01,1.614352
498.30,3,115,-8.503218e+01,-8.503367e+01,1.611196
498.35,3,115,-8.503239e+01,-8.503387e+01,1.612784
498.40,3,115,-8.503259e+01,-8.503408e+01,1.611897
498.45,3,115,-8.503280e+01,-8.503428e+01,1.612028
498.50,3,115,-8.503300e+01,-8.503448e+01,1.681869
498.55,3,115,-8.503320e+01,-8.503468e+01,1.652533
498.60,3,115,-8.503341e+01,-8.503489e+01,1.652565
498.65,3,115,-8.503361e+01,-8.503509e+01,1.651651
498.70,3,115,-8.503382e+01,-8.503529e+01,1.617178
498.75,3,115,-8.503402e+01,-8.503549e+01,1.615698
498.80,3,115,-8.503422e+01,-8.503570e+01,1.617832
498.85,3,115,-8.503443e+01,-8.503590e+01,1.620019
498.90,3,115,-8.503463e+01,-8.503610e+01,1.621162
498.95,3,115,-8.503483e+01,-8.503630e+01,1.619502
499.00,3,115,-8.503503e+01,-8.503650e+01,1.618336
499.05,3,115,-8.503524e+01,-8.503671e+01,1.619086
499.10,3,115,-8.503544e+01,-8.503691e+01,1.616318
499.15,3,115,-8.503564e+01,-8.503711e+01,1.668074
499.20,3,115,-8.503584e+01,-8.503731e+01,1.619467
499.25,3,115,-8.503605e+01,-8.503751e+01,1.649915
499.30,3,115,-8.503625e+01,-8.503771e+01,1.616851
499.35,3,115,-8.503645e+01,-8.503792e+01,1.620215
499.40,3,115,-8.503665e+01,-8.503812e+01,1.614944
499.45,3,115,-8.503686e+01,-8.503832e+01,1.621791
499.50,3,115,-8.503706e+01,-8.503852e+01,1.618670
499.55,3,115,-8.503726e+01,-8.503872e+01,1.670918
499.60,3,115,-8.503746e+01,-8.503892e+01,1.624725
499.65,3,115,-8.503766e+01,-8.503912e+01,1.676818
499.70,3,115,-8.503786e+01,-8.503932e+01,1.622901
499.75,3,115,-8.503807e+01,-8.503952e+01,1.623637
499.80,3,115,-8.503827e+01,-8.503972e+01,1.660216
499.85,3,115,-8.503847e+01,-8.503992e+01,1.633845
499.90,3,115,-8.503867e+01,-8.504012e+01,1.670728
499.95,3,115,-8.503887e+01,-8.504032e+01,1.618527

==> results/heartbeat/HEARTBEAT_NEWTON_EW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,45,-8.401021e+01,-8.401016e+01,1.011977
0.05,3,47,-8.402032e+01,-8.402015e+01,1.026559
0.10,3,47,-8.403032e+01,-8.402998e+01,1.025959
0.15,3,47,-8.404022e+01,-8.403965e+01,1.026092
0.20,3,48,-8.405001e+01,-8.404918e+01,1.035612
0.25,3,48,-8.405969e+01,-8.405855e+01,1.033444
0.30,3,47,-8.406928e+01,-8.406778e+01,0.938920
0.35,3,45,-8.407876e+01,-8.407686e+01,0.919687
0.40,4,52,-8.408813e+01,-8.408578e+01,1.146070
0.45,5,52,-8.409739e+01,-8.409452e+01,1.302492
0.50,6,50,-8.410652e+01,-8.410304e+01,1.441552
0.55,8,56,-8.411548e+01,-8.411125e+01,1.812036
0.60,8,49,-8.412426e+01,-8.411908e+01,1.744542
0.65,8,54,-8.413286e+01,-8.412656e+01,1.794578
0.70,7,55,-8.414131e+01,-8.413378e+01,1.646779
0.75,6,54,-8.414965e+01,-8.414084e+01,1.480645
0.80,5,51,-8.415788e+01,-8.414778e+01,1.292073
0.85,4,51,-8.416602e+01,-8.415463e+01,1.134100
0.90,4,59,-8.417406e+01,-8.416139e+01,1.211973
0.95,3,46,-8.418202e+01,-8.416808e+01,0.967547
1.00,3,44,-8.418993e+01,-8.417479e+01,0.939812
1.05,3,44,-8.419778e+01,-8.418151e+01,0.936871
1.10,3,44,-8.420558e+01,-8.418824e+01,0.939270
1.15,4,59,-8.421333e+01,-8.419498e+01,1.254251
1.20,4,59,-8.422102e+01,-8.420173e+01,1.252101
1.25,4,57,-8.422867e+01,-8.420849e+01,1.216251
1.30,4,56,-8.423626e+01,-8.421526e+01,1.188551
1.35,4,56,-8.424381e+01,-8.422202e+01,1.191017
1.40,4,56,-8.425130e+01,-8.422878e+01,1.219826
1.45,4,55,-8.425874e+01,-8.423554e+01,1.223661
1.50,4,55,-8.426614e+01,-8.424229e+01,1.220478
1.55,4,54,-8.427348e+01,-8.424904e+01,1.208958
1.60,4,53,-8.428078e+01,-8.425577e+01,1.200852
1.65,4,53,-8.428802e+01,-8.426249e+01,1.177059
1.70,4,52,-8.429522e+01,-8.426919e+01,1.151461
1.75,4,53,-8.430237e+01,-8.427588e+01,1.159255
1.80,4,51,-8.430946e+01,-8.428253e+01,1.141432
1.85,4,47,-8.431651e+01,-8.428916e+01,1.102370
1.90,5,52,-8.432350e+01,-8.429575e+01,1.304031
1.95,6,53,-8.433044e+01,-8.430231e+01,1.478174
2.00,7,52,-8.433732e+01,-8.430880e+01,1.628262
2.05,8,47,-8.434415e+01,-8.431524e+01,1.729792
2.10,8,47,-8.435091e+01,-8.432159e+01,1.726423
2.15,8,44,-8.435760e+01,-8.432784e+01,1.703007
2.20,8,49,-8.436423e+01,-8.433400e+01,1.761337
2.25,8,48,-8.437080e+01,-8.434007e+01,1.744568
2.30,8,49,-8.437731e+01,-8.434606e+01,1.759701
2.35,8,43,-8.438376e+01,-8.435197e+01,1.703523
2.40,8,48,-8.439015e+01,-8.435782e+01,1.746169
2.45,8,46,-8.439650e+01,-8.436363e+01,1.725246
2.50,8,50,-8.440279e+01,-8.436939e+01,1.773523
2.55,8,51,-8.440904e+01,-8.437513e+01,1.772030
2.60,8,53,-8.441524e+01,-8.438083e+01,1.788467
2.65,8,51,-8.442140e+01,-8.438652e+01,1.770962
2.70,8,47,-8.442751e+01,-8.439218e+01,1.735696
2.75,8,49,-8.443357e+01,-8.439782e+01,1.760286
2.80,7,51,-8.443959e+01,-8.440343e+01,1.674610
2.85,6,51,-8.444557e+01,-8.440903e+01,1.524240
2.90,5,49,-8.445150e+01,-8.441460e+01,1.355243
2.95,4,46,-8.445739e+01,-8.442014e+01,1.150179
3.00,4,46,-8.446324e+01,-8.442566e+01,1.151730
3.05,4,45,-8.446904e+01,-8.443115e+01,1.135302
3.10,4,49,-8.447480e+01,-8.443661e+01,1.174245
3.15,4,46,-8.448051e+01,-8.444204e+01,1.095360
3.20,5,53,-8.448618e+01,-8.444744e+01,1.325775
3.25,5,46,-8.449181e+01,-8.445280e+01,1.249496
3.30,6,48,-8.449739e+01,-8.445813e+01,1.426711
3.35,7,47,-8.450293e+01,-8.446341e+01,1.575739
3.40,8,49,-8.450842e+01,-8.446865e+01,1.753716
3.45,8,53,-8.451386e+01,-8.447385e+01,1.793353
3.50,7,51,-8.451926e+01,-8.447899e+01,1.617491
3.55,8,52,-8.452461e+01,-8.448408e+01,1.785101
3.60,8,53,-8.452991e+01,-8.448912e+01,1.793665
3.65,7,49,-8.453516e+01,-8.449408e+01,1.596022
3.70,8,50,-8.454036e+01,-8.449897e+01,1.763254
3.75,8,49,-8.454550e+01,-8.450378e+01,1.759563
3.80,8,50,-8.455058e+01,-8.450849e+01,1.762002
3.85,8,53,-8.455561e+01,-8.451311e+01,1.790293
3.90,8,52,-8.456058e+01,-8.451765e+01,1.785550
3.95,8,51,-8.456550e+01,-8.452211e+01,1.774848
4.00,8,53,-8.457036e+01,-8.452650e+01,1.791205
4.05,8,51,-8.457518e+01,-8.453081e+01,1.776869
4.10,8,50,-8.457995e+01,-8.453506e+01,1.766553
4.15,8,49,-8.458467e+01,-8.453924e+01,1.761805
4.20,8,46,-8.458934e+01,-8.454336e+01,1.734607
4.25,8,50,-8.459397e+01,-8.454742e+01,1.769087
4.30,8,50,-8.459855e+01,-8.455143e+01,1.766534
4.35,8,49,-8.460309e+01,-8.455539e+01,1.761665
4.40,8,49,-8.460758e+01,-8.455931e+01,1.760963
4.45,8,49,-8.461203e+01,-8.456318e+01,1.759828
4.50,8,48,-8.461644e+01,-8.456702e+01,1.876644
4.55,8,47,-8.462081e+01,-8.457083e+01,1.842853
4.60,8,47,-8.462514e+01,-8.457462e+01,1.843486
4.65,8,49,-8.462943e+01,-8.457838e+01,1.797883
4.70,8,52,-8.463369e+01,-8.458212e+01,1.776098
4.75,8,52,-8.463791e+01,-8.458584e+01,1.777435
4.80,8,51,-8.464209e+01,-8.458954e+01,1.764525
4.85,8,57,-8.464623e+01,-8.459321e+01,1.827872
4.90,8,49,-8.465033e+01,-8.459687e+01,1.745613
4.95,8,48,-8.465440e+01,-8.460051e+01,1.736580
5.00,8,55,-8.465843e+01,-8.460412e+01,1.889702
5.05,8,51,-8.466242e+01,-8.460769e+01,1.965996
5.10,8,56,-8.466637e+01,-8.461124e+01,2.017881
5.15,8,59,-8.467028e+01,-8.461474e+01,2.046749
5.20,8,58,-8.467415e+01,-8.461822e+01,1.833252
5.25,8,58,-8.467798e+01,-8.462165e+01,1.833213
5.30,8,58,-8.468178e+01,-8.462504e+01,1.837227
5.35,8,56,-8.468553e+01,-8.462837e+01,1.815491
5.40,8,57,-8.468923e+01,-8.463164e+01,1.820428
5.45,8,52,-8.469289e+01,-8.463484e+01,1.774065
5.50,8,52,-8.469650e+01,-8.463796e+01,1.770972
5.55,8,52,-8.470007e+01,-8.464101e+01,1.774696
5.60,8,45,-8.470359e+01,-8.464400e+01,1.713558
5.65,8,50,-8.470706e+01,-8.464692e+01,1.756971
5.70,8,53,-8.471049e+01,-8.464980e+01,1.786267
5.75,8,54,-8.471388e+01,-8.465263e+01,1.794096
5.80,8,50,-8.471723e+01,-8.465541e+01,1.761312
5.85,8,49,-8.472054e+01,-8.465814e+01,1.746176
5.90,8,48,-8.472382e+01,-8.466082e+01,1.736027
5.95,8,50,-8.472706e+01,-8.466346e+01,1.755190
6.00,8,50,-8.473026e+01,-8.466606e+01,1.755879
6.05,8,56,-8.473343e+01,-8.466863e+01,1.817350
6.10,8,55,-8.473657e+01,-8.467116e+01,1.804384
6.15,8,58,-8.473967e+01,-8.467366e+01,1.833734
6.20,8,57,-8.474274e+01,-8.467614e+01,1.827701
6.25,8,55,-8.474578e+01,-8.467859e+01,1.804782
6.30,8,55,-8.474878e+01,-8.468102e+01,1.801287
6.35,8,57,-8.475176e+01,-8.468344e+01,1.826808
6.40,8,56,-8.475470e+01,-8.468582e+01,1.811446
6.45,8,57,-8.475762e+01,-8.468818e+01,1.829443
6.50,8,56,-8.476051e+01,-8.469051e+01,1.811915
6.55,8,50,-8.476336e+01,-8.469282e+01,1.756545
6.60,8,52,-8.476619e+01,-8.469509e+01,1.773600
6.65,8,50,-8.476898e+01,-8.469734e+01,1.755922
6.70,8,54,-8.477175e+01,-8.469957e+01,1.797669
6.75,8,56,-8.477449e+01,-8.470177e+01,1.819444
6.80,8,55,-8.477719e+01,-8.470394e+01,1.803620
6.85,8,47,-8.477987e+01,-8.470607e+01,1.718043
6.90,8,49,-8.478252e+01,-8.470817e+01,1.748248
6.95,8,47,-8.478513e+01,-8.471022e+01,1.724534
7.00,8,50,-8.478770e+01,-8.471221e+01,1.756135
7.05,8,51,-8.479024e+01,-8.471414e+01,1.763919
7.10,8,51,-8.479275e+01,-8.471601e+01,1.766856
7.15,8,50,-8.479522e+01,-8.471782e+01,1.755501
7.20,8,52,-8.479765e+01,-8.471959e+01,1.776887
7.25,8,53,-8.480006e+01,-8.472130e+01,1.785732
7.30,8,58,-8.480244e+01,-8.472298e+01,1.835112
7.35,8,55,-8.480479e+01,-8.472461e+01,1.799989
7.40,8,56,-8.480710e+01,-8.472619e+01,1.818066
7.45,8,55,-8.480939e+01,-8.472773e+01,1.803384
7.50,8,56,-8.481165e+01,-8.472924e+01,1.822781
7.55,8,54,-8.481389e+01,-8.473071e+01,1.800583
7.60,8,55,-8.481609e+01,-8.473215e+01,1.805266
7.65,8,54,-8.481827e+01,-8.473356e+01,1.797792
7.70,8,52,-8.482042e+01,-8.473494e+01,1.779467
7.75,8,51,-8.482254e+01,-8.473628e+01,1.766998
7.80,8,51,-8.482464e+01,-8.473759e+01,1.763854
7.85,8,52,-8.482670e+01,-8.473885e+01,1.775611
7.90,8,48,-8.482874e+01,-8.474008e+01,1.739218
7.95,8,50,-8.483075e+01,-8.474128e+01,1.753632
8.00,8,50,-8.483274e+01,-8.474245e+01,1.754639
8.05,8,51,-8.483469e+01,-8.474358e+01,1.765519
8.10,8,46,-8.483663e+01,-8.474468e+01,1.718872
8.15,8,44,-8.483853e+01,-8.474573e+01,1.696072
8.20,8,47,-8.484041e+01,-8.474676e+01,1.727008
8.25,8,51,-8.484226e+01,-8.474774e+01,1.767560
8.30,8,51,-8.484409e+01,-8.474869e+01,1.766550
8.35,8,49,-8.484588e+01,-8.474961e+01,1.744467
8.40,8,50,-8.484765e+01,-8.475048e+01,1.754553
8.45,8,46,-8.484940e+01,-8.475132e+01,1.727071
8.50,8,45,-8.485111e+01,-8.475212e+01,1.709500
8.55,8,50,-8.485279e+01,-8.475288e+01,1.754830
8.60,8,49,-8.485445e+01,-8.475359e+01,1.746180
8.65,8,49,-8.485607e+01,-8.475426e+01,1.744386
8.70,8,50,-8.485766e+01,-8.475488e+01,1.754398
8.75,8,50,-8.485922e+01,-8.475544e+01,1.756423
8.80,8,53,-8.486074e+01,-8.475595e+01,1.780398
8.85,8,49,-8.486224e+01,-8.475642e+01,1.751583
8.90,8,50,-8.486371e+01,-8.475685e+01,1.753764
8.95,8,50,-8.486515e+01,-8.475725e+01,1.759984
9.00,8,50,-8.486657e+01,-8.475763e+01,1.755704
9.05,8,49,-8.486797e+01,-8.475799e+01,1.746672
9.10,8,50,-8.486934e+01,-8.475833e+01,1.752380
9.15,8,51,-8.487069e+01,-8.475865e+01,1.762332
9.20,8,52,-8.487202e+01,-8.475895e+01,1.782480
9.25,8,56,-8.487333e+01,-8.475923e+01,1.822879
9.30,8,58,-8.487462e+01,-8.475950e+01,1.836949
9.35,8,56,-8.487588e+01,-8.475976e+01,1.813732
9.40,8,56,-8.487713e+01,-8.476001e+01,1.818911
9.45,8,55,-8.487836e+01,-8.476025e+01,1.802711
9.50,8,54,-8.487958e+01,-8.476050e+01,1.797622
9.55,8,55,-8.488077e+01,-8.476074e+01,1.807275
9.60,8,53,-8.488195e+01,-8.476097e+01,1.782368
9.65,8,54,-8.488311e+01,-8.476119e+01,1.792870
9.70,8,57,-8.488425e+01,-8.476141e+01,1.825001
9.75,8,58,-8.488537e+01,-8.476161e+01,1.837696
9.80,8,46,-8.488647e+01,-8.476181e+01,1.713299
9.85,8,49,-8.488756e+01,-8.476201e+01,1.746284
9.90,8,51,-8.488863e+01,-8.476219e+01,1.767216
9.95,8,50,-8.488968e+01,-8.476237e+01,1.756168
10.00,8,49,-8.489071e+01,-8.476254e+01,1.744798
10.05,8,49,-8.489173e+01,-8.476271e+01,1.743077
10.10,8,52,-8.489273e+01,-8.476287e+01,1.772600
10.15,8,56,-8.489371e+01,-8.476303e+01,1.817670
10.20,8,55,-8.489468e+01,-8.476318e+01,1.801708
10.25,8,57,-8.489562e+01,-8.476332e+01,1.827086
10.30,8,53,-8.489653e+01,-8.476342e+01,1.788298
10.35,8,52,-8.489742e+01,-8.476349e+01,1.773473
10.40,8,58,-8.489829e+01,-8.476351e+01,1.835227
10.45,8,57,-8.489913e+01,-8.476348e+01,1.825527
10.50,8,57,-8.489994e+01,-8.476342e+01,1.824855
10.55,8,57,-8.490073e+01,-8.476330e+01,1.825257
10.60,8,57,-8.490150e+01,-8.476314e+01,1.823675
10.65,8,57,-8.490224e+01,-8.476293e+01,1.821433
10.70,8,53,-8.490295e+01,-8.476268e+01,1.783132
10.75,8,52,-8.490365e+01,-8.476240e+01,1.771983
10.80,8,51,-8.490432e+01,-8.476209e+01,1.763439
10.85,8,46,-8.490498e+01,-8.476175e+01,1.715112
10.90,8,51,-8.490561e+01,-8.476137e+01,1.768395
10.95,8,47,-8.490623e+01,-8.476095e+01,1.725758
11.00,8,50,-8.490683e+01,-8.476050e+01,1.752023
11.05,8,53,-8.490742e+01,-8.476001e+01,1.788069
11.10,8,51,-8.490799e+01,-8.475950e+01,1.772217
11.15,8,50,-8.490854e+01,-8.475896e+01,1.757516
11.20,8,51,-8.490907e+01,-8.475839e+01,1.758433
11.25,8,56,-8.490959e+01,-8.475781e+01,1.810409
11.30,8,54,-8.491008e+01,-8.475720e+01,1.788291
11.35,8,44,-8.491056e+01,-8.475657e+01,1.699596
11.40,8,50,-8.491102e+01,-8.475591e+01,1.753951
11.45,8,53,-8.491147e+01,-8.475524e+01,1.778222
11.50,8,51,-8.491190e+01,-8.475454e+01,1.768001
11.55,8,51,-8.491231e+01,-8.475383e+01,1.760446
11.60,8,52,-8.491271e+01,-8.475310e+01,1.779258
11.65,8,51,-8.491310e+01,-8.475235e+01,1.765711
11.70,8,53,-8.491347e+01,-8.475158e+01,1.787607
11.75,8,50,-8.491382e+01,-8.475080e+01,1.758550
11.80,8,51,-8.491416e+01,-8.474998e+01,1.766990
11.85,8,56,-8.491448e+01,-8.474915e+01,1.817246
11.90,8,54,-8.491479e+01,-8.474827e+01,1.797111
11.95,8,56,-8.491507e+01,-8.474737e+01,1.810903
12.00,8,54,-8.491534e+01,-8.474643e+01,1.792721
12.05,8,55,-8.491560e+01,-8.474546e+01,1.802299
12.10,8,57,-8.491583e+01,-8.474446e+01,1.825589
12.15,8,53,-8.491605e+01,-8.474343e+01,1.790962
12.20,8,51,-8.491624e+01,-8.474235e+01,1.767013
12.25,8,50,-8.491642e+01,-8.474124e+01,1.749534
12.30,8,49,-8.491658e+01,-8.474009e+01,1.748601
12.35,8,55,-8.491672e+01,-8.473889e+01,1.803306
12.40,8,56,-8.491683e+01,-8.473763e+01,1.811120
12.45,8,54,-8.491692e+01,-8.473633e+01,1.798257
12.50,8,52,-8.491700e+01,-8.473499e+01,1.827267
12.55,8,53,-8.491705e+01,-8.473363e+01,1.897447
12.60,8,52,-8.491710e+01,-8.473224e+01,1.960107
12.65,8,56,-8.491712e+01,-8.473084e+01,1.964962
12.70,8,54,-8.491713e+01,-8.472943e+01,1.949194
12.75,8,54,-8.491713e+01,-8.472801e+01,1.906244
12.80,8,54,-8.491711e+01,-8.472658e+01,1.792850
12.85,8,55,-8.491708e+01,-8.472516e+01,1.803291
12.90,8,56,-8.491704e+01,-8.472373e+01,1.818846
12.95,8,54,-8.491698e+01,-8.472231e+01,1.787187
13.00,8,55,-8.491692e+01,-8.472087e+01,1.802040
13.05,8,54,-8.491683e+01,-8.471942e+01,1.795567
13.10,8,55,-8.491673e+01,-8.471795e+01,1.803067
13.15,8,49,-8.491661e+01,-8.471646e+01,1.742959
13.20,8,50,-8.491648e+01,-8.471494e+01,1.753605
13.25,8,50,-8.491634e+01,-8.471340e+01,1.752942
13.30,8,49,-8.491618e+01,-8.471185e+01,1.738098
13.35,8,47,-8.491601e+01,-8.471029e+01,1.724142
13.40,8,52,-8.491583e+01,-8.470873e+01,1.775601
13.45,8,48,-8.491563e+01,-8.470717e+01,1.732389
13.50,8,50,-8.491543e+01,-8.470561e+01,1.754805
13.55,8,50,-8.491521e+01,-8.470404e+01,1.754867
13.60,8,50,-8.491499e+01,-8.470246e+01,1.750567
13.65,8,53,-8.491475e+01,-8.470087e+01,1.783615
13.70,8,53,-8.491451e+01,-8.469926e+01,1.784136
13.75,8,53,-8.491426e+01,-8.469764e+01,1.782374
13.80,8,55,-8.491400e+01,-8.469600e+01,1.807204
13.85,8,53,-8.491373e+01,-8.469435e+01,1.784377
13.90,8,44,-8.491344e+01,-8.469267e+01,1.691337
13.95,8,47,-8.491314e+01,-8.469097e+01,1.722859
14.00,8,51,-8.491282e+01,-8.468924e+01,1.763800
14.05,8,51,-8.491248e+01,-8.468749e+01,1.763556
14.10,8,46,-8.491214e+01,-8.468569e+01,1.714364
14.15,8,50,-8.491178e+01,-8.468385e+01,1.751026
14.20,8,52,-8.491141e+01,-8.468198e+01,1.772982
14.25,8,56,-8.491103e+01,-8.468008e+01,1.813653
14.30,8,55,-8.491063e+01,-8.467814e+01,1.806513
14.35,8,54,-8.491022e+01,-8.467619e+01,1.794525
14.40,8,56,-8.490980e+01,-8.467423e+01,1.815460
14.45,8,54,-8.490936e+01,-8.467226e+01,1.792564
14.50,8,54,-8.490890e+01,-8.467029e+01,1.795933
14.55,8,54,-8.490841e+01,-8.466831e+01,1.797432
14.60,8,56,-8.490791e+01,-8.466633e+01,1.819151
14.65,8,57,-8.490739e+01,-8.466433e+01,1.820991
14.70,8,58,-8.490686e+01,-8.466233e+01,1.833105
14.75,8,54,-8.490631e+01,-8.466032e+01,1.800870
14.80,8,58,-8.490575e+01,-8.465831e+01,1.833566
14.85,8,57,-8.490517e+01,-8.465629e+01,1.823779
14.90,8,58,-8.490459e+01,-8.465429e+01,1.831311
14.95,8,53,-8.490400e+01,-8.465229e+01,1.780635
15.00,8,54,-8.490340e+01,-8.465031e+01,1.795167
15.05,8,54,-8.490279e+01,-8.464831e+01,1.791498
15.10,8,52,-8.490217e+01,-8.464630e+01,1.768948
15.15,8,53,-8.490153e+01,-8.464424e+01,1.790302
15.20,8,52,-8.490087e+01,-8.464215e+01,1.771644
15.25,8,50,-8.490019e+01,-8.464003e+01,1.862474
15.30,8,50,-8.489951e+01,-8.463789e+01,1.843370
15.35,8,54,-8.489882e+01,-8.463575e+01,1.879363
15.40,8,55,-8.489813e+01,-8.463360e+01,1.850122
15.45,8,53,-8.489742e+01,-8.463144e+01,1.784327
15.50,8,52,-8.489671e+01,-8.462927e+01,1.770904
15.55,8,49,-8.489599e+01,-8.462707e+01,1.741688
15.60,8,51,-8.489525e+01,-8.462485e+01,1.757761
15.65,8,47,-8.489450e+01,-8.462260e+01,1.719046
15.70,8,51,-8.489374e+01,-8.462033e+01,1.763159
15.75,8,53,-8.489297e+01,-8.461806e+01,1.779406
15.80,8,53,-8.489219e+01,-8.461578e+01,1.782067
15.85,8,49,-8.489141e+01,-8.461350e+01,1.743543
15.90,8,49,-8.489061e+01,-8.461121e+01,1.745448
15.95,8,50,-8.488981e+01,-8.460891e+01,1.772733
16.00,8,51,-8.488899e+01,-8.460660e+01,1.835612
16.05,8,48,-8.488816e+01,-8.460427e+01,1.806421
16.10,8,52,-8.488733e+01,-8.460193e+01,1.850170
16.15,8,49,-8.488648e+01,-8.459957e+01,1.755493
16.20,8,50,-8.488563e+01,-8.459717e+01,1.753951
16.25,8,54,-8.488476e+01,-8.459471e+01,1.794957
16.30,8,51,-8.488387e+01,-8.459217e+01,1.763351
16.35,8,50,-8.488296e+01,-8.458955e+01,1.751550
16.40,8,48,-8.488202e+01,-8.458686e+01,1.735014
16.45,8,51,-8.488108e+01,-8.458413e+01,1.849878
16.50,8,49,-8.488012e+01,-8.458137e+01,1.957559
16.55,8,53,-8.487914e+01,-8.457855e+01,1.992578
16.60,8,52,-8.487815e+01,-8.457570e+01,1.984011
16.65,8,53,-8.487714e+01,-8.457280e+01,1.793928
16.70,8,49,-8.487611e+01,-8.456988e+01,1.754605
16.75,8,51,-8.487507e+01,-8.456693e+01,1.772792
16.80,8,53,-8.487401e+01,-8.456397e+01,1.788394
16.85,8,55,-8.487295e+01,-8.456099e+01,1.808944
16.90,8,54,-8.487188e+01,-8.455800e+01,1.796632
16.95,8,53,-8.487081e+01,-8.455499e+01,1.787046
17.00,8,53,-8.486972e+01,-8.455194e+01,1.793179
17.05,8,55,-8.486863e+01,-8.454888e+01,1.812280
17.10,8,50,-8.486753e+01,-8.454581e+01,1.764445
17.15,8,51,-8.486642e+01,-8.454275e+01,1.773711
17.20,8,50,-8.486531e+01,-8.453972e+01,1.763797
17.25,8,50,-8.486420e+01,-8.453671e+01,1.759851
17.30,8,54,-8.486309e+01,-8.453373e+01,1.798805
17.35,8,53,-8.486197e+01,-8.453075e+01,1.792878
17.40,8,55,-8.486084e+01,-8.452777e+01,1.808300
17.45,8,55,-8.485971e+01,-8.452478e+01,1.808989
17.50,8,54,-8.485857e+01,-8.452179e+01,1.803448
17.55,8,56,-8.485742e+01,-8.451880e+01,1.822355
17.60,8,56,-8.485626e+01,-8.451582e+01,1.820623
17.65,8,52,-8.485508e+01,-8.451284e+01,1.781877
17.70,8,55,-8.485389e+01,-8.450986e+01,1.810128
17.75,8,55,-8.485269e+01,-8.450690e+01,1.812767
17.80,8,53,-8.485148e+01,-8.450393e+01,1.792699
17.85,8,53,-8.485027e+01,-8.450098e+01,1.786824
17.90,8,53,-8.484904e+01,-8.449802e+01,1.788430
17.95,8,55,-8.484782e+01,-8.449506e+01,1.808891
18.00,8,53,-8.484658e+01,-8.449209e+01,1.789937
18.05,8,54,-8.484533e+01,-8.448909e+01,1.798170
18.10,8,57,-8.484407e+01,-8.448606e+01,1.831608
18.15,8,56,-8.484279e+01,-8.448301e+01,1.820734
18.20,8,56,-8.484149e+01,-8.447995e+01,1.826961
18.25,8,55,-8.484018e+01,-8.447686e+01,1.815168
18.30,8,56,-8.483886e+01,-8.447376e+01,1.821149
18.35,8,56,-8.483752e+01,-8.447062e+01,1.821889
18.40,8,50,-8.483616e+01,-8.446743e+01,1.759107
18.45,8,51,-8.483479e+01,-8.446418e+01,1.771657
18.50,8,49,-8.483339e+01,-8.446088e+01,1.746426
18.55,8,53,-8.483198e+01,-8.445756e+01,1.787762
18.60,8,56,-8.483054e+01,-8.445420e+01,1.818868
18.65,8,53,-8.482909e+01,-8.445081e+01,1.786957
18.70,8,48,-8.482761e+01,-8.444739e+01,1.740966
18.75,8,53,-8.482612e+01,-8.444396e+01,1.790765
18.80,8,51,-8.482460e+01,-8.444050e+01,1.772485
18.85,8,49,-8.482306e+01,-8.443701e+01,1.751530
18.90,8,55,-8.482150e+01,-8.443349e+01,1.811456
18.95,8,57,-8.481992e+01,-8.442997e+01,1.827971
19.00,8,57,-8.481834e+01,-8.442645e+01,1.830115
19.05,8,55,-8.481674e+01,-8.442296e+01,1.814054
19.10,8,50,-8.481514e+01,-8.441949e+01,1.761196
19.15,8,52,-8.481355e+01,-8.441605e+01,1.782108
19.20,8,49,-8.481194e+01,-8.441263e+01,1.751361
19.25,8,50,-8.481034e+01,-8.440923e+01,1.764562
19.30,8,55,-8.480873e+01,-8.440584e+01,1.811810
19.35,8,53,-8.480710e+01,-8.440246e+01,1.790359
19.40,8,53,-8.480546e+01,-8.439907e+01,1.792835
19.45,8,53,-8.480381e+01,-8.439568e+01,1.798251
19.50,8,53,-8.480214e+01,-8.439229e+01,1.789482
19.55,8,56,-8.480048e+01,-8.438888e+01,1.819197
19.60,8,54,-8.479881e+01,-8.438546e+01,1.799646
19.65,8,55,-8.479713e+01,-8.438200e+01,1.808400
19.70,8,52,-8.479546e+01,-8.437849e+01,1.779858
19.75,8,54,-8.479378e+01,-8.437494e+01,1.806712
19.80,8,54,-8.479210e+01,-8.437136e+01,1.799476
19.85,8,52,-8.479042e+01,-8.436774e+01,1.780420
19.90,8,54,-8.478873e+01,-8.436410e+01,1.801305
19.95,8,52,-8.478703e+01,-8.436045e+01,1.780187
20.00,8,52,-8.478532e+01,-8.435678e+01,1.780846
20.05,8,50,-8.478359e+01,-8.435308e+01,1.850332
20.10,8,52,-8.478183e+01,-8.434934e+01,1.974993
20.15,8,52,-8.478003e+01,-8.434552e+01,1.978823
20.20,8,50,-8.477819e+01,-8.434162e+01,1.920380
20.25,8,52,-8.477632e+01,-8.433765e+01,1.788041
20.30,8,52,-8.477442e+01,-8.433363e+01,1.783975
20.35,8,49,-8.477249e+01,-8.432955e+01,1.744514
20.40,8,52,-8.477056e+01,-8.432543e+01,1.778189
20.45,8,52,-8.476861e+01,-8.432127e+01,1.775944
20.50,8,55,-8.476666e+01,-8.431708e+01,1.803742
20.55,8,56,-8.476470e+01,-8.431288e+01,1.811486
20.60,8,52,-8.476273e+01,-8.430866e+01,1.776388
20.65,8,55,-8.476076e+01,-8.430443e+01,1.807612
20.70,8,55,-8.475878e+01,-8.430019e+01,1.806505
20.75,8,57,-8.475679e+01,-8.429595e+01,1.822366
20.80,8,57,-8.475481e+01,-8.429173e+01,1.824441
20.85,8,55,-8.475281e+01,-8.428752e+01,1.806763
20.90,8,54,-8.475082e+01,-8.428331e+01,1.793540
20.95,8,48,-8.474882e+01,-8.427912e+01,1.731858
21.00,8,50,-8.474682e+01,-8.427494e+01,1.753014
21.05,8,52,-8.474482e+01,-8.427076e+01,1.774491
21.10,8,55,-8.474281e+01,-8.426659e+01,1.805770
21.15,8,54,-8.474081e+01,-8.426239e+01,1.788415
21.20,8,54,-8.473879e+01,-8.425818e+01,1.789162
21.25,8,52,-8.473678e+01,-8.425396e+01,1.774037
21.30,8,52,-8.473477e+01,-8.424973e+01,1.774404
21.35,8,54,-8.473275e+01,-8.424550e+01,1.795455
21.40,8,53,-8.473073e+01,-8.424127e+01,1.784675
21.45,8,55,-8.472870e+01,-8.423704e+01,1.802531
21.50,8,56,-8.472667e+01,-8.423279e+01,1.816688
21.55,8,58,-8.472462e+01,-8.422848e+01,1.837642
21.60,8,53,-8.472254e+01,-8.422410e+01,1.779134
21.65,8,56,-8.472044e+01,-8.421962e+01,1.809188
21.70,8,55,-8.471830e+01,-8.421502e+01,1.809250
21.75,8,55,-8.471613e+01,-8.421033e+01,1.809790
21.80,8,54,-8.471393e+01,-8.420557e+01,1.790141
21.85,8,53,-8.471170e+01,-8.420078e+01,1.783583
21.90,8,52,-8.470945e+01,-8.419596e+01,1.769440
21.95,8,53,-8.470719e+01,-8.419114e+01,1.782944
22.00,8,55,-8.470491e+01,-8.418633e+01,1.804382
22.05,8,53,-8.470262e+01,-8.418155e+01,1.788763
22.10,8,56,-8.470031e+01,-8.417679e+01,1.817569
22.15,8,54,-8.469798e+01,-8.417207e+01,1.790360
22.20,8,53,-8.469561e+01,-8.416739e+01,1.784675
22.25,8,53,-8.469322e+01,-8.416273e+01,1.785660
22.30,8,54,-8.469079e+01,-8.415808e+01,1.794254
22.35,8,51,-8.468832e+01,-8.415344e+01,1.763341
22.40,8,51,-8.468583e+01,-8.414880e+01,1.758751
22.45,8,52,-8.468332e+01,-8.414416e+01,1.772124
22.50,8,55,-8.468078e+01,-8.413953e+01,1.799565
22.55,8,51,-8.467823e+01,-8.413492e+01,1.769389
22.60,8,49,-8.467567e+01,-8.413032e+01,1.744625
22.65,8,51,-8.467310e+01,-8.412573e+01,1.762192
22.70,8,51,-8.467052e+01,-8.412117e+01,1.766931
22.75,8,53,-8.466792e+01,-8.411661e+01,1.784435
22.80,8,55,-8.466530e+01,-8.411207e+01,1.803045
22.85,8,53,-8.466266e+01,-8.410754e+01,1.780500
22.90,8,47,-8.465999e+01,-8.410299e+01,1.728277
22.95,8,48,-8.465730e+01,-8.409841e+01,1.741398
23.00,8,50,-8.465462e+01,-8.409376e+01,1.754649
23.05,8,48,-8.465193e+01,-8.408903e+01,1.735129
23.10,8,51,-8.464924e+01,-8.408424e+01,1.765565
23.15,8,51,-8.464657e+01,-8.407939e+01,1.761154
23.20,8,45,-8.464389e+01,-8.407452e+01,1.703421
23.25,8,49,-8.464121e+01,-8.406961e+01,1.746372
23.30,8,53,-8.463851e+01,-8.406467e+01,1.781220
23.35,8,51,-8.463579e+01,-8.405968e+01,1.764551
23.40,8,55,-8.463303e+01,-8.405465e+01,1.804026
23.45,8,55,-8.463025e+01,-8.404959e+01,1.800018
23.50,8,50,-8.462744e+01,-8.404449e+01,1.757370
23.55,8,50,-8.462460e+01,-8.403935e+01,1.748280
23.60,8,52,-8.462171e+01,-8.403414e+01,1.770218
23.65,8,44,-8.461878e+01,-8.402883e+01,1.694565
23.70,8,44,-8.461578e+01,-8.402342e+01,1.695393
23.75,8,46,-8.461274e+01,-8.401792e+01,1.715443
23.80,8,49,-8.460966e+01,-8.401234e+01,1.748427
23.85,8,50,-8.460654e+01,-8.400670e+01,1.757362
23.90,8,50,-8.460339e+01,-8.400102e+01,1.754447
23.95,8,53,-8.460022e+01,-8.399532e+01,1.779862
24.00,8,51,-8.459703e+01,-8.398958e+01,1.767577
24.05,8,51,-8.459382e+01,-8.398380e+01,1.767373
24.10,8,56,-8.459059e+01,-8.397796e+01,1.820328
24.15,8,56,-8.458733e+01,-8.397208e+01,1.811379
24.20,8,55,-8.458406e+01,-8.396618e+01,1.802041
24.25,8,53,-8.458078e+01,-8.396027e+01,1.787669
24.30,8,53,-8.457750e+01,-8.395438e+01,1.788319
24.35,8,53,-8.457423e+01,-8.394848e+01,1.785883
24.40,8,53,-8.457095e+01,-8.394254e+01,1.784681
24.45,8,53,-8.456768e+01,-8.393654e+01,1.790878
24.50,8,54,-8.456439e+01,-8.393045e+01,1.795256
24.55,8,52,-8.456111e+01,-8.392430e+01,1.773931
24.60,8,53,-8.455782e+01,-8.391811e+01,1.784543
24.65,8,57,-8.455455e+01,-8.391191e+01,1.818975
24.70,8,55,-8.455128e+01,-8.390570e+01,1.803982
24.75,8,55,-8.454802e+01,-8.389948e+01,1.806287
24.80,8,53,-8.454475e+01,-8.389327e+01,1.782833
24.85,8,53,-8.454148e+01,-8.388705e+01,1.781182
24.90,8,53,-8.453819e+01,-8.388081e+01,1.785882
24.95,8,55,-8.453490e+01,-8.387455e+01,1.806833
25.00,8,54,-8.453158e+01,-8.386822e+01,1.796504
25.05,8,51,-8.452823e+01,-8.386179e+01,1.763248
25.10,8,54,-8.452485e+01,-8.385524e+01,1.794119
25.15,8,52,-8.452143e+01,-8.384859e+01,1.773578
25.20,8,51,-8.451798e+01,-8.384189e+01,1.767479
25.25,8,54,-8.451450e+01,-8.383515e+01,1.791061
25.30,8,54,-8.451097e+01,-8.382838e+01,1.798890
25.35,8,53,-8.450740e+01,-8.382161e+01,1.780730
25.40,8,54,-8.450380e+01,-8.381485e+01,1.795272
25.45,8,54,-8.450017e+01,-8.380813e+01,1.793576
25.50,8,54,-8.449652e+01,-8.380145e+01,1.797983
25.55,8,53,-8.449284e+01,-8.379481e+01,1.781070
25.60,8,54,-8.448914e+01,-8.378818e+01,1.995081
25.65,8,52,-8.448541e+01,-8.378156e+01,1.888923
25.70,8,53,-8.448165e+01,-8.377494e+01,1.896859
25.75,8,51,-8.447787e+01,-8.376834e+01,1.822451
25.80,8,49,-8.447405e+01,-8.376178e+01,1.747719
25.85,8,47,-8.447021e+01,-8.375530e+01,1.733926
25.90,8,46,-8.446633e+01,-8.374891e+01,1.732363
25.95,8,46,-8.446243e+01,-8.374262e+01,1.724943
26.00,8,50,-8.445849e+01,-8.373643e+01,1.762393
26.05,8,48,-8.445451e+01,-8.373030e+01,1.737098
26.10,8,49,-8.445048e+01,-8.372416e+01,1.753214
26.15,8,49,-8.444639e+01,-8.371797e+01,1.758457
26.20,8,51,-8.444227e+01,-8.371168e+01,1.772222
26.25,8,49,-8.443811e+01,-8.370527e+01,1.748555
26.30,8,51,-8.443394e+01,-8.369874e+01,1.766011
26.35,8,52,-8.442976e+01,-8.369207e+01,1.777768
26.40,8,54,-8.442555e+01,-8.368528e+01,1.800518
26.45,8,51,-8.442131e+01,-8.367837e+01,1.773623
26.50,8,51,-8.441702e+01,-8.367134e+01,1.768557
26.55,8,50,-8.441267e+01,-8.366416e+01,1.760940
26.60,8,51,-8.440825e+01,-8.365682e+01,1.781554
26.65,8,50,-8.440378e+01,-8.364936e+01,1.760112
26.70,8,50,-8.439927e+01,-8.364185e+01,1.762272
26.75,8,50,-8.439474e+01,-8.363432e+01,1.760036
26.80,8,51,-8.439017e+01,-8.362679e+01,1.770440
26.85,8,53,-8.438555e+01,-8.361922e+01,1.793807
26.90,8,51,-8.438085e+01,-8.361158e+01,1.773630
26.95,8,51,-8.437606e+01,-8.360380e+01,1.768385
27.00,8,52,-8.437114e+01,-8.359586e+01,1.780247
27.05,8,52,-8.436610e+01,-8.358780e+01,1.782692
27.10,8,51,-8.436096e+01,-8.357967e+01,1.770946
27.15,8,52,-8.435574e+01,-8.357152e+01,1.781772
27.20,8,51,-8.435044e+01,-8.356337e+01,1.771644
27.25,8,52,-8.434507e+01,-8.355521e+01,1.787934
27.30,8,50,-8.433964e+01,-8.354703e+01,1.765694
27.35,8,49,-8.433417e+01,-8.353885e+01,1.755325
27.40,8,50,-8.432869e+01,-8.353068e+01,1.765354
27.45,8,52,-8.432319e+01,-8.352251e+01,1.786981
27.50,8,51,-8.431768e+01,-8.351432e+01,1.773228
27.55,8,54,-8.431216e+01,-8.350608e+01,1.802215
27.60,8,53,-8.430662e+01,-8.349774e+01,1.798223
27.65,8,51,-8.430108e+01,-8.348928e+01,1.775691
27.70,8,54,-8.429553e+01,-8.348072e+01,1.805257
27.75,8,53,-8.428998e+01,-8.347208e+01,1.797412
27.80,8,48,-8.428444e+01,-8.346339e+01,1.748892
27.85,8,49,-8.427890e+01,-8.345466e+01,1.752434
27.90,8,48,-8.427338e+01,-8.344592e+01,1.742692
27.95,8,48,-8.426788e+01,-8.343718e+01,1.743737
28.00,8,51,-8.426238e+01,-8.342844e+01,1.773692
28.05,8,52,-8.425687e+01,-8.341965e+01,1.780294
28.10,8,53,-8.425133e+01,-8.341074e+01,1.791675
28.15,8,53,-8.424575e+01,-8.340164e+01,1.792017
28.20,8,53,-8.424010e+01,-8.339228e+01,1.794691
28.25,8,51,-8.423438e+01,-8.338254e+01,1.765953
28.30,8,54,-8.422856e+01,-8.337242e+01,1.803616
28.35,8,53,-8.422268e+01,-8.336201e+01,1.794403
28.40,8,53,-8.421675e+01,-8.335140e+01,1.793906
28.45,8,52,-8.421078e+01,-8.334066e+01,1.868017
28.50,8,51,-8.420480e+01,-8.332988e+01,1.829229
28.55,8,51,-8.419881e+01,-8.331910e+01,1.848930
28.60,8,52,-8.419282e+01,-8.330839e+01,1.820801
28.65,8,52,-8.418683e+01,-8.329777e+01,1.811508
28.70,8,55,-8.418086e+01,-8.328726e+01,1.819865
28.75,8,52,-8.417489e+01,-8.327680e+01,1.777295
28.80,8,54,-8.416891e+01,-8.326640e+01,1.798553
28.85,8,52,-8.416294e+01,-8.325613e+01,1.782085
28.90,8,56,-8.415695e+01,-8.324606e+01,1.818504
28.95,8,52,-8.415095e+01,-8.323624e+01,1.783463
29.00,8,52,-8.414493e+01,-8.322666e+01,1.846507
29.05,8,52,-8.413890e+01,-8.321725e+01,1.783829
29.10,8,52,-8.413283e+01,-8.320795e+01,1.785208
29.15,8,49,-8.412671e+01,-8.319872e+01,1.758418
29.20,8,55,-8.412051e+01,-8.318954e+01,1.901631
29.25,8,54,-8.411423e+01,-8.318039e+01,1.835885
29.30,8,53,-8.410786e+01,-8.317129e+01,1.829389
29.35,8,53,-8.410141e+01,-8.316224e+01,1.808161
29.40,8,52,-8.409488e+01,-8.315319e+01,1.775198
29.45,8,48,-8.408828e+01,-8.314406e+01,1.730089
29.50,8,50,-8.408161e+01,-8.313478e+01,1.750763
29.55,8,50,-8.407481e+01,-8.312535e+01,1.750018
29.60,8,53,-8.406785e+01,-8.311578e+01,1.786369
29.65,8,53,-8.406075e+01,-8.310606e+01,1.780429
29.70,8,54,-8.405354e+01,-8.309619e+01,1.798797
29.75,8,52,-8.404625e+01,-8.308615e+01,1.772325
29.80,8,54,-8.403888e+01,-8.307599e+01,1.793471
29.85,8,55,-8.403140e+01,-8.306577e+01,1.799492
29.90,8,50,-8.402379e+01,-8.305555e+01,1.749462
29.95,8,54,-8.401599e+01,-8.304536e+01,1.794794
30.00,8,54,-8.400796e+01,-8.303519e+01,1.788705
30.05,8,54,-8.399968e+01,-8.302503e+01,1.785748
30.10,8,53,-8.399115e+01,-8.301489e+01,1.777703
30.15,8,50,-8.398240e+01,-8.300476e+01,1.753739
30.20,8,53,-8.397344e+01,-8.299461e+01,1.784961
30.25,8,52,-8.396425e+01,-8.298439e+01,1.769926
30.30,8,53,-8.395486e+01,-8.297410e+01,1.780969
30.35,8,53,-8.394529e+01,-8.296378e+01,1.780277
30.40,8,54,-8.393558e+01,-8.295346e+01,1.796934
30.45,8,55,-8.392572e+01,-8.294315e+01,1.798673
30.50,8,56,-8.391572e+01,-8.293284e+01,1.810938
30.55,8,56,-8.390560e+01,-8.292251e+01,1.814857
30.60,8,57,-8.389536e+01,-8.291207e+01,1.820305
30.65,8,57,-8.388506e+01,-8.290151e+01,1.818838
30.70,8,54,-8.387474e+01,-8.289089e+01,1.789604
30.75,8,55,-8.386441e+01,-8.288023e+01,1.798946
30.80,8,54,-8.385409e+01,-8.286949e+01,1.791805
30.85,8,54,-8.384378e+01,-8.285857e+01,1.787430
30.90,8,55,-8.383345e+01,-8.284737e+01,1.811603
30.95,8,55,-8.382309e+01,-8.283582e+01,1.806294
31.00,8,54,-8.381266e+01,-8.282394e+01,1.792192
31.05,8,54,-8.380215e+01,-8.281177e+01,1.796360
31.10,8,54,-8.379155e+01,-8.279930e+01,1.793526
31.15,8,53,-8.378083e+01,-8.278648e+01,1.784002
31.20,8,55,-8.377002e+01,-8.277322e+01,1.800397
31.25,8,50,-8.375913e+01,-8.275951e+01,1.747976
31.30,8,52,-8.374821e+01,-8.274537e+01,1.769490
31.35,8,49,-8.373727e+01,-8.273083e+01,1.740975
31.40,8,52,-8.372633e+01,-8.271592e+01,1.772744
31.45,8,53,-8.371540e+01,-8.270074e+01,1.778769
31.50,8,53,-8.370449e+01,-8.268540e+01,1.774170
31.55,8,52,-8.369362e+01,-8.266999e+01,1.766775
31.60,8,53,-8.368280e+01,-8.265458e+01,1.779805
31.65,8,53,-8.367204e+01,-8.263923e+01,1.782264
31.70,8,52,-8.366132e+01,-8.262403e+01,1.770923
31.75,8,54,-8.365066e+01,-8.260911e+01,1.793069
31.80,8,54,-8.364005e+01,-8.259462e+01,1.786633
31.85,8,53,-8.362949e+01,-8.258063e+01,1.856471
31.90,8,54,-8.361897e+01,-8.256713e+01,1.788370
31.95,8,54,-8.360848e+01,-8.255413e+01,1.795220
32.00,8,55,-8.359800e+01,-8.254160e+01,1.806201
32.05,8,56,-8.358749e+01,-8.252955e+01,1.815877
32.10,8,54,-8.357693e+01,-8.251801e+01,1.789951
32.15,8,52,-8.356629e+01,-8.250696e+01,1.770351
32.20,8,54,-8.355560e+01,-8.249623e+01,1.790260
32.25,8,54,-8.354487e+01,-8.248560e+01,1.793672
32.30,8,54,-8.353411e+01,-8.247475e+01,1.791280
32.35,8,54,-8.352328e+01,-8.246336e+01,1.790578
32.40,8,54,-8.351234e+01,-8.245127e+01,1.789649
32.45,8,54,-8.350122e+01,-8.243855e+01,1.792233
32.50,8,56,-8.348984e+01,-8.242547e+01,1.815524
32.55,8,52,-8.347812e+01,-8.241235e+01,1.770642
32.60,8,53,-8.346602e+01,-8.239937e+01,1.787209
32.65,8,51,-8.345349e+01,-8.238656e+01,1.767125
32.70,8,51,-8.344038e+01,-8.237387e+01,1.768871
32.75,8,54,-8.342652e+01,-8.236119e+01,1.796336
32.80,8,54,-8.341177e+01,-8.234849e+01,1.792956
32.85,8,53,-8.339620e+01,-8.233583e+01,1.779447
32.90,8,53,-8.337996e+01,-8.232333e+01,1.780708
32.95,8,51,-8.336311e+01,-8.231100e+01,1.763764
33.00,8,52,-8.334562e+01,-8.229877e+01,1.776914
33.05,8,52,-8.332738e+01,-8.228653e+01,1.771569
33.10,8,52,-8.330826e+01,-8.227413e+01,1.768551
33.15,8,52,-8.328822e+01,-8.226153e+01,1.773717
33.20,8,52,-8.326725e+01,-8.224877e+01,1.774803
33.25,8,53,-8.324534e+01,-8.223582e+01,1.784805
33.30,8,53,-8.322244e+01,-8.222259e+01,1.779588
33.35,8,50,-8.319861e+01,-8.220907e+01,1.746615
33.40,8,54,-8.317402e+01,-8.219540e+01,1.792887
33.45,8,56,-8.314888e+01,-8.218175e+01,1.807781
33.50,8,54,-8.312330e+01,-8.216810e+01,1.793330
33.55,8,52,-8.309732e+01,-8.215441e+01,1.777604
33.60,8,56,-8.307092e+01,-8.214060e+01,1.809148
33.65,8,52,-8.304410e+01,-8.212651e+01,1.769582
33.70,8,51,-8.301697e+01,-8.211199e+01,1.755624
33.75,8,52,-8.298964e+01,-8.209697e+01,1.768053
33.80,8,53,-8.296217e+01,-8.208137e+01,1.779216
33.85,8,53,-8.293463e+01,-8.206502e+01,1.785076
33.90,8,53,-8.290703e+01,-8.204771e+01,1.782934
33.95,8,49,-8.287943e+01,-8.202926e+01,1.746976
34.00,8,53,-8.285187e+01,-8.200949e+01,1.779076
34.05,8,54,-8.282439e+01,-8.198838e+01,1.797304
34.10,8,52,-8.279697e+01,-8.196627e+01,1.777520
34.15,8,53,-8.276959e+01,-8.194362e+01,1.784008
34.20,8,52,-8.274225e+01,-8.192068e+01,1.776884
34.25,8,53,-8.271498e+01,-8.189743e+01,1.783474
34.30,8,52,-8.268778e+01,-8.187388e+01,1.780385
34.35,8,50,-8.266061e+01,-8.185019e+01,1.755054
34.40,8,51,-8.263343e+01,-8.182649e+01,1.769283
34.45,8,52,-8.260624e+01,-8.180280e+01,1.768513
34.50,8,50,-8.257905e+01,-8.177911e+01,1.751227
34.55,8,53,-8.255187e+01,-8.175539e+01,1.792303
34.60,8,52,-8.252475e+01,-8.173164e+01,1.775677
34.65,8,53,-8.249768e+01,-8.170794e+01,1.781798
34.70,8,47,-8.247064e+01,-8.168445e+01,1.723289
34.75,8,51,-8.244361e+01,-8.166126e+01,1.760560
34.80,8,48,-8.241659e+01,-8.163839e+01,1.729513
34.85,8,48,-8.238964e+01,-8.161572e+01,1.730269
34.90,8,51,-8.236284e+01,-8.159301e+01,1.757879
34.95,8,53,-8.233632e+01,-8.156999e+01,1.781688
35.00,8,53,-8.231016e+01,-8.154649e+01,1.777198
35.05,8,56,-8.228422e+01,-8.152263e+01,1.813824
35.10,8,54,-8.225812e+01,-8.149871e+01,1.795445
35.15,8,53,-8.223133e+01,-8.147501e+01,1.787854
35.20,8,52,-8.220319e+01,-8.145177e+01,1.768579
35.25,8,55,-8.217290e+01,-8.142922e+01,1.800327
35.30,8,52,-8.213959e+01,-8.140749e+01,1.769453
35.35,8,52,-8.210270e+01,-8.138644e+01,1.770205
35.40,8,50,-8.206204e+01,-8.136588e+01,1.753357
35.45,8,50,-8.201763e+01,-8.134565e+01,1.748204
35.50,8,50,-8.196931e+01,-8.132566e+01,1.750525
35.55,8,55,-8.191651e+01,-8.130572e+01,1.800996
35.60,8,55,-8.185807e+01,-8.128559e+01,1.802384
35.65,8,52,-8.179260e+01,-8.126497e+01,1.770064
35.70,8,53,-8.171973e+01,-8.124362e+01,1.782385
35.75,8,53,-8.164035e+01,-8.122126e+01,1.782450
35.80,8,52,-8.155561e+01,-8.119750e+01,1.772050
35.85,8,53,-8.146644e+01,-8.117196e+01,1.784383
35.90,8,52,-8.137348e+01,-8.114459e+01,1.781162
35.95,8,53,-8.127702e+01,-8.111552e+01,1.781376
36.00,8,53,-8.117695e+01,-8.108469e+01,1.789413
36.05,8,54,-8.107279e+01,-8.105178e+01,1.797620
36.10,8,52,-8.096409e+01,-8.101645e+01,1.778806
36.15,8,52,-8.085091e+01,-8.097883e+01,1.778858
36.20,8,51,-8.073384e+01,-8.093932e+01,1.766765
36.25,8,53,-8.061362e+01,-8.089821e+01,1.784041
36.30,8,54,-8.049101e+01,-8.085561e+01,1.791208
36.35,8,54,-8.036676e+01,-8.081145e+01,1.789461
36.40,8,55,-8.024162e+01,-8.076553e+01,1.802319
36.45,8,54,-8.011623e+01,-8.071751e+01,1.788322
36.50,8,52,-7.999122e+01,-8.066672e+01,1.776343
36.55,8,53,-7.986749e+01,-8.061196e+01,1.781236
36.60,8,54,-7.974616e+01,-8.055224e+01,1.789867
36.65,8,54,-7.962865e+01,-8.048708e+01,1.792554
36.70,8,52,-7.951628e+01,-8.041619e+01,1.769951
36.75,8,54,-7.940928e+01,-8.034010e+01,1.789970
36.80,8,53,-7.930694e+01,-8.025972e+01,1.785638
36.85,8,52,-7.920846e+01,-8.017575e+01,1.777663
36.90,8,52,-7.911305e+01,-8.008888e+01,1.775081
36.95,8,53,-7.901979e+01,-7.999999e+01,1.777558
37.00,8,52,-7.892788e+01,-7.990982e+01,1.770478
37.05,8,50,-7.883668e+01,-7.981882e+01,1.751603
37.10,8,50,-7.874572e+01,-7.972721e+01,1.751999
37.15,8,51,-7.865467e+01,-7.963512e+01,1.763045
37.20,8,51,-7.856328e+01,-7.954260e+01,1.764605
37.25,8,52,-7.847131e+01,-7.944968e+01,1.770475
37.30,8,50,-7.837843e+01,-7.935636e+01,1.753625
37.35,8,52,-7.828414e+01,-7.926252e+01,1.768150
37.40,8,53,-7.818783e+01,-7.916795e+01,1.782797
37.45,8,54,-7.808854e+01,-7.907222e+01,1.792155
37.50,8,52,-7.798479e+01,-7.897465e+01,1.902298
37.55,8,53,-7.787471e+01,-7.887429e+01,1.831243
37.60,8,52,-7.775598e+01,-7.876985e+01,1.821583
37.65,8,52,-7.762504e+01,-7.865941e+01,1.806208
37.70,8,50,-7.747621e+01,-7.854018e+01,1.764718
37.75,8,51,-7.730198e+01,-7.841002e+01,1.781449
37.80,8,51,-7.709354e+01,-7.826853e+01,1.774306
37.85,8,49,-7.683954e+01,-7.811625e+01,1.750729
37.90,8,49,-7.652701e+01,-7.795388e+01,1.758206
37.95,8,55,-7.615415e+01,-7.778169e+01,1.812097
38.00,8,53,-7.573340e+01,-7.759941e+01,1.792298
38.05,8,52,-7.527421e+01,-7.740653e+01,1.789942
38.10,8,52,-7.477532e+01,-7.720200e+01,1.788133
38.15,8,49,-7.422639e+01,-7.698364e+01,1.754048
38.20,8,52,-7.360871e+01,-7.674784e+01,1.780714
38.25,8,49,-7.290705e+01,-7.648997e+01,1.750699
38.30,8,49,-7.214448e+01,-7.620790e+01,1.752130
38.35,8,49,-7.137635e+01,-7.590346e+01,1.752546
38.40,8,50,-7.065239e+01,-7.557971e+01,1.758751
38.45,8,49,-6.998997e+01,-7.523997e+01,1.749011
38.50,8,47,-6.937897e+01,-7.488755e+01,1.732268
38.55,8,44,-6.880277e+01,-7.452504e+01,1.701421
38.60,8,50,-6.824794e+01,-7.415368e+01,1.760691
38.65,8,53,-6.770653e+01,-7.377284e+01,1.798907
38.70,8,51,-6.717509e+01,-7.338035e+01,1.773236
38.75,8,51,-6.665182e+01,-7.297301e+01,1.775250
38.80,8,54,-6.613501e+01,-7.254635e+01,1.804148
38.85,8,50,-6.562320e+01,-7.209413e+01,1.763097
38.90,8,51,-6.511569e+01,-7.160716e+01,1.774110
38.95,8,52,-6.461213e+01,-7.107206e+01,1.784613
39.00,8,49,-6.411148e+01,-7.046934e+01,1.751763
39.05,8,49,-6.361155e+01,-6.977084e+01,1.754713
39.10,8,50,-6.310957e+01,-6.893705e+01,1.766318
39.15,8,50,-6.260271e+01,-6.791734e+01,1.755903
39.20,8,50,-6.208808e+01,-6.668475e+01,1.760259
39.25,8,46,-6.156215e+01,-6.528960e+01,1.724420
39.30,8,51,-6.102047e+01,-6.381914e+01,1.776762
39.35,8,49,-6.045751e+01,-6.233534e+01,1.753128
39.40,8,48,-5.986595e+01,-6.086660e+01,1.743914
39.45,8,44,-5.923608e+01,-5.942232e+01,1.702657
39.50,8,43,-5.855548e+01,-5.799931e+01,1.699923
39.55,8,39,-5.780798e+01,-5.658206e+01,1.651877
39.60,8,44,-5.697144e+01,-5.514121e+01,1.709669
39.65,8,46,-5.601462e+01,-5.363045e+01,1.725779
39.70,8,46,-5.489395e+01,-5.198242e+01,1.719442
39.75,8,46,-5.354838e+01,-5.010340e+01,1.808486
39.80,8,48,-5.188793e+01,-4.786214e+01,1.849725
39.85,8,49,-4.977700e+01,-4.508465e+01,1.859456
39.90,8,49,-4.701049e+01,-4.157157e+01,1.830214
39.95,8,48,-4.330606e+01,-3.706030e+01,1.736030
40.00,8,51,-3.836511e+01,-3.114650e+01,1.768429
40.05,8,52,-3.184427e+01,-2.323953e+01,1.772162
40.10,8,50,-2.317621e+01,-1.268270e+01,1.757576
40.15,8,50,-1.144316e+01,-2.943507e-01,1.756932
40.20,8,52,2.790260e+00,1.048423e+01,1.772111
40.25,8,50,1.535702e+01,1.746551e+01,1.751585
40.30,8,49,2.351114e+01,2.112874e+01,1.745500
40.35,8,51,2.778281e+01,2.278609e+01,1.764956
40.40,8,51,2.958011e+01,2.342337e+01,1.766471
40.45,8,48,3.002954e+01,2.351383e+01,1.734612
40.50,8,50,2.986549e+01,2.326457e+01,1.755426
40.55,8,50,2.944974e+01,2.281005e+01,1.757190
40.60,8,48,2.890221e+01,2.227098e+01,1.734699
40.65,8,51,2.826130e+01,2.176534e+01,1.760143
40.70,8,52,2.755028e+01,2.140471e+01,1.774127
40.75,8,50,2.679771e+01,2.125605e+01,1.753922
40.80,8,51,2.605427e+01,2.128954e+01,1.764921
40.85,8,53,2.538423e+01,2.142933e+01,1.782845
40.90,8,56,2.484405e+01,2.162564e+01,1.814187
40.95,8,55,2.446769e+01,2.185599e+01,1.802594
41.00,8,51,2.426537e+01,2.210249e+01,1.765588
41.05,8,52,2.421403e+01,2.234837e+01,1.773420
41.10,8,48,2.425350e+01,2.257989e+01,1.737769
41.15,8,50,2.432364e+01,2.278857e+01,1.754339
41.20,8,49,2.438624e+01,2.297062e+01,1.746970
41.25,8,47,2.442291e+01,2.312408e+01,1.720115
41.30,8,50,2.442629e+01,2.324878e+01,1.756468
41.35,8,49,2.439607e+01,2.334665e+01,1.738924
41.40,8,49,2.433875e+01,2.342051e+01,1.742414
41.45,8,53,2.426246e+01,2.347290e+01,1.778094
41.50,8,49,2.417285e+01,2.350580e+01,1.739781
41.55,8,50,2.407368e+01,2.352043e+01,1.755109
41.60,8,49,2.396767e+01,2.351714e+01,1.741479
41.65,8,50,2.385610e+01,2.349643e+01,1.751358
41.70,8,50,2.373870e+01,2.345946e+01,1.752729
41.75,8,51,2.361544e+01,2.340780e+01,1.768087
41.80,8,51,2.348729e+01,2.334336e+01,1.763661
41.85,8,51,2.335524e+01,2.326845e+01,1.768810
41.90,8,52,2.322008e+01,2.318499e+01,1.772082
41.95,8,50,2.308282e+01,2.309376e+01,1.753897
42.00,8,50,2.294458e+01,2.299515e+01,1.753710
42.05,8,49,2.280628e+01,2.288989e+01,1.746302
42.10,8,53,2.266846e+01,2.277905e+01,1.777669
42.15,8,55,2.253129e+01,2.266378e+01,1.805333
42.20,8,55,2.239506e+01,2.254496e+01,1.799987
42.25,8,55,2.226019e+01,2.242348e+01,1.804774
42.30,8,53,2.212701e+01,2.230033e+01,1.783310
42.35,8,51,2.199582e+01,2.217612e+01,1.768487
42.40,8,48,2.186687e+01,2.205077e+01,1.735130
42.45,8,49,2.174031e+01,2.192419e+01,1.740973
42.50,8,50,2.161621e+01,2.179653e+01,1.754545
42.55,8,46,2.149460e+01,2.166821e+01,1.714514
42.60,8,48,2.137541e+01,2.153979e+01,1.733464
42.65,8,48,2.125860e+01,2.141166e+01,1.730732
42.70,8,49,2.114416e+01,2.128403e+01,1.740166
42.75,8,50,2.103202e+01,2.115708e+01,1.749528
42.80,8,46,2.092209e+01,2.103091e+01,1.717781
42.85,8,48,2.081423e+01,2.090543e+01,1.737400
42.90,8,52,2.070833e+01,2.078038e+01,1.778065
42.95,8,49,2.060416e+01,2.065539e+01,1.741733
43.00,8,53,2.050139e+01,2.053012e+01,1.787718
43.05,8,55,2.039965e+01,2.040432e+01,1.806299
43.10,8,55,2.029848e+01,2.027780e+01,1.807116
43.15,8,54,2.019739e+01,2.015025e+01,1.791634
43.20,8,53,2.009582e+01,2.002126e+01,1.780836
43.25,8,54,1.999320e+01,1.989049e+01,1.793216
43.30,8,53,1.988890e+01,1.975770e+01,1.785990
43.35,8,51,1.978231e+01,1.962269e+01,1.762229
43.40,8,49,1.967283e+01,1.948528e+01,1.740082
43.45,8,54,1.955987e+01,1.934552e+01,1.797093
43.50,8,47,1.944296e+01,1.920367e+01,1.716785
43.55,8,44,1.932180e+01,1.906016e+01,1.690886
43.60,8,51,1.919634e+01,1.891561e+01,1.760240
43.65,8,50,1.906684e+01,1.877072e+01,1.752809
43.70,8,49,1.893383e+01,1.862617e+01,1.747127
43.75,8,51,1.879801e+01,1.848251e+01,1.760438
43.80,8,53,1.866014e+01,1.834020e+01,1.785833
43.85,8,56,1.852100e+01,1.819972e+01,1.812949
43.90,8,55,1.838133e+01,1.806150e+01,1.799459
43.95,8,53,1.824187e+01,1.792585e+01,1.784698
44.00,8,49,1.810325e+01,1.779297e+01,1.744233
44.05,8,50,1.796603e+01,1.766299e+01,1.751201
44.10,8,52,1.783064e+01,1.753599e+01,1.773389
44.15,8,51,1.769740e+01,1.741198e+01,1.764414
44.20,8,49,1.756658e+01,1.729097e+01,1.740255
44.25,8,49,1.743838e+01,1.717294e+01,1.744054
44.30,8,45,1.731293e+01,1.705778e+01,1.707824
44.35,8,45,1.719036e+01,1.694541e+01,1.704134
44.40,8,47,1.707069e+01,1.683574e+01,1.727066
44.45,8,46,1.695395e+01,1.672868e+01,1.709810
44.50,8,50,1.684009e+01,1.662416e+01,1.760420
44.55,8,45,1.672906e+01,1.652207e+01,1.702706
44.60,8,51,1.662081e+01,1.642229e+01,1.761957
44.65,8,48,1.651529e+01,1.632471e+01,1.732337
44.70,8,49,1.641247e+01,1.622927e+01,1.748479
44.75,8,49,1.631229e+01,1.613594e+01,1.738923
44.80,8,43,1.621471e+01,1.604470e+01,1.680933
44.85,8,47,1.611968e+01,1.595554e+01,1.724184
44.90,8,50,1.602714e+01,1.586844e+01,1.752043
44.95,8,50,1.593704e+01,1.578333e+01,1.749092
45.00,8,52,1.584933e+01,1.570014e+01,1.770355
45.05,8,48,1.576397e+01,1.561885e+01,1.738741
45.10,8,50,1.568093e+01,1.553949e+01,1.760281
45.15,8,50,1.560018e+01,1.546211e+01,1.751964
45.20,8,52,1.552167e+01,1.538673e+01,1.772838
45.25,8,51,1.544536e+01,1.531333e+01,1.765905
45.30,8,52,1.537121e+01,1.524188e+01,1.769700
45.35,8,52,1.529919e+01,1.517236e+01,1.774670
45.40,8,53,1.522925e+01,1.510473e+01,1.784517
45.45,8,54,1.516135e+01,1.503895e+01,1.792377
45.50,8,54,1.509545e+01,1.497498e+01,1.792154
45.55,8,53,1.503151e+01,1.491277e+01,1.783840
45.60,8,53,1.496949e+01,1.485229e+01,1.779789
45.65,8,52,1.490934e+01,1.479350e+01,1.772073
45.70,8,45,1.485103e+01,1.473638e+01,1.705594
45.75,8,50,1.479451e+01,1.468090e+01,1.758229
45.80,8,50,1.473976e+01,1.462702e+01,1.754785
45.85,8,51,1.468672e+01,1.457474e+01,1.762034
45.90,8,52,1.463538e+01,1.452405e+01,1.774742
45.95,8,52,1.458570e+01,1.447491e+01,1.772802
46.00,8,52,1.453763e+01,1.442727e+01,1.781265
46.05,8,52,1.449114e+01,1.438110e+01,1.771705
46.10,8,50,1.444619e+01,1.433640e+01,1.751723
46.15,8,45,1.440277e+01,1.429315e+01,1.703456
46.20,8,48,1.436082e+01,1.425133e+01,1.740335
46.25,8,49,1.432033e+01,1.421093e+01,1.747111
46.30,8,46,1.428128e+01,1.417195e+01,1.709419
46.35,8,47,1.424363e+01,1.413440e+01,1.720504
46.40,8,48,1.420735e+01,1.409824e+01,1.735870
46.45,8,49,1.417242e+01,1.406344e+01,1.744132
46.50,8,50,1.413881e+01,1.403000e+01,1.749253
46.55,8,48,1.410649e+01,1.399787e+01,1.737573
46.60,8,49,1.407543e+01,1.396705e+01,1.740705
46.65,8,51,1.404560e+01,1.393749e+01,1.760795
46.70,8,49,1.401697e+01,1.390916e+01,1.749255
46.75,8,51,1.398952e+01,1.388202e+01,1.767350
46.80,8,51,1.396321e+01,1.385603e+01,1.770633
46.85,8,52,1.393803e+01,1.383119e+01,1.771468
46.90,8,47,1.391394e+01,1.380747e+01,1.719494
46.95,8,46,1.389094e+01,1.378486e+01,1.715586
47.00,8,47,1.386898e+01,1.376331e+01,1.727559
47.05,8,49,1.384806e+01,1.374279e+01,1.739309
47.10,8,56,1.382814e+01,1.372330e+01,1.812378
47.15,8,53,1.380922e+01,1.370483e+01,1.783352
47.20,8,52,1.379126e+01,1.368734e+01,1.770501
47.25,8,48,1.377424e+01,1.367077e+01,1.737293
47.30,8,46,1.375814e+01,1.365508e+01,1.715616
47.35,8,50,1.374293e+01,1.364023e+01,1.751359
47.40,8,50,1.372859e+01,1.362625e+01,1.751393
47.45,8,46,1.371513e+01,1.361314e+01,1.715287
47.50,8,49,1.370250e+01,1.360088e+01,1.745844
47.55,8,49,1.369070e+01,1.358947e+01,1.750182
47.60,8,48,1.367971e+01,1.357890e+01,1.737917
47.65,8,52,1.366951e+01,1.356916e+01,1.769057
47.70,8,53,1.366009e+01,1.356024e+01,1.779103
47.75,8,50,1.365143e+01,1.355213e+01,1.752002
47.80,8,51,1.364351e+01,1.354479e+01,1.762653
47.85,8,49,1.363631e+01,1.353819e+01,1.747583
47.90,8,46,1.362981e+01,1.353230e+01,1.720638
47.95,8,49,1.362400e+01,1.352711e+01,1.748343
48.00,8,51,1.361886e+01,1.352263e+01,1.764503
48.05,8,50,1.361438e+01,1.351884e+01,1.752880
48.10,8,42,1.361055e+01,1.351570e+01,1.671041
48.15,8,49,1.360735e+01,1.351320e+01,1.743302
48.20,8,51,1.360477e+01,1.351131e+01,1.767574
48.25,8,52,1.360279e+01,1.351004e+01,1.776670
48.30,8,49,1.360140e+01,1.350935e+01,1.748216
48.35,8,52,1.360059e+01,1.350922e+01,1.775163
48.40,8,52,1.360033e+01,1.350962e+01,1.772773
48.45,8,52,1.360061e+01,1.351052e+01,1.774786
48.50,8,52,1.360143e+01,1.351192e+01,1.777646
48.55,8,51,1.360276e+01,1.351382e+01,1.761466
48.60,8,48,1.360461e+01,1.351620e+01,1.735031
48.65,8,51,1.360695e+01,1.351908e+01,1.760791
48.70,8,56,1.360979e+01,1.352246e+01,1.813231
48.75,8,55,1.361310e+01,1.352633e+01,1.802909
48.80,8,55,1.361689e+01,1.353070e+01,1.799985
48.85,8,52,1.362113e+01,1.353556e+01,1.775556
48.90,8,50,1.362583e+01,1.354092e+01,1.831004
48.95,8,49,1.363097e+01,1.354674e+01,1.783776
49.00,8,45,1.363653e+01,1.355301e+01,1.745642
49.05,8,43,1.364250e+01,1.355968e+01,1.725898
49.10,8,47,1.364888e+01,1.356679e+01,1.724497
49.15,8,49,1.365567e+01,1.357431e+01,1.742923
49.20,8,50,1.366284e+01,1.358224e+01,1.755903
49.25,8,49,1.367038e+01,1.359056e+01,1.743165
49.30,8,51,1.367830e+01,1.359924e+01,1.766083
49.35,8,52,1.368658e+01,1.360830e+01,1.775243
49.40,8,49,1.369522e+01,1.361771e+01,1.738544
49.45,8,51,1.370420e+01,1.362746e+01,1.765034
49.50,8,47,1.371351e+01,1.363752e+01,1.722035
49.55,8,51,1.372314e+01,1.364788e+01,1.764472
49.60,8,52,1.373309e+01,1.365851e+01,1.779218
49.65,8,52,1.374334e+01,1.366942e+01,1.777470
49.70,8,53,1.375389e+01,1.368058e+01,1.787161
49.75,8,53,1.376472e+01,1.369200e+01,1.779286
49.80,8,50,1.377584e+01,1.370368e+01,1.755109
49.85,8,47,1.378723e+01,1.371562e+01,1.720372
49.90,8,46,1.379890e+01,1.372783e+01,1.713381
49.95,8,48,1.381083e+01,1.374030e+01,1.736395
50.00,8,50,1.382303e+01,1.375305e+01,1.754165
50.05,8,42,1.383547e+01,1.376606e+01,1.681574
50.10,8,50,1.384817e+01,1.377935e+01,1.753985
50.15,8,47,1.386111e+01,1.379288e+01,1.721204
50.20,8,44,1.387428e+01,1.380666e+01,1.691507
50.25,8,48,1.388769e+01,1.382066e+01,1.737589
50.30,8,47,1.390131e+01,1.383490e+01,1.721945
50.35,8,49,1.391516e+01,1.384936e+01,1.746524
50.40,8,43,1.392922e+01,1.386403e+01,1.687634
50.45,8,49,1.394348e+01,1.387891e+01,1.742149
50.50,8,46,1.395795e+01,1.389397e+01,1.711618
50.55,8,47,1.397260e+01,1.390920e+01,1.723071
50.60,8,48,1.398744e+01,1.392460e+01,1.728918
50.65,8,55,1.400246e+01,1.394015e+01,1.806289
50.70,8,52,1.401766e+01,1.395584e+01,1.775896
50.75,8,55,1.403302e+01,1.397166e+01,1.798134
50.80,8,55,1.404855e+01,1.398762e+01,1.807392
50.85,8,55,1.406424e+01,1.400373e+01,1.799685
50.90,8,52,1.408009e+01,1.401998e+01,1.771804
50.95,8,54,1.409609e+01,1.403638e+01,1.798086
51.00,8,53,1.411224e+01,1.405290e+01,1.789102
51.05,8,50,1.412854e+01,1.406955e+01,1.750537
51.10,8,52,1.414497e+01,1.408633e+01,1.769278
51.15,8,54,1.416154e+01,1.410325e+01,1.791548
51.20,8,52,1.417825e+01,1.412032e+01,1.768021
51.25,8,51,1.419509e+01,1.413753e+01,1.763585
51.30,8,49,1.421206e+01,1.415486e+01,1.743844
51.35,8,51,1.422914e+01,1.417229e+01,1.763108
51.40,8,53,1.424635e+01,1.418983e+01,1.786849
51.45,8,52,1.426367e+01,1.420747e+01,1.770233
51.50,8,49,1.428111e+01,1.422523e+01,1.739149
51.55,8,45,1.429866e+01,1.424311e+01,1.700597
51.60,8,49,1.431632e+01,1.426111e+01,1.745589
51.65,8,49,1.433409e+01,1.427924e+01,1.744921
51.70,8,49,1.435196e+01,1.429749e+01,1.738929
51.75,8,50,1.436994e+01,1.431585e+01,1.751650
51.80,8,51,1.438802e+01,1.433431e+01,1.763260
51.85,8,49,1.440618e+01,1.435284e+01,1.745666
51.90,8,50,1.442443e+01,1.437142e+01,1.748032
51.95,8,47,1.444276e+01,1.439005e+01,1.719839
52.00,8,43,1.446116e+01,1.440870e+01,1.687039
52.05,8,45,1.447964e+01,1.442740e+01,1.703786
52.10,8,47,1.449819e+01,1.444613e+01,1.723167
52.15,8,47,1.451681e+01,1.446492e+01,1.723025
52.20,8,54,1.453550e+01,1.448375e+01,1.791270
52.25,8,52,1.455425e+01,1.450265e+01,1.777028
52.30,8,55,1.457308e+01,1.452162e+01,1.799351
52.35,8,56,1.459197e+01,1.454065e+01,1.808933
52.40,8,55,1.461092e+01,1.455975e+01,1.805365
52.45,8,53,1.462994e+01,1.457891e+01,1.789150
52.50,8,49,1.464901e+01,1.459813e+01,1.747456
52.55,8,49,1.466815e+01,1.461739e+01,1.745798
52.60,8,49,1.468733e+01,1.463670e+01,1.744887
52.65,8,52,1.470658e+01,1.465606e+01,1.776128
52.70,8,49,1.472588e+01,1.467546e+01,1.744861
52.75,8,49,1.474523e+01,1.469492e+01,1.743968
52.80,8,48,1.476464e+01,1.471446e+01,1.734134
52.85,8,49,1.478409e+01,1.473405e+01,1.745064
52.90,8,50,1.480359e+01,1.475370e+01,1.752502
52.95,8,49,1.482313e+01,1.477337e+01,1.745188
53.00,8,50,1.484271e+01,1.479305e+01,1.755507
53.05,8,50,1.486232e+01,1.481272e+01,1.760108
53.10,8,51,1.488196e+01,1.483239e+01,1.767776
53.15,8,49,1.490163e+01,1.485205e+01,1.746281
53.20,8,51,1.492133e+01,1.487172e+01,1.774512
53.25,8,46,1.494106e+01,1.489140e+01,1.716718
53.30,8,49,1.496082e+01,1.491111e+01,1.744603
53.35,8,49,1.498061e+01,1.493085e+01,1.744880
53.40,8,54,1.500044e+01,1.495064e+01,1.795002
53.45,8,50,1.501932e+01,1.497047e+01,1.756102
53.50,8,50,1.503929e+01,1.499034e+01,1.748303
53.55,8,50,1.505929e+01,1.501026e+01,1.750973
53.60,8,50,1.507931e+01,1.503023e+01,1.750601
53.65,8,50,1.509935e+01,1.505024e+01,1.756199
53.70,8,49,1.511941e+01,1.507028e+01,1.743748
53.75,8,45,1.513949e+01,1.509032e+01,1.702625
53.80,8,53,1.515958e+01,1.511035e+01,1.785029
53.85,8,49,1.517968e+01,1.513039e+01,1.743127
53.90,8,49,1.519979e+01,1.515043e+01,1.737519
53.95,8,49,1.521992e+01,1.517048e+01,1.741540
54.00,8,49,1.524006e+01,1.519053e+01,1.742818
54.05,8,49,1.526021e+01,1.521058e+01,1.744064
54.10,8,49,1.528037e+01,1.523063e+01,1.746186
54.15,8,49,1.530054e+01,1.525068e+01,1.743562
54.20,8,49,1.532072e+01,1.527070e+01,1.742177
54.25,8,49,1.534090e+01,1.529068e+01,1.745388
54.30,8,44,1.536107e+01,1.531063e+01,1.692786
54.35,8,50,1.538126e+01,1.533055e+01,1.759197
54.40,8,48,1.540144e+01,1.535045e+01,1.736017
54.45,8,48,1.542163e+01,1.537035e+01,1.727346
54.50,8,50,1.544183e+01,1.539025e+01,1.755813
54.55,8,54,1.546204e+01,1.541019e+01,1.796351
54.60,8,54,1.548226e+01,1.543017e+01,1.793403
54.65,8,53,1.550250e+01,1.545019e+01,1.907353
54.70,8,54,1.552275e+01,1.547026e+01,1.886349
54.75,8,54,1.554302e+01,1.549037e+01,1.890220
54.80,8,51,1.556330e+01,1.551051e+01,1.913504
54.85,8,50,1.558360e+01,1.553069e+01,1.793084
54.90,8,51,1.560390e+01,1.555089e+01,1.773377
54.95,8,48,1.562421e+01,1.557109e+01,1.741478
55.00,8,52,1.564452e+01,1.559129e+01,1.779412
55.05,8,50,1.566484e+01,1.561150e+01,1.857685
55.10,8,49,1.568516e+01,1.563171e+01,1.752301
55.15,8,50,1.570549e+01,1.565193e+01,1.762792
55.20,8,49,1.572582e+01,1.567216e+01,1.844460
55.25,8,48,1.574615e+01,1.569238e+01,1.742211
55.30,8,43,1.576648e+01,1.571258e+01,1.692563
55.35,8,50,1.578680e+01,1.573275e+01,1.881355
55.40,8,51,1.580712e+01,1.575288e+01,1.767554
55.45,8,53,1.582743e+01,1.577298e+01,1.790778
55.50,8,50,1.584774e+01,1.579307e+01,1.809225
55.55,8,46,1.586804e+01,1.581316e+01,1.720046
55.60,8,50,1.588835e+01,1.583324e+01,1.760854
55.65,8,50,1.590866e+01,1.585333e+01,1.823746
55.70,8,49,1.592897e+01,1.587342e+01,1.758891
55.75,8,47,1.594927e+01,1.589352e+01,1.735183
55.80,8,49,1.596958e+01,1.591362e+01,1.969575
55.85,8,51,1.598988e+01,1.593372e+01,1.913118
55.90,8,49,1.601018e+01,1.595381e+01,1.896008
55.95,8,49,1.603048e+01,1.597390e+01,1.892784
56.00,8,49,1.605078e+01,1.599399e+01,1.753757
56.05,8,50,1.607108e+01,1.601410e+01,1.761274
56.10,8,49,1.609138e+01,1.603421e+01,1.750014
56.15,8,50,1.611168e+01,1.605433e+01,1.759396
56.20,8,49,1.613198e+01,1.607445e+01,1.753098
56.25,8,49,1.615227e+01,1.609457e+01,1.753262
56.30,8,50,1.617256e+01,1.611467e+01,1.764285
56.35,8,45,1.619284e+01,1.613476e+01,1.712653
56.40,8,52,1.621311e+01,1.615484e+01,1.789000
56.45,8,53,1.623338e+01,1.617490e+01,1.791093
56.50,8,53,1.625364e+01,1.619494e+01,1.795046
56.55,8,53,1.627389e+01,1.621497e+01,1.792457
56.60,8,50,1.629414e+01,1.623497e+01,1.761516
56.65,8,50,1.631438e+01,1.625497e+01,1.763375
56.70,8,49,1.633462e+01,1.627498e+01,1.751529
56.75,8,47,1.635485e+01,1.629498e+01,1.729473
56.80,8,52,1.637508e+01,1.631500e+01,1.783671
56.85,8,48,1.639531e+01,1.633502e+01,1.738285
56.90,8,50,1.641553e+01,1.635505e+01,1.765632
56.95,8,45,1.643575e+01,1.637509e+01,1.714577
57.00,8,50,1.645598e+01,1.639515e+01,1.764308
57.05,8,50,1.647620e+01,1.641521e+01,1.761379
57.10,8,55,1.649641e+01,1.643527e+01,1.807384
57.15,8,53,1.651663e+01,1.645534e+01,1.789508
57.20,8,50,1.653684e+01,1.647540e+01,1.760332
57.25,8,50,1.655704e+01,1.649546e+01,1.760017
57.30,8,50,1.657724e+01,1.651552e+01,1.761242
57.35,8,49,1.659743e+01,1.653556e+01,1.753863
57.40,8,51,1.661761e+01,1.655557e+01,1.774010
57.45,8,52,1.663777e+01,1.657554e+01,1.785752
57.50,8,48,1.665793e+01,1.659549e+01,1.743714
57.55,8,52,1.667807e+01,1.661542e+01,1.777945
57.60,8,50,1.669821e+01,1.663534e+01,1.761566
57.65,8,50,1.671834e+01,1.665524e+01,1.763915
57.70,8,48,1.673846e+01,1.667513e+01,1.747786
57.75,8,51,1.675857e+01,1.669502e+01,1.777849
57.80,8,47,1.677868e+01,1.671492e+01,1.731633
57.85,8,53,1.679878e+01,1.673483e+01,1.797191
57.90,8,52,1.681889e+01,1.675476e+01,1.787924
57.95,8,51,1.683899e+01,1.677472e+01,1.772991
58.00,8,50,1.685910e+01,1.679469e+01,1.760855
58.05,8,47,1.687919e+01,1.681467e+01,1.734028
58.10,8,47,1.689929e+01,1.683463e+01,1.739006
58.15,8,50,1.691937e+01,1.685458e+01,1.771411
58.20,8,49,1.693945e+01,1.687453e+01,1.757802
58.25,8,50,1.695952e+01,1.689448e+01,1.765992
58.30,8,44,1.697958e+01,1.691443e+01,1.703311
58.35,8,51,1.699964e+01,1.693438e+01,1.776953
58.40,8,51,1.701970e+01,1.695433e+01,1.770123
58.45,8,50,1.703975e+01,1.697429e+01,1.767822
58.50,8,51,1.705979e+01,1.699425e+01,1.771198
58.55,8,53,1.707982e+01,1.701420e+01,1.793766
58.60,8,51,1.709985e+01,1.703413e+01,1.775225
58.65,8,49,1.711987e+01,1.705405e+01,1.752186
58.70,8,48,1.713988e+01,1.707399e+01,1.742147
58.75,8,47,1.715989e+01,1.709393e+01,1.732083
58.80,8,50,1.717990e+01,1.711388e+01,1.762921
58.85,8,50,1.719990e+01,1.713384e+01,1.759495
58.90,8,49,1.721990e+01,1.715380e+01,1.755115
58.95,8,50,1.723989e+01,1.717377e+01,1.765791
59.00,8,55,1.725988e+01,1.719375e+01,1.808380
59.05,8,51,1.727986e+01,1.721373e+01,1.773955
59.10,8,50,1.729984e+01,1.723372e+01,1.760776
59.15,8,52,1.731982e+01,1.725372e+01,1.783328
59.20,8,50,1.733979e+01,1.727370e+01,1.760373
59.25,8,49,1.735976e+01,1.729368e+01,1.753627
59.30,8,49,1.737971e+01,1.731366e+01,1.752947
59.35,8,48,1.739967e+01,1.733364e+01,1.744461
59.40,8,47,1.741962e+01,1.735364e+01,1.733425
59.45,8,50,1.743957e+01,1.737365e+01,1.763538
59.50,8,50,1.745952e+01,1.739367e+01,1.757922
59.55,8,49,1.747946e+01,1.741368e+01,1.751324
59.60,8,47,1.749939e+01,1.743368e+01,1.733442
59.65,8,50,1.751931e+01,1.745366e+01,1.762528
59.70,8,50,1.753922e+01,1.747362e+01,1.768382
59.75,8,45,1.755913e+01,1.749357e+01,1.879211
59.80,8,47,1.757903e+01,1.751352e+01,1.992629
59.85,8,48,1.759893e+01,1.753347e+01,1.887226
59.90,8,50,1.761882e+01,1.755343e+01,1.909449
59.95,8,52,1.763871e+01,1.757340e+01,1.926744
60.00,8,54,1.765860e+01,1.759338e+01,1.806641
60.05,8,54,1.767848e+01,1.761336e+01,1.786281
60.10,8,52,1.769836e+01,1.763334e+01,1.776129
60.15,8,52,1.771824e+01,1.765334e+01,1.769480
60.20,8,51,1.773811e+01,1.767334e+01,1.761343
60.25,8,52,1.775798e+01,1.769336e+01,1.767423
60.30,8,52,1.777785e+01,1.771337e+01,1.776079
60.35,8,48,1.779772e+01,1.773339e+01,1.730416
60.40,8,48,1.781758e+01,1.775341e+01,1.731031
60.45,8,52,1.783744e+01,1.777344e+01,1.771227
60.50,8,50,1.785729e+01,1.779347e+01,1.752320
60.55,8,47,1.787715e+01,1.781352e+01,1.729413
60.60,8,49,1.789700e+01,1.783358e+01,1.743909
60.65,8,50,1.791685e+01,1.785366e+01,1.757902
60.70,8,48,1.793671e+01,1.787376e+01,1.728679
60.75,8,50,1.795656e+01,1.789388e+01,1.752428
60.80,8,49,1.797642e+01,1.791402e+01,1.746681
60.85,8,49,1.799627e+01,1.793418e+01,1.739066
60.90,8,52,1.801613e+01,1.795436e+01,1.770103
60.95,8,52,1.803599e+01,1.797455e+01,1.770195
61.00,8,51,1.805584e+01,1.799476e+01,1.762857
61.05,8,51,1.807571e+01,1.801500e+01,1.759354
61.10,8,50,1.809557e+01,1.803524e+01,1.750604
61.15,8,50,1.811543e+01,1.805551e+01,1.752744
61.20,8,47,1.813529e+01,1.807578e+01,1.718852
61.25,8,49,1.815515e+01,1.809606e+01,1.741729
61.30,8,53,1.817501e+01,1.811635e+01,1.780806
61.35,8,50,1.819487e+01,1.813663e+01,1.749917
61.40,8,51,1.821473e+01,1.815690e+01,1.766967
61.45,8,50,1.823458e+01,1.817716e+01,1.755759
61.50,8,48,1.825442e+01,1.819742e+01,1.737248
61.55,8,52,1.827427e+01,1.821768e+01,1.779970
61.60,8,52,1.829411e+01,1.823794e+01,1.896280
61.65,8,53,1.831396e+01,1.825822e+01,1.936272
61.70,8,54,1.833381e+01,1.827852e+01,1.942866
61.75,8,53,1.835365e+01,1.829882e+01,1.879270
61.80,8,52,1.837350e+01,1.831914e+01,1.781337
61.85,8,49,1.839335e+01,1.833945e+01,1.757951
61.90,8,52,1.841320e+01,1.835976e+01,1.964093
61.95,8,52,1.843304e+01,1.838007e+01,1.869678
62.00,8,51,1.845288e+01,1.840039e+01,1.861183
62.05,8,51,1.847273e+01,1.842073e+01,1.820264
62.10,8,50,1.849258e+01,1.844109e+01,1.876262
62.15,8,52,1.851244e+01,1.846147e+01,1.783285
62.20,8,49,1.853229e+01,1.848187e+01,1.754557
62.25,8,48,1.855215e+01,1.850229e+01,1.741758
62.30,8,55,1.857202e+01,1.852272e+01,1.862500
62.35,8,54,1.859188e+01,1.854317e+01,1.873885
62.40,8,51,1.861175e+01,1.856365e+01,1.772816
62.45,8,50,1.863162e+01,1.858414e+01,1.757461
62.50,8,51,1.865150e+01,1.860466e+01,1.900513
62.55,8,42,1.867139e+01,1.862521e+01,1.771576
62.60,8,46,1.869128e+01,1.864578e+01,1.773449
62.65,8,50,1.871117e+01,1.866638e+01,1.761903
62.70,8,54,1.873107e+01,1.868700e+01,1.866524
62.75,8,50,1.875098e+01,1.870765e+01,1.825684
62.80,8,53,1.877089e+01,1.872832e+01,1.792132
62.85,8,56,1.879080e+01,1.874900e+01,1.822929
62.90,8,53,1.881071e+01,1.876970e+01,1.790655
62.95,8,51,1.883063e+01,1.879039e+01,1.774298
63.00,8,52,1.885054e+01,1.881108e+01,1.780356
63.05,8,53,1.887046e+01,1.883179e+01,1.850697
63.10,8,55,1.889038e+01,1.885250e+01,1.869260
63.15,8,52,1.891030e+01,1.887323e+01,1.785707
63.20,8,53,1.893022e+01,1.889396e+01,1.883056
63.25,8,50,1.895014e+01,1.891469e+01,1.834117
63.30,8,50,1.897005e+01,1.893541e+01,1.763093
63.35,8,51,1.898997e+01,1.895614e+01,1.767982
63.40,8,51,1.900988e+01,1.897686e+01,1.772484
63.45,8,52,1.902980e+01,1.899759e+01,1.877160
63.50,8,52,1.904971e+01,1.901832e+01,1.855891
63.55,8,52,1.906963e+01,1.903906e+01,1.843032
63.60,8,52,1.908954e+01,1.905982e+01,1.833393
63.65,8,51,1.910946e+01,1.908059e+01,1.864023
63.70,8,53,1.912938e+01,1.910138e+01,1.789039
63.75,8,50,1.914930e+01,1.912218e+01,1.760298
63.80,8,45,1.916921e+01,1.914300e+01,1.761373
63.85,8,52,1.918913e+01,1.916384e+01,1.860259
63.90,8,50,1.920905e+01,1.918470e+01,1.766434
63.95,8,50,1.922897e+01,1.920558e+01,1.816321
64.00,8,49,1.924889e+01,1.922648e+01,1.752905
64.05,8,51,1.926880e+01,1.924738e+01,1.767221
64.10,8,49,1.928871e+01,1.926830e+01,1.749181
64.15,8,45,1.930861e+01,1.928921e+01,1.714392
64.20,8,49,1.932851e+01,1.931012e+01,1.751817
64.25,8,52,1.934840e+01,1.933101e+01,1.784959
64.30,8,51,1.936827e+01,1.935188e+01,1.844619
64.35,8,50,1.938814e+01,1.937271e+01,1.763461
64.40,8,52,1.940798e+01,1.939353e+01,1.833347
64.45,8,52,1.942782e+01,1.941433e+01,1.782541
64.50,8,51,1.944764e+01,1.943510e+01,1.772355
64.55,8,54,1.946745e+01,1.945586e+01,1.888193
64.60,8,51,1.948724e+01,1.947660e+01,1.818287
64.65,8,51,1.950701e+01,1.949732e+01,1.819804
64.70,8,53,1.952677e+01,1.951802e+01,1.789469
64.75,8,50,1.954651e+01,1.953872e+01,1.834573
64.80,8,54,1.956624e+01,1.955941e+01,1.799880
64.85,8,52,1.958595e+01,1.958010e+01,1.777431
64.90,8,53,1.960564e+01,1.960078e+01,1.790142
64.95,8,51,1.962531e+01,1.962145e+01,1.845956
65.00,8,52,1.964497e+01,1.964210e+01,1.836051
65.05,8,52,1.966460e+01,1.966275e+01,1.785697
65.10,8,50,1.968421e+01,1.968338e+01,1.756967
65.15,8,51,1.970380e+01,1.970400e+01,1.769346
65.20,8,51,1.972337e+01,1.972460e+01,1.815758
65.25,8,55,1.974291e+01,1.974518e+01,1.871291
65.30,8,51,1.976242e+01,1.976573e+01,1.828580
65.35,8,54,1.978191e+01,1.978625e+01,1.873693
65.40,8,55,1.980137e+01,1.980674e+01,1.815791
65.45,8,56,1.982079e+01,1.982718e+01,1.821156
65.50,8,53,1.984018e+01,1.984759e+01,1.790194
65.55,8,56,1.985954e+01,1.986796e+01,1.820854
65.60,8,54,1.987887e+01,1.988828e+01,1.838331
65.65,8,54,1.989816e+01,1.990856e+01,1.804180
65.70,8,54,1.991741e+01,1.992879e+01,1.801826
65.75,8,52,1.993663e+01,1.994898e+01,1.785769
65.80,8,52,1.995581e+01,1.996912e+01,1.783422
65.85,8,54,1.997495e+01,1.998921e+01,1.863258
65.90,8,55,1.999404e+01,2.000925e+01,1.879617
65.95,8,52,2.001310e+01,2.002922e+01,1.776162
66.00,8,51,2.003211e+01,2.004914e+01,1.814829
66.05,8,50,2.005108e+01,2.006900e+01,1.807890
66.10,8,55,2.007001e+01,2.008880e+01,1.809614
66.15,8,51,2.008889e+01,2.010855e+01,1.766431
66.20,8,47,2.010773e+01,2.012823e+01,1.793180
66.25,8,48,2.012652e+01,2.014786e+01,1.738019
66.30,8,49,2.014527e+01,2.016743e+01,1.807944
66.35,8,48,2.016397e+01,2.018694e+01,1.741165
66.40,8,51,2.018262e+01,2.020639e+01,1.772890
66.45,8,52,2.020122e+01,2.022579e+01,1.784873
66.50,8,50,2.021978e+01,2.024512e+01,1.832751
66.55,8,52,2.023829e+01,2.026438e+01,1.784341
66.60,8,48,2.025675e+01,2.028358e+01,1.744747
66.65,8,49,2.027515e+01,2.030271e+01,1.753004
66.70,8,48,2.029351e+01,2.032178e+01,1.742902
66.75,8,50,2.031181e+01,2.034077e+01,1.764002
66.80,8,52,2.033006e+01,2.035969e+01,1.780074
66.85,8,49,2.034826e+01,2.037855e+01,1.849557
66.90,8,50,2.036641e+01,2.039734e+01,1.761940
66.95,8,51,2.038450e+01,2.041607e+01,1.769118
67.00,8,50,2.040254e+01,2.043473e+01,1.762321
67.05,8,48,2.042053e+01,2.045332e+01,1.822832
67.10,8,52,2.043847e+01,2.047185e+01,1.787570
67.15,8,51,2.045635e+01,2.049032e+01,1.772396
67.20,8,50,2.047418e+01,2.050873e+01,1.759483
67.25,8,49,2.049195e+01,2.052708e+01,1.751129
67.30,8,48,2.050967e+01,2.054536e+01,1.803980
67.35,8,50,2.052734e+01,2.056357e+01,1.761796
67.40,8,50,2.054495e+01,2.058172e+01,1.759959
67.45,8,51,2.056250e+01,2.059979e+01,1.832521
67.50,8,50,2.058000e+01,2.061780e+01,1.800026
67.55,8,51,2.059744e+01,2.063573e+01,1.777077
67.60,8,51,2.061483e+01,2.065359e+01,1.854423
67.65,8,50,2.063216e+01,2.067138e+01,1.758655
67.70,8,50,2.064943e+01,2.068910e+01,1.760900
67.75,8,49,2.066664e+01,2.070675e+01,1.750767
67.80,8,48,2.068379e+01,2.072433e+01,1.804524
67.85,8,51,2.070089e+01,2.074185e+01,1.776830
67.90,8,52,2.071793e+01,2.075929e+01,1.783570
67.95,8,51,2.073492e+01,2.077667e+01,1.769770
68.00,8,53,2.075184e+01,2.079398e+01,1.795813
68.05,8,54,2.076871e+01,2.081122e+01,1.799755
68.10,8,51,2.078552e+01,2.082839e+01,1.767749
68.15,8,54,2.080227e+01,2.084549e+01,1.885533
68.20,8,54,2.081897e+01,2.086251e+01,1.869670
68.25,8,54,2.083560e+01,2.087947e+01,1.802321
68.30,8,54,2.085218e+01,2.089635e+01,1.849059
68.35,8,54,2.086869e+01,2.091316e+01,1.839838
68.40,8,54,2.088515e+01,2.092990e+01,1.803951
68.45,8,54,2.090155e+01,2.094657e+01,1.802437
68.50,8,53,2.091789e+01,2.096318e+01,1.793245
68.55,8,52,2.093417e+01,2.097972e+01,1.780326
68.60,8,52,2.095039e+01,2.099619e+01,1.822579
68.65,8,53,2.096656e+01,2.101261e+01,1.793344
68.70,8,53,2.098267e+01,2.102895e+01,1.790299
68.75,8,52,2.099872e+01,2.104524e+01,1.785607
68.80,8,54,2.101471e+01,2.106145e+01,1.805036
68.85,8,48,2.103065e+01,2.107760e+01,1.861432
68.90,8,50,2.104652e+01,2.109368e+01,1.764686
68.95,8,50,2.106233e+01,2.110969e+01,1.831901
69.00,8,53,2.107809e+01,2.112564e+01,1.881470
69.05,8,50,2.109379e+01,2.114151e+01,1.846610
69.10,8,47,2.110943e+01,2.115731e+01,1.817747
69.15,8,51,2.112500e+01,2.117305e+01,1.858857
69.20,8,51,2.114052e+01,2.118872e+01,1.793715
69.25,8,51,2.115598e+01,2.120432e+01,1.775716
69.30,8,50,2.117138e+01,2.121985e+01,1.764453
69.35,8,48,2.118673e+01,2.123532e+01,1.743481
69.40,8,43,2.120201e+01,2.125072e+01,1.690746
69.45,8,49,2.121723e+01,2.126605e+01,1.755897
69.50,8,51,2.123240e+01,2.128132e+01,1.770581
69.55,8,49,2.124750e+01,2.129652e+01,1.753519
69.60,8,50,2.126255e+01,2.131164e+01,1.763350
69.65,8,55,2.127754e+01,2.132670e+01,1.811936
69.70,8,55,2.129246e+01,2.134169e+01,1.810044
69.75,8,53,2.130733e+01,2.135661e+01,1.787906
69.80,8,53,2.132214e+01,2.137147e+01,1.791718
69.85,8,53,2.133689e+01,2.138626e+01,1.792638
69.90,8,49,2.135158e+01,2.140098e+01,1.753482
69.95,8,51,2.136621e+01,2.141565e+01,1.772042
70.00,8,48,2.138079e+01,2.143025e+01,1.742976
70.05,8,49,2.139530e+01,2.144478e+01,1.756174
70.10,8,51,2.140976e+01,2.145926e+01,1.775112
70.15,8,47,2.142416e+01,2.147367e+01,1.737858
70.20,8,48,2.143850e+01,2.148802e+01,1.737540
70.25,8,51,2.145279e+01,2.150230e+01,1.799281
70.30,8,52,2.146701e+01,2.151652e+01,1.867593
70.35,8,52,2.148118e+01,2.153068e+01,1.870474
70.40,8,49,2.149529e+01,2.154476e+01,1.840110
70.45,8,53,2.150934e+01,2.155879e+01,1.787109
70.50,8,51,2.152333e+01,2.157275e+01,1.768704
70.55,8,51,2.153726e+01,2.158664e+01,1.772966
70.60,8,52,2.155114e+01,2.160047e+01,1.780955
70.65,8,51,2.156495e+01,2.161423e+01,1.770640
70.70,8,52,2.157871e+01,2.162793e+01,1.790551
70.75,8,53,2.159241e+01,2.164157e+01,1.797282
70.80,8,51,2.160605e+01,2.165514e+01,1.775447
70.85,8,53,2.161964e+01,2.166865e+01,1.790837
70.90,8,51,2.163317e+01,2.168209e+01,1.771224
70.95,8,51,2.164663e+01,2.169547e+01,1.771601
71.00,8,51,2.166005e+01,2.170879e+01,1.769217
71.05,8,50,2.167340e+01,2.172204e+01,1.763015
71.10,8,50,2.168670e+01,2.173523e+01,1.759006
71.15,8,49,2.169993e+01,2.174836e+01,1.747367
71.20,8,52,2.171312e+01,2.176143e+01,1.782174
71.25,8,53,2.172624e+01,2.177443e+01,1.795928
71.30,8,52,2.173931e+01,2.178738e+01,1.781745
71.35,8,52,2.175232e+01,2.180026e+01,1.780998
71.40,8,55,2.176527e+01,2.181308e+01,1.815804
71.45,8,51,2.177817e+01,2.182584e+01,1.775847
71.50,8,54,2.179101e+01,2.183855e+01,1.799831
71.55,8,51,2.180379e+01,2.185119e+01,1.770734
71.60,8,52,2.181652e+01,2.186377e+01,1.781410
71.65,8,52,2.182919e+01,2.187630e+01,1.780245
71.70,8,50,2.184181e+01,2.188876e+01,1.763443
71.75,8,49,2.185437e+01,2.190117e+01,1.756911
71.80,8,52,2.186687e+01,2.191352e+01,1.781739
71.85,8,53,2.187932e+01,2.192581e+01,1.794813
71.90,8,55,2.189171e+01,2.193805e+01,1.811347
71.95,8,55,2.190405e+01,2.195022e+01,1.820713
72.00,8,52,2.191633e+01,2.196234e+01,1.781532
72.05,8,52,2.192856e+01,2.197440e+01,1.777303
72.10,8,49,2.194073e+01,2.198641e+01,1.751955
72.15,8,52,2.195285e+01,2.199836e+01,1.785979
72.20,8,54,2.196491e+01,2.201025e+01,1.801357
72.25,8,57,2.197692e+01,2.202209e+01,1.831881
72.30,8,52,2.198887e+01,2.203388e+01,1.779763
72.35,8,51,2.200077e+01,2.204560e+01,1.772114
72.40,8,49,2.201261e+01,2.205727e+01,1.749487
72.45,8,52,2.202440e+01,2.206889e+01,1.779711
72.50,8,52,2.203614e+01,2.208045e+01,1.781251
72.55,8,51,2.204782e+01,2.209195e+01,1.772665
72.60,8,52,2.205945e+01,2.210340e+01,1.784665
72.65,8,52,2.207102e+01,2.211480e+01,1.781814
72.70,8,52,2.208255e+01,2.212614e+01,1.781355
72.75,8,50,2.209401e+01,2.213743e+01,1.757915
72.80,8,52,2.210543e+01,2.214866e+01,1.788333
72.85,8,51,2.211679e+01,2.215984e+01,1.771467
72.90,8,51,2.212810e+01,2.217096e+01,1.773893
72.95,8,47,2.213936e+01,2.218203e+01,1.731492
73.00,8,47,2.215056e+01,2.219305e+01,1.729863
73.05,8,54,2.216171e+01,2.220402e+01,1.805424
73.10,8,55,2.217281e+01,2.221493e+01,1.812413
73.15,8,53,2.218386e+01,2.222579e+01,1.792508
73.20,8,50,2.219485e+01,2.223660e+01,1.761869
73.25,8,50,2.220579e+01,2.224735e+01,1.765191
73.30,8,53,2.221668e+01,2.225806e+01,1.914266
73.35,8,52,2.222752e+01,2.226871e+01,1.934441
73.40,8,50,2.223831e+01,2.227931e+01,1.907122
73.45,8,56,2.224904e+01,2.228985e+01,1.907593
73.50,8,52,2.225973e+01,2.230035e+01,1.793440
73.55,8,50,2.227036e+01,2.231079e+01,1.853038
73.60,8,51,2.228094e+01,2.232119e+01,1.820012
73.65,8,51,2.229147e+01,2.233153e+01,1.775075
73.70,8,51,2.230195e+01,2.234183e+01,1.772249
73.75,8,55,2.231238e+01,2.235207e+01,1.808919
73.80,8,53,2.232276e+01,2.236227e+01,1.860045
73.85,8,49,2.233309e+01,2.237241e+01,1.817308
73.90,8,53,2.234337e+01,2.238251e+01,1.789161
73.95,8,52,2.235360e+01,2.239256e+01,1.900499
74.00,8,54,2.236378e+01,2.240256e+01,1.880583
74.05,8,55,2.237391e+01,2.241250e+01,1.810714
74.10,8,55,2.238399e+01,2.242240e+01,1.806482
74.15,8,56,2.239402e+01,2.243225e+01,1.898732
74.20,8,55,2.240400e+01,2.244205e+01,1.807713
74.25,8,55,2.241393e+01,2.245180e+01,1.969707
74.30,8,56,2.242381e+01,2.246150e+01,1.824677
74.35,8,53,2.243364e+01,2.247115e+01,1.788425
74.40,8,54,2.244343e+01,2.248075e+01,1.854938
74.45,8,57,2.245316e+01,2.249030e+01,1.825229
74.50,8,52,2.246285e+01,2.249981e+01,1.859690
74.55,8,53,2.247249e+01,2.250926e+01,1.791061
74.60,8,55,2.248208e+01,2.251867e+01,1.808609
74.65,8,56,2.249162e+01,2.252803e+01,1.883715
74.70,8,54,2.250111e+01,2.253734e+01,1.866165
74.75,8,54,2.251056e+01,2.254661e+01,1.873557
74.80,8,55,2.251995e+01,2.255583e+01,1.869492
74.85,8,56,2.252930e+01,2.256500e+01,1.822191
74.90,8,56,2.253860e+01,2.257412e+01,1.822194
74.95,8,56,2.254786e+01,2.258319e+01,1.865704
75.00,8,56,2.255707e+01,2.259222e+01,1.927712
75.05,8,52,2.256623e+01,2.260120e+01,1.887471
75.10,8,51,2.257534e+01,2.261013e+01,1.913901
75.15,8,56,2.258441e+01,2.261902e+01,1.820347
75.20,8,55,2.259342e+01,2.262786e+01,1.812374
75.25,8,54,2.260240e+01,2.263665e+01,1.806121
75.30,8,54,2.261132e+01,2.264540e+01,1.801731
75.35,8,54,2.262020e+01,2.265411e+01,1.804672
75.40,8,51,2.262904e+01,2.266276e+01,1.771836
75.45,8,49,2.263782e+01,2.267137e+01,1.748382
75.50,8,54,2.264657e+01,2.267994e+01,1.797044
75.55,8,52,2.265526e+01,2.268846e+01,1.779972
75.60,8,51,2.266391e+01,2.269693e+01,1.773697
75.65,8,51,2.267252e+01,2.270536e+01,1.772326
75.70,8,53,2.268108e+01,2.271375e+01,1.806251
75.75,8,54,2.268959e+01,2.272209e+01,1.803019
75.80,8,54,2.269806e+01,2.273039e+01,1.949245
75.85,8,52,2.270649e+01,2.273865e+01,1.887498
75.90,8,51,2.271487e+01,2.274686e+01,1.940546
75.95,8,52,2.272320e+01,2.275502e+01,1.922515
76.00,8,52,2.273149e+01,2.276315e+01,1.918077
76.05,8,52,2.273974e+01,2.277122e+01,1.845859
76.10,8,53,2.274794e+01,2.277926e+01,1.793877
76.15,8,50,2.275610e+01,2.278725e+01,1.808356
76.20,8,50,2.276422e+01,2.279520e+01,1.760175
76.25,8,53,2.277229e+01,2.280310e+01,1.790506
76.30,8,53,2.278031e+01,2.281096e+01,1.897475
76.35,8,53,2.278830e+01,2.281878e+01,1.903801
76.40,8,52,2.279624e+01,2.282655e+01,1.900864
76.45,8,54,2.280413e+01,2.283428e+01,1.881722
76.50,8,55,2.281199e+01,2.284197e+01,1.794977
76.55,8,52,2.281980e+01,2.284961e+01,1.767703
76.60,8,55,2.282756e+01,2.285721e+01,1.805977
76.65,8,52,2.283529e+01,2.286477e+01,1.777627
76.70,8,51,2.284297e+01,2.287229e+01,1.761875
76.75,8,52,2.285061e+01,2.287977e+01,1.774018
76.80,8,53,2.285821e+01,2.288720e+01,1.784771
76.85,8,48,2.286576e+01,2.289459e+01,1.738542
76.90,8,48,2.287328e+01,2.290194e+01,1.738206
76.95,8,52,2.288075e+01,2.290925e+01,1.773133
77.00,8,52,2.288818e+01,2.291652e+01,1.774307
77.05,8,51,2.289557e+01,2.292375e+01,1.760612
77.10,8,54,2.290291e+01,2.293093e+01,1.794949
77.15,8,55,2.291022e+01,2.293808e+01,1.799503
77.20,8,57,2.291748e+01,2.294518e+01,1.824191
77.25,8,56,2.292471e+01,2.295225e+01,1.812330
77.30,8,54,2.293189e+01,2.295927e+01,1.791464
77.35,8,57,2.293903e+01,2.296626e+01,1.820922
77.40,8,57,2.294613e+01,2.297320e+01,1.823759
77.45,8,56,2.295319e+01,2.298010e+01,1.812945
77.50,8,60,2.296021e+01,2.298697e+01,1.848764
77.55,8,60,2.296719e+01,2.299379e+01,1.851970
77.60,8,57,2.297413e+01,2.300057e+01,1.825360
77.65,8,57,2.298103e+01,2.300732e+01,1.822012
77.70,8,52,2.298789e+01,2.301402e+01,1.771756
77.75,8,49,2.299471e+01,2.302069e+01,1.744112
77.80,8,51,2.300149e+01,2.302731e+01,1.758225
77.85,8,53,2.300824e+01,2.303390e+01,1.783189
77.90,8,52,2.301494e+01,2.304044e+01,1.767948
77.95,8,52,2.302160e+01,2.304695e+01,1.771136
78.00,8,56,2.302822e+01,2.305342e+01,1.819402
78.05,8,49,2.303481e+01,2.305984e+01,1.745148
78.10,8,48,2.304136e+01,2.306623e+01,1.729962
78.15,8,49,2.304786e+01,2.307259e+01,1.744439
78.20,8,50,2.305433e+01,2.307890e+01,1.749950
78.25,8,51,2.306077e+01,2.308518e+01,1.759963
78.30,8,49,2.306716e+01,2.309142e+01,1.745311
78.35,8,52,2.307351e+01,2.309762e+01,1.766737
78.40,8,52,2.307983e+01,2.310378e+01,1.769967
78.45,8,48,2.308611e+01,2.310990e+01,1.734045
78.50,8,46,2.309235e+01,2.311599e+01,1.711037
78.55,8,52,2.309856e+01,2.312204e+01,1.774467
78.60,8,51,2.310472e+01,2.312805e+01,1.767570
78.65,8,48,2.311085e+01,2.313403e+01,1.731194
78.70,8,50,2.311695e+01,2.313997e+01,1.753499
78.75,8,50,2.312300e+01,2.314587e+01,1.753710
78.80,8,48,2.312902e+01,2.315173e+01,1.730839
78.85,8,45,2.313500e+01,2.315756e+01,1.703965
78.90,8,52,2.314095e+01,2.316336e+01,1.768446
78.95,8,52,2.314686e+01,2.316911e+01,1.771931
79.00,8,52,2.315273e+01,2.317483e+01,1.776868
79.05,8,48,2.315857e+01,2.318052e+01,1.736621
79.10,8,49,2.316437e+01,2.318617e+01,1.749638
79.15,8,48,2.317013e+01,2.319179e+01,1.739590
79.20,8,52,2.317586e+01,2.319737e+01,1.776597
79.25,8,51,2.318156e+01,2.320292e+01,1.867064
79.30,8,47,2.318722e+01,2.320843e+01,1.747070
79.35,8,44,2.319284e+01,2.321391e+01,1.716953
79.40,8,47,2.319843e+01,2.321936e+01,1.747776
79.45,8,52,2.320398e+01,2.322477e+01,1.798544
79.50,8,52,2.320950e+01,2.323014e+01,1.797991
79.55,8,54,2.321499e+01,2.323549e+01,1.815935
79.60,8,46,2.322044e+01,2.324079e+01,1.739629
79.65,8,50,2.322585e+01,2.324607e+01,1.780231
79.70,8,51,2.323124e+01,2.325131e+01,1.786183
79.75,8,53,2.323658e+01,2.325651e+01,1.808418
79.80,8,53,2.324190e+01,2.326169e+01,1.809097
79.85,8,54,2.324717e+01,2.326683e+01,1.821420
79.90,8,56,2.325242e+01,2.327193e+01,1.842655
79.95,8,55,2.325763e+01,2.327701e+01,1.828715
80.00,8,55,2.326281e+01,2.328205e+01,1.832114
80.05,8,53,2.326795e+01,2.328705e+01,1.813334
80.10,8,52,2.327307e+01,2.329203e+01,1.806410
80.15,8,56,2.327814e+01,2.329697e+01,1.841335
80.20,8,56,2.328319e+01,2.330188e+01,1.842981
80.25,8,55,2.328820e+01,2.330675e+01,1.834661
80.30,8,54,2.329318e+01,2.331159e+01,1.819925
80.35,8,55,2.329813e+01,2.331640e+01,1.831011
80.40,8,46,2.330304e+01,2.332118e+01,1.744073
80.45,8,51,2.330793e+01,2.332593e+01,1.790452
80.50,8,54,2.331278e+01,2.333064e+01,1.823698
80.55,8,48,2.331759e+01,2.333533e+01,1.757946
80.60,8,50,2.332238e+01,2.333998e+01,1.779063
80.65,8,52,2.332714e+01,2.334460e+01,1.799731
80.70,8,52,2.333186e+01,2.334919e+01,1.797885
80.75,8,47,2.333655e+01,2.335375e+01,1.752255
80.80,8,50,2.334121e+01,2.335828e+01,1.780491
80.85,8,51,2.334584e+01,2.336278e+01,1.790269
80.90,8,48,2.335044e+01,2.336725e+01,1.760601
80.95,8,46,2.335500e+01,2.337169e+01,1.741427
81.00,8,46,2.335954e+01,2.337610e+01,1.743014
81.05,8,47,2.336404e+01,2.338048e+01,1.752470
81.10,8,48,2.336852e+01,2.338483e+01,1.764760
81.15,8,46,2.337296e+01,2.338915e+01,1.790119
81.20,8,49,2.337738e+01,2.339344e+01,1.901851
81.25,8,50,2.338176e+01,2.339770e+01,1.817003
81.30,8,53,2.338611e+01,2.340193e+01,1.808622
81.35,8,49,2.339044e+01,2.340613e+01,1.886779
81.40,8,51,2.339473e+01,2.341030e+01,1.887071
81.45,8,48,2.339899e+01,2.341444e+01,1.856907
81.50,8,52,2.340323e+01,2.341855e+01,1.889957
81.55,8,51,2.340743e+01,2.342263e+01,1.876455
81.60,8,52,2.341161e+01,2.342669e+01,1.915303
81.65,8,53,2.341575e+01,2.343071e+01,1.927883
81.70,8,52,2.341987e+01,2.343471e+01,1.909361
81.75,8,49,2.342396e+01,2.343867e+01,1.810684
81.80,8,49,2.342802e+01,2.344261e+01,1.772062
81.85,8,51,2.343205e+01,2.344652e+01,1.791438
81.90,8,55,2.343605e+01,2.345040e+01,1.826131
81.95,8,54,2.344002e+01,2.345426e+01,2.005046
82.00,8,52,2.344397e+01,2.345808e+01,1.960617
82.05,8,52,2.344788e+01,2.346188e+01,1.897597
82.10,8,51,2.345177e+01,2.346565e+01,1.885191
82.15,8,54,2.345563e+01,2.346939e+01,1.880741
82.20,8,57,2.345946e+01,2.347311e+01,1.853898
82.25,8,56,2.346327e+01,2.347679e+01,1.846243
82.30,8,58,2.346704e+01,2.348046e+01,1.864691
82.35,8,55,2.347079e+01,2.348409e+01,1.833197
82.40,8,53,2.347451e+01,2.348770e+01,1.816447
82.45,8,56,2.347821e+01,2.349128e+01,1.844468
82.50,8,56,2.348187e+01,2.349483e+01,1.919907
82.55,8,53,2.348551e+01,2.349836e+01,1.923778
82.60,8,53,2.348913e+01,2.350186e+01,1.924389
82.65,8,53,2.349271e+01,2.350533e+01,1.925539
82.70,8,53,2.349627e+01,2.350878e+01,1.839815
82.75,8,49,2.349981e+01,2.351220e+01,1.768258
82.80,8,48,2.350331e+01,2.351560e+01,1.763139
82.85,8,53,2.350679e+01,2.351897e+01,1.814199
82.90,8,53,2.351025e+01,2.352231e+01,1.811610
82.95,8,54,2.351367e+01,2.352563e+01,1.818468
83.00,8,49,2.351708e+01,2.352892e+01,1.769349
83.05,8,57,2.352045e+01,2.353219e+01,1.850917
83.10,8,58,2.352380e+01,2.353543e+01,1.859825
83.15,8,53,2.352713e+01,2.353864e+01,1.812124
83.20,8,54,2.353042e+01,2.354183e+01,1.819860
83.25,8,50,2.353370e+01,2.354500e+01,1.845249
83.30,8,49,2.353694e+01,2.354814e+01,1.876295
83.35,8,53,2.354017e+01,2.355125e+01,1.908424
83.40,8,47,2.354336e+01,2.355434e+01,1.845514
83.45,8,50,2.354654e+01,2.355741e+01,1.863985
83.50,8,51,2.354968e+01,2.356045e+01,1.793769
83.55,8,51,2.355280e+01,2.356347e+01,1.794263
83.60,8,44,2.355590e+01,2.356646e+01,1.728117
83.65,8,49,2.355898e+01,2.356943e+01,1.775750
83.70,8,46,2.356202e+01,2.357237e+01,1.747919
83.75,8,53,2.356505e+01,2.357530e+01,1.817313
83.80,8,52,2.356805e+01,2.357819e+01,1.805912
83.85,8,52,2.357103e+01,2.358107e+01,1.808520
83.90,8,55,2.357398e+01,2.358392e+01,1.973581
83.95,8,54,2.357691e+01,2.358675e+01,1.968961
84.00,8,52,2.357981e+01,2.358955e+01,1.948194
84.05,8,54,2.358269e+01,2.359234e+01,1.930711
84.10,8,50,2.358555e+01,2.359509e+01,1.772837
84.15,8,47,2.358838e+01,2.359783e+01,1.743610
84.20,8,55,2.359119e+01,2.360054e+01,1.824533
84.25,8,54,2.359398e+01,2.360323e+01,1.812378
84.30,8,53,2.359674e+01,2.360590e+01,1.808329
84.35,8,53,2.359948e+01,2.360854e+01,1.809141
84.40,8,54,2.360220e+01,2.361116e+01,1.820738
84.45,8,56,2.360490e+01,2.361376e+01,1.834576
84.50,8,53,2.360757e+01,2.361633e+01,1.810619
84.55,8,53,2.361022e+01,2.361889e+01,1.808976
84.60,8,57,2.361284e+01,2.362141e+01,1.848893
84.65,8,57,2.361545e+01,2.362392e+01,1.848708
84.70,8,48,2.361803e+01,2.362641e+01,1.758970
84.75,8,51,2.362059e+01,2.362887e+01,1.787853
84.80,8,52,2.362313e+01,2.363131e+01,1.799352
84.85,8,52,2.362564e+01,2.363373e+01,1.793003
84.90,8,53,2.362814e+01,2.363612e+01,1.805213
84.95,8,53,2.363061e+01,2.363850e+01,1.801414
85.00,8,51,2.363306e+01,2.364085e+01,1.786647
85.05,8,53,2.363548e+01,2.364319e+01,1.805452
85.10,8,54,2.363789e+01,2.364550e+01,1.815979
85.15,8,53,2.364027e+01,2.364778e+01,1.803807
85.20,8,56,2.364264e+01,2.365005e+01,1.832386
85.25,8,54,2.364498e+01,2.365230e+01,1.811043
85.30,8,56,2.364730e+01,2.365452e+01,1.838006
85.35,8,54,2.364960e+01,2.365673e+01,1.812705
85.40,8,53,2.365188e+01,2.365891e+01,1.803086
85.45,8,53,2.365414e+01,2.366107e+01,1.807922
85.50,8,51,2.365637e+01,2.366322e+01,1.780185
85.55,8,46,2.365859e+01,2.366534e+01,1.735162
85.60,8,54,2.366079e+01,2.366744e+01,1.815090
85.65,7,47,2.366296e+01,2.366953e+01,1.583481
85.70,8,52,2.366512e+01,2.367159e+01,1.792530
85.75,8,47,2.366725e+01,2.367364e+01,1.741689
85.80,8,50,2.366937e+01,2.367566e+01,1.778412
85.85,8,50,2.367146e+01,2.367767e+01,1.774718
85.90,8,49,2.367354e+01,2.367965e+01,1.762438
85.95,8,51,2.367559e+01,2.368162e+01,1.783255
86.00,8,57,2.367763e+01,2.368356e+01,1.840237
86.05,8,56,2.367964e+01,2.368549e+01,1.833011
86.10,8,56,2.368164e+01,2.368739e+01,1.832872
86.15,8,55,2.368361e+01,2.368928e+01,1.821448
86.20,8,49,2.368557e+01,2.369115e+01,1.765478
86.25,8,52,2.368751e+01,2.369299e+01,1.793575
86.30,8,54,2.368942e+01,2.369482e+01,1.811632
86.35,8,52,2.369132e+01,2.369663e+01,1.794967
86.40,8,53,2.369320e+01,2.369842e+01,1.801377
86.45,8,53,2.369506e+01,2.370019e+01,1.803540
86.50,8,55,2.369690e+01,2.370194e+01,1.823094
86.55,8,56,2.369872e+01,2.370368e+01,1.834996
86.60,8,56,2.370053e+01,2.370539e+01,1.833672
86.65,8,55,2.370231e+01,2.370709e+01,1.824698
86.70,8,54,2.370408e+01,2.370877e+01,1.813428
86.75,8,55,2.370582e+01,2.371043e+01,1.873886
86.80,8,54,2.370755e+01,2.371207e+01,1.814512
86.85,8,56,2.370926e+01,2.371370e+01,1.839557
86.90,8,54,2.371096e+01,2.371531e+01,1.824457
86.95,8,56,2.371263e+01,2.371690e+01,1.840435
87.00,8,54,2.371429e+01,2.371847e+01,1.817130
87.05,8,53,2.371593e+01,2.372002e+01,1.809909
87.10,8,57,2.371755e+01,2.372156e+01,1.848401
87.15,8,50,2.371915e+01,2.372308e+01,1.777051
87.20,8,49,2.372074e+01,2.372458e+01,1.770073
87.25,8,52,2.372230e+01,2.372607e+01,1.797962
87.30,8,47,2.372385e+01,2.372754e+01,1.748977
87.35,8,53,2.372539e+01,2.372899e+01,1.809240
87.40,8,56,2.372690e+01,2.373042e+01,1.837797
87.45,8,55,2.372840e+01,2.373184e+01,1.832008
87.50,8,53,2.372988e+01,2.373324e+01,1.805579
87.55,8,54,2.373134e+01,2.373463e+01,1.818977
87.60,8,52,2.373279e+01,2.373600e+01,1.797700
87.65,8,53,2.373422e+01,2.373735e+01,1.884854
87.70,8,52,2.373563e+01,2.373869e+01,1.895553
87.75,8,52,2.373703e+01,2.374001e+01,1.895743
87.80,8,52,2.373841e+01,2.374132e+01,1.860860
87.85,8,53,2.373977e+01,2.374261e+01,1.814024
87.90,8,55,2.374112e+01,2.374388e+01,1.833024
87.95,8,55,2.374245e+01,2.374514e+01,1.912436
88.00,8,52,2.374376e+01,2.374638e+01,1.912225
88.05,8,51,2.374506e+01,2.374761e+01,1.904833
88.10,8,53,2.374634e+01,2.374882e+01,1.920304
88.15,8,52,2.374761e+01,2.375002e+01,1.823849
88.20,8,53,2.374886e+01,2.375120e+01,1.814416
88.25,8,54,2.375009e+01,2.375237e+01,1.856596
88.30,8,55,2.375131e+01,2.375352e+01,1.864145
88.35,8,52,2.375251e+01,2.375465e+01,1.833520
88.40,8,54,2.375370e+01,2.375577e+01,1.835678
88.45,8,54,2.375487e+01,2.375688e+01,1.815003
88.50,8,53,2.375602e+01,2.375797e+01,1.805264
88.55,8,53,2.375716e+01,2.375904e+01,1.805411
88.60,8,52,2.375828e+01,2.376010e+01,1.800481
88.65,8,51,2.375939e+01,2.376115e+01,1.788435
88.70,8,49,2.376049e+01,2.376218e+01,1.769475
88.75,8,48,2.376156e+01,2.376319e+01,1.758771
88.80,8,49,2.376263e+01,2.376420e+01,1.771491
88.85,8,50,2.376367e+01,2.376518e+01,1.777238
88.90,8,53,2.376471e+01,2.376616e+01,1.808203
88.95,8,54,2.376572e+01,2.376711e+01,1.812035
89.00,8,49,2.376673e+01,2.376806e+01,1.770133
89.05,8,52,2.376772e+01,2.376899e+01,1.800950
89.10,8,55,2.376869e+01,2.376990e+01,1.827461
89.15,8,51,2.376965e+01,2.377080e+01,1.785843
89.20,8,52,2.377059e+01,2.377169e+01,1.799332
89.25,8,54,2.377152e+01,2.377256e+01,1.818589
89.30,8,47,2.377243e+01,2.377341e+01,1.747539
89.35,8,48,2.377334e+01,2.377426e+01,1.761334
89.40,8,50,2.377422e+01,2.377508e+01,1.777222
89.45,8,50,2.377509e+01,2.377590e+01,1.777228
89.50,8,49,2.377595e+01,2.377670e+01,1.768214
89.55,8,46,2.377680e+01,2.377749e+01,1.742077
89.60,8,48,2.377762e+01,2.377826e+01,1.846516
89.65,8,49,2.377844e+01,2.377902e+01,1.808933
89.70,8,52,2.377924e+01,2.377977e+01,1.845490
89.75,8,54,2.378003e+01,2.378051e+01,1.857935
89.80,7,46,2.378080e+01,2.378123e+01,1.600000
89.85,8,52,2.378156e+01,2.378194e+01,1.805419
89.90,8,49,2.378231e+01,2.378263e+01,1.776948
89.95,8,49,2.378304e+01,2.378331e+01,1.774243
90.00,8,53,2.378376e+01,2.378398e+01,1.820961
90.05,8,48,2.378447e+01,2.378464e+01,1.764788
90.10,8,46,2.378516e+01,2.378528e+01,1.747631
90.15,8,47,2.378584e+01,2.378591e+01,1.758635
90.20,8,50,2.378651e+01,2.378653e+01,1.786237
90.25,8,47,2.378716e+01,2.378714e+01,1.757504
90.30,8,48,2.378780e+01,2.378773e+01,1.765264
90.35,8,52,2.378843e+01,2.378831e+01,1.807537
90.40,8,52,2.378904e+01,2.378888e+01,1.811551
90.45,8,54,2.378964e+01,2.378943e+01,1.830005
90.50,8,51,2.379023e+01,2.378997e+01,1.797372
90.55,8,46,2.379081e+01,2.379051e+01,1.748977
90.60,8,47,2.379137e+01,2.379102e+01,1.761196
90.65,8,52,2.379192e+01,2.379153e+01,1.808843
90.70,8,55,2.379246e+01,2.379202e+01,1.839482
90.75,8,52,2.379298e+01,2.379251e+01,1.807564
90.80,8,53,2.379349e+01,2.379298e+01,1.817484
90.85,8,54,2.379399e+01,2.379343e+01,1.825362
90.90,8,54,2.379448e+01,2.379388e+01,1.825061
90.95,8,52,2.379496e+01,2.379431e+01,1.805322
91.00,8,54,2.379542e+01,2.379473e+01,1.827923
91.05,8,53,2.379587e+01,2.379514e+01,1.817661
91.10,8,53,2.379631e+01,2.379554e+01,1.816290
91.15,8,52,2.379673e+01,2.379593e+01,1.810307
91.20,8,51,2.379715e+01,2.379630e+01,1.794031
91.25,8,50,2.379755e+01,2.379666e+01,1.790848
91.30,8,50,2.379794e+01,2.379702e+01,1.801666
91.35,8,49,2.379832e+01,2.379736e+01,1.776287
91.40,8,53,2.379868e+01,2.379769e+01,1.816965
91.45,8,53,2.379904e+01,2.379800e+01,1.813627
91.50,8,51,2.379938e+01,2.379831e+01,1.800675
91.55,8,48,2.379971e+01,2.379860e+01,1.765274
91.60,8,49,2.380003e+01,2.379889e+01,1.773625
91.65,8,53,2.380034e+01,2.379916e+01,1.814878
91.70,8,55,2.380063e+01,2.379942e+01,1.839563
91.75,8,54,2.380092e+01,2.379967e+01,1.827834
91.80,8,54,2.380119e+01,2.379991e+01,1.823393
91.85,8,54,2.380145e+01,2.380014e+01,1.822855
91.90,8,53,2.380170e+01,2.380035e+01,1.812607
91.95,8,52,2.380194e+01,2.380056e+01,1.804124
92.00,8,48,2.380217e+01,2.380076e+01,1.766191
92.05,8,47,2.380239e+01,2.380094e+01,1.754872
92.10,8,49,2.380259e+01,2.380111e+01,1.775507
92.15,8,51,2.380279e+01,2.380128e+01,1.797604
92.20,8,55,2.380297e+01,2.380143e+01,1.838893
92.25,8,53,2.380314e+01,2.380157e+01,1.819709
92.30,8,58,2.380330e+01,2.380170e+01,1.864072
92.35,8,54,2.380345e+01,2.380182e+01,1.826388
92.40,8,54,2.380359e+01,2.380193e+01,1.827080
92.45,8,55,2.380372e+01,2.380203e+01,1.832331
92.50,8,54,2.380384e+01,2.380212e+01,1.822989
92.55,8,55,2.380395e+01,2.380220e+01,1.835009
92.60,8,53,2.380405e+01,2.380227e+01,1.815647
92.65,8,54,2.380413e+01,2.380233e+01,1.822750
92.70,8,54,2.380421e+01,2.380237e+01,1.827137
92.75,8,52,2.380427e+01,2.380241e+01,1.806232
92.80,8,52,2.380433e+01,2.380244e+01,1.805646
92.85,8,53,2.380437e+01,2.380245e+01,1.815607
92.90,8,56,2.380441e+01,2.380246e+01,1.935962
92.95,8,54,2.380443e+01,2.380245e+01,1.931582
93.00,8,54,2.380444e+01,2.380244e+01,1.930804
93.05,8,53,2.380445e+01,2.380241e+01,1.921512
93.10,8,50,2.380444e+01,2.380238e+01,1.829335
93.15,8,49,2.380442e+01,2.380233e+01,1.770427
93.20,8,49,2.380440e+01,2.380228e+01,1.770719
93.25,8,52,2.380436e+01,2.380222e+01,1.796495
93.30,8,53,2.380431e+01,2.380214e+01,1.809862
93.35,8,55,2.380425e+01,2.380206e+01,1.829397
93.40,8,53,2.380419e+01,2.380197e+01,1.806953
93.45,8,56,2.380411e+01,2.380186e+01,1.838804
93.50,8,55,2.380402e+01,2.380175e+01,1.827094
93.55,8,55,2.380393e+01,2.380163e+01,1.825311
93.60,8,54,2.380382e+01,2.380150e+01,1.819015
93.65,8,56,2.380371e+01,2.380136e+01,1.838949
93.70,8,55,2.380358e+01,2.380121e+01,1.825660
93.75,8,51,2.380345e+01,2.380105e+01,1.785937
93.80,8,52,2.380330e+01,2.380089e+01,1.797680
93.85,8,55,2.380315e+01,2.380071e+01,1.831933
93.90,8,54,2.380298e+01,2.380052e+01,1.816396
93.95,8,54,2.380281e+01,2.380033e+01,1.824037
94.00,8,52,2.380263e+01,2.380012e+01,1.809550
94.05,8,55,2.380244e+01,2.379991e+01,1.828161
94.10,8,56,2.380223e+01,2.379969e+01,1.837892
94.15,8,55,2.380202e+01,2.379945e+01,1.831606
94.20,8,54,2.380180e+01,2.379921e+01,1.816070
94.25,8,52,2.380158e+01,2.379896e+01,1.801139
94.30,8,50,2.380134e+01,2.379870e+01,1.782359
94.35,8,48,2.380109e+01,2.379844e+01,1.756011
94.40,8,49,2.380083e+01,2.379816e+01,1.769045
94.45,8,48,2.380057e+01,2.379787e+01,1.755853
94.50,8,47,2.380029e+01,2.379758e+01,1.744397
94.55,8,49,2.380001e+01,2.379728e+01,1.767340
94.60,8,49,2.379972e+01,2.379697e+01,1.769993
94.65,8,50,2.379942e+01,2.379665e+01,1.778047
94.70,8,54,2.379911e+01,2.379632e+01,1.822387
94.75,8,50,2.379879e+01,2.379598e+01,1.778926
94.80,8,52,2.379846e+01,2.379564e+01,1.799758
94.85,8,54,2.379813e+01,2.379528e+01,1.827849
94.90,8,52,2.379778e+01,2.379492e+01,1.796155
94.95,8,51,2.379743e+01,2.379455e+01,1.790848
95.00,8,51,2.379707e+01,2.379417e+01,1.793379
95.05,8,53,2.379670e+01,2.379378e+01,1.810673
95.10,8,52,2.379632e+01,2.379339e+01,1.799792
95.15,8,46,2.379593e+01,2.379298e+01,1.741691
95.20,8,47,2.379553e+01,2.379257e+01,1.747338
95.25,8,52,2.379513e+01,2.379215e+01,1.801493
95.30,8,52,2.379471e+01,2.379172e+01,1.799297
95.35,8,48,2.379429e+01,2.379128e+01,1.758709
95.40,8,54,2.379386e+01,2.379083e+01,1.819956
95.45,8,55,2.379343e+01,2.379038e+01,1.829521
95.50,8,56,2.379298e+01,2.378991e+01,1.841211
95.55,8,53,2.379252e+01,2.378944e+01,1.810475
95.60,8,51,2.379206e+01,2.378896e+01,1.791826
95.65,8,49,2.379159e+01,2.378848e+01,1.765736
95.70,8,45,2.379111e+01,2.378798e+01,1.726386
95.75,8,47,2.379062e+01,2.378748e+01,1.754602
95.80,8,49,2.379013e+01,2.378696e+01,1.768390
95.85,8,50,2.378962e+01,2.378644e+01,1.777315
95.90,8,55,2.378911e+01,2.378592e+01,1.830805
95.95,8,46,2.378859e+01,2.378538e+01,1.738328
96.00,8,54,2.378807e+01,2.378484e+01,1.818822
96.05,8,54,2.378753e+01,2.378429e+01,1.816608
96.10,8,52,2.378699e+01,2.378373e+01,1.796732
96.15,8,56,2.378644e+01,2.378317e+01,1.837616
96.20,8,55,2.378588e+01,2.378259e+01,1.828806
96.25,8,54,2.378531e+01,2.378201e+01,1.821980
96.30,8,54,2.378474e+01,2.378142e+01,1.817722
96.35,8,53,2.378415e+01,2.378083e+01,1.811738
96.40,8,54,2.378356e+01,2.378022e+01,1.821514
96.45,8,55,2.378297e+01,2.377961e+01,1.828380
96.50,8,50,2.378236e+01,2.377899e+01,1.783180
96.55,8,49,2.378175e+01,2.377836e+01,1.769243
96.60,8,49,2.378113e+01,2.377773e+01,1.772684
96.65,8,48,2.378050e+01,2.377709e+01,1.766337
96.70,8,51,2.377987e+01,2.377644e+01,1.788968
96.75,8,54,2.377922e+01,2.377579e+01,1.816569
96.80,8,54,2.377857e+01,2.377512e+01,1.820589
96.85,8,52,2.377791e+01,2.377445e+01,1.797373
96.90,8,54,2.377725e+01,2.377377e+01,1.817699
96.95,8,49,2.377658e+01,2.377309e+01,1.768197
97.00,8,52,2.377590e+01,2.377240e+01,1.799018
97.05,8,48,2.377521e+01,2.377170e+01,1.758142
97.10,8,45,2.377452e+01,2.377099e+01,1.727125
97.15,8,49,2.377381e+01,2.377027e+01,1.770506
97.20,8,51,2.377311e+01,2.376955e+01,1.790215
97.25,8,52,2.377239e+01,2.376882e+01,1.797115
97.30,8,56,2.377167e+01,2.376809e+01,1.837807
97.35,8,53,2.377094e+01,2.376735e+01,1.809658
97.40,8,51,2.377020e+01,2.376660e+01,1.875352
97.45,8,46,2.376945e+01,2.376584e+01,1.773768
97.50,8,50,2.376870e+01,2.376507e+01,1.809377
97.55,8,52,2.376794e+01,2.376430e+01,1.829370
97.60,8,47,2.376718e+01,2.376353e+01,1.740290
97.65,8,52,2.376641e+01,2.376274e+01,1.790186
97.70,8,54,2.376563e+01,2.376195e+01,1.812578
97.75,8,54,2.376484e+01,2.376115e+01,1.815767
97.80,8,53,2.376405e+01,2.376034e+01,1.805591
97.85,8,55,2.376325e+01,2.375953e+01,1.830481
97.90,8,55,2.376244e+01,2.375871e+01,1.823338
97.95,8,55,2.376163e+01,2.375788e+01,1.823703
98.00,8,56,2.376080e+01,2.375705e+01,1.837309
98.05,8,54,2.375998e+01,2.375621e+01,1.817175
98.10,8,53,2.375914e+01,2.375536e+01,1.804569
98.15,8,55,2.375830e+01,2.375451e+01,1.813742
98.20,8,53,2.375745e+01,2.375364e+01,1.986442
98.25,8,52,2.375660e+01,2.375278e+01,1.925997
98.30,8,51,2.375574e+01,2.375190e+01,1.917710
98.35,8,51,2.375487e+01,2.375102e+01,1.802481
98.40,8,47,2.375400e+01,2.375013e+01,1.737774
98.45,8,46,2.375311e+01,2.374924e+01,1.767556
98.50,8,55,2.375223e+01,2.374834e+01,1.879886
98.55,8,54,2.375133e+01,2.374743e+01,1.871257
98.60,8,55,2.375043e+01,2.374652e+01,1.863168
98.65,8,55,2.374952e+01,2.374560e+01,1.868077
98.70,8,55,2.374861e+01,2.374467e+01,1.816462
98.75,8,55,2.374769e+01,2.374374e+01,1.814948
98.80,8,55,2.374676e+01,2.374280e+01,1.904115
98.85,8,55,2.374583e+01,2.374185e+01,1.811366
98.90,8,53,2.374489e+01,2.374090e+01,1.964247
98.95,8,57,2.374395e+01,2.373995e+01,1.943624
99.00,8,55,2.374300e+01,2.373898e+01,1.812000
99.05,8,51,2.374204e+01,2.373801e+01,1.776707
99.10,8,49,2.374107e+01,2.373704e+01,1.757842
99.15,8,48,2.374010e+01,2.373606e+01,1.745280
99.20,8,51,2.373913e+01,2.373507e+01,1.779818
99.25,8,52,2.373815e+01,2.373408e+01,1.784990
99.30,8,53,2.373716e+01,2.373308e+01,1.914907
99.35,8,47,2.373616e+01,2.373207e+01,1.825078
99.40,8,48,2.373516e+01,2.373106e+01,1.939232
99.45,8,51,2.373415e+01,2.373004e+01,1.923707
99.50,8,52,2.373314e+01,2.372901e+01,1.931610
99.55,8,50,2.373212e+01,2.372798e+01,1.805686
99.60,8,49,2.373109e+01,2.372694e+01,1.741533
99.65,8,52,2.373006e+01,2.372590e+01,1.770673
99.70,8,54,2.372902e+01,2.372485e+01,1.788346
99.75,8,57,2.372798e+01,2.372379e+01,1.819713
99.80,8,54,2.372693e+01,2.372273e+01,1.797737
99.85,8,54,2.372588e+01,2.372166e+01,1.792387
99.90,8,56,2.372481e+01,2.372058e+01,1.809256
99.95,8,52,2.372375e+01,2.371950e+01,1.771697
100.00,8,52,2.372267e+01,2.371842e+01,1.771294
100.05,8,49,2.372159e+01,2.371732e+01,1.743800
100.10,8,50,2.372051e+01,2.371622e+01,1.745682
100.15,8,52,2.371942e+01,2.371512e+01,1.769005
100.20,8,54,2.371832e+01,2.371401e+01,1.792136
100.25,8,53,2.371722e+01,2.371289e+01,1.783703
100.30,8,56,2.371611e+01,2.371177e+01,1.812333
100.35,8,54,2.371499e+01,2.371064e+01,1.796994
100.40,8,56,2.371387e+01,2.370950e+01,1.809245
100.45,8,55,2.371275e+01,2.370836e+01,1.797606
100.50,8,57,2.371162e+01,2.370721e+01,1.827750
100.55,8,56,2.371048e+01,2.370606e+01,1.812773
100.60,8,52,2.370934e+01,2.370490e+01,1.773391
100.65,8,55,2.370819e+01,2.370374e+01,1.798264
100.70,8,55,2.370703e+01,2.370257e+01,1.796928
100.75,8,52,2.370587e+01,2.370139e+01,1.774340
100.80,8,54,2.370471e+01,2.370021e+01,1.791515
100.85,8,53,2.370354e+01,2.369903e+01,1.778848
100.90,8,52,2.370236e+01,2.369784e+01,1.771376
100.95,8,55,2.370118e+01,2.369664e+01,1.805161
101.00,8,53,2.369999e+01,2.369544e+01,1.783503
101.05,8,49,2.369880e+01,2.369423e+01,1.744488
101.10,8,49,2.369760e+01,2.369302e+01,1.737953
101.15,8,47,2.369640e+01,2.369180e+01,1.727320
101.20,8,48,2.369519e+01,2.369057e+01,1.735797
101.25,8,48,2.369397e+01,2.368934e+01,1.733757
101.30,8,44,2.369275e+01,2.368811e+01,1.692372
101.35,8,44,2.369153e+01,2.368687e+01,1.697609
101.40,8,43,2.369030e+01,2.368563e+01,1.685709
101.45,8,51,2.368906e+01,2.368437e+01,1.761824
101.50,8,50,2.368782e+01,2.368312e+01,1.758246
101.55,8,53,2.368657e+01,2.368186e+01,1.780855
101.60,8,52,2.368532e+01,2.368059e+01,1.775825
101.65,8,52,2.368406e+01,2.367932e+01,1.770970
101.70,8,54,2.368280e+01,2.367804e+01,1.791853
101.75,8,52,2.368153e+01,2.367676e+01,1.769982
101.80,8,55,2.368026e+01,2.367547e+01,1.806562
101.85,8,54,2.367898e+01,2.367417e+01,1.800003
101.90,8,56,2.367770e+01,2.367288e+01,1.805843
101.95,8,55,2.367641e+01,2.367157e+01,1.804630
102.00,8,52,2.367512e+01,2.367026e+01,1.766353
102.05,8,53,2.367382e+01,2.366895e+01,1.782865
102.10,8,54,2.367251e+01,2.366763e+01,1.789748
102.15,8,52,2.367120e+01,2.366630e+01,1.777529
102.20,8,47,2.366989e+01,2.366498e+01,1.724011
102.25,8,50,2.366857e+01,2.366364e+01,1.751378
102.30,8,52,2.366724e+01,2.366230e+01,1.772186
102.35,8,52,2.366591e+01,2.366096e+01,1.769319
102.40,8,53,2.366458e+01,2.365961e+01,1.784479
102.45,8,49,2.366324e+01,2.365825e+01,1.739097
102.50,8,46,2.366190e+01,2.365689e+01,1.716251
102.55,8,48,2.366055e+01,2.365552e+01,1.733132
102.60,8,49,2.365919e+01,2.365415e+01,1.742768
102.65,8,53,2.365783e+01,2.365278e+01,1.783434
102.70,8,52,2.365647e+01,2.365140e+01,1.771054
102.75,8,55,2.365510e+01,2.365001e+01,1.799180
102.80,8,53,2.365372e+01,2.364862e+01,1.782590
102.85,8,55,2.365234e+01,2.364723e+01,1.804381
102.90,8,56,2.365096e+01,2.364583e+01,1.808880
102.95,8,48,2.364957e+01,2.364442e+01,1.900908
103.00,8,49,2.364818e+01,2.364302e+01,1.970466
103.05,8,50,2.364678e+01,2.364160e+01,1.866544
103.10,8,49,2.364537e+01,2.364018e+01,1.844018
103.15,8,45,2.364397e+01,2.363876e+01,1.784968
103.20,8,53,2.364255e+01,2.363733e+01,1.910001
103.25,8,54,2.364113e+01,2.363590e+01,1.801088
103.30,8,53,2.363971e+01,2.363446e+01,1.793031
103.35,8,56,2.363828e+01,2.363302e+01,1.824462
103.40,8,50,2.363685e+01,2.363157e+01,1.761073
103.45,8,52,2.363541e+01,2.363012e+01,1.834870
103.50,8,54,2.363397e+01,2.362866e+01,1.800255
103.55,8,54,2.363253e+01,2.362720e+01,1.859034
103.60,8,53,2.363108e+01,2.362574e+01,1.789554
103.65,8,52,2.362962e+01,2.362427e+01,1.845583
103.70,8,52,2.362816e+01,2.362279e+01,1.855511
103.75,8,54,2.362669e+01,2.362131e+01,1.926210
103.80,8,48,2.362522e+01,2.361983e+01,1.833078
103.85,8,49,2.362375e+01,2.361834e+01,1.754229
103.90,8,47,2.362227e+01,2.361684e+01,1.801797
103.95,8,47,2.362079e+01,2.361534e+01,1.807369
104.00,8,48,2.361930e+01,2.361384e+01,1.881307
104.05,8,52,2.361781e+01,2.361233e+01,1.923687
104.10,8,51,2.361631e+01,2.361082e+01,1.881403
104.15,8,51,2.361481e+01,2.360931e+01,1.772213
104.20,8,51,2.361330e+01,2.360779e+01,1.765922
104.25,8,53,2.361179e+01,2.360626e+01,1.793347
104.30,8,55,2.361027e+01,2.360473e+01,1.814126
104.35,8,55,2.360875e+01,2.360320e+01,1.814742
104.40,8,54,2.360723e+01,2.360166e+01,1.806814
104.45,8,52,2.360570e+01,2.360011e+01,1.782962
104.50,8,53,2.360417e+01,2.359857e+01,1.793993
104.55,8,50,2.360263e+01,2.359701e+01,1.764688
104.60,8,54,2.360109e+01,2.359546e+01,1.804911
104.65,8,52,2.359954e+01,2.359390e+01,1.782707
104.70,8,52,2.359799e+01,2.359233e+01,1.786343
104.75,8,54,2.359643e+01,2.359076e+01,1.803587
104.80,8,56,2.359488e+01,2.358919e+01,1.823234
104.85,8,54,2.359331e+01,2.358761e+01,1.801029
104.90,8,52,2.359174e+01,2.358603e+01,1.782996
104.95,8,49,2.359017e+01,2.358444e+01,1.751910
105.00,8,48,2.358859e+01,2.358285e+01,1.738618
105.05,8,50,2.358701e+01,2.358126e+01,1.761289
105.10,8,52,2.358543e+01,2.357966e+01,1.775333
105.15,8,49,2.358384e+01,2.357806e+01,1.751044
105.20,8,50,2.358224e+01,2.357645e+01,1.761723
105.25,8,54,2.358064e+01,2.357484e+01,1.805566
105.30,8,53,2.357904e+01,2.357323e+01,1.799539
105.35,8,56,2.357743e+01,2.357161e+01,1.824650
105.40,8,54,2.357582e+01,2.356998e+01,1.803097
105.45,8,54,2.357421e+01,2.356836e+01,1.804313
105.50,8,55,2.357259e+01,2.356673e+01,1.811968
105.55,8,54,2.357096e+01,2.356509e+01,1.805767
105.60,8,55,2.356933e+01,2.356345e+01,1.815164
105.65,8,56,2.356770e+01,2.356181e+01,1.820391
105.70,8,52,2.356607e+01,2.356016e+01,1.782970
105.75,8,52,2.356442e+01,2.355851e+01,1.780711
105.80,8,55,2.356278e+01,2.355685e+01,1.812500
105.85,8,54,2.356113e+01,2.355519e+01,1.805290
105.90,8,54,2.355948e+01,2.355353e+01,1.811508
105.95,8,56,2.355782e+01,2.355186e+01,1.823309
106.00,8,55,2.355616e+01,2.355019e+01,1.813204
106.05,8,53,2.355449e+01,2.354851e+01,1.795102
106.10,8,55,2.355282e+01,2.354683e+01,1.810840
106.15,8,51,2.355115e+01,2.354514e+01,1.766607
106.20,8,56,2.354947e+01,2.354345e+01,1.829341
106.25,8,54,2.354779e+01,2.354176e+01,1.806476
106.30,8,48,2.354610e+01,2.354006e+01,1.741958
106.35,8,52,2.354441e+01,2.353836e+01,1.959341
106.40,8,55,2.354272e+01,2.353666e+01,1.950962
106.45,8,56,2.354102e+01,2.353495e+01,1.962516
106.50,8,50,2.353932e+01,2.353323e+01,1.852669
106.55,8,46,2.353761e+01,2.353152e+01,1.724732
106.60,8,50,2.353590e+01,2.352979e+01,1.813881
106.65,8,54,2.353419e+01,2.352807e+01,1.861548
106.70,8,55,2.353247e+01,2.352634e+01,1.887788
106.75,8,53,2.353075e+01,2.352461e+01,1.789998
106.80,8,52,2.352902e+01,2.352287e+01,1.780560
106.85,8,52,2.352729e+01,2.352113e+01,1.780099
106.90,8,54,2.352556e+01,2.351938e+01,1.800829
106.95,8,53,2.352382e+01,2.351763e+01,1.793082
107.00,8,50,2.352208e+01,2.351588e+01,1.844498
107.05,8,51,2.352033e+01,2.351413e+01,1.839934
107.10,8,48,2.351858e+01,2.351237e+01,1.790211
107.15,8,53,2.351683e+01,2.351060e+01,1.793864
107.20,8,58,2.351507e+01,2.350884e+01,1.838729
107.25,8,54,2.351331e+01,2.350706e+01,1.807611
107.30,8,52,2.351154e+01,2.350529e+01,1.782585
107.35,8,54,2.350977e+01,2.350351e+01,1.803878
107.40,8,54,2.350800e+01,2.350173e+01,1.805332
107.45,8,55,2.350622e+01,2.349994e+01,1.815759
107.50,8,54,2.350444e+01,2.349815e+01,1.801811
107.55,8,53,2.350266e+01,2.349635e+01,1.791026
107.60,8,52,2.350087e+01,2.349456e+01,1.778935
107.65,8,54,2.349908e+01,2.349275e+01,1.803471
107.70,8,55,2.349728e+01,2.349095e+01,1.883893
107.75,8,53,2.349548e+01,2.348914e+01,1.796574
107.80,8,51,2.349368e+01,2.348733e+01,1.769740
107.85,8,53,2.349187e+01,2.348551e+01,1.795632
107.90,8,53,2.349006e+01,2.348369e+01,1.850230
107.95,8,53,2.348824e+01,2.348187e+01,1.792236
108.00,8,56,2.348643e+01,2.348004e+01,1.880209
108.05,8,55,2.348460e+01,2.347821e+01,1.811738
108.10,8,56,2.348278e+01,2.347637e+01,1.825125
108.15,8,54,2.348095e+01,2.347453e+01,1.804448
108.20,8,54,2.347911e+01,2.347269e+01,1.843979
108.25,8,54,2.347728e+01,2.347084e+01,1.883353
108.30,8,54,2.347543e+01,2.346899e+01,1.801305
108.35,8,52,2.347359e+01,2.346714e+01,1.788667
108.40,8,54,2.347174e+01,2.346528e+01,1.801463
108.45,8,52,2.346989e+01,2.346342e+01,1.785977
108.50,8,55,2.346803e+01,2.346156e+01,1.820475
108.55,8,54,2.346617e+01,2.345969e+01,1.802306
108.60,8,54,2.346431e+01,2.345782e+01,1.803563
108.65,8,55,2.346244e+01,2.345594e+01,1.813458
108.70,8,56,2.346057e+01,2.345406e+01,1.820452
108.75,8,55,2.345870e+01,2.345218e+01,1.815792
108.80,8,52,2.345682e+01,2.345029e+01,1.780506
108.85,8,48,2.345494e+01,2.344840e+01,1.744268
108.90,8,52,2.345305e+01,2.344650e+01,1.784639
108.95,8,47,2.345116e+01,2.344461e+01,1.792192
109.00,8,47,2.344927e+01,2.344271e+01,1.733216
109.05,8,48,2.344737e+01,2.344080e+01,1.743533
109.10,8,53,2.344547e+01,2.343889e+01,1.788136
109.15,8,49,2.344357e+01,2.343698e+01,1.756078
109.20,8,48,2.344166e+01,2.343507e+01,1.834125
109.25,8,46,2.343975e+01,2.343315e+01,1.726844
109.30,8,50,2.343784e+01,2.343123e+01,1.763808
109.35,8,50,2.343592e+01,2.342930e+01,1.767458
109.40,8,51,2.343400e+01,2.342737e+01,1.769096
109.45,8,56,2.343207e+01,2.342544e+01,1.823158
109.50,8,56,2.343014e+01,2.342350e+01,1.912946
109.55,8,56,2.342821e+01,2.342156e+01,1.950797
109.60,8,56,2.342628e+01,2.341962e+01,1.822664
109.65,8,57,2.342434e+01,2.341768e+01,1.827978
109.70,8,55,2.342239e+01,2.341573e+01,1.808037
109.75,8,55,2.342045e+01,2.341377e+01,1.817008
109.80,8,52,2.341850e+01,2.341181e+01,1.786175
109.85,8,53,2.341654e+01,2.340985e+01,1.790624
109.90,8,51,2.341459e+01,2.340789e+01,1.838944
109.95,8,48,2.341263e+01,2.340592e+01,1.801885
110.00,8,48,2.341066e+01,2.340395e+01,1.749291
110.05,8,53,2.340870e+01,2.340198e+01,1.786845
110.10,8,53,2.340673e+01,2.340000e+01,1.872228
110.15,8,56,2.340475e+01,2.339802e+01,1.817365
110.20,8,52,2.340277e+01,2.339603e+01,1.786781
110.25,8,53,2.340079e+01,2.339404e+01,1.875566
110.30,8,51,2.339881e+01,2.339205e+01,1.767824
110.35,8,56,2.339682e+01,2.339006e+01,1.819781
110.40,8,55,2.339483e+01,2.338806e+01,1.843607
110.45,8,54,2.339283e+01,2.338606e+01,1.801495
110.50,8,54,2.339083e+01,2.338405e+01,1.796918
110.55,8,54,2.338883e+01,2.338205e+01,1.869260
110.60,8,53,2.338683e+01,2.338004e+01,1.851127
110.65,8,53,2.338482e+01,2.337802e+01,1.853406
110.70,8,52,2.338281e+01,2.337600e+01,1.857143
110.75,8,49,2.338079e+01,2.337398e+01,1.810792
110.80,8,48,2.337877e+01,2.337196e+01,1.796752
110.85,8,51,2.337675e+01,2.336993e+01,1.838106
110.90,8,51,2.337472e+01,2.336789e+01,1.854931
110.95,8,52,2.337270e+01,2.336586e+01,1.859613
111.00,8,53,2.337066e+01,2.336382e+01,1.865101
111.05,8,53,2.336863e+01,2.336178e+01,1.895273
111.10,8,52,2.336659e+01,2.335973e+01,1.889799
111.15,8,53,2.336455e+01,2.335769e+01,1.901608
111.20,8,55,2.336250e+01,2.335563e+01,1.868383
111.25,8,54,2.336045e+01,2.335358e+01,1.798423
111.30,8,54,2.335840e+01,2.335152e+01,1.797043
111.35,8,53,2.335634e+01,2.334946e+01,1.786861
111.40,8,53,2.335428e+01,2.334739e+01,1.788830
111.45,8,56,2.335222e+01,2.334532e+01,1.816705
111.50,8,57,2.335015e+01,2.334325e+01,1.828898
111.55,8,53,2.334808e+01,2.334118e+01,1.783833
111.60,8,53,2.334601e+01,2.333910e+01,1.783868
111.65,8,57,2.334393e+01,2.333701e+01,1.824983
111.70,8,56,2.334185e+01,2.333493e+01,1.812802
111.75,8,52,2.333977e+01,2.333284e+01,1.775780
111.80,8,48,2.333769e+01,2.333075e+01,1.734208
111.85,8,49,2.333560e+01,2.332865e+01,1.745887
111.90,8,53,2.333350e+01,2.332655e+01,1.782986
111.95,8,53,2.333141e+01,2.332445e+01,1.785268
112.00,8,55,2.332931e+01,2.332234e+01,1.804019
112.05,8,55,2.332721e+01,2.332024e+01,1.802859
112.10,8,56,2.332510e+01,2.331812e+01,1.814630
112.15,8,56,2.332299e+01,2.331601e+01,1.814823
112.20,8,57,2.332088e+01,2.331389e+01,1.822041
112.25,8,56,2.331876e+01,2.331177e+01,1.810900
112.30,8,56,2.331664e+01,2.330964e+01,1.818613
112.35,8,57,2.331452e+01,2.330751e+01,1.827849
112.40,8,54,2.331240e+01,2.330538e+01,1.792273
112.45,8,55,2.331027e+01,2.330325e+01,1.804738
112.50,8,56,2.330814e+01,2.330111e+01,1.816221
112.55,8,56,2.330600e+01,2.329896e+01,1.819982
112.60,8,54,2.330386e+01,2.329682e+01,1.790239
112.65,8,54,2.330172e+01,2.329467e+01,1.793834
112.70,8,54,2.329958e+01,2.329252e+01,1.791256
112.75,8,55,2.329743e+01,2.329036e+01,1.800991
112.80,8,56,2.329528e+01,2.328821e+01,1.816430
112.85,8,57,2.329312e+01,2.328605e+01,1.821604
112.90,8,53,2.329096e+01,2.328388e+01,1.785306
112.95,8,54,2.328880e+01,2.328172e+01,1.791520
113.00,8,51,2.328664e+01,2.327955e+01,1.770085
113.05,8,45,2.328447e+01,2.327738e+01,1.707342
113.10,8,48,2.328230e+01,2.327520e+01,1.733009
113.15,8,51,2.328013e+01,2.327302e+01,1.763190
113.20,8,52,2.327795e+01,2.327084e+01,1.771787
113.25,8,51,2.327577e+01,2.326865e+01,1.768177
113.30,8,54,2.327359e+01,2.326647e+01,1.789239
113.35,8,54,2.327140e+01,2.326427e+01,1.793657
113.40,8,53,2.326921e+01,2.326208e+01,1.781086
113.45,8,55,2.326702e+01,2.325988e+01,1.804059
113.50,8,55,2.326482e+01,2.325768e+01,1.802632
113.55,8,55,2.326262e+01,2.325548e+01,1.805135
113.60,8,54,2.326042e+01,2.325327e+01,1.792646
113.65,8,52,2.325822e+01,2.325106e+01,1.775089
113.70,8,49,2.325601e+01,2.324884e+01,1.746210
113.75,8,47,2.325380e+01,2.324663e+01,1.724906
113.80,8,49,2.325158e+01,2.324441e+01,1.748543
113.85,8,49,2.324936e+01,2.324218e+01,1.743902
113.90,8,50,2.324714e+01,2.323996e+01,1.755848
113.95,8,49,2.324492e+01,2.323773e+01,1.743550
114.00,8,47,2.324269e+01,2.323550e+01,1.725500
114.05,8,46,2.324046e+01,2.323326e+01,1.714647
114.10,8,47,2.323823e+01,2.323102e+01,1.725856
114.15,8,51,2.323599e+01,2.322878e+01,1.763361
114.20,8,52,2.323375e+01,2.322654e+01,1.774482
114.25,8,53,2.323151e+01,2.322429e+01,1.780053
114.30,8,55,2.322926e+01,2.322204e+01,1.803981
114.35,8,51,2.322701e+01,2.321978e+01,1.769863
114.40,8,55,2.322476e+01,2.321753e+01,1.801316
114.45,8,55,2.322251e+01,2.321527e+01,1.802900
114.50,8,56,2.322025e+01,2.321300e+01,1.815075
114.55,8,56,2.321799e+01,2.321074e+01,1.813430
114.60,8,55,2.321572e+01,2.320846e+01,1.805988
114.65,8,55,2.321345e+01,2.320619e+01,1.801822
114.70,8,56,2.321118e+01,2.320391e+01,1.813896
114.75,8,54,2.320891e+01,2.320163e+01,1.798111
114.80,8,54,2.320663e+01,2.319935e+01,1.795668
114.85,8,54,2.320435e+01,2.319706e+01,1.796172
114.90,8,53,2.320207e+01,2.319477e+01,1.787731
114.95,8,54,2.319978e+01,2.319248e+01,1.795926
115.00,8,53,2.319749e+01,2.319018e+01,1.786439
115.05,8,55,2.319520e+01,2.318788e+01,1.806792
115.10,8,53,2.319290e+01,2.318558e+01,1.779795
115.15,8,54,2.319061e+01,2.318328e+01,1.791706
115.20,8,55,2.318830e+01,2.318097e+01,1.801247
115.25,8,57,2.318600e+01,2.317866e+01,1.823215
115.30,8,57,2.318369e+01,2.317634e+01,1.877204
115.35,8,56,2.318138e+01,2.317403e+01,1.928267
115.40,8,56,2.317907e+01,2.317171e+01,1.922504
115.45,8,56,2.317675e+01,2.316939e+01,1.900667
115.50,8,56,2.317443e+01,2.316706e+01,1.829874
115.55,8,51,2.317211e+01,2.316473e+01,1.768885
115.60,8,51,2.316978e+01,2.316240e+01,1.782509
115.65,8,53,2.316746e+01,2.316007e+01,1.796665
115.70,8,50,2.316512e+01,2.315773e+01,1.765674
115.75,8,49,2.316279e+01,2.315539e+01,1.754726
115.80,8,51,2.316045e+01,2.315305e+01,1.828297
115.85,8,48,2.315811e+01,2.315070e+01,1.853096
115.90,8,52,2.315577e+01,2.314835e+01,1.929321
115.95,8,51,2.315342e+01,2.314600e+01,1.914879
116.00,8,50,2.315107e+01,2.314364e+01,1.959027
116.05,8,46,2.314872e+01,2.314128e+01,1.864928
116.10,8,45,2.314636e+01,2.313892e+01,1.916114
116.15,8,45,2.314400e+01,2.313655e+01,1.847299
116.20,8,47,2.314164e+01,2.313418e+01,1.732387
116.25,8,49,2.313928e+01,2.313181e+01,1.752962
116.30,8,49,2.313691e+01,2.312944e+01,1.755276
116.35,8,50,2.313454e+01,2.312706e+01,1.765121
116.40,8,50,2.313216e+01,2.312468e+01,1.834556
116.45,8,54,2.312979e+01,2.312230e+01,1.885766
116.50,8,54,2.312741e+01,2.311991e+01,1.799919
116.55,8,53,2.312502e+01,2.311752e+01,1.790139
116.60,8,54,2.312264e+01,2.311513e+01,1.800339
116.65,8,54,2.312025e+01,2.311274e+01,1.803289
116.70,8,57,2.311786e+01,2.311034e+01,1.832695
116.75,8,54,2.311546e+01,2.310794e+01,1.891645
116.80,8,52,2.311307e+01,2.310553e+01,1.783360
116.85,8,49,2.311067e+01,2.310312e+01,1.802352
116.90,8,55,2.310826e+01,2.310071e+01,1.812589
116.95,8,54,2.310586e+01,2.309830e+01,1.944214
117.00,8,52,2.310345e+01,2.309588e+01,1.785743
117.05,8,48,2.310103e+01,2.309346e+01,1.744018
117.10,8,53,2.309862e+01,2.309104e+01,1.859255
117.15,8,54,2.309620e+01,2.308861e+01,1.944216
117.20,8,56,2.309378e+01,2.308619e+01,1.963591
117.25,8,56,2.309136e+01,2.308375e+01,1.929207
117.30,8,56,2.308893e+01,2.308132e+01,1.818072
117.35,8,57,2.308650e+01,2.307888e+01,1.835440
117.40,8,55,2.308407e+01,2.307644e+01,1.812376
117.45,8,54,2.308163e+01,2.307400e+01,1.804435
117.50,8,55,2.307919e+01,2.307155e+01,1.812478
117.55,8,54,2.307675e+01,2.306911e+01,1.801951
117.60,8,53,2.307431e+01,2.306665e+01,1.795715
117.65,8,50,2.307186e+01,2.306420e+01,1.765378
117.70,8,49,2.306941e+01,2.306174e+01,1.968184
117.75,8,50,2.306696e+01,2.305928e+01,1.905608
117.80,8,48,2.306450e+01,2.305682e+01,1.887507
117.85,8,47,2.306204e+01,2.305435e+01,1.790386
117.90,8,49,2.305958e+01,2.305188e+01,1.744694
117.95,8,54,2.305711e+01,2.304941e+01,1.796639
118.00,8,56,2.305465e+01,2.304693e+01,1.808864
118.05,8,55,2.305217e+01,2.304445e+01,1.809449
118.10,8,55,2.304970e+01,2.304197e+01,1.798363
118.15,8,51,2.304722e+01,2.303949e+01,1.759732
118.20,8,53,2.304474e+01,2.303700e+01,1.780982
118.25,8,54,2.304226e+01,2.303451e+01,1.793747
118.30,8,56,2.303978e+01,2.303202e+01,1.812434
118.35,8,54,2.303729e+01,2.302952e+01,1.790898
118.40,8,53,2.303480e+01,2.302702e+01,1.782843
118.45,8,54,2.303230e+01,2.302452e+01,1.788042
118.50,8,54,2.302981e+01,2.302201e+01,1.790696
118.55,8,55,2.302731e+01,2.301951e+01,1.801815
118.60,8,54,2.302481e+01,2.301699e+01,1.789751
118.65,8,54,2.302230e+01,2.301448e+01,1.795676
118.70,8,55,2.301979e+01,2.301196e+01,1.797773
118.75,8,53,2.301728e+01,2.300944e+01,1.783709
118.80,8,52,2.301477e+01,2.300692e+01,1.771262
118.85,8,50,2.301225e+01,2.300440e+01,1.760891
118.90,8,53,2.300973e+01,2.300187e+01,1.779960
118.95,8,53,2.300721e+01,2.299934e+01,1.782744
119.00,8,56,2.300468e+01,2.299680e+01,1.810751
119.05,8,55,2.300215e+01,2.299426e+01,1.810329
119.10,8,52,2.299962e+01,2.299172e+01,1.776873
119.15,8,51,2.299709e+01,2.298918e+01,1.765900
119.20,8,53,2.299455e+01,2.298664e+01,1.779124
119.25,8,56,2.299201e+01,2.298409e+01,1.815955
119.30,8,55,2.298947e+01,2.298154e+01,1.803574
119.35,8,56,2.298693e+01,2.297899e+01,1.816961
119.40,8,56,2.298438e+01,2.297643e+01,1.816597
119.45,8,56,2.298183e+01,2.297387e+01,1.818828
119.50,8,55,2.297927e+01,2.297131e+01,1.805380
119.55,8,54,2.297672e+01,2.296875e+01,1.790113
119.60,8,54,2.297416e+01,2.296618e+01,1.888703
119.65,8,54,2.297159e+01,2.296361e+01,1.891185
119.70,8,55,2.296903e+01,2.296104e+01,1.899648
119.75,8,45,2.296646e+01,2.295846e+01,1.769119
119.80,8,47,2.296389e+01,2.295588e+01,1.733659
119.85,8,48,2.296132e+01,2.295330e+01,1.747705
119.90,8,49,2.295874e+01,2.295072e+01,1.830620
119.95,8,50,2.295616e+01,2.294813e+01,1.763231
120.00,8,51,2.295358e+01,2.294554e+01,1.775838
120.05,8,55,2.295100e+01,2.294295e+01,1.811494
120.10,8,55,2.294841e+01,2.294036e+01,1.815351
120.15,8,51,2.294582e+01,2.293776e+01,1.770203
120.20,8,48,2.294323e+01,2.293516e+01,1.798056
120.25,8,50,2.294063e+01,2.293256e+01,1.826218
120.30,8,49,2.293803e+01,2.292995e+01,1.757238
120.35,8,50,2.293543e+01,2.292734e+01,1.763535
120.40,8,48,2.293283e+01,2.292473e+01,1.743958
120.45,8,54,2.293022e+01,2.292211e+01,1.803969
120.50,8,54,2.292761e+01,2.291950e+01,1.810351
120.55,8,54,2.292500e+01,2.291688e+01,1.803295
120.60,8,53,2.292238e+01,2.291425e+01,1.793502
120.65,8,51,2.291976e+01,2.291163e+01,1.770858
120.70,8,54,2.291714e+01,2.290900e+01,1.804631
120.75,8,52,2.291452e+01,2.290637e+01,1.781510
120.80,8,52,2.291189e+01,2.290373e+01,1.841580
120.85,8,49,2.290926e+01,2.290110e+01,1.748029
120.90,8,49,2.290663e+01,2.289845e+01,1.761542
120.95,8,51,2.290399e+01,2.289581e+01,1.894419
121.00,8,54,2.290136e+01,2.289317e+01,1.804116
121.05,8,55,2.289872e+01,2.289052e+01,1.870978
121.10,8,56,2.289607e+01,2.288786e+01,1.820649
121.15,8,54,2.289343e+01,2.288521e+01,1.806180
121.20,8,58,2.289078e+01,2.288255e+01,1.839592
121.25,8,59,2.288813e+01,2.287989e+01,1.850830
121.30,8,56,2.288547e+01,2.287723e+01,1.823369
121.35,8,56,2.288282e+01,2.287456e+01,1.890472
121.40,8,56,2.288016e+01,2.287190e+01,1.822793
121.45,8,53,2.287749e+01,2.286923e+01,1.791871
121.50,8,53,2.287483e+01,2.286655e+01,1.792036
121.55,8,53,2.287216e+01,2.286388e+01,1.791324
121.60,8,51,2.286949e+01,2.286120e+01,1.774161
121.65,8,53,2.286682e+01,2.285852e+01,1.843228
121.70,8,55,2.286414e+01,2.285584e+01,1.818508
121.75,8,54,2.286146e+01,2.285315e+01,1.850769
121.80,8,57,2.285878e+01,2.285046e+01,1.894515
121.85,8,58,2.285609e+01,2.284777e+01,1.843228
121.90,8,54,2.285341e+01,2.284508e+01,1.794424
121.95,8,56,2.285072e+01,2.284238e+01,1.825039
122.00,8,58,2.284802e+01,2.283968e+01,1.839667
122.05,8,52,2.284533e+01,2.283698e+01,1.837461
122.10,8,52,2.284263e+01,2.283427e+01,1.785144
122.15,8,55,2.283993e+01,2.283157e+01,1.815602
122.20,8,55,2.283723e+01,2.282886e+01,1.866044
122.25,8,55,2.283452e+01,2.282614e+01,1.809696
122.30,8,55,2.283181e+01,2.282343e+01,1.864271
122.35,8,54,2.282910e+01,2.282071e+01,1.800473
122.40,8,55,2.282639e+01,2.281799e+01,1.876380
122.45,8,57,2.282367e+01,2.281526e+01,1.918915
122.50,8,56,2.282095e+01,2.281254e+01,1.907975
122.55,8,55,2.281823e+01,2.280981e+01,1.882927
122.60,8,54,2.281550e+01,2.280707e+01,1.792232
122.65,8,54,2.281277e+01,2.280434e+01,1.796095
122.70,8,53,2.281004e+01,2.280160e+01,1.787273
122.75,8,53,2.280731e+01,2.279886e+01,1.790144
122.80,8,54,2.280457e+01,2.279612e+01,1.791891
122.85,8,51,2.280183e+01,2.279337e+01,1.761619
122.90,8,53,2.279909e+01,2.279062e+01,1.928528
122.95,8,53,2.279635e+01,2.278787e+01,2.052492
123.00,8,54,2.279360e+01,2.278511e+01,1.836624
123.05,8,53,2.279085e+01,2.278236e+01,1.829109
123.10,8,55,2.278810e+01,2.277960e+01,1.806046
123.15,8,55,2.278534e+01,2.277683e+01,1.799864
123.20,8,53,2.278258e+01,2.277407e+01,1.782914
123.25,8,56,2.277982e+01,2.277130e+01,1.814109
123.30,8,54,2.277706e+01,2.276853e+01,1.792217
123.35,8,54,2.277429e+01,2.276576e+01,1.791748
123.40,8,54,2.277153e+01,2.276298e+01,1.792734
123.45,8,53,2.276875e+01,2.276020e+01,1.777973
123.50,8,56,2.276598e+01,2.275742e+01,1.811824
123.55,8,56,2.276320e+01,2.275463e+01,1.927190
123.60,8,56,2.276042e+01,2.275185e+01,1.924247
123.65,8,57,2.275764e+01,2.274906e+01,1.939597
123.70,8,54,2.275486e+01,2.274626e+01,1.962014
123.75,8,52,2.275207e+01,2.274347e+01,1.988355
123.80,8,55,2.274928e+01,2.274067e+01,1.902452
123.85,8,48,2.274649e+01,2.273787e+01,1.802953
123.90,8,48,2.274369e+01,2.273507e+01,1.740041
123.95,8,49,2.274089e+01,2.273226e+01,1.794348
124.00,8,48,2.273809e+01,2.272945e+01,1.745462
124.05,8,49,2.273529e+01,2.272664e+01,1.754324
124.10,8,48,2.273248e+01,2.272383e+01,1.740520
124.15,8,47,2.272967e+01,2.272101e+01,1.729081
124.20,8,52,2.272686e+01,2.271819e+01,1.780344
124.25,8,54,2.272405e+01,2.271537e+01,1.801970
124.30,8,56,2.272123e+01,2.271255e+01,1.823286
124.35,8,54,2.271841e+01,2.270972e+01,1.801484
124.40,8,54,2.271559e+01,2.270689e+01,1.800691
124.45,8,54,2.271276e+01,2.270406e+01,1.799352
124.50,8,55,2.270993e+01,2.270122e+01,1.867537
124.55,8,52,2.270710e+01,2.269839e+01,1.782801
124.60,8,52,2.270427e+01,2.269554e+01,1.780444
124.65,8,53,2.270143e+01,2.269270e+01,1.787079
124.70,8,55,2.269860e+01,2.268986e+01,1.859074
124.75,8,54,2.269576e+01,2.268701e+01,1.804050
124.80,8,55,2.269291e+01,2.268416e+01,1.819233
124.85,8,55,2.269007e+01,2.268130e+01,1.815170
124.90,8,54,2.268722e+01,2.267845e+01,1.855569
124.95,8,54,2.268436e+01,2.267559e+01,1.810077
125.00,8,54,2.268151e+01,2.267273e+01,1.801783
125.05,8,54,2.267865e+01,2.266986e+01,1.802103
125.10,8,54,2.267579e+01,2.266700e+01,1.806211
125.15,8,55,2.267293e+01,2.266413e+01,1.812480
125.20,8,54,2.267007e+01,2.266126e+01,1.797261
125.25,8,53,2.266720e+01,2.265838e+01,1.795407
125.30,8,53,2.266433e+01,2.265551e+01,1.862903
125.35,8,55,2.266146e+01,2.265263e+01,1.876574
125.40,8,52,2.265858e+01,2.264975e+01,1.852453
125.45,8,49,2.265570e+01,2.264686e+01,1.745803
125.50,8,47,2.265282e+01,2.264397e+01,1.796056
125.55,8,49,2.264994e+01,2.264108e+01,1.751132
125.60,8,48,2.264705e+01,2.263819e+01,1.790208
125.65,8,48,2.264416e+01,2.263530e+01,1.745032
125.70,8,49,2.264127e+01,2.263240e+01,1.940778
125.75,8,55,2.263838e+01,2.262950e+01,1.915889
125.80,8,53,2.263548e+01,2.262659e+01,1.898978
125.85,8,50,2.263258e+01,2.262369e+01,1.816370
125.90,8,49,2.262968e+01,2.262078e+01,1.745868
125.95,8,50,2.262678e+01,2.261787e+01,1.753021
126.00,8,52,2.262387e+01,2.261495e+01,1.776153
126.05,8,52,2.262096e+01,2.261204e+01,1.777682
126.10,8,53,2.261805e+01,2.260911e+01,1.787268
126.15,8,54,2.261513e+01,2.260619e+01,1.791334
126.20,8,54,2.261221e+01,2.260327e+01,1.795403
126.25,8,48,2.260929e+01,2.260034e+01,1.735633
126.30,8,48,2.260637e+01,2.259741e+01,1.735816
126.35,8,48,2.260345e+01,2.259448e+01,1.733304
126.40,8,53,2.260052e+01,2.259154e+01,1.783212
126.45,8,54,2.259759e+01,2.258860e+01,1.794442
126.50,8,55,2.259465e+01,2.258566e+01,1.799834
126.55,8,56,2.259172e+01,2.258272e+01,1.810172
126.60,8,54,2.258878e+01,2.257977e+01,1.791323
126.65,8,58,2.258584e+01,2.257682e+01,1.837145
126.70,8,48,2.258289e+01,2.257387e+01,1.729788
126.75,8,47,2.257995e+01,2.257092e+01,1.716933
126.80,8,49,2.257700e+01,2.256796e+01,1.742748
126.85,8,49,2.257405e+01,2.256500e+01,1.742828
126.90,8,48,2.257109e+01,2.256204e+01,1.734985
126.95,8,49,2.256813e+01,2.255908e+01,1.744061
127.00,8,53,2.256517e+01,2.255611e+01,1.784305
127.05,8,54,2.256221e+01,2.255314e+01,1.793834
127.10,8,56,2.255925e+01,2.255017e+01,1.813854
127.15,8,57,2.255628e+01,2.254719e+01,1.817515
127.20,8,58,2.255331e+01,2.254421e+01,1.837753
127.25,8,57,2.255034e+01,2.254123e+01,1.820422
127.30,8,56,2.254736e+01,2.253825e+01,1.819669
127.35,8,55,2.254438e+01,2.253527e+01,1.805648
127.40,8,53,2.254140e+01,2.253228e+01,1.782790
127.45,8,55,2.253842e+01,2.252929e+01,1.807042
127.50,8,55,2.253543e+01,2.252630e+01,1.805684
127.55,8,55,2.253245e+01,2.252330e+01,1.806418
127.60,8,55,2.252945e+01,2.252031e+01,1.806833
127.65,8,54,2.252646e+01,2.251731e+01,1.793040
127.70,8,52,2.252347e+01,2.251430e+01,1.769539
127.75,8,49,2.252047e+01,2.251130e+01,1.749454
127.80,8,45,2.251747e+01,2.250829e+01,1.710065
127.85,8,50,2.251446e+01,2.250528e+01,1.751904
127.90,8,49,2.251146e+01,2.250227e+01,1.742390
127.95,8,50,2.250845e+01,2.249926e+01,1.755081
128.00,8,49,2.250544e+01,2.249624e+01,1.742673
128.05,8,44,2.250242e+01,2.249322e+01,1.694410
128.10,8,48,2.249940e+01,2.249019e+01,1.728925
128.15,8,48,2.249639e+01,2.248717e+01,1.732319
128.20,8,47,2.249336e+01,2.248414e+01,1.727974
128.25,8,49,2.249034e+01,2.248111e+01,1.746029
128.30,8,48,2.248731e+01,2.247808e+01,1.738182
128.35,8,52,2.248428e+01,2.247504e+01,1.774252
128.40,8,53,2.248125e+01,2.247200e+01,1.784382
128.45,8,53,2.247821e+01,2.246896e+01,1.791863
128.50,8,57,2.247518e+01,2.246592e+01,1.826332
128.55,8,56,2.247214e+01,2.246287e+01,1.818856
128.60,8,53,2.246909e+01,2.245982e+01,1.789831
128.65,8,54,2.246605e+01,2.245677e+01,1.791667
128.70,8,55,2.246300e+01,2.245371e+01,1.804536
128.75,8,50,2.245995e+01,2.245066e+01,1.751584
128.80,8,51,2.245690e+01,2.244760e+01,1.766535
128.85,8,55,2.245384e+01,2.244454e+01,1.806450
128.90,8,55,2.245078e+01,2.244147e+01,1.803515
128.95,8,56,2.244772e+01,2.243840e+01,1.812914
129.00,8,56,2.244466e+01,2.243533e+01,1.813472
129.05,8,55,2.244159e+01,2.243226e+01,1.809444
129.10,8,56,2.243853e+01,2.242918e+01,1.985671
129.15,8,57,2.243545e+01,2.242610e+01,1.826861
129.20,8,57,2.243238e+01,2.242302e+01,1.822639
129.25,8,56,2.242930e+01,2.241994e+01,1.816256
129.30,8,56,2.242623e+01,2.241686e+01,1.809766
129.35,8,55,2.242314e+01,2.241377e+01,1.807292
129.40,8,56,2.242006e+01,2.241068e+01,1.814081
129.45,8,53,2.241697e+01,2.240758e+01,1.786193
129.50,8,56,2.241389e+01,2.240449e+01,1.812412
129.55,8,54,2.241079e+01,2.240139e+01,1.790493
129.60,8,53,2.240770e+01,2.239829e+01,1.783263
129.65,8,54,2.240460e+01,2.239518e+01,1.792217
129.70,8,50,2.240150e+01,2.239208e+01,1.755999
129.75,8,50,2.239840e+01,2.238897e+01,1.751025
129.80,8,54,2.239530e+01,2.238586e+01,1.799126
129.85,8,49,2.239219e+01,2.238274e+01,1.746766
129.90,8,50,2.238908e+01,2.237963e+01,1.751180
129.95,8,49,2.238597e+01,2.237651e+01,1.745235
130.00,8,45,2.238285e+01,2.237339e+01,1.707920
130.05,8,52,2.237974e+01,2.237026e+01,1.775975
130.10,8,48,2.237662e+01,2.236714e+01,1.732782
130.15,8,51,2.237349e+01,2.236401e+01,1.764914
130.20,8,51,2.237037e+01,2.236088e+01,1.767397
130.25,8,45,2.236724e+01,2.235775e+01,1.703713
130.30,8,51,2.236411e+01,2.235461e+01,1.762946
130.35,8,55,2.236098e+01,2.235147e+01,1.805789
130.40,8,57,2.235784e+01,2.234833e+01,1.824795
130.45,8,55,2.235471e+01,2.234519e+01,1.806197
130.50,8,55,2.235157e+01,2.234204e+01,1.803191
130.55,8,56,2.234842e+01,2.233889e+01,1.815160
130.60,8,55,2.234528e+01,2.233574e+01,1.803283
130.65,8,54,2.234213e+01,2.233259e+01,1.799844
130.70,8,56,2.233898e+01,2.232943e+01,1.851209
130.75,8,57,2.233583e+01,2.232627e+01,1.862507
130.80,8,55,2.233267e+01,2.232311e+01,1.803066
130.85,8,55,2.232951e+01,2.231995e+01,1.806234
130.90,8,57,2.232635e+01,2.231678e+01,1.825700
130.95,8,53,2.232319e+01,2.231361e+01,1.781508
131.00,8,53,2.232002e+01,2.231044e+01,1.787429
131.05,8,55,2.231686e+01,2.230726e+01,1.803243
131.10,8,52,2.231369e+01,2.230408e+01,1.771103
131.15,8,50,2.231051e+01,2.230090e+01,1.751331
131.20,8,50,2.230734e+01,2.229772e+01,1.753754
131.25,8,52,2.230416e+01,2.229454e+01,1.777192
131.30,8,49,2.230098e+01,2.229135e+01,1.739906
131.35,8,47,2.229779e+01,2.228816e+01,1.722045
131.40,8,51,2.229461e+01,2.228497e+01,1.764519
131.45,8,50,2.229142e+01,2.228177e+01,1.749163
131.50,8,51,2.228823e+01,2.227857e+01,1.763280
131.55,8,52,2.228503e+01,2.227537e+01,1.775126
131.60,8,52,2.228184e+01,2.227217e+01,1.771923
131.65,8,53,2.227864e+01,2.226897e+01,1.783320
131.70,8,54,2.227544e+01,2.226576e+01,1.790163
131.75,8,54,2.227223e+01,2.226255e+01,1.790881
131.80,8,55,2.226903e+01,2.225933e+01,1.801530
131.85,8,56,2.226582e+01,2.225612e+01,1.812785
131.90,8,56,2.226261e+01,2.225290e+01,1.813618
131.95,8,57,2.225939e+01,2.224968e+01,1.824046
132.00,8,57,2.225618e+01,2.224645e+01,1.820269
132.05,8,56,2.225296e+01,2.224322e+01,1.807896
132.10,8,57,2.224973e+01,2.223999e+01,1.822339
132.15,8,55,2.224651e+01,2.223676e+01,1.803682
132.20,8,52,2.224328e+01,2.223353e+01,1.776340
132.25,8,55,2.224005e+01,2.223029e+01,1.800547
132.30,8,54,2.223682e+01,2.222705e+01,1.787086
132.35,8,54,2.223359e+01,2.222381e+01,1.788050
132.40,8,55,2.223035e+01,2.222056e+01,1.799797
132.45,8,54,2.222711e+01,2.221732e+01,1.790071
132.50,8,54,2.222387e+01,2.221407e+01,1.793467
132.55,8,55,2.222062e+01,2.221082e+01,1.802623
132.60,8,55,2.221738e+01,2.220756e+01,1.802567
132.65,8,55,2.221413e+01,2.220431e+01,1.804366
132.70,8,55,2.221088e+01,2.220105e+01,1.804879
132.75,8,58,2.220762e+01,2.219779e+01,1.837344
132.80,8,56,2.220436e+01,2.219452e+01,1.813810
132.85,8,56,2.220110e+01,2.219126e+01,1.811180
132.90,8,56,2.219784e+01,2.218799e+01,1.813168
132.95,8,55,2.219458e+01,2.218472e+01,1.801597
133.00,8,56,2.219131e+01,2.218144e+01,1.813216
133.05,8,57,2.218804e+01,2.217816e+01,1.826923
133.10,8,55,2.218477e+01,2.217488e+01,1.802132
133.15,8,54,2.218149e+01,2.217160e+01,1.795876
133.20,8,52,2.217821e+01,2.216832e+01,1.771995
133.25,8,54,2.217493e+01,2.216503e+01,1.789275
133.30,8,54,2.217165e+01,2.216174e+01,1.793699
133.35,8,53,2.216837e+01,2.215844e+01,1.778768
133.40,8,56,2.216508e+01,2.215515e+01,1.810629
133.45,8,55,2.216179e+01,2.215185e+01,1.805880
133.50,8,55,2.215850e+01,2.214855e+01,1.798996
133.55,8,55,2.215520e+01,2.214525e+01,1.800115
133.60,8,54,2.215190e+01,2.214194e+01,1.802839
133.65,8,54,2.214860e+01,2.213864e+01,1.824999
133.70,8,49,2.214530e+01,2.213533e+01,1.749001
133.75,8,48,2.214200e+01,2.213201e+01,1.735603
133.80,8,48,2.213869e+01,2.212870e+01,1.732497
133.85,8,51,2.213538e+01,2.212538e+01,1.762348
133.90,8,49,2.213207e+01,2.212206e+01,1.743973
133.95,8,49,2.212875e+01,2.211874e+01,1.743332
134.00,8,51,2.212543e+01,2.211541e+01,1.762425
134.05,8,47,2.212211e+01,2.211208e+01,1.722130
134.10,8,50,2.211879e+01,2.210875e+01,1.749441
134.15,8,46,2.211546e+01,2.210542e+01,1.720246
134.20,8,48,2.211214e+01,2.210208e+01,1.734916
134.25,8,48,2.210880e+01,2.209874e+01,1.732334
134.30,8,49,2.210547e+01,2.209540e+01,1.744413
134.35,8,50,2.210214e+01,2.209206e+01,1.754499
134.40,8,52,2.209880e+01,2.208871e+01,1.774478
134.45,8,50,2.209546e+01,2.208536e+01,1.752229
134.50,8,47,2.209211e+01,2.208201e+01,1.723048
134.55,8,51,2.208877e+01,2.207865e+01,1.761647
134.60,8,53,2.208542e+01,2.207530e+01,1.788011
134.65,8,54,2.208207e+01,2.207194e+01,1.792649
134.70,8,52,2.207872e+01,2.206858e+01,1.773284
134.75,8,54,2.207536e+01,2.206521e+01,1.792747
134.80,8,52,2.207200e+01,2.206184e+01,1.778703
134.85,8,53,2.206864e+01,2.205847e+01,1.781491
134.90,8,54,2.206528e+01,2.205510e+01,1.787273
134.95,8,54,2.206191e+01,2.205173e+01,1.789568
135.00,8,54,2.205854e+01,2.204835e+01,1.795969
135.05,8,53,2.205517e+01,2.204497e+01,1.784802
135.10,8,53,2.205180e+01,2.204159e+01,1.784087
135.15,8,57,2.204843e+01,2.203820e+01,1.823530
135.20,8,57,2.204505e+01,2.203482e+01,1.821970
135.25,8,57,2.204167e+01,2.203143e+01,1.822294
135.30,8,54,2.203828e+01,2.202804e+01,1.798865
135.35,8,56,2.203490e+01,2.202464e+01,1.813123
135.40,8,54,2.203151e+01,2.202125e+01,1.794070
135.45,8,55,2.202812e+01,2.201785e+01,1.804775
135.50,8,56,2.202472e+01,2.201444e+01,1.817170
135.55,8,54,2.202133e+01,2.201104e+01,1.794898
135.60,8,56,2.201793e+01,2.200763e+01,1.813536
135.65,8,57,2.201453e+01,2.200423e+01,1.826855
135.70,8,55,2.201113e+01,2.200081e+01,1.800827
135.75,8,56,2.200772e+01,2.199740e+01,1.811330
135.80,8,54,2.200431e+01,2.199398e+01,1.788400
135.85,8,54,2.200090e+01,2.199056e+01,1.795186
135.90,8,50,2.199749e+01,2.198714e+01,1.752279
135.95,8,52,2.199407e+01,2.198371e+01,1.778676
136.00,8,54,2.199065e+01,2.198029e+01,1.795262
136.05,8,55,2.198723e+01,2.197686e+01,1.804983
136.10,8,55,2.198381e+01,2.197343e+01,1.801048
136.15,8,56,2.198038e+01,2.196999e+01,1.811958
136.20,8,56,2.197696e+01,2.196655e+01,1.811414
136.25,8,56,2.197352e+01,2.196311e+01,1.816168
136.30,8,54,2.197009e+01,2.195967e+01,1.794651
136.35,8,55,2.196666e+01,2.195623e+01,1.808311
136.40,8,53,2.196322e+01,2.195278e+01,1.784300
136.45,8,55,2.195978e+01,2.194933e+01,1.799440
136.50,8,54,2.195633e+01,2.194588e+01,1.793497
136.55,8,54,2.195289e+01,2.194243e+01,1.794162
136.60,8,55,2.194944e+01,2.193897e+01,1.805713
136.65,8,51,2.194599e+01,2.193551e+01,1.759541
136.70,8,52,2.194254e+01,2.193205e+01,1.774310
136.75,8,52,2.193908e+01,2.192859e+01,1.774785
136.80,8,52,2.193562e+01,2.192512e+01,1.771984
136.85,8,54,2.193216e+01,2.192165e+01,1.794854
136.90,8,56,2.192870e+01,2.191818e+01,1.813556
136.95,8,53,2.192523e+01,2.191471e+01,1.785324
137.00,8,56,2.192176e+01,2.191123e+01,1.811918
137.05,8,53,2.191829e+01,2.190776e+01,1.785119
137.10,8,53,2.191482e+01,2.190427e+01,1.785691
137.15,8,53,2.191135e+01,2.190079e+01,1.787003
137.20,8,58,2.190787e+01,2.189730e+01,1.830567
137.25,8,54,2.190439e+01,2.189382e+01,1.792869
137.30,8,53,2.190090e+01,2.189032e+01,1.786780
137.35,8,54,2.189742e+01,2.188683e+01,1.791165
137.40,8,55,2.189393e+01,2.188334e+01,1.797485
137.45,8,56,2.189044e+01,2.187984e+01,1.816896
137.50,8,57,2.188695e+01,2.187634e+01,1.827969
137.55,8,55,2.188345e+01,2.187283e+01,1.808727
137.60,8,56,2.187995e+01,2.186933e+01,1.807697
137.65,8,56,2.187645e+01,2.186582e+01,1.815210
137.70,8,56,2.187295e+01,2.186231e+01,1.811030
137.75,8,57,2.186944e+01,2.185879e+01,1.819200
137.80,8,58,2.186594e+01,2.185528e+01,1.835854
137.85,8,56,2.186243e+01,2.185176e+01,1.812834
137.90,8,56,2.185891e+01,2.184823e+01,1.814118
137.95,8,50,2.185540e+01,2.184471e+01,1.755096
138.00,8,49,2.185188e+01,2.184118e+01,1.743944
138.05,8,52,2.184836e+01,2.183765e+01,1.778954
138.10,8,53,2.184484e+01,2.183412e+01,1.781821
138.15,8,55,2.184131e+01,2.183059e+01,1.800491
138.20,8,48,2.183778e+01,2.182705e+01,1.728698
138.25,8,49,2.183425e+01,2.182351e+01,1.743758
138.30,8,52,2.183072e+01,2.181997e+01,1.773418
138.35,8,50,2.182718e+01,2.181642e+01,1.755078
138.40,8,45,2.182365e+01,2.181288e+01,1.702968
138.45,8,47,2.182011e+01,2.180933e+01,1.723178
138.50,8,48,2.181656e+01,2.180577e+01,1.735510
138.55,8,51,2.181302e+01,2.180222e+01,1.763035
138.60,8,55,2.180947e+01,2.179866e+01,1.798658
138.65,8,53,2.180592e+01,2.179510e+01,1.777658
138.70,8,54,2.180237e+01,2.179154e+01,1.798542
138.75,8,56,2.179881e+01,2.178798e+01,1.816381
138.80,8,57,2.179525e+01,2.178441e+01,1.818221
138.85,8,57,2.179169e+01,2.178084e+01,1.822698
138.90,8,56,2.178813e+01,2.177727e+01,1.811255
138.95,8,57,2.178457e+01,2.177369e+01,1.826724
139.00,8,56,2.178100e+01,2.177012e+01,1.810322
139.05,8,54,2.177743e+01,2.176654e+01,1.791290
139.10,8,53,2.177385e+01,2.176296e+01,1.781429
139.15,8,52,2.177028e+01,2.175937e+01,1.768773
139.20,8,53,2.176670e+01,2.175579e+01,1.783823
139.25,8,53,2.176312e+01,2.175220e+01,1.780134
139.30,8,57,2.175954e+01,2.174861e+01,1.823883
139.35,8,58,2.175596e+01,2.174501e+01,1.828343
139.40,8,53,2.175237e+01,2.174142e+01,1.783097
139.45,8,55,2.174878e+01,2.173782e+01,1.868039
139.50,8,51,2.174519e+01,2.173422e+01,1.765919
139.55,8,51,2.174159e+01,2.173062e+01,1.766589
139.60,8,54,2.173799e+01,2.172701e+01,1.794270
139.65,8,54,2.173439e+01,2.172340e+01,1.794412
139.70,8,54,2.173079e+01,2.171979e+01,1.790620
139.75,8,54,2.172719e+01,2.171618e+01,1.792045
139.80,8,55,2.172358e+01,2.171257e+01,1.804141
139.85,8,55,2.171997e+01,2.170895e+01,1.808463
139.90,8,57,2.171636e+01,2.170533e+01,1.823145
139.95,8,54,2.171274e+01,2.170170e+01,1.792122
140.00,8,51,2.170913e+01,2.169808e+01,1.767148
140.05,8,47,2.170551e+01,2.169445e+01,1.721852
140.10,8,51,2.170189e+01,2.169082e+01,1.761855
140.15,8,50,2.169826e+01,2.168719e+01,1.755003
140.20,8,50,2.169463e+01,2.168355e+01,1.756297
140.25,8,52,2.169100e+01,2.167991e+01,1.780437
140.30,8,52,2.168737e+01,2.167627e+01,1.768798
140.35,8,53,2.168374e+01,2.167263e+01,1.783473
140.40,8,55,2.168010e+01,2.166898e+01,1.805871
140.45,8,55,2.167646e+01,2.166533e+01,1.808986
140.50,8,58,2.167282e+01,2.166168e+01,1.832093
140.55,8,55,2.166918e+01,2.165803e+01,1.804264
140.60,8,57,2.166553e+01,2.165437e+01,1.831455
140.65,8,56,2.166188e+01,2.165071e+01,1.811101
140.70,8,57,2.165823e+01,2.164705e+01,1.824377
140.75,8,56,2.165457e+01,2.164338e+01,1.815903
140.80,8,56,2.165092e+01,2.163972e+01,1.808968
140.85,8,56,2.164726e+01,2.163605e+01,1.812572
140.90,8,56,2.164360e+01,2.163238e+01,1.812353
140.95,8,56,2.163993e+01,2.162870e+01,1.809840
141.00,8,56,2.163626e+01,2.162502e+01,1.817746
141.05,8,56,2.163260e+01,2.162135e+01,1.810693
141.10,8,54,2.162892e+01,2.161766e+01,1.790272
141.15,8,55,2.162525e+01,2.161398e+01,1.804398
141.20,8,57,2.162157e+01,2.161029e+01,1.819791
141.25,8,53,2.161789e+01,2.160660e+01,1.783075
141.30,8,53,2.161421e+01,2.160291e+01,1.860179
141.35,8,56,2.161053e+01,2.159922e+01,1.862970
141.40,8,54,2.160684e+01,2.159552e+01,1.846294
141.45,8,55,2.160315e+01,2.159182e+01,1.853300
141.50,8,56,2.159946e+01,2.158812e+01,1.835243
141.55,8,54,2.159577e+01,2.158441e+01,1.867168
141.60,8,56,2.159207e+01,2.158071e+01,1.894934
141.65,8,55,2.158837e+01,2.157700e+01,1.815080
141.70,8,57,2.158467e+01,2.157329e+01,1.829957
141.75,8,53,2.158097e+01,2.156957e+01,1.791585
141.80,8,55,2.157726e+01,2.156586e+01,1.812723
141.85,8,54,2.157355e+01,2.156214e+01,1.805316
141.90,8,55,2.156984e+01,2.155842e+01,1.811272
141.95,8,56,2.156613e+01,2.155470e+01,1.984849
142.00,8,54,2.156241e+01,2.155097e+01,1.803255
142.05,8,55,2.155869e+01,2.154725e+01,1.867173
142.10,8,51,2.155497e+01,2.154352e+01,1.816601
142.15,8,52,2.155125e+01,2.153978e+01,1.819582
142.20,8,54,2.154752e+01,2.153605e+01,1.837985
142.25,8,52,2.154380e+01,2.153231e+01,1.786372
142.30,8,55,2.154007e+01,2.152857e+01,1.800500
142.35,8,51,2.153633e+01,2.152483e+01,1.763797
142.40,8,55,2.153260e+01,2.152108e+01,1.800996
142.45,8,55,2.152886e+01,2.151733e+01,1.801089
142.50,8,54,2.152512e+01,2.151358e+01,1.792350
142.55,8,53,2.152137e+01,2.150983e+01,1.784111
142.60,8,55,2.151763e+01,2.150607e+01,1.799914
142.65,8,56,2.151388e+01,2.150232e+01,1.809121
142.70,8,56,2.151013e+01,2.149856e+01,1.815450
142.75,8,54,2.150638e+01,2.149479e+01,1.792363
142.80,8,56,2.150262e+01,2.149103e+01,1.812019
142.85,8,55,2.149886e+01,2.148726e+01,1.798504
142.90,8,56,2.149510e+01,2.148349e+01,1.813920
142.95,8,55,2.149134e+01,2.147972e+01,1.798492
143.00,8,57,2.148758e+01,2.147594e+01,1.819604
143.05,8,55,2.148381e+01,2.147217e+01,1.808360
143.10,8,55,2.148004e+01,2.146839e+01,1.799197
143.15,8,53,2.147627e+01,2.146460e+01,1.782166
143.20,8,53,2.147249e+01,2.146082e+01,1.780840
143.25,8,56,2.146871e+01,2.145703e+01,1.811826
143.30,8,54,2.146493e+01,2.145324e+01,1.793441
143.35,8,54,2.146115e+01,2.144945e+01,1.789283
143.40,8,54,2.145737e+01,2.144565e+01,1.790802
143.45,8,54,2.145358e+01,2.144185e+01,1.796987
143.50,8,54,2.144979e+01,2.143805e+01,1.796407
143.55,8,52,2.144600e+01,2.143425e+01,1.769924
143.60,8,48,2.144220e+01,2.143045e+01,1.733081
143.65,8,47,2.143840e+01,2.142664e+01,1.725259
143.70,8,48,2.143460e+01,2.142283e+01,1.733098
143.75,8,49,2.143080e+01,2.141901e+01,1.742835
143.80,8,53,2.142700e+01,2.141520e+01,1.781246
143.85,8,53,2.142319e+01,2.141138e+01,1.783783
143.90,8,51,2.141938e+01,2.140756e+01,1.763618
143.95,8,54,2.141557e+01,2.140374e+01,1.791072
144.00,8,51,2.141175e+01,2.139991e+01,1.929095
144.05,8,49,2.140794e+01,2.139608e+01,1.855893
144.10,8,49,2.140412e+01,2.139225e+01,1.854666
144.15,8,46,2.140029e+01,2.138842e+01,1.757481
144.20,8,48,2.139647e+01,2.138458e+01,1.774670
144.25,8,44,2.139264e+01,2.138075e+01,1.707716
144.30,8,53,2.138881e+01,2.137691e+01,1.794534
144.35,8,53,2.138498e+01,2.137306e+01,1.792388
144.40,8,53,2.138115e+01,2.136922e+01,1.795543
144.45,8,55,2.137731e+01,2.136537e+01,1.876603
144.50,8,56,2.137347e+01,2.136152e+01,1.820719
144.55,8,56,2.136963e+01,2.135767e+01,1.958187
144.60,8,56,2.136579e+01,2.135381e+01,1.820590
144.65,8,57,2.136194e+01,2.134996e+01,1.828299
144.70,8,56,2.135809e+01,2.134610e+01,1.905530
144.75,8,55,2.135424e+01,2.134223e+01,1.809145
144.80,8,57,2.135038e+01,2.133837e+01,1.830587
144.85,8,55,2.134653e+01,2.133450e+01,1.817275
144.90,8,55,2.134267e+01,2.133064e+01,1.818556
144.95,8,57,2.133881e+01,2.132676e+01,1.833340
145.00,8,56,2.133494e+01,2.132289e+01,1.903627
145.05,8,53,2.133108e+01,2.131901e+01,1.857235
145.10,8,52,2.132721e+01,2.131514e+01,1.848157
145.15,8,56,2.132334e+01,2.131125e+01,1.826089
145.20,8,58,2.131946e+01,2.130737e+01,1.845046
145.25,8,55,2.131559e+01,2.130349e+01,1.809478
145.30,8,51,2.131171e+01,2.129960e+01,1.772499
145.35,8,53,2.130783e+01,2.129571e+01,1.835179
145.40,8,51,2.130395e+01,2.129181e+01,1.808866
145.45,8,54,2.130006e+01,2.128792e+01,1.864158
145.50,8,57,2.129617e+01,2.128402e+01,1.874397
145.55,8,54,2.129228e+01,2.128011e+01,1.872752
145.60,8,53,2.128839e+01,2.127621e+01,1.841815
145.65,8,55,2.128449e+01,2.127230e+01,1.814659
145.70,8,54,2.128059e+01,2.126840e+01,1.800650
145.75,8,54,2.127669e+01,2.126448e+01,1.806329
145.80,8,54,2.127279e+01,2.126057e+01,1.839534
145.85,8,55,2.126888e+01,2.125665e+01,1.935200
145.90,8,56,2.126498e+01,2.125274e+01,1.860866
145.95,8,54,2.126107e+01,2.124881e+01,1.856169
146.00,8,55,2.125715e+01,2.124489e+01,1.883016
146.05,8,55,2.125324e+01,2.124096e+01,1.901386
146.10,8,53,2.124932e+01,2.123703e+01,1.861916
146.15,8,55,2.124540e+01,2.123310e+01,1.880516
146.20,8,54,2.124148e+01,2.122917e+01,1.856852
146.25,8,55,2.123755e+01,2.122523e+01,1.802023
146.30,8,52,2.123362e+01,2.122129e+01,1.769417
146.35,8,49,2.122969e+01,2.121735e+01,1.747400
146.40,8,49,2.122576e+01,2.121341e+01,1.737638
146.45,8,49,2.122182e+01,2.120946e+01,1.741274
146.50,8,48,2.121789e+01,2.120551e+01,1.732882
146.55,8,47,2.121395e+01,2.120156e+01,1.722141
146.60,8,49,2.121000e+01,2.119761e+01,1.740221
146.65,8,49,2.120606e+01,2.119365e+01,1.739524
146.70,8,49,2.120211e+01,2.118969e+01,1.742877
146.75,8,50,2.119816e+01,2.118573e+01,1.751537
146.80,8,47,2.119421e+01,2.118176e+01,1.725314
146.85,8,46,2.119025e+01,2.117780e+01,1.713374
146.90,8,51,2.118630e+01,2.117383e+01,1.762452
146.95,8,48,2.118234e+01,2.116986e+01,1.732623
147.00,8,55,2.117838e+01,2.116588e+01,1.803960
147.05,8,56,2.117441e+01,2.116191e+01,1.807038
147.10,8,57,2.117044e+01,2.115793e+01,1.821737
147.15,8,56,2.116647e+01,2.115395e+01,1.808406
147.20,8,56,2.116250e+01,2.114997e+01,1.840554
147.25,8,56,2.115853e+01,2.114598e+01,1.810391
147.30,8,56,2.115455e+01,2.114199e+01,1.805108
147.35,8,56,2.115057e+01,2.113800e+01,1.804715
147.40,8,56,2.114659e+01,2.113401e+01,1.809611
147.45,8,56,2.114260e+01,2.113001e+01,1.812510
147.50,8,55,2.113862e+01,2.112601e+01,1.799288
147.55,8,54,2.113463e+01,2.112201e+01,1.786406
147.60,8,55,2.113064e+01,2.111801e+01,1.798665
147.65,8,57,2.112664e+01,2.111400e+01,1.822429
147.70,8,57,2.112265e+01,2.110999e+01,1.822998
147.75,8,55,2.111865e+01,2.110598e+01,1.798117
147.80,8,55,2.111464e+01,2.110197e+01,1.803082
147.85,8,55,2.111064e+01,2.109795e+01,1.795144
147.90,8,55,2.110663e+01,2.109394e+01,1.797509
147.95,8,55,2.110262e+01,2.108992e+01,1.799050
148.00,8,57,2.109861e+01,2.108589e+01,1.823783
148.05,8,56,2.109460e+01,2.108187e+01,1.807728
148.10,8,55,2.109058e+01,2.107784e+01,1.806478
148.15,8,57,2.108656e+01,2.107381e+01,1.824249
148.20,8,55,2.108254e+01,2.106978e+01,1.804878
148.25,8,56,2.107852e+01,2.106574e+01,1.806152
148.30,8,54,2.107449e+01,2.106170e+01,1.791300
148.35,8,55,2.107046e+01,2.105766e+01,1.805272
148.40,8,55,2.106643e+01,2.105362e+01,1.795768
148.45,8,55,2.106240e+01,2.104957e+01,1.801930
148.50,8,56,2.105836e+01,2.104552e+01,1.806941
148.55,8,56,2.105432e+01,2.104147e+01,1.809819
148.60,8,56,2.105028e+01,2.103742e+01,1.814353
148.65,8,55,2.104624e+01,2.103336e+01,1.799496
148.70,8,52,2.104219e+01,2.102931e+01,1.772310
148.75,8,51,2.103814e+01,2.102524e+01,1.754755
148.80,8,51,2.103409e+01,2.102118e+01,1.757331
148.85,8,49,2.103004e+01,2.101711e+01,1.741117
148.90,8,52,2.102598e+01,2.101305e+01,1.773203
148.95,8,55,2.102193e+01,2.100897e+01,1.806509
149.00,8,54,2.101786e+01,2.100490e+01,1.789469
149.05,8,54,2.101380e+01,2.100083e+01,1.789707
149.10,8,49,2.100974e+01,2.099675e+01,1.741577
149.15,8,49,2.100567e+01,2.099267e+01,1.735820
149.20,8,54,2.100160e+01,2.098858e+01,1.792449
149.25,8,54,2.099752e+01,2.098450e+01,1.790335
149.30,8,52,2.099345e+01,2.098041e+01,1.774647
149.35,8,52,2.098937e+01,2.097632e+01,1.770355
149.40,8,55,2.098529e+01,2.097222e+01,1.799067
149.45,8,53,2.098121e+01,2.096813e+01,1.777908
149.50,8,54,2.097712e+01,2.096403e+01,1.788319
149.55,8,53,2.097303e+01,2.095993e+01,1.778943
149.60,8,55,2.096894e+01,2.095583e+01,1.802478
149.65,8,54,2.096485e+01,2.095172e+01,1.797828
149.70,8,53,2.096075e+01,2.094761e+01,1.781414
149.75,8,53,2.095665e+01,2.094350e+01,1.782026
149.80,8,55,2.095255e+01,2.093939e+01,1.795995
149.85,8,56,2.094845e+01,2.093527e+01,1.810432
149.90,8,57,2.094435e+01,2.093116e+01,1.820732
149.95,8,55,2.094024e+01,2.092703e+01,1.803125
150.00,8,55,2.093613e+01,2.092291e+01,1.799466
150.05,8,56,2.093202e+01,2.091879e+01,1.809424
150.10,8,56,2.092790e+01,2.091466e+01,1.806191
150.15,8,55,2.092378e+01,2.091053e+01,1.803640
150.20,8,56,2.091966e+01,2.090639e+01,1.809297
150.25,8,54,2.091554e+01,2.090226e+01,1.790105
150.30,8,54,2.091141e+01,2.089812e+01,1.785701
150.35,8,55,2.090729e+01,2.089398e+01,1.797942
150.40,8,51,2.090316e+01,2.088983e+01,1.756383
150.45,8,54,2.089902e+01,2.088569e+01,1.783772
150.50,8,55,2.089489e+01,2.088154e+01,1.798133
150.55,8,54,2.089075e+01,2.087739e+01,1.792527
150.60,8,54,2.088661e+01,2.087323e+01,1.793711
150.65,8,55,2.088247e+01,2.086908e+01,1.799220
150.70,8,56,2.087832e+01,2.086492e+01,1.810133
150.75,8,59,2.087418e+01,2.086076e+01,1.840108
150.80,8,56,2.087003e+01,2.085660e+01,1.811182
150.85,8,54,2.086587e+01,2.085243e+01,1.789861
150.90,8,53,2.086172e+01,2.084826e+01,1.781719
150.95,8,52,2.085756e+01,2.084409e+01,1.774170
151.00,8,50,2.085340e+01,2.083992e+01,1.749240
151.05,8,49,2.084924e+01,2.083574e+01,1.743673
151.10,8,54,2.084508e+01,2.083156e+01,1.787867
151.15,8,52,2.084091e+01,2.082738e+01,1.772202
151.20,8,54,2.083674e+01,2.082320e+01,1.794881
151.25,8,56,2.083257e+01,2.081901e+01,1.809998
151.30,8,55,2.082839e+01,2.081482e+01,1.802170
151.35,8,55,2.082421e+01,2.081063e+01,1.804889
151.40,8,56,2.082003e+01,2.080644e+01,1.808295
151.45,8,56,2.081585e+01,2.080224e+01,1.811116
151.50,8,55,2.081167e+01,2.079804e+01,1.799944
151.55,8,54,2.080748e+01,2.079384e+01,1.792869
151.60,8,54,2.080329e+01,2.078964e+01,1.786697
151.65,8,55,2.079910e+01,2.078543e+01,1.799064
151.70,8,55,2.079490e+01,2.078123e+01,1.803176
151.75,8,55,2.079071e+01,2.077701e+01,1.808416
151.80,8,54,2.078651e+01,2.077280e+01,1.795099
151.85,8,58,2.078231e+01,2.076859e+01,1.833242
151.90,8,54,2.077810e+01,2.076437e+01,1.795361
151.95,8,54,2.077390e+01,2.076015e+01,1.790375
152.00,8,54,2.076969e+01,2.075593e+01,1.790780
152.05,8,53,2.076547e+01,2.075170e+01,1.786452
152.10,8,53,2.076126e+01,2.074747e+01,1.778579
152.15,8,54,2.075704e+01,2.074324e+01,1.789385
152.20,8,55,2.075282e+01,2.073901e+01,1.797343
152.25,8,56,2.074860e+01,2.073477e+01,1.809491
152.30,8,57,2.074438e+01,2.073054e+01,1.820115
152.35,8,54,2.074015e+01,2.072630e+01,1.787660
152.40,8,53,2.073592e+01,2.072205e+01,1.781279
152.45,8,55,2.073169e+01,2.071781e+01,1.791639
152.50,8,55,2.072746e+01,2.071356e+01,1.799602
152.55,8,54,2.072322e+01,2.070931e+01,1.784967
152.60,8,54,2.071898e+01,2.070506e+01,1.796160
152.65,8,55,2.071474e+01,2.070080e+01,1.800456
152.70,8,57,2.071050e+01,2.069654e+01,1.818696
152.75,8,55,2.070625e+01,2.069228e+01,1.804912
152.80,8,55,2.070200e+01,2.068802e+01,1.799234
152.85,8,55,2.069775e+01,2.068375e+01,1.801723
152.90,8,55,2.069349e+01,2.067949e+01,1.801050
152.95,8,55,2.068924e+01,2.067521e+01,1.796469
153.00,8,55,2.068498e+01,2.067094e+01,1.797199
153.05,8,55,2.068072e+01,2.066667e+01,1.793336
153.10,8,55,2.067645e+01,2.066239e+01,1.793963
153.15,8,55,2.067219e+01,2.065811e+01,1.799170
153.20,8,56,2.066792e+01,2.065382e+01,1.809735
153.25,8,55,2.066365e+01,2.064954e+01,1.804462
153.30,8,55,2.065937e+01,2.064525e+01,1.800806
153.35,8,57,2.065510e+01,2.064096e+01,1.817500
153.40,8,55,2.065082e+01,2.063667e+01,1.797358
153.45,8,53,2.064654e+01,2.063237e+01,1.783311
153.50,8,56,2.064225e+01,2.062808e+01,1.811233
153.55,8,57,2.063797e+01,2.062378e+01,1.820346
153.60,8,53,2.063368e+01,2.061947e+01,1.779405
153.65,8,57,2.062939e+01,2.061517e+01,1.822043
153.70,8,54,2.062509e+01,2.061086e+01,1.791574
153.75,8,55,2.062080e+01,2.060655e+01,1.795481
153.80,8,57,2.061650e+01,2.060224e+01,1.820487
153.85,8,54,2.061220e+01,2.059792e+01,1.789453
153.90,8,52,2.060789e+01,2.059360e+01,1.768148
153.95,8,55,2.060359e+01,2.058928e+01,1.797958
154.00,8,56,2.059928e+01,2.058496e+01,1.808521
154.05,8,56,2.059497e+01,2.058063e+01,1.810481
154.10,8,56,2.059065e+01,2.057631e+01,1.813591
154.15,8,53,2.058634e+01,2.057198e+01,1.779224
154.20,8,55,2.058202e+01,2.056764e+01,1.797099
154.25,8,54,2.057770e+01,2.056331e+01,1.784235
154.30,8,58,2.057337e+01,2.055897e+01,1.833406
154.35,8,56,2.056905e+01,2.055463e+01,1.808277
154.40,8,57,2.056472e+01,2.055029e+01,1.822617
154.45,8,55,2.056039e+01,2.054594e+01,1.800883
154.50,8,55,2.055605e+01,2.054160e+01,1.796422
154.55,8,55,2.055172e+01,2.053725e+01,1.799889
154.60,8,54,2.054738e+01,2.053289e+01,1.794571
154.65,8,54,2.054304e+01,2.052854e+01,1.792085
154.70,8,52,2.053869e+01,2.052418e+01,1.768665
154.75,8,57,2.053435e+01,2.051982e+01,1.819314
154.80,8,53,2.053000e+01,2.051546e+01,1.777030
154.85,8,54,2.052565e+01,2.051109e+01,1.787049
154.90,8,54,2.052129e+01,2.050673e+01,1.795376
154.95,8,53,2.051694e+01,2.050235e+01,1.780055
155.00,8,53,2.051258e+01,2.049798e+01,1.788626
155.05,8,53,2.050822e+01,2.049361e+01,1.772674
155.10,8,55,2.050385e+01,2.048923e+01,1.796577
155.15,8,57,2.049949e+01,2.048485e+01,1.814967
155.20,8,57,2.049512e+01,2.048046e+01,1.816648
155.25,8,54,2.049075e+01,2.047608e+01,1.790412
155.30,8,56,2.048637e+01,2.047169e+01,1.810221
155.35,8,55,2.048200e+01,2.046730e+01,1.798749
155.40,8,53,2.047762e+01,2.046291e+01,1.783310
155.45,8,57,2.047324e+01,2.045851e+01,1.819712
155.50,8,56,2.046885e+01,2.045411e+01,1.810608
155.55,8,53,2.046447e+01,2.044971e+01,1.787766
155.60,8,53,2.046008e+01,2.044531e+01,1.784851
155.65,8,54,2.045569e+01,2.044090e+01,1.792927
155.70,8,55,2.045129e+01,2.043649e+01,1.795532
155.75,8,55,2.044690e+01,2.043208e+01,1.793590
155.80,8,55,2.044250e+01,2.042767e+01,1.801340
155.85,8,54,2.043810e+01,2.042325e+01,1.794579
155.90,8,54,2.043369e+01,2.041883e+01,1.792177
155.95,8,54,2.042929e+01,2.041441e+01,1.789852
156.00,8,56,2.042488e+01,2.040999e+01,1.807843
156.05,8,55,2.042047e+01,2.040556e+01,1.795958
156.10,8,53,2.041605e+01,2.040113e+01,1.778337
156.15,8,56,2.041164e+01,2.039670e+01,1.806399
156.20,8,55,2.040722e+01,2.039226e+01,1.799357
156.25,8,54,2.040280e+01,2.038783e+01,1.789694
156.30,8,57,2.039837e+01,2.038339e+01,1.816296
156.35,8,56,2.039395e+01,2.037895e+01,1.811946
156.40,8,57,2.038952e+01,2.037450e+01,1.819171
156.45,8,54,2.038509e+01,2.037006e+01,1.789005
156.50,8,54,2.038065e+01,2.036561e+01,1.783803
156.55,8,56,2.037622e+01,2.036115e+01,1.809925
156.60,8,56,2.037178e+01,2.035670e+01,1.813078
156.65,8,56,2.036734e+01,2.035224e+01,1.815176
156.70,8,56,2.036289e+01,2.034779e+01,1.811699
156.75,8,54,2.035845e+01,2.034332e+01,1.791537
156.80,8,54,2.035400e+01,2.033886e+01,1.789505
156.85,8,55,2.034955e+01,2.033439e+01,1.799062
156.90,8,57,2.034509e+01,2.032993e+01,1.819645
156.95,8,54,2.034064e+01,2.032545e+01,1.791697
157.00,8,54,2.033618e+01,2.032098e+01,1.792868
157.05,8,57,2.033171e+01,2.031650e+01,1.824849
157.10,8,53,2.032725e+01,2.031202e+01,1.781220
157.15,8,55,2.032278e+01,2.030754e+01,1.802882
157.20,8,56,2.031831e+01,2.030306e+01,1.810108
157.25,8,56,2.031384e+01,2.029857e+01,1.809976
157.30,8,56,2.030937e+01,2.029408e+01,1.807460
157.35,8,57,2.030489e+01,2.028959e+01,1.825914
157.40,8,54,2.030041e+01,2.028509e+01,1.788049
157.45,8,54,2.029593e+01,2.028059e+01,1.788456
157.50,8,55,2.029145e+01,2.027609e+01,1.798761
157.55,8,55,2.028696e+01,2.027159e+01,1.794380
157.60,8,55,2.028247e+01,2.026709e+01,1.801333
157.65,8,55,2.027798e+01,2.026258e+01,1.805285
157.70,8,55,2.027348e+01,2.025807e+01,1.798980
157.75,8,55,2.026899e+01,2.025356e+01,1.798684
157.80,8,55,2.026449e+01,2.024904e+01,1.818511
157.85,8,54,2.025999e+01,2.024452e+01,1.825725
157.90,8,54,2.025548e+01,2.024000e+01,1.791915
157.95,8,55,2.025097e+01,2.023548e+01,1.801348
158.00,8,55,2.024646e+01,2.023095e+01,1.799605
158.05,8,52,2.024195e+01,2.022643e+01,1.771882
158.10,8,50,2.023744e+01,2.022189e+01,1.747474
158.15,8,54,2.023292e+01,2.021736e+01,1.792856
158.20,8,52,2.022840e+01,2.021283e+01,1.769304
158.25,8,54,2.022388e+01,2.020829e+01,1.854792
158.30,8,55,2.021935e+01,2.020375e+01,1.925769
158.35,8,56,2.021483e+01,2.019920e+01,1.941919
158.40,8,54,2.021030e+01,2.019466e+01,1.887120
158.45,8,54,2.020576e+01,2.019011e+01,1.856436
158.50,8,54,2.020123e+01,2.018555e+01,1.811430
158.55,8,54,2.019669e+01,2.018100e+01,1.800857
158.60,8,53,2.019215e+01,2.017644e+01,1.791571
158.65,8,55,2.018761e+01,2.017189e+01,1.814444
158.70,8,56,2.018306e+01,2.016732e+01,1.819952
158.75,8,56,2.017852e+01,2.016276e+01,1.891643
158.80,8,55,2.017397e+01,2.015819e+01,1.816018
158.85,8,57,2.016941e+01,2.015362e+01,1.830422
158.90,8,53,2.016486e+01,2.014905e+01,1.788728
158.95,8,53,2.016030e+01,2.014448e+01,1.824549
159.00,8,54,2.015574e+01,2.013990e+01,1.798000
159.05,8,53,2.015118e+01,2.013532e+01,1.788638
159.10,8,57,2.014661e+01,2.013074e+01,1.832003
159.15,8,55,2.014204e+01,2.012616e+01,1.854021
159.20,8,54,2.013747e+01,2.012157e+01,1.800609
159.25,8,55,2.013290e+01,2.011698e+01,1.813826
159.30,8,54,2.012833e+01,2.011239e+01,1.803060
159.35,8,54,2.012375e+01,2.010780e+01,1.802570
159.40,8,56,2.011917e+01,2.010320e+01,1.979826
159.45,8,54,2.011458e+01,2.009860e+01,1.876692
159.50,8,54,2.011000e+01,2.009400e+01,1.879772
159.55,8,51,2.010541e+01,2.008940e+01,1.802632
159.60,8,58,2.010082e+01,2.008479e+01,1.838105
159.65,8,56,2.009623e+01,2.008018e+01,1.827108
159.70,8,53,2.009163e+01,2.007557e+01,1.792588
159.75,8,55,2.008703e+01,2.007095e+01,1.815788
159.80,8,53,2.008243e+01,2.006634e+01,1.788636
159.85,8,54,2.007783e+01,2.006172e+01,1.800371
159.90,8,53,2.007322e+01,2.005709e+01,1.786972
159.95,8,48,2.006861e+01,2.005247e+01,1.737062
160.00,8,54,2.006400e+01,2.004784e+01,1.804727
160.05,8,54,2.005939e+01,2.004321e+01,1.800351
160.10,8,54,2.005477e+01,2.003858e+01,1.804240
160.15,8,56,2.005015e+01,2.003394e+01,1.816456
160.20,8,53,2.004553e+01,2.002930e+01,1.792059
160.25,8,55,2.004091e+01,2.002466e+01,1.812327
160.30,8,54,2.003628e+01,2.002002e+01,1.798468
160.35,8,55,2.003165e+01,2.001537e+01,1.817188
160.40,8,54,2.002702e+01,2.001073e+01,1.799126
160.45,8,55,2.002238e+01,2.000607e+01,1.848432
160.50,8,55,2.001775e+01,2.000142e+01,1.902518
160.55,8,57,2.001311e+01,1.999676e+01,1.899058
160.60,8,55,2.000847e+01,1.999211e+01,1.889208
160.65,8,50,2.000382e+01,1.998744e+01,1.804120
160.70,8,54,1.999917e+01,1.998278e+01,1.796744
160.75,8,55,1.999453e+01,1.997811e+01,1.820647
160.80,8,56,1.998987e+01,1.997345e+01,1.826332
160.85,8,56,1.998522e+01,1.996877e+01,1.821039
160.90,8,55,1.998056e+01,1.996410e+01,1.808473
160.95,8,55,1.997590e+01,1.995942e+01,1.809116
161.00,8,54,1.997124e+01,1.995474e+01,1.802026
161.05,8,57,1.996657e+01,1.995006e+01,1.831338
161.10,8,57,1.996191e+01,1.994538e+01,1.825578
161.15,8,56,1.995724e+01,1.994069e+01,1.816314
161.20,8,56,1.995256e+01,1.993600e+01,1.818721
161.25,8,56,1.994789e+01,1.993131e+01,1.817224
161.30,8,56,1.994321e+01,1.992661e+01,1.887451
161.35,8,52,1.993853e+01,1.992192e+01,1.847396
161.40,8,47,1.993385e+01,1.991722e+01,1.729734
161.45,8,52,1.992916e+01,1.991251e+01,1.783593
161.50,8,51,1.992447e+01,1.990781e+01,1.773365
161.55,8,55,1.991978e+01,1.990310e+01,1.808802
161.60,8,53,1.991509e+01,1.989839e+01,1.785483
161.65,8,50,1.991039e+01,1.989368e+01,1.881638
161.70,8,55,1.990569e+01,1.988896e+01,1.811610
161.75,8,55,1.990099e+01,1.988425e+01,1.857101
161.80,8,54,1.989629e+01,1.987953e+01,1.867429
161.85,8,52,1.989158e+01,1.987480e+01,1.816030
161.90,8,53,1.988688e+01,1.987008e+01,1.818743
161.95,8,57,1.988216e+01,1.986535e+01,1.829824
162.00,8,56,1.987745e+01,1.986062e+01,1.816066
162.05,8,56,1.987273e+01,1.985589e+01,1.935245
162.10,8,51,1.986801e+01,1.985115e+01,1.859090
162.15,8,53,1.986329e+01,1.984641e+01,1.878172
162.20,8,53,1.985857e+01,1.984167e+01,1.836036
162.25,8,54,1.985384e+01,1.983693e+01,1.788554
162.30,8,56,1.984911e+01,1.983218e+01,1.806643
162.35,8,59,1.984438e+01,1.982743e+01,1.843281
162.40,8,56,1.983965e+01,1.982268e+01,1.811648
162.45,8,56,1.983491e+01,1.981793e+01,1.808109
162.50,8,56,1.983017e+01,1.981317e+01,1.813243
162.55,8,58,1.982543e+01,1.980841e+01,1.824606
162.60,8,54,1.982068e+01,1.980365e+01,1.792163
162.65,8,54,1.981593e+01,1.979888e+01,1.787884
162.70,8,53,1.981118e+01,1.979411e+01,1.780926
162.75,8,55,1.980643e+01,1.978934e+01,1.802864
162.80,8,55,1.980168e+01,1.978457e+01,1.806885
162.85,8,54,1.979692e+01,1.977980e+01,1.785803
162.90,8,52,1.979216e+01,1.977502e+01,1.768915
162.95,8,48,1.978740e+01,1.977024e+01,1.738625
163.00,8,48,1.978263e+01,1.976546e+01,1.736047
163.05,8,47,1.977786e+01,1.976067e+01,1.721299
163.10,8,54,1.977309e+01,1.975588e+01,1.793186
163.15,8,57,1.976832e+01,1.975109e+01,1.817156
163.20,8,53,1.976354e+01,1.974630e+01,1.781300
163.25,8,53,1.975876e+01,1.974150e+01,1.780343
163.30,8,57,1.975398e+01,1.973671e+01,1.823057
163.35,8,54,1.974920e+01,1.973190e+01,1.790957
163.40,8,57,1.974441e+01,1.972710e+01,1.822194
163.45,8,56,1.973962e+01,1.972229e+01,1.808255
163.50,8,57,1.973483e+01,1.971748e+01,1.817687
163.55,8,53,1.973004e+01,1.971267e+01,1.778154
163.60,8,55,1.972524e+01,1.970786e+01,1.801623
163.65,8,54,1.972044e+01,1.970304e+01,1.790988
163.70,8,52,1.971564e+01,1.969822e+01,1.772374
163.75,8,47,1.971083e+01,1.969340e+01,1.715933
163.80,8,53,1.970602e+01,1.968857e+01,1.784866
163.85,8,55,1.970121e+01,1.968374e+01,1.803426
163.90,8,55,1.969640e+01,1.967891e+01,1.799469
163.95,8,55,1.969159e+01,1.967408e+01,1.802504
164.00,8,57,1.968677e+01,1.966925e+01,1.822290
164.05,7,49,1.968195e+01,1.966441e+01,1.581698
164.10,8,57,1.967713e+01,1.965957e+01,1.816001
164.15,8,53,1.967230e+01,1.965472e+01,1.787167
164.20,8,54,1.966747e+01,1.964988e+01,1.789644
164.25,8,55,1.966264e+01,1.964503e+01,1.796745
164.30,8,55,1.965781e+01,1.964018e+01,1.800828
164.35,8,54,1.965297e+01,1.963532e+01,1.790980
164.40,8,53,1.964813e+01,1.963047e+01,1.776314
164.45,8,54,1.964329e+01,1.962561e+01,1.788338
164.50,8,53,1.963845e+01,1.962075e+01,1.787312
164.55,8,55,1.963360e+01,1.961588e+01,1.802468
164.60,8,53,1.962875e+01,1.961102e+01,1.784414
164.65,8,58,1.962390e+01,1.960615e+01,1.832045
164.70,8,56,1.961904e+01,1.960127e+01,1.810021
164.75,8,55,1.961419e+01,1.959640e+01,1.799264
164.80,8,57,1.960933e+01,1.959152e+01,1.816338
164.85,8,55,1.960446e+01,1.958664e+01,1.797974
164.90,8,57,1.959960e+01,1.958176e+01,1.817024
164.95,8,53,1.959473e+01,1.957687e+01,1.783709
165.00,8,52,1.958986e+01,1.957199e+01,1.775278
165.05,8,53,1.958499e+01,1.956709e+01,1.781363
165.10,8,56,1.958011e+01,1.956220e+01,1.811717
165.15,8,55,1.957524e+01,1.955731e+01,1.802581
165.20,8,54,1.957035e+01,1.955241e+01,1.793791
165.25,8,55,1.956547e+01,1.954751e+01,1.801550
165.30,8,55,1.956058e+01,1.954260e+01,1.798987
165.35,8,55,1.955570e+01,1.953769e+01,1.799169
165.40,8,57,1.955080e+01,1.953278e+01,1.816821
165.45,8,55,1.954591e+01,1.952787e+01,1.800048
165.50,8,54,1.954101e+01,1.952296e+01,1.794195
165.55,8,53,1.953611e+01,1.951804e+01,1.784234
165.60,8,53,1.953121e+01,1.951312e+01,1.779887
165.65,8,55,1.952631e+01,1.950820e+01,1.802838
165.70,8,52,1.952140e+01,1.950327e+01,1.777033
165.75,8,54,1.951649e+01,1.949834e+01,1.790626
165.80,8,56,1.951158e+01,1.949341e+01,1.813704
165.85,8,55,1.950666e+01,1.948848e+01,1.805997
165.90,8,54,1.950174e+01,1.948354e+01,1.790553
165.95,8,54,1.949682e+01,1.947860e+01,1.792214
166.00,8,56,1.949190e+01,1.947366e+01,1.811461
166.05,8,55,1.948698e+01,1.946872e+01,1.797631
166.10,8,54,1.948205e+01,1.946377e+01,1.790442
166.15,8,56,1.947712e+01,1.945882e+01,1.812950
166.20,8,54,1.947218e+01,1.945387e+01,1.785655
166.25,8,54,1.946724e+01,1.944891e+01,1.786917
166.30,8,55,1.946231e+01,1.944395e+01,1.810361
166.35,8,56,1.945736e+01,1.943899e+01,1.809245
166.40,8,57,1.945242e+01,1.943403e+01,1.821617
166.45,7,48,1.944747e+01,1.942906e+01,1.572971
166.50,8,56,1.944252e+01,1.942410e+01,1.805010
166.55,8,54,1.943757e+01,1.941912e+01,1.789184
166.60,8,56,1.943261e+01,1.941415e+01,1.811997
166.65,8,54,1.942766e+01,1.940917e+01,1.793988
166.70,8,56,1.942270e+01,1.940420e+01,1.815285
166.75,8,56,1.941773e+01,1.939921e+01,1.807019
166.80,8,57,1.941277e+01,1.939423e+01,1.824612
166.85,8,56,1.940780e+01,1.938924e+01,1.809767
166.90,8,50,1.940283e+01,1.938425e+01,1.750913
166.95,8,51,1.939785e+01,1.937926e+01,1.757533
167.00,8,56,1.939288e+01,1.937427e+01,1.809717
167.05,8,54,1.938790e+01,1.936927e+01,1.792327
167.10,8,54,1.938292e+01,1.936427e+01,1.790559
167.15,8,54,1.937793e+01,1.935926e+01,1.791914
167.20,8,50,1.937295e+01,1.935426e+01,1.754330
167.25,8,50,1.936796e+01,1.934925e+01,1.751955
167.30,8,54,1.936296e+01,1.934424e+01,1.792881
167.35,8,51,1.935797e+01,1.933922e+01,1.768800
167.40,8,56,1.935297e+01,1.933421e+01,1.814464
167.45,8,57,1.934797e+01,1.932919e+01,1.819837
167.50,8,56,1.934297e+01,1.932416e+01,1.807957
167.55,8,57,1.933796e+01,1.931914e+01,1.818696
167.60,8,57,1.933295e+01,1.931411e+01,1.824623
167.65,8,56,1.932794e+01,1.930908e+01,1.810936
167.70,8,55,1.932293e+01,1.930405e+01,1.800395
167.75,8,55,1.931791e+01,1.929901e+01,1.800106
167.80,8,51,1.931289e+01,1.929397e+01,1.763641
167.85,8,51,1.930787e+01,1.928893e+01,1.765695
167.90,8,57,1.930284e+01,1.928389e+01,1.820630
167.95,7,45,1.929781e+01,1.927884e+01,1.549453
168.00,8,55,1.929278e+01,1.927379e+01,1.802355
168.05,8,55,1.928775e+01,1.926874e+01,1.801338
168.10,8,55,1.928272e+01,1.926368e+01,1.799292
168.15,8,54,1.927768e+01,1.925862e+01,1.789051
168.20,8,55,1.927264e+01,1.925356e+01,1.799790
168.25,8,55,1.926759e+01,1.924850e+01,1.796658
168.30,8,55,1.926255e+01,1.924343e+01,1.800564
168.35,8,53,1.925750e+01,1.923837e+01,1.779561
168.40,8,55,1.925245e+01,1.923329e+01,1.798496
168.45,8,54,1.924739e+01,1.922822e+01,1.796096
168.50,8,53,1.924233e+01,1.922314e+01,1.784040
168.55,8,52,1.923727e+01,1.921806e+01,1.771326
168.60,8,52,1.923221e+01,1.921298e+01,1.774251
168.65,8,54,1.922715e+01,1.920790e+01,1.792231
168.70,8,57,1.922208e+01,1.920281e+01,1.820088
168.75,8,55,1.921701e+01,1.919772e+01,1.801067
168.80,8,56,1.921193e+01,1.919263e+01,1.809690
168.85,8,52,1.920686e+01,1.918753e+01,1.772684
168.90,8,55,1.920178e+01,1.918243e+01,1.807251
168.95,8,56,1.919670e+01,1.917733e+01,1.813202
169.00,8,54,1.919161e+01,1.917223e+01,1.793529
169.05,8,56,1.918652e+01,1.916712e+01,1.810897
169.10,8,55,1.918143e+01,1.916201e+01,1.797216
169.15,8,55,1.917634e+01,1.915690e+01,1.802515
169.20,8,53,1.917125e+01,1.915178e+01,1.785110
169.25,8,54,1.916615e+01,1.914666e+01,1.795033
169.30,8,57,1.916105e+01,1.914154e+01,1.820633
169.35,8,55,1.915594e+01,1.913642e+01,1.799448
169.40,8,55,1.915084e+01,1.913130e+01,1.796123
169.45,8,54,1.914573e+01,1.912617e+01,1.790567
169.50,8,55,1.914062e+01,1.912104e+01,1.800516
169.55,8,55,1.913550e+01,1.911590e+01,1.799245
169.60,8,53,1.913039e+01,1.911077e+01,1.786708
169.65,8,54,1.912527e+01,1.910563e+01,1.795724
169.70,8,55,1.912014e+01,1.910048e+01,1.798903
169.75,8,56,1.911502e+01,1.909534e+01,1.808080
169.80,8,55,1.910989e+01,1.909019e+01,1.806549
169.85,8,55,1.910476e+01,1.908504e+01,1.799517
169.90,8,55,1.909963e+01,1.907989e+01,1.798135
169.95,8,58,1.909449e+01,1.907473e+01,1.827837
170.00,8,57,1.908935e+01,1.906957e+01,1.818370
170.05,8,54,1.908421e+01,1.906441e+01,1.793109
170.10,8,56,1.907906e+01,1.905925e+01,1.807073
170.15,8,56,1.907392e+01,1.905408e+01,1.810226
170.20,8,56,1.906877e+01,1.904891e+01,1.807889
170.25,8,55,1.906361e+01,1.904374e+01,1.810475
170.30,8,55,1.905846e+01,1.903856e+01,1.802518
170.35,8,57,1.905330e+01,1.903338e+01,1.820367
170.40,8,56,1.904814e+01,1.902820e+01,1.811207
170.45,8,57,1.904298e+01,1.902302e+01,1.820119
170.50,8,56,1.903781e+01,1.901783e+01,1.810928
170.55,8,56,1.903264e+01,1.901264e+01,1.811815
170.60,8,55,1.902747e+01,1.900745e+01,1.801056
170.65,8,52,1.902229e+01,1.900226e+01,1.775124
170.70,8,50,1.901712e+01,1.899706e+01,1.750827
170.75,8,55,1.901194e+01,1.899186e+01,1.804921
170.80,8,57,1.900675e+01,1.898665e+01,1.820631
170.85,8,55,1.900157e+01,1.898145e+01,1.796462
170.90,8,53,1.899638e+01,1.897624e+01,1.778049
170.95,8,52,1.899119e+01,1.897103e+01,1.778034
171.00,8,57,1.898599e+01,1.896581e+01,1.824005
171.05,8,55,1.898080e+01,1.896060e+01,1.806095
171.10,8,55,1.897560e+01,1.895538e+01,1.796851
171.15,8,56,1.897039e+01,1.895015e+01,1.812172
171.20,8,54,1.896519e+01,1.894493e+01,1.790331
171.25,8,56,1.895998e+01,1.893970e+01,1.808690
171.30,8,54,1.895477e+01,1.893447e+01,1.797516
171.35,8,55,1.894956e+01,1.892924e+01,1.799202
171.40,8,58,1.894434e+01,1.892400e+01,1.830124
171.45,8,54,1.893912e+01,1.891876e+01,1.789883
171.50,8,54,1.893390e+01,1.891352e+01,1.792940
171.55,8,56,1.892867e+01,1.890827e+01,1.813931
171.60,8,52,1.892345e+01,1.890303e+01,1.770019
171.65,8,54,1.891822e+01,1.889778e+01,1.788800
171.70,8,54,1.891298e+01,1.889252e+01,1.789144
171.75,8,56,1.890775e+01,1.888727e+01,1.810068
171.80,8,53,1.890251e+01,1.888201e+01,1.780631
171.85,8,54,1.889727e+01,1.887675e+01,1.794174
171.90,8,55,1.889202e+01,1.887148e+01,1.795780
171.95,8,56,1.888678e+01,1.886621e+01,1.806752
172.00,8,55,1.888153e+01,1.886094e+01,1.795779
172.05,8,56,1.887627e+01,1.885567e+01,1.808675
172.10,8,57,1.887102e+01,1.885040e+01,1.826123
172.15,8,56,1.886576e+01,1.884512e+01,1.812140
172.20,8,55,1.886050e+01,1.883984e+01,1.797583
172.25,8,54,1.885524e+01,1.883455e+01,1.791269
172.30,8,56,1.884997e+01,1.882926e+01,1.808013
172.35,8,57,1.884470e+01,1.882397e+01,1.818432
172.40,8,55,1.883943e+01,1.881868e+01,1.801421
172.45,8,55,1.883415e+01,1.881339e+01,1.796056
172.50,8,55,1.882887e+01,1.880809e+01,1.802323
172.55,8,55,1.882359e+01,1.880279e+01,1.804076
172.60,8,55,1.881831e+01,1.879748e+01,1.798318
172.65,8,52,1.881302e+01,1.879217e+01,1.772617
172.70,8,54,1.880774e+01,1.878686e+01,1.793060
172.75,8,53,1.880244e+01,1.878155e+01,1.784899
172.80,8,53,1.879715e+01,1.877624e+01,1.780346
172.85,8,50,1.879185e+01,1.877092e+01,1.755867
172.90,8,51,1.878655e+01,1.876560e+01,1.759444
172.95,8,50,1.878125e+01,1.876027e+01,1.756197
173.00,8,51,1.877594e+01,1.875494e+01,1.763987
173.05,8,53,1.877063e+01,1.874961e+01,1.940689
173.10,8,57,1.876532e+01,1.874428e+01,1.904698
173.15,8,51,1.876001e+01,1.873895e+01,1.846744
173.20,8,51,1.875469e+01,1.873361e+01,1.908591
173.25,8,52,1.874937e+01,1.872827e+01,1.820986
173.30,8,56,1.874405e+01,1.872292e+01,1.891828
173.35,8,56,1.873872e+01,1.871757e+01,1.818293
173.40,8,55,1.873339e+01,1.871222e+01,1.852659
173.45,8,50,1.872806e+01,1.870687e+01,1.755968
173.50,8,56,1.872273e+01,1.870152e+01,1.818224
173.55,7,51,1.871739e+01,1.869616e+01,1.617161
173.60,8,57,1.871205e+01,1.869080e+01,1.830495
173.65,8,57,1.870671e+01,1.868543e+01,1.949445
173.70,8,57,1.870136e+01,1.868007e+01,1.834943
173.75,8,56,1.869601e+01,1.867470e+01,1.823839
173.80,8,55,1.869066e+01,1.866932e+01,1.851683
173.85,8,58,1.868531e+01,1.866395e+01,1.836989
173.90,8,59,1.867995e+01,1.865857e+01,1.848571
173.95,8,56,1.867459e+01,1.865319e+01,1.873730
174.00,8,56,1.866923e+01,1.864780e+01,1.873213
174.05,8,56,1.866386e+01,1.864242e+01,1.824644
174.10,8,53,1.865849e+01,1.863703e+01,1.918072
174.15,8,54,1.865312e+01,1.863163e+01,1.804531
174.20,8,54,1.864775e+01,1.862624e+01,1.840315
174.25,8,56,1.864237e+01,1.862084e+01,1.817632
174.30,8,54,1.863699e+01,1.861544e+01,1.801483
174.35,8,53,1.863161e+01,1.861004e+01,1.844643
174.40,8,56,1.862622e+01,1.860463e+01,1.819679
174.45,8,55,1.862083e+01,1.859922e+01,1.810691
174.50,8,56,1.861544e+01,1.859381e+01,1.888726
174.55,8,56,1.861005e+01,1.858839e+01,1.823234
174.60,8,57,1.860465e+01,1.858297e+01,1.829896
174.65,8,56,1.859925e+01,1.857755e+01,1.824943
174.70,8,55,1.859385e+01,1.857212e+01,1.812911
174.75,8,55,1.858844e+01,1.856670e+01,1.811181
174.80,8,54,1.858303e+01,1.856127e+01,1.801364
174.85,8,53,1.857762e+01,1.855583e+01,1.788732
174.90,8,49,1.857221e+01,1.855040e+01,1.755929
174.95,8,54,1.856679e+01,1.854496e+01,1.803482
175.00,8,55,1.856137e+01,1.853952e+01,1.809291
175.05,8,53,1.855595e+01,1.853407e+01,1.795454
175.10,8,54,1.855052e+01,1.852862e+01,1.861645
175.15,8,55,1.854509e+01,1.852317e+01,1.816074
175.20,8,54,1.853966e+01,1.851772e+01,1.801837
175.25,8,55,1.853422e+01,1.851226e+01,1.812218
175.30,8,55,1.852879e+01,1.850680e+01,1.811476
175.35,8,54,1.852335e+01,1.850134e+01,1.807912
175.40,8,53,1.851790e+01,1.849587e+01,1.850939
175.45,8,55,1.851246e+01,1.849041e+01,1.816633
175.50,8,52,1.850701e+01,1.848493e+01,1.836922
175.55,8,50,1.850156e+01,1.847946e+01,1.768171
175.60,8,50,1.849610e+01,1.847398e+01,1.823482
175.65,8,54,1.849064e+01,1.846850e+01,1.809088
175.70,8,56,1.848518e+01,1.846302e+01,1.827141
175.75,8,52,1.847972e+01,1.845753e+01,1.783332
175.80,8,51,1.847425e+01,1.845204e+01,1.772477
175.85,8,50,1.846878e+01,1.844655e+01,1.772432
175.90,8,51,1.846331e+01,1.844106e+01,1.772221
175.95,8,58,1.845783e+01,1.843556e+01,1.842130
176.00,8,56,1.845236e+01,1.843006e+01,1.917798
176.05,8,53,1.844688e+01,1.842456e+01,1.794836
176.10,8,56,1.844139e+01,1.841905e+01,1.819652
176.15,8,58,1.843590e+01,1.841354e+01,1.840017
176.20,8,53,1.843041e+01,1.840803e+01,1.791998
176.25,8,55,1.842492e+01,1.840251e+01,1.930966
176.30,8,53,1.841943e+01,1.839700e+01,1.878222
176.35,8,55,1.841393e+01,1.839147e+01,1.897261
176.40,8,52,1.840843e+01,1.838595e+01,1.845069
176.45,8,54,1.840292e+01,1.838042e+01,1.793232
176.50,8,55,1.839741e+01,1.837489e+01,1.802594
176.55,8,52,1.839190e+01,1.836936e+01,1.770175
176.60,8,55,1.838639e+01,1.836382e+01,1.799115
176.65,8,56,1.838087e+01,1.835829e+01,1.811770
176.70,8,52,1.837535e+01,1.835274e+01,1.769801
176.75,8,56,1.836983e+01,1.834720e+01,1.816212
176.80,8,56,1.836431e+01,1.834165e+01,1.810549
176.85,8,55,1.835878e+01,1.833610e+01,1.799438
176.90,8,53,1.835325e+01,1.833055e+01,1.786060
176.95,8,52,1.834771e+01,1.832499e+01,1.770222
177.00,8,53,1.834218e+01,1.831943e+01,1.777851
177.05,8,54,1.833664e+01,1.831387e+01,1.794314
177.10,8,55,1.833109e+01,1.830830e+01,1.802525
177.15,8,58,1.832555e+01,1.830274e+01,1.831924
177.20,8,55,1.832000e+01,1.829716e+01,1.798436
177.25,8,54,1.831445e+01,1.829159e+01,1.790422
177.30,8,55,1.830889e+01,1.828601e+01,1.798844
177.35,8,56,1.830334e+01,1.828043e+01,1.810901
177.40,8,50,1.829778e+01,1.827485e+01,1.750771
177.45,8,49,1.829221e+01,1.826926e+01,1.742121
177.50,8,52,1.828665e+01,1.826367e+01,1.768986
177.55,8,55,1.828108e+01,1.825808e+01,1.805654
177.60,8,49,1.827550e+01,1.825248e+01,1.744136
177.65,8,55,1.826993e+01,1.824688e+01,1.802777
177.70,8,53,1.826435e+01,1.824128e+01,1.781719
177.75,8,56,1.825877e+01,1.823568e+01,1.813358
177.80,8,56,1.825318e+01,1.823007e+01,1.809445
177.85,8,53,1.824760e+01,1.822446e+01,1.781686
177.90,8,54,1.824201e+01,1.821885e+01,1.797026
177.95,8,54,1.823641e+01,1.821323e+01,1.790215
178.00,8,55,1.823082e+01,1.820761e+01,1.799630
178.05,8,52,1.822522e+01,1.820199e+01,1.772524
178.10,8,57,1.821962e+01,1.819636e+01,1.821131
178.15,7,48,1.821401e+01,1.819073e+01,1.578656
178.20,8,52,1.820840e+01,1.818510e+01,1.770069
178.25,8,51,1.820279e+01,1.817947e+01,1.764159
178.30,8,56,1.819718e+01,1.817383e+01,1.813070
178.35,8,59,1.819156e+01,1.816819e+01,1.841055
178.40,8,53,1.818594e+01,1.816254e+01,1.783155
178.45,8,53,1.818032e+01,1.815690e+01,1.780634
178.50,8,55,1.817469e+01,1.815125e+01,1.800040
178.55,8,56,1.816906e+01,1.814559e+01,1.810892
178.60,8,55,1.816343e+01,1.813994e+01,1.806798
178.65,8,55,1.815779e+01,1.813428e+01,1.804477
178.70,8,55,1.815215e+01,1.812862e+01,1.805613
178.75,8,55,1.814651e+01,1.812295e+01,1.799091
178.80,8,57,1.814087e+01,1.811728e+01,1.816855
178.85,8,52,1.813522e+01,1.811161e+01,1.769611
178.90,8,53,1.812957e+01,1.810594e+01,1.787393
178.95,8,55,1.812392e+01,1.810026e+01,1.796234
179.00,8,54,1.811826e+01,1.809458e+01,1.791437
179.05,8,54,1.811260e+01,1.808890e+01,1.789299
179.10,8,56,1.810694e+01,1.808321e+01,1.809376
179.15,8,57,1.810127e+01,1.807752e+01,1.826454
179.20,8,55,1.809560e+01,1.807183e+01,1.800486
179.25,8,56,1.808993e+01,1.806613e+01,1.814464
179.30,8,56,1.808426e+01,1.806043e+01,1.812493
179.35,8,56,1.807858e+01,1.805473e+01,1.809091
179.40,8,54,1.807290e+01,1.804903e+01,1.793364
179.45,8,49,1.806722e+01,1.804332e+01,1.742227
179.50,8,49,1.806153e+01,1.803761e+01,1.751449
179.55,8,54,1.805584e+01,1.803190e+01,1.791702
179.60,8,48,1.805015e+01,1.802618e+01,1.732849
179.65,8,55,1.804445e+01,1.802046e+01,1.804210
179.70,8,55,1.803875e+01,1.801473e+01,1.803066
179.75,8,55,1.803305e+01,1.800901e+01,1.798524
179.80,8,58,1.802734e+01,1.800328e+01,1.833595
179.85,8,58,1.802164e+01,1.799755e+01,1.830270
179.90,8,57,1.801593e+01,1.799181e+01,1.821457
179.95,8,54,1.801021e+01,1.798607e+01,1.788863
180.00,8,58,1.800449e+01,1.798033e+01,1.837757
180.05,8,57,1.799877e+01,1.797459e+01,1.820267
180.10,8,53,1.799305e+01,1.796884e+01,1.779179
180.15,8,56,1.798732e+01,1.796309e+01,1.809780
180.20,8,55,1.798159e+01,1.795733e+01,1.799777
180.25,8,52,1.797586e+01,1.795158e+01,1.769880
180.30,8,55,1.797013e+01,1.794582e+01,1.804691
180.35,8,55,1.796439e+01,1.794005e+01,1.799861
180.40,8,52,1.795864e+01,1.793429e+01,1.769721
180.45,8,54,1.795290e+01,1.792852e+01,1.787477
180.50,8,53,1.794715e+01,1.792274e+01,1.777750
180.55,8,55,1.794140e+01,1.791697e+01,1.800604
180.60,8,55,1.793565e+01,1.791119e+01,1.794283
180.65,8,54,1.792989e+01,1.790541e+01,1.789298
180.70,8,56,1.792413e+01,1.789962e+01,1.805551
180.75,8,56,1.791837e+01,1.789383e+01,1.806691
180.80,8,55,1.791260e+01,1.788804e+01,1.802935
180.85,8,53,1.790683e+01,1.788225e+01,1.785319
180.90,8,55,1.790106e+01,1.787645e+01,1.804020
180.95,8,49,1.789528e+01,1.787065e+01,1.741877
181.00,8,53,1.788950e+01,1.786485e+01,1.783843
181.05,8,56,1.788372e+01,1.785904e+01,1.811174
181.10,8,55,1.787793e+01,1.785323e+01,1.798068
181.15,8,53,1.787215e+01,1.784742e+01,1.780307
181.20,8,56,1.786635e+01,1.784160e+01,1.808432
181.25,8,54,1.786056e+01,1.783578e+01,1.795046
181.30,8,53,1.785476e+01,1.782996e+01,1.777467
181.35,8,55,1.784896e+01,1.782413e+01,1.799370
181.40,8,54,1.784316e+01,1.781830e+01,1.792727
181.45,8,57,1.783735e+01,1.781247e+01,1.816921
181.50,8,55,1.783154e+01,1.780663e+01,1.800455
181.55,8,53,1.782573e+01,1.780079e+01,1.782866
181.60,8,55,1.781991e+01,1.779495e+01,1.800225
181.65,8,57,1.781409e+01,1.778911e+01,1.817928
181.70,8,57,1.780827e+01,1.778326e+01,1.819129
181.75,8,58,1.780244e+01,1.777741e+01,1.831014
181.80,8,54,1.779661e+01,1.777155e+01,1.793139
181.85,8,54,1.779078e+01,1.776570e+01,1.791594
181.90,8,55,1.778495e+01,1.775983e+01,1.801702
181.95,8,57,1.777911e+01,1.775397e+01,1.819503
182.00,8,57,1.777327e+01,1.774810e+01,1.822888
182.05,8,55,1.776742e+01,1.774223e+01,1.804042
182.10,8,53,1.776157e+01,1.773636e+01,1.779984
182.15,8,51,1.775572e+01,1.773048e+01,1.762394
182.20,8,54,1.774987e+01,1.772460e+01,1.791165
182.25,8,54,1.774401e+01,1.771872e+01,1.792508
182.30,8,54,1.773815e+01,1.771283e+01,1.789838
182.35,8,49,1.773229e+01,1.770695e+01,1.822849
182.40,8,55,1.772642e+01,1.770105e+01,1.898600
182.45,8,57,1.772055e+01,1.769516e+01,1.917513
182.50,8,58,1.771468e+01,1.768926e+01,1.902754
182.55,8,51,1.770880e+01,1.768336e+01,1.768749
182.60,8,53,1.770292e+01,1.767745e+01,1.787830
182.65,8,56,1.769704e+01,1.767154e+01,1.819716
182.70,8,57,1.769116e+01,1.766563e+01,1.834699
182.75,8,53,1.768527e+01,1.765972e+01,1.791730
182.80,8,50,1.767937e+01,1.765380e+01,1.760939
182.85,8,48,1.767348e+01,1.764788e+01,1.741330
182.90,8,55,1.766758e+01,1.764195e+01,1.818305
182.95,8,52,1.766168e+01,1.763602e+01,1.783252
183.00,8,52,1.765577e+01,1.763009e+01,1.785092
183.05,8,54,1.764987e+01,1.762416e+01,1.874751
183.10,8,55,1.764396e+01,1.761822e+01,1.879080
183.15,8,55,1.763804e+01,1.761228e+01,1.881446
183.20,8,50,1.763212e+01,1.760634e+01,1.832737
183.25,8,54,1.762620e+01,1.760039e+01,1.839679
183.30,8,55,1.762028e+01,1.759444e+01,1.812722
183.35,8,54,1.761435e+01,1.758849e+01,1.870563
183.40,8,54,1.760842e+01,1.758253e+01,1.951310
183.45,8,51,1.760249e+01,1.757657e+01,1.858098
183.50,8,53,1.759655e+01,1.757061e+01,1.881550
183.55,8,55,1.759061e+01,1.756464e+01,1.874395
183.60,7,47,1.758467e+01,1.755867e+01,1.559788
183.65,8,53,1.757872e+01,1.755270e+01,1.781878
183.70,8,54,1.757277e+01,1.754672e+01,1.792130
183.75,8,55,1.756682e+01,1.754074e+01,1.798637
183.80,8,58,1.756086e+01,1.753476e+01,1.831380
183.85,8,57,1.755490e+01,1.752877e+01,1.816897
183.90,8,58,1.754894e+01,1.752278e+01,1.825423
183.95,8,55,1.754297e+01,1.751679e+01,1.801767
184.00,8,51,1.753701e+01,1.751079e+01,1.761355
184.05,8,56,1.753103e+01,1.750479e+01,1.808887
184.10,8,57,1.752506e+01,1.749879e+01,1.825998
184.15,8,51,1.751908e+01,1.749278e+01,1.761422
184.20,8,53,1.751310e+01,1.748678e+01,1.777900
184.25,8,55,1.750711e+01,1.748076e+01,1.803512
184.30,8,52,1.750112e+01,1.747475e+01,1.766979
184.35,8,54,1.749513e+01,1.746873e+01,1.798513
184.40,8,55,1.748914e+01,1.746271e+01,1.795930
184.45,8,49,1.748314e+01,1.745668e+01,1.742166
184.50,8,53,1.747714e+01,1.745065e+01,1.786817
184.55,7,48,1.747113e+01,1.744462e+01,1.580079
184.60,8,53,1.746512e+01,1.743858e+01,1.783041
184.65,8,49,1.745911e+01,1.743255e+01,1.743331
184.70,8,49,1.745310e+01,1.742650e+01,1.740199
184.75,8,54,1.744708e+01,1.742046e+01,1.793751
184.80,8,55,1.744106e+01,1.741441e+01,1.796704
184.85,8,54,1.743503e+01,1.740836e+01,1.790397
184.90,8,49,1.742901e+01,1.740230e+01,1.740852
184.95,8,54,1.742298e+01,1.739624e+01,1.791465
185.00,8,55,1.741694e+01,1.739018e+01,1.803188
185.05,8,55,1.741090e+01,1.738412e+01,1.805686
185.10,8,57,1.740486e+01,1.737805e+01,1.824149
185.15,8,52,1.739882e+01,1.737198e+01,1.767733
185.20,8,48,1.739277e+01,1.736590e+01,1.730720
185.25,8,48,1.738672e+01,1.735982e+01,1.727011
185.30,8,48,1.738067e+01,1.735374e+01,1.733750
185.35,8,51,1.737461e+01,1.734766e+01,1.758891
185.40,8,55,1.736855e+01,1.734157e+01,1.803762
185.45,8,59,1.736249e+01,1.733548e+01,1.839118
185.50,8,57,1.735642e+01,1.732938e+01,1.821223
185.55,8,55,1.735035e+01,1.732328e+01,1.802823
185.60,8,53,1.734428e+01,1.731718e+01,1.777713
185.65,8,56,1.733820e+01,1.731108e+01,1.812315
185.70,8,58,1.733212e+01,1.730497e+01,1.830335
185.75,8,57,1.732603e+01,1.729886e+01,1.822141
185.80,8,55,1.731995e+01,1.729274e+01,1.799450
185.85,8,50,1.731386e+01,1.728663e+01,1.753058
185.90,8,51,1.730776e+01,1.728050e+01,1.759645
185.95,8,54,1.730167e+01,1.727438e+01,1.796943
186.00,8,51,1.729557e+01,1.726825e+01,1.827264
186.05,8,57,1.728946e+01,1.726212e+01,1.920764
186.10,8,55,1.728336e+01,1.725598e+01,1.898784
186.15,8,52,1.727725e+01,1.724985e+01,1.924573
186.20,8,53,1.727113e+01,1.724370e+01,1.846869
186.25,8,55,1.726502e+01,1.723756e+01,1.820824
186.30,8,55,1.725889e+01,1.723141e+01,1.873026
186.35,8,57,1.725277e+01,1.722526e+01,1.896947
186.40,8,55,1.724664e+01,1.721910e+01,1.810160
186.45,8,49,1.724051e+01,1.721295e+01,1.749988
186.50,8,57,1.723438e+01,1.720678e+01,1.836994
186.55,8,57,1.722824e+01,1.720062e+01,1.835405
186.60,8,55,1.722210e+01,1.719445e+01,1.816507
186.65,8,55,1.721596e+01,1.718828e+01,1.879183
186.70,8,51,1.720981e+01,1.718210e+01,1.773124
186.75,8,52,1.720366e+01,1.717592e+01,1.780647
186.80,8,56,1.719751e+01,1.716974e+01,1.827768
186.85,8,55,1.719135e+01,1.716356e+01,1.805589
186.90,8,56,1.718519e+01,1.715737e+01,1.882941
186.95,8,55,1.717903e+01,1.715117e+01,1.814035
187.00,8,52,1.717286e+01,1.714498e+01,1.781863
187.05,8,56,1.716669e+01,1.713878e+01,1.824087
187.10,8,54,1.716051e+01,1.713258e+01,1.800268
187.15,8,56,1.715434e+01,1.712637e+01,1.824809
187.20,8,60,1.714816e+01,1.712016e+01,1.859779
187.25,8,58,1.714197e+01,1.711395e+01,1.907325
187.30,8,58,1.713578e+01,1.710773e+01,1.893039
187.35,8,56,1.712959e+01,1.710151e+01,1.826536
187.40,8,54,1.712340e+01,1.709529e+01,1.800175
187.45,8,55,1.711720e+01,1.708906e+01,1.809715
187.50,8,57,1.711100e+01,1.708283e+01,1.942345
187.55,8,56,1.710479e+01,1.707660e+01,1.891850
187.60,8,53,1.709859e+01,1.707036e+01,1.858897
187.65,8,57,1.709238e+01,1.706412e+01,1.878824
187.70,8,55,1.708616e+01,1.705788e+01,1.807369
187.75,8,53,1.707994e+01,1.705163e+01,1.790059
187.80,8,48,1.707372e+01,1.704538e+01,1.738210
187.85,8,57,1.706750e+01,1.703912e+01,1.825131
187.90,8,58,1.706127e+01,1.703287e+01,1.832863
187.95,8,57,1.705503e+01,1.702660e+01,1.824662
188.00,8,50,1.704880e+01,1.702034e+01,1.755745
188.05,8,51,1.704256e+01,1.701407e+01,1.766325
188.10,8,50,1.703632e+01,1.700780e+01,1.749923
188.15,8,52,1.703007e+01,1.700152e+01,1.768966
188.20,8,51,1.702382e+01,1.699525e+01,1.762473
188.25,8,53,1.701757e+01,1.698896e+01,1.782216
188.30,8,49,1.701131e+01,1.698268e+01,1.740858
188.35,8,50,1.700506e+01,1.697639e+01,1.754703
188.40,8,56,1.699879e+01,1.697010e+01,1.807968
188.45,8,54,1.699253e+01,1.696380e+01,1.788983
188.50,8,49,1.698626e+01,1.695750e+01,1.745352
188.55,8,49,1.697998e+01,1.695120e+01,1.744681
188.60,8,48,1.697371e+01,1.694489e+01,1.729764
188.65,8,50,1.696743e+01,1.693858e+01,1.754391
188.70,8,49,1.696114e+01,1.693227e+01,1.739389
188.75,8,48,1.695485e+01,1.692595e+01,1.742246
188.80,8,49,1.694856e+01,1.691963e+01,1.736458
188.85,8,49,1.694227e+01,1.691331e+01,1.744169
188.90,8,54,1.693597e+01,1.690698e+01,1.790988
188.95,8,55,1.692967e+01,1.690065e+01,1.798491
189.00,8,55,1.692337e+01,1.689431e+01,1.797283
189.05,8,57,1.691706e+01,1.688798e+01,1.823284
189.10,8,54,1.691075e+01,1.688164e+01,1.787525
189.15,8,52,1.690443e+01,1.687529e+01,1.763257
189.20,8,52,1.689811e+01,1.686894e+01,1.769444
189.25,8,57,1.689179e+01,1.686259e+01,1.820160
189.30,8,51,1.688547e+01,1.685623e+01,1.757914
189.35,8,57,1.687914e+01,1.684987e+01,1.820746
189.40,8,53,1.687280e+01,1.684351e+01,1.778008
189.45,8,49,1.686647e+01,1.683715e+01,1.743957
189.50,8,51,1.686013e+01,1.683078e+01,1.764256
189.55,8,57,1.685379e+01,1.682440e+01,1.826954
189.60,8,52,1.684744e+01,1.681803e+01,1.777310
189.65,8,52,1.684109e+01,1.681164e+01,1.768101
189.70,8,52,1.683474e+01,1.680526e+01,1.770279
189.75,8,52,1.682838e+01,1.679887e+01,1.770671
189.80,8,52,1.682202e+01,1.679248e+01,1.768824
189.85,8,55,1.681565e+01,1.678609e+01,1.800530
189.90,8,57,1.680929e+01,1.677969e+01,1.821534
189.95,8,51,1.680291e+01,1.677329e+01,1.765714
190.00,8,56,1.679654e+01,1.676688e+01,1.809811
190.05,8,57,1.679016e+01,1.676047e+01,1.827409
190.10,8,59,1.678378e+01,1.675406e+01,1.836534
190.15,8,47,1.677739e+01,1.674764e+01,1.720723
190.20,8,49,1.677100e+01,1.674122e+01,1.741069
190.25,8,49,1.676461e+01,1.673480e+01,1.740001
190.30,8,48,1.675822e+01,1.672837e+01,1.731703
190.35,8,55,1.675182e+01,1.672194e+01,1.802733
190.40,8,51,1.674541e+01,1.671551e+01,1.766182
190.45,8,49,1.673901e+01,1.670907e+01,1.743551
190.50,8,52,1.673260e+01,1.670263e+01,1.773484
190.55,8,52,1.672618e+01,1.669618e+01,1.773355
190.60,8,50,1.671976e+01,1.668973e+01,1.754087
190.65,8,53,1.671334e+01,1.668328e+01,1.781680
190.70,8,47,1.670692e+01,1.667683e+01,1.718040
190.75,8,53,1.670049e+01,1.667037e+01,1.786012
190.80,8,51,1.669406e+01,1.666390e+01,1.760760
190.85,8,50,1.668762e+01,1.665744e+01,1.753079
190.90,8,50,1.668118e+01,1.665097e+01,1.752272
190.95,8,49,1.667474e+01,1.664449e+01,1.747099
191.00,8,49,1.666830e+01,1.663801e+01,1.740209
191.05,8,49,1.666185e+01,1.663153e+01,1.748169
191.10,8,48,1.665539e+01,1.662505e+01,1.732165
191.15,8,48,1.664893e+01,1.661856e+01,1.736488
191.20,8,49,1.664247e+01,1.661207e+01,1.739218
191.25,8,48,1.663601e+01,1.660557e+01,1.736669
191.30,8,46,1.662954e+01,1.659907e+01,1.713699
191.35,8,52,1.662307e+01,1.659257e+01,1.765589
191.40,8,55,1.661660e+01,1.658606e+01,1.801416
191.45,8,47,1.661012e+01,1.657955e+01,1.718981
191.50,8,46,1.660363e+01,1.657304e+01,1.714085
191.55,8,47,1.659715e+01,1.656652e+01,1.725260
191.60,8,48,1.659066e+01,1.656000e+01,1.732463
191.65,8,46,1.658417e+01,1.655347e+01,1.712022
191.70,8,50,1.657767e+01,1.654694e+01,1.754666
191.75,8,48,1.657117e+01,1.654041e+01,1.733803
191.80,8,48,1.656466e+01,1.653388e+01,1.733861
191.85,8,56,1.655816e+01,1.652734e+01,1.808804
191.90,8,48,1.655164e+01,1.652079e+01,1.730186
191.95,8,51,1.654513e+01,1.651425e+01,1.758053
192.00,8,50,1.653861e+01,1.650769e+01,1.756595
192.05,8,52,1.653209e+01,1.650114e+01,1.779883
192.10,8,57,1.652556e+01,1.649458e+01,1.829446
192.15,8,52,1.651903e+01,1.648802e+01,1.768452
192.20,8,51,1.651250e+01,1.648145e+01,1.755772
192.25,8,54,1.650596e+01,1.647488e+01,1.795465
192.30,7,50,1.649942e+01,1.646831e+01,1.591386
192.35,8,56,1.649288e+01,1.646173e+01,1.807597
192.40,8,49,1.648633e+01,1.645515e+01,1.739107
192.45,8,48,1.647978e+01,1.644857e+01,1.728686
192.50,8,48,1.647322e+01,1.644198e+01,1.732738
192.55,8,49,1.646666e+01,1.643539e+01,1.739583
192.60,8,47,1.646010e+01,1.642879e+01,1.722573
192.65,8,47,1.645353e+01,1.642219e+01,1.723573
192.70,8,51,1.644696e+01,1.641559e+01,1.766884
192.75,8,54,1.644039e+01,1.640898e+01,1.790195
192.80,8,48,1.643381e+01,1.640237e+01,1.728629
192.85,8,53,1.642723e+01,1.639576e+01,1.778348
192.90,8,52,1.642064e+01,1.638914e+01,1.763576
192.95,8,57,1.641405e+01,1.638252e+01,1.823923
193.00,8,56,1.640746e+01,1.637589e+01,1.809034
193.05,8,55,1.640087e+01,1.636926e+01,1.800709
193.10,7,49,1.639427e+01,1.636263e+01,1.584226
193.15,8,55,1.638766e+01,1.635599e+01,1.799905
193.20,8,50,1.638105e+01,1.634935e+01,1.758255
193.25,8,47,1.637444e+01,1.634271e+01,1.727500
193.30,8,48,1.636783e+01,1.633606e+01,1.732378
193.35,8,48,1.636121e+01,1.632941e+01,1.730618
193.40,8,52,1.635459e+01,1.632275e+01,1.777482
193.45,8,51,1.634796e+01,1.631609e+01,1.758767
193.50,8,54,1.634133e+01,1.630943e+01,1.793349
193.55,8,52,1.633470e+01,1.630276e+01,1.767115
193.60,8,51,1.632806e+01,1.629609e+01,1.758111
193.65,8,52,1.632142e+01,1.628942e+01,1.769165
193.70,8,52,1.631477e+01,1.628274e+01,1.771401
193.75,8,50,1.630812e+01,1.627606e+01,1.751193
193.80,8,57,1.630147e+01,1.626937e+01,1.820874
193.85,7,51,1.629482e+01,1.626268e+01,1.601357
193.90,8,51,1.628816e+01,1.625599e+01,1.764487
193.95,8,49,1.628149e+01,1.624929e+01,1.748009
194.00,8,50,1.627482e+01,1.624259e+01,1.750720
194.05,8,49,1.626815e+01,1.623588e+01,1.775930
194.10,7,48,1.626148e+01,1.622917e+01,1.738992
194.15,8,55,1.625480e+01,1.622246e+01,1.925665
194.20,8,49,1.624812e+01,1.621574e+01,1.852746
194.25,8,53,1.624143e+01,1.620902e+01,1.887533
194.30,8,51,1.623474e+01,1.620230e+01,1.845930
194.35,8,50,1.622804e+01,1.619557e+01,1.765341
194.40,8,50,1.622135e+01,1.618884e+01,1.805113
194.45,8,51,1.621464e+01,1.618210e+01,1.777523
194.50,8,53,1.620794e+01,1.617536e+01,1.790835
194.55,8,49,1.620123e+01,1.616862e+01,1.754979
194.60,8,50,1.619452e+01,1.616187e+01,1.762304
194.65,8,47,1.618780e+01,1.615512e+01,1.735052
194.70,8,47,1.618108e+01,1.614836e+01,1.731644
194.75,8,48,1.617435e+01,1.614160e+01,1.742414
194.80,8,47,1.616762e+01,1.613484e+01,1.862577
194.85,8,54,1.616089e+01,1.612807e+01,1.887645
194.90,8,55,1.615416e+01,1.612130e+01,1.811399
194.95,7,50,1.614742e+01,1.611453e+01,1.655454
195.00,7,59,1.614067e+01,1.610775e+01,1.738356
195.05,8,59,1.613392e+01,1.610097e+01,1.853338
195.10,8,51,1.612717e+01,1.609418e+01,1.773510
195.15,8,51,1.612042e+01,1.608739e+01,1.833437
195.20,8,51,1.611366e+01,1.608060e+01,1.773730
195.25,8,52,1.610689e+01,1.607380e+01,1.783523
195.30,8,52,1.610013e+01,1.606700e+01,1.828668
195.35,8,49,1.609335e+01,1.606019e+01,1.797380
195.40,8,48,1.608658e+01,1.605338e+01,1.742778
195.45,8,48,1.607980e+01,1.604657e+01,1.791926
195.50,8,50,1.607302e+01,1.603975e+01,1.799226
195.55,8,50,1.606623e+01,1.603293e+01,1.759609
195.60,8,49,1.605944e+01,1.602610e+01,1.816045
195.65,8,54,1.605265e+01,1.601927e+01,1.800228
195.70,8,49,1.604585e+01,1.601244e+01,1.751829
195.75,8,47,1.603905e+01,1.600560e+01,1.729756
195.80,8,55,1.603224e+01,1.599876e+01,1.896910
195.85,8,47,1.602543e+01,1.599191e+01,1.735178
195.90,8,49,1.601862e+01,1.598506e+01,1.807058
195.95,8,51,1.601180e+01,1.597821e+01,1.778157
196.00,8,55,1.600498e+01,1.597135e+01,1.808032
196.05,8,50,1.599815e+01,1.596449e+01,1.760793
196.10,8,50,1.599132e+01,1.595763e+01,1.818215
196.15,8,51,1.598449e+01,1.595076e+01,1.771369
196.20,8,49,1.597765e+01,1.594388e+01,1.756856
196.25,8,55,1.597081e+01,1.593701e+01,1.815572
196.30,8,54,1.596396e+01,1.593013e+01,1.870110
196.35,8,48,1.595711e+01,1.592324e+01,1.751537
196.40,8,55,1.595026e+01,1.591635e+01,1.858909
196.45,8,54,1.594340e+01,1.590946e+01,1.797727
196.50,8,53,1.593654e+01,1.590256e+01,1.790069
196.55,8,56,1.592968e+01,1.589566e+01,1.820614
196.60,8,51,1.592281e+01,1.588876e+01,1.889805
196.65,8,52,1.591593e+01,1.588185e+01,1.901173
196.70,8,51,1.590906e+01,1.587493e+01,1.769788
196.75,8,49,1.590218e+01,1.586802e+01,1.753318
196.80,8,47,1.589529e+01,1.586110e+01,1.732586
196.85,8,47,1.588840e+01,1.585417e+01,1.797637
196.90,8,50,1.588151e+01,1.584724e+01,1.872001
196.95,8,48,1.587461e+01,1.584031e+01,1.828969
197.00,8,49,1.586771e+01,1.583337e+01,1.841809
197.05,8,48,1.586081e+01,1.582643e+01,1.758363
197.10,8,48,1.585390e+01,1.581948e+01,1.730538
197.15,8,49,1.584699e+01,1.581253e+01,1.738515
197.20,8,51,1.584007e+01,1.580558e+01,1.760609
197.25,8,50,1.583315e+01,1.579862e+01,1.745100
197.30,8,50,1.582622e+01,1.579166e+01,1.748972
197.35,8,48,1.581929e+01,1.578470e+01,1.735196
197.40,8,53,1.581236e+01,1.577773e+01,1.778497
197.45,8,55,1.580542e+01,1.577075e+01,1.798521
197.50,7,50,1.579848e+01,1.576377e+01,1.592351
197.55,8,50,1.579154e+01,1.575679e+01,1.749999
197.60,8,49,1.578459e+01,1.574981e+01,1.741848
197.65,8,53,1.577764e+01,1.574282e+01,1.783670
197.70,8,45,1.577068e+01,1.573582e+01,1.704301
197.75,8,48,1.576372e+01,1.572882e+01,1.731196
197.80,8,47,1.575675e+01,1.572182e+01,1.723227
197.85,8,53,1.574978e+01,1.571481e+01,1.784000
197.90,8,50,1.574281e+01,1.570780e+01,1.757148
197.95,8,50,1.573583e+01,1.570079e+01,1.753330
198.00,8,56,1.572885e+01,1.569377e+01,1.815792
198.05,8,55,1.572186e+01,1.568675e+01,1.798786
198.10,8,55,1.571487e+01,1.567972e+01,1.806009
198.15,8,53,1.570788e+01,1.567269e+01,1.776674
198.20,8,47,1.570088e+01,1.566565e+01,1.718754
198.25,8,49,1.569388e+01,1.565861e+01,1.741371
198.30,8,48,1.568688e+01,1.565157e+01,1.735817
198.35,8,47,1.567987e+01,1.564452e+01,1.723648
198.40,8,50,1.567285e+01,1.563747e+01,1.745781
198.45,8,49,1.566583e+01,1.563042e+01,1.741452
198.50,8,53,1.565881e+01,1.562336e+01,1.778062
198.55,8,49,1.565178e+01,1.561629e+01,1.739741
198.60,8,48,1.564475e+01,1.560922e+01,1.734604
198.65,8,49,1.563772e+01,1.560215e+01,1.743521
198.70,8,46,1.563068e+01,1.559507e+01,1.711930
198.75,8,47,1.562364e+01,1.558799e+01,1.722724
198.80,8,48,1.561659e+01,1.558091e+01,1.730129
198.85,8,53,1.560954e+01,1.557382e+01,1.777846
198.90,8,55,1.560248e+01,1.556672e+01,1.797408
198.95,8,58,1.559542e+01,1.555963e+01,1.832164
199.00,8,57,1.558836e+01,1.555252e+01,1.819592
199.05,8,48,1.558129e+01,1.554542e+01,1.727951
199.10,8,45,1.557422e+01,1.553831e+01,1.698517
199.15,8,46,1.556714e+01,1.553119e+01,1.716592
199.20,8,48,1.556006e+01,1.552408e+01,1.731846
199.25,8,49,1.555298e+01,1.551695e+01,1.740385
199.30,8,53,1.554589e+01,1.550983e+01,1.779507
199.35,8,57,1.553880e+01,1.550269e+01,1.821033
199.40,8,51,1.553170e+01,1.549556e+01,1.762003
199.45,8,57,1.552460e+01,1.548842e+01,1.824420
199.50,8,56,1.551750e+01,1.548128e+01,1.811858
199.55,8,54,1.551039e+01,1.547413e+01,1.789628
199.60,8,52,1.550327e+01,1.546697e+01,1.770568
199.65,8,49,1.549615e+01,1.545982e+01,1.743194
199.70,8,50,1.548903e+01,1.545266e+01,1.758634
199.75,8,48,1.548191e+01,1.544549e+01,1.733145
199.80,8,52,1.547478e+01,1.543832e+01,1.769668
199.85,8,52,1.546764e+01,1.543115e+01,1.769221
199.90,8,49,1.546050e+01,1.542397e+01,1.740268
199.95,8,49,1.545336e+01,1.541679e+01,1.744999
200.00,8,52,1.544621e+01,1.540960e+01,1.773935
200.05,8,53,1.543906e+01,1.540241e+01,1.792359
200.10,8,55,1.543191e+01,1.539522e+01,1.802935
200.15,8,48,1.542475e+01,1.538802e+01,1.732760
200.20,8,49,1.541758e+01,1.538081e+01,1.739131
200.25,8,50,1.541041e+01,1.537361e+01,1.751175
200.30,8,48,1.540324e+01,1.536640e+01,1.732662
200.35,8,53,1.539606e+01,1.535918e+01,1.778846
200.40,8,51,1.538888e+01,1.535196e+01,1.763869
200.45,8,51,1.538170e+01,1.534473e+01,1.761087
200.50,8,46,1.537451e+01,1.533750e+01,1.710592
200.55,8,45,1.536731e+01,1.533027e+01,1.701882
200.60,8,47,1.536012e+01,1.532303e+01,1.720560
200.65,8,50,1.535291e+01,1.531579e+01,1.750478
200.70,8,44,1.534571e+01,1.530854e+01,1.690565
200.75,8,48,1.533850e+01,1.530129e+01,1.732580
200.80,8,49,1.533128e+01,1.529404e+01,1.744060
200.85,8,55,1.532406e+01,1.528678e+01,1.803250
200.90,8,47,1.531684e+01,1.527951e+01,1.721848
200.95,8,45,1.530961e+01,1.527225e+01,1.703475
201.00,8,47,1.530238e+01,1.526497e+01,1.714399
201.05,8,47,1.529514e+01,1.525770e+01,1.715725
201.10,8,50,1.528790e+01,1.525042e+01,1.752377
201.15,8,48,1.528065e+01,1.524313e+01,1.729931
201.20,8,56,1.527340e+01,1.523584e+01,1.808149
201.25,8,45,1.526615e+01,1.522855e+01,1.701803
201.30,8,47,1.525889e+01,1.522125e+01,1.725526
201.35,8,52,1.525163e+01,1.521394e+01,1.773189
201.40,8,52,1.524436e+01,1.520664e+01,1.772474
201.45,8,54,1.523709e+01,1.519932e+01,1.797150
201.50,8,55,1.522981e+01,1.519201e+01,1.802490
201.55,8,49,1.522253e+01,1.518469e+01,1.740611
201.60,8,48,1.521525e+01,1.517736e+01,1.729008
201.65,8,45,1.520796e+01,1.517003e+01,1.699999
201.70,8,49,1.520067e+01,1.516270e+01,1.742051
201.75,8,51,1.519337e+01,1.515536e+01,1.759887
201.80,8,58,1.518607e+01,1.514802e+01,1.834051
201.85,8,49,1.517876e+01,1.514067e+01,1.734191
201.90,8,50,1.517145e+01,1.513332e+01,1.757161
201.95,8,54,1.516414e+01,1.512596e+01,1.788450
202.00,8,54,1.515682e+01,1.511860e+01,1.790233
202.05,8,48,1.514949e+01,1.511124e+01,1.729624
202.10,8,53,1.514217e+01,1.510387e+01,1.783158
202.15,8,55,1.513483e+01,1.509649e+01,1.798807
202.20,8,48,1.512750e+01,1.508912e+01,1.733360
202.25,8,48,1.512016e+01,1.508173e+01,1.731281
202.30,8,56,1.511281e+01,1.507435e+01,1.807370
202.35,8,56,1.510546e+01,1.506695e+01,1.814249
202.40,8,47,1.509810e+01,1.505956e+01,1.724185
202.45,8,47,1.509075e+01,1.505216e+01,1.716961
202.50,8,45,1.508338e+01,1.504475e+01,1.712667
202.55,8,48,1.507601e+01,1.503734e+01,1.830771
202.60,8,49,1.506864e+01,1.502993e+01,1.747848
202.65,8,48,1.506127e+01,1.502251e+01,1.724812
202.70,8,48,1.505388e+01,1.501509e+01,1.729907
202.75,8,56,1.504650e+01,1.500766e+01,1.816307
202.80,8,57,1.503911e+01,1.500023e+01,1.821915
202.85,8,59,1.503171e+01,1.499278e+01,1.845675
202.90,8,48,1.502432e+01,1.498534e+01,1.734481
202.95,8,49,1.501691e+01,1.497790e+01,1.737828
203.00,8,49,1.500950e+01,1.497045e+01,1.745336
203.05,8,48,1.500209e+01,1.496299e+01,1.728586
203.10,8,52,1.499467e+01,1.495554e+01,1.768114
203.15,8,59,1.498725e+01,1.494807e+01,1.849444
203.20,8,48,1.497983e+01,1.494061e+01,1.731171
203.25,8,49,1.497240e+01,1.493313e+01,1.739632
203.30,8,48,1.496496e+01,1.492566e+01,1.731350
203.35,8,51,1.495752e+01,1.491818e+01,1.758320
203.40,8,50,1.495008e+01,1.491069e+01,1.752131
203.45,8,48,1.494263e+01,1.490320e+01,1.730151
203.50,8,47,1.493518e+01,1.489570e+01,1.721638
203.55,8,53,1.492772e+01,1.488820e+01,1.781759
203.60,7,50,1.492026e+01,1.488070e+01,1.599734
203.65,8,49,1.491279e+01,1.487319e+01,1.783503
203.70,8,47,1.490532e+01,1.486568e+01,1.722205
203.75,8,48,1.489785e+01,1.485816e+01,1.728483
203.80,8,48,1.489037e+01,1.485063e+01,1.732394
203.85,8,49,1.488288e+01,1.484311e+01,1.740437
203.90,8,49,1.487539e+01,1.483557e+01,1.740863
203.95,8,50,1.486790e+01,1.482804e+01,1.958692
204.00,8,48,1.486040e+01,1.482050e+01,1.883279
204.05,8,47,1.485290e+01,1.481295e+01,1.874100
204.10,8,50,1.484539e+01,1.480540e+01,1.824057
204.15,8,48,1.483788e+01,1.479784e+01,1.753208
204.20,8,49,1.483036e+01,1.479028e+01,1.753540
204.25,8,55,1.482284e+01,1.478272e+01,1.814885
204.30,7,53,1.481531e+01,1.477515e+01,1.633589
204.35,7,51,1.480778e+01,1.476758e+01,1.615205
204.40,8,56,1.480025e+01,1.476000e+01,1.825695
204.45,8,48,1.479271e+01,1.475241e+01,1.741958
204.50,8,49,1.478516e+01,1.474483e+01,1.753807
204.55,8,47,1.477762e+01,1.473723e+01,1.733531
204.60,8,48,1.477006e+01,1.472964e+01,1.743716
204.65,8,49,1.476250e+01,1.472203e+01,1.812994
204.70,8,49,1.475494e+01,1.471443e+01,1.892574
204.75,8,50,1.474737e+01,1.470682e+01,1.958027
204.80,8,53,1.473980e+01,1.469920e+01,1.935979
204.85,8,49,1.473223e+01,1.469158e+01,1.788549
204.90,8,51,1.472465e+01,1.468395e+01,1.774853
204.95,8,51,1.471706e+01,1.467632e+01,1.836929
205.00,8,48,1.470947e+01,1.466869e+01,1.742374
205.05,7,51,1.470187e+01,1.466105e+01,1.612991
205.10,6,50,1.469427e+01,1.465341e+01,1.487595
205.15,7,46,1.468667e+01,1.464576e+01,1.565383
205.20,8,46,1.467906e+01,1.463810e+01,1.726608
205.25,8,46,1.467145e+01,1.463044e+01,1.723734
205.30,8,51,1.466383e+01,1.462278e+01,1.807509
205.35,8,52,1.465621e+01,1.461511e+01,1.849685
205.40,8,50,1.464858e+01,1.460744e+01,1.830666
205.45,8,51,1.464095e+01,1.459976e+01,1.838856
205.50,8,54,1.463331e+01,1.459208e+01,1.803699
205.55,8,48,1.462567e+01,1.458440e+01,1.743763
205.60,8,52,1.461802e+01,1.457670e+01,1.784340
205.65,7,52,1.461037e+01,1.456901e+01,1.624868
205.70,8,53,1.460271e+01,1.456131e+01,1.793341
205.75,8,48,1.459505e+01,1.455360e+01,1.741501
205.80,8,50,1.458739e+01,1.454589e+01,1.760908
205.85,8,48,1.457972e+01,1.453817e+01,1.742314
205.90,8,46,1.457204e+01,1.453045e+01,1.723205
205.95,8,48,1.456436e+01,1.452273e+01,1.743970
206.00,8,54,1.455668e+01,1.451500e+01,1.797212
206.05,8,49,1.454899e+01,1.450726e+01,1.753060
206.10,8,48,1.454129e+01,1.449952e+01,1.743734
206.15,8,55,1.453359e+01,1.449178e+01,1.811288
206.20,8,53,1.452589e+01,1.448403e+01,1.793411
206.25,8,50,1.451818e+01,1.447628e+01,1.764212
206.30,8,52,1.451047e+01,1.446852e+01,1.778738
206.35,8,50,1.450275e+01,1.446075e+01,1.760318
206.40,8,52,1.449503e+01,1.445298e+01,1.782552
206.45,8,50,1.448730e+01,1.444521e+01,1.759467
206.50,8,48,1.447957e+01,1.443743e+01,1.884620
206.55,8,47,1.447183e+01,1.442965e+01,1.883810
206.60,8,47,1.446409e+01,1.442186e+01,1.873469
206.65,7,48,1.445634e+01,1.441407e+01,1.692968
206.70,7,52,1.444859e+01,1.440627e+01,1.618292
206.75,8,48,1.444084e+01,1.439847e+01,1.732176
206.80,8,48,1.443308e+01,1.439066e+01,1.787819
206.85,8,58,1.442531e+01,1.438285e+01,1.840803
206.90,8,53,1.441754e+01,1.437503e+01,1.797497
206.95,8,49,1.440976e+01,1.436721e+01,1.798243
207.00,8,58,1.440198e+01,1.435938e+01,1.839925
207.05,8,56,1.439420e+01,1.435155e+01,1.821769
207.10,8,48,1.438641e+01,1.434371e+01,1.738863
207.15,8,50,1.437861e+01,1.433587e+01,1.807257
207.20,8,50,1.437081e+01,1.432802e+01,1.823683
207.25,8,49,1.436301e+01,1.432017e+01,1.829149
207.30,8,48,1.435520e+01,1.431231e+01,1.739701
207.35,8,49,1.434738e+01,1.430445e+01,1.749333
207.40,8,54,1.433956e+01,1.429659e+01,1.794469
207.45,7,52,1.433174e+01,1.428871e+01,1.623951
207.50,7,61,1.432391e+01,1.428084e+01,1.707355
207.55,6,58,1.431608e+01,1.427296e+01,1.530556
207.60,6,59,1.430824e+01,1.426507e+01,1.535059
207.65,7,54,1.430039e+01,1.425718e+01,1.644976
207.70,8,57,1.429255e+01,1.424928e+01,1.833250
207.75,8,50,1.428469e+01,1.424138e+01,1.769548
207.80,8,49,1.427683e+01,1.423347e+01,1.754339
207.85,8,49,1.426897e+01,1.422556e+01,1.753902
207.90,8,49,1.426110e+01,1.421765e+01,1.752749
207.95,8,48,1.425323e+01,1.420973e+01,1.808628
208.00,8,51,1.424535e+01,1.420180e+01,1.825759
208.05,8,49,1.423747e+01,1.419387e+01,1.745555
208.10,8,49,1.422958e+01,1.418593e+01,1.754335
208.15,7,49,1.422168e+01,1.417799e+01,1.636378
208.20,6,51,1.421379e+01,1.417004e+01,1.459554
208.25,6,51,1.420588e+01,1.416209e+01,1.542123
208.30,7,50,1.419797e+01,1.415414e+01,1.729415
208.35,8,52,1.419006e+01,1.414617e+01,1.986062
208.40,8,48,1.418214e+01,1.413821e+01,1.890442
208.45,8,49,1.417422e+01,1.413024e+01,1.899620
208.50,7,47,1.416629e+01,1.412226e+01,1.685969
208.55,7,53,1.415836e+01,1.411428e+01,1.626797
208.60,8,49,1.415042e+01,1.410629e+01,1.738840
208.65,8,49,1.414248e+01,1.409830e+01,1.743773
208.70,8,52,1.413453e+01,1.409030e+01,1.769664
208.75,8,53,1.412658e+01,1.408230e+01,1.777757
208.80,8,49,1.411862e+01,1.407429e+01,1.740628
208.85,8,47,1.411065e+01,1.406628e+01,1.719961
208.90,8,50,1.410269e+01,1.405826e+01,1.753279
208.95,8,50,1.409471e+01,1.405024e+01,1.750762
209.00,8,53,1.408673e+01,1.404221e+01,1.784263
209.05,7,51,1.407875e+01,1.403418e+01,1.602030
209.10,6,55,1.407076e+01,1.402614e+01,1.485236
209.15,5,53,1.406277e+01,1.401810e+01,1.309694
209.20,6,58,1.405477e+01,1.401005e+01,1.517800
209.25,7,59,1.404676e+01,1.400199e+01,1.680767
209.30,8,57,1.403876e+01,1.399394e+01,1.820475
209.35,8,51,1.403074e+01,1.398587e+01,1.757861
209.40,8,56,1.402272e+01,1.397780e+01,1.812632
209.45,8,57,1.401470e+01,1.396973e+01,1.818207
209.50,8,49,1.400667e+01,1.396165e+01,1.740069
209.55,8,51,1.399864e+01,1.395357e+01,1.763774
209.60,8,47,1.399060e+01,1.394548e+01,1.720455
209.65,8,48,1.398255e+01,1.393738e+01,1.728815
209.70,8,52,1.397450e+01,1.392928e+01,1.775217
209.75,8,54,1.396645e+01,1.392118e+01,1.795081
209.80,8,52,1.395839e+01,1.391307e+01,1.772109
209.85,8,51,1.395032e+01,1.390495e+01,1.765329
209.90,8,49,1.394225e+01,1.389683e+01,1.741465
209.95,8,59,1.393417e+01,1.388870e+01,1.840035
210.00,7,53,1.392609e+01,1.388057e+01,1.625874
210.05,6,58,1.391801e+01,1.387243e+01,1.518447
210.10,5,49,1.390992e+01,1.386429e+01,1.265832
210.15,6,51,1.390182e+01,1.385615e+01,1.448942
210.20,7,48,1.389372e+01,1.384799e+01,1.576443
210.25,8,48,1.388561e+01,1.383984e+01,1.733791
210.30,8,48,1.387750e+01,1.383167e+01,1.731347
210.35,8,50,1.386938e+01,1.382351e+01,1.750767
210.40,8,46,1.386126e+01,1.381533e+01,1.718606
210.45,8,49,1.385314e+01,1.380715e+01,1.741302
210.50,8,46,1.384500e+01,1.379897e+01,1.718470
210.55,8,51,1.383686e+01,1.379078e+01,1.758599
210.60,7,48,1.382872e+01,1.378259e+01,1.572627
210.65,7,50,1.382057e+01,1.377439e+01,1.594483
210.70,8,56,1.381242e+01,1.376618e+01,1.808196
210.75,8,56,1.380426e+01,1.375797e+01,1.812845
210.80,8,57,1.379610e+01,1.374975e+01,1.830694
210.85,8,48,1.378793e+01,1.374153e+01,1.728628
210.90,8,49,1.377975e+01,1.373331e+01,1.742325
210.95,8,53,1.377157e+01,1.372508e+01,1.787541
211.00,7,52,1.376339e+01,1.371684e+01,1.617816
211.05,8,51,1.375520e+01,1.370860e+01,1.760786
211.10,8,48,1.374700e+01,1.370035e+01,1.728866
211.15,8,48,1.373880e+01,1.369210e+01,1.733578
211.20,8,47,1.373060e+01,1.368384e+01,1.720271
211.25,8,56,1.372238e+01,1.367557e+01,1.811469
211.30,7,58,1.371417e+01,1.366730e+01,1.675533
211.35,7,52,1.370594e+01,1.365903e+01,1.616698
211.40,8,56,1.369772e+01,1.365075e+01,1.806333
211.45,8,50,1.368948e+01,1.364246e+01,1.747478
211.50,8,55,1.368125e+01,1.363417e+01,1.802173
211.55,7,51,1.367300e+01,1.362588e+01,1.605706
211.60,6,55,1.366475e+01,1.361758e+01,1.482149
211.65,7,52,1.365650e+01,1.360927e+01,1.610341
211.70,8,59,1.364824e+01,1.360096e+01,1.845516
211.75,8,58,1.363998e+01,1.359264e+01,1.831902
211.80,8,54,1.363171e+01,1.358431e+01,1.792662
211.85,8,48,1.362343e+01,1.357599e+01,1.769804
211.90,8,47,1.361515e+01,1.356765e+01,1.860744
211.95,8,45,1.360686e+01,1.355931e+01,1.784844
212.00,8,52,1.359857e+01,1.355097e+01,1.857068
212.05,7,51,1.359027e+01,1.354262e+01,1.719972
212.10,6,52,1.358197e+01,1.353426e+01,1.519305
212.15,5,45,1.357366e+01,1.352590e+01,1.235109
212.20,6,53,1.356535e+01,1.351753e+01,1.476955
212.25,7,48,1.355703e+01,1.350916e+01,1.581949
212.30,8,47,1.354871e+01,1.350078e+01,1.768783
212.35,8,44,1.354038e+01,1.349240e+01,1.702906
212.40,7,47,1.353204e+01,1.348401e+01,1.673114
212.45,8,48,1.352370e+01,1.347561e+01,1.741907
212.50,8,47,1.351536e+01,1.346721e+01,1.781459
212.55,8,47,1.350700e+01,1.345881e+01,1.730440
212.60,8,45,1.349865e+01,1.345040e+01,1.708823
212.65,8,55,1.349028e+01,1.344198e+01,1.883603
212.70,8,55,1.348192e+01,1.343356e+01,1.806353
212.75,8,56,1.347354e+01,1.342513e+01,1.820987
212.80,8,56,1.346516e+01,1.341670e+01,1.820469
212.85,7,51,1.345678e+01,1.340826e+01,1.650126
212.90,6,51,1.344839e+01,1.339981e+01,1.582472
212.95,6,48,1.344000e+01,1.339136e+01,1.434875
213.00,8,56,1.343159e+01,1.338291e+01,1.856234
213.05,8,47,1.342319e+01,1.337445e+01,1.736371
213.10,8,51,1.341478e+01,1.336598e+01,1.771220
213.15,8,56,1.340636e+01,1.335751e+01,1.821932
213.20,8,53,1.339794e+01,1.334903e+01,1.868351
213.25,8,47,1.338951e+01,1.334055e+01,1.732752
213.30,8,49,1.338107e+01,1.333206e+01,1.754110
213.35,7,47,1.337263e+01,1.332356e+01,1.580171
213.40,7,50,1.336419e+01,1.331506e+01,1.636890
213.45,6,53,1.335574e+01,1.330655e+01,1.472531
213.50,5,61,1.334728e+01,1.329804e+01,1.396037
213.55,5,52,1.333882e+01,1.328953e+01,1.304102
213.60,6,55,1.333035e+01,1.328100e+01,1.537196
213.65,7,51,1.332188e+01,1.327247e+01,1.613706
213.70,8,55,1.331340e+01,1.326394e+01,1.811104
213.75,8,51,1.330492e+01,1.325540e+01,1.770260
213.80,8,60,1.329643e+01,1.324685e+01,1.864664
213.85,8,56,1.328793e+01,1.323830e+01,1.821983
213.90,8,49,1.327943e+01,1.322974e+01,1.750544
213.95,8,51,1.327093e+01,1.322118e+01,1.771540
214.00,7,48,1.326241e+01,1.321261e+01,1.584776
214.05,6,49,1.325390e+01,1.320404e+01,1.440612
214.10,6,54,1.324537e+01,1.319546e+01,1.489029
214.15,5,58,1.323684e+01,1.318687e+01,1.368335
214.20,5,62,1.322831e+01,1.317828e+01,1.410099
214.25,5,50,1.321977e+01,1.316968e+01,1.288360
214.30,6,51,1.321122e+01,1.316108e+01,1.498558
214.35,7,48,1.320267e+01,1.315247e+01,1.591171
214.40,8,50,1.319411e+01,1.314386e+01,1.801313
214.45,8,51,1.318555e+01,1.313524e+01,1.775077
214.50,8,50,1.317698e+01,1.312661e+01,1.760879
214.55,8,51,1.316841e+01,1.311798e+01,1.776531
214.60,7,49,1.315983e+01,1.310934e+01,1.594108
214.65,8,57,1.315124e+01,1.310070e+01,1.827137
214.70,8,58,1.314265e+01,1.309205e+01,1.842239
214.75,7,51,1.313405e+01,1.308340e+01,1.614060
214.80,8,53,1.312545e+01,1.307473e+01,1.851705
214.85,8,47,1.311684e+01,1.306607e+01,1.735815
214.90,8,50,1.310822e+01,1.305740e+01,1.767279
214.95,7,55,1.309960e+01,1.304872e+01,1.657294
215.00,6,48,1.309098e+01,1.304003e+01,1.422515
215.05,7,46,1.308234e+01,1.303134e+01,1.649538
215.10,8,48,1.307371e+01,1.302265e+01,1.740191
215.15,8,46,1.306506e+01,1.301395e+01,1.791098
215.20,8,49,1.305641e+01,1.300524e+01,1.815356
215.25,7,48,1.304776e+01,1.299653e+01,1.629601
215.30,7,52,1.303910e+01,1.298781e+01,1.628040
215.35,6,56,1.303043e+01,1.297908e+01,1.507305
215.40,5,56,1.302176e+01,1.297035e+01,1.346545
215.45,4,47,1.301308e+01,1.296161e+01,1.170582
215.50,5,55,1.300440e+01,1.295287e+01,1.338822
215.55,6,53,1.299571e+01,1.294412e+01,1.535477
215.60,7,52,1.298701e+01,1.293537e+01,1.688414
215.65,8,46,1.297831e+01,1.292661e+01,1.721280
215.70,8,47,1.296960e+01,1.291784e+01,1.736556
215.75,8,48,1.296089e+01,1.290907e+01,1.741640
215.80,8,46,1.295217e+01,1.290029e+01,1.721857
215.85,8,48,1.294345e+01,1.289150e+01,1.812327
215.90,7,48,1.293471e+01,1.288271e+01,1.590142
215.95,6,51,1.292598e+01,1.287392e+01,1.448984
216.00,5,54,1.291723e+01,1.286512e+01,1.328153
216.05,4,47,1.290849e+01,1.285631e+01,1.098927
216.10,5,58,1.289973e+01,1.284749e+01,1.434301
216.15,5,43,1.289097e+01,1.283867e+01,1.216862
216.20,6,45,1.288220e+01,1.282985e+01,1.399685
216.25,8,53,1.287343e+01,1.282102e+01,1.832431
216.30,8,46,1.286465e+01,1.281218e+01,1.724783
216.35,8,48,1.285587e+01,1.280333e+01,1.742476
216.40,7,46,1.284708e+01,1.279448e+01,1.562759
216.45,8,55,1.283828e+01,1.278563e+01,1.813224
216.50,8,47,1.282948e+01,1.277676e+01,1.730934
216.55,8,49,1.282067e+01,1.276790e+01,1.747733
216.60,8,58,1.281186e+01,1.275902e+01,1.836032
216.65,7,61,1.280304e+01,1.275014e+01,1.713958
216.70,6,61,1.279422e+01,1.274125e+01,1.554305
216.75,5,59,1.278538e+01,1.273236e+01,1.375221
216.80,5,45,1.277655e+01,1.272346e+01,1.235923
216.85,6,44,1.276770e+01,1.271456e+01,1.389153
216.90,8,51,1.275885e+01,1.270565e+01,1.772194
216.95,8,46,1.275000e+01,1.269673e+01,1.721819
217.00,8,48,1.274113e+01,1.268781e+01,1.741288
217.05,7,48,1.273227e+01,1.267888e+01,1.585958
217.10,6,51,1.272339e+01,1.266994e+01,1.452642
217.15,7,49,1.271451e+01,1.266100e+01,1.832998
217.20,8,46,1.270563e+01,1.265205e+01,1.725621
217.25,8,46,1.269673e+01,1.264310e+01,1.725142
217.30,8,53,1.268784e+01,1.263414e+01,1.795373
217.35,7,53,1.267893e+01,1.262517e+01,1.638392
217.40,6,54,1.267002e+01,1.261620e+01,1.486258
217.45,6,52,1.266111e+01,1.260722e+01,1.465251
217.50,7,49,1.265218e+01,1.259824e+01,1.666077
217.55,8,47,1.264325e+01,1.258925e+01,1.793222
217.60,8,48,1.263432e+01,1.258025e+01,1.737778
217.65,8,47,1.262538e+01,1.257125e+01,1.733934
217.70,8,47,1.261643e+01,1.256224e+01,1.731413
217.75,8,53,1.260748e+01,1.255322e+01,1.789267
217.80,7,58,1.259852e+01,1.254420e+01,1.682630
217.85,7,54,1.258955e+01,1.253517e+01,1.645316
217.90,8,48,1.258058e+01,1.252614e+01,1.745510
217.95,8,46,1.257161e+01,1.251710e+01,1.830802
218.00,8,48,1.256262e+01,1.250805e+01,1.922704
218.05,7,47,1.255363e+01,1.249900e+01,1.703737
218.10,6,48,1.254464e+01,1.248994e+01,1.537677
218.15,5,53,1.253563e+01,1.248087e+01,1.378038
218.20,4,46,1.252662e+01,1.247180e+01,1.084585
218.25,4,52,1.251761e+01,1.246272e+01,1.140125
218.30,4,52,1.250859e+01,1.245364e+01,1.143642
218.35,4,52,1.249956e+01,1.244455e+01,1.142400
218.40,4,52,1.249053e+01,1.243545e+01,1.145861
218.45,4,52,1.248149e+01,1.242635e+01,1.143734
218.50,4,52,1.247244e+01,1.241724e+01,1.141909
218.55,4,52,1.246339e+01,1.240812e+01,1.145858
218.60,4,51,1.245433e+01,1.239900e+01,1.134961
218.65,4,51,1.244527e+01,1.238987e+01,1.133737
218.70,4,51,1.243620e+01,1.238074e+01,1.132737
218.75,4,51,1.242712e+01,1.237159e+01,1.133248
218.80,4,51,1.241804e+01,1.236245e+01,1.132018
218.85,4,51,1.240895e+01,1.235329e+01,1.132686
218.90,4,51,1.239985e+01,1.234413e+01,1.138031
218.95,4,51,1.239075e+01,1.233496e+01,1.134229
219.00,4,51,1.238164e+01,1.232579e+01,1.133176
219.05,4,51,1.237253e+01,1.231661e+01,1.132773
219.10,4,51,1.236341e+01,1.230743e+01,1.135743
219.15,4,51,1.235428e+01,1.229823e+01,1.133153
219.20,4,51,1.234514e+01,1.228903e+01,1.134141
219.25,4,51,1.233600e+01,1.227983e+01,1.134673
219.30,5,52,1.232686e+01,1.227062e+01,1.303703
219.35,5,52,1.231770e+01,1.226140e+01,1.299377
219.40,5,52,1.230855e+01,1.225217e+01,1.302609
219.45,5,53,1.229938e+01,1.224294e+01,1.316894
219.50,5,54,1.229021e+01,1.223370e+01,1.320626
219.55,4,41,1.228103e+01,1.222446e+01,1.034820
219.60,4,41,1.227184e+01,1.221521e+01,1.036301
219.65,4,42,1.226265e+01,1.220595e+01,1.046201
219.70,4,42,1.225346e+01,1.219669e+01,1.043697
219.75,4,42,1.224425e+01,1.218742e+01,1.049539
219.80,4,43,1.223504e+01,1.217814e+01,1.055152
219.85,4,43,1.222582e+01,1.216886e+01,1.055084
219.90,4,40,1.221660e+01,1.215957e+01,1.021804
219.95,4,41,1.220737e+01,1.215027e+01,1.036557
220.00,4,41,1.219813e+01,1.214097e+01,1.036151
220.05,4,42,1.218889e+01,1.213166e+01,1.044453
220.10,4,42,1.217964e+01,1.212234e+01,1.046684
220.15,4,42,1.217039e+01,1.211302e+01,1.042677
220.20,4,42,1.216113e+01,1.210369e+01,1.044046
220.25,4,45,1.215186e+01,1.209436e+01,1.071946
220.30,4,45,1.214258e+01,1.208501e+01,1.069567
220.35,4,45,1.213330e+01,1.207566e+01,1.074375
220.40,4,46,1.212401e+01,1.206631e+01,1.082524
220.45,4,46,1.211472e+01,1.205695e+01,1.083830
220.50,4,46,1.210542e+01,1.204758e+01,1.082759
220.55,4,46,1.209611e+01,1.203820e+01,1.085139
220.60,4,46,1.208679e+01,1.202882e+01,1.084632
220.65,4,46,1.207747e+01,1.201943e+01,1.082328
220.70,4,46,1.206815e+01,1.201003e+01,1.083033
220.75,4,46,1.205881e+01,1.200063e+01,1.085863
220.80,4,46,1.204947e+01,1.199122e+01,1.081249
220.85,4,46,1.204012e+01,1.198181e+01,1.085563
220.90,4,46,1.203077e+01,1.197239e+01,1.083594
220.95,4,46,1.202141e+01,1.196296e+01,1.080869
221.00,4,46,1.201204e+01,1.195352e+01,1.082264
221.05,4,46,1.200267e+01,1.194408e+01,1.083024
221.10,4,46,1.199329e+01,1.193463e+01,1.088519
221.15,4,46,1.198390e+01,1.192517e+01,1.082056
221.20,4,46,1.197451e+01,1.191571e+01,1.086852
221.25,4,46,1.196511e+01,1.190624e+01,1.083385
221.30,4,46,1.195570e+01,1.189677e+01,1.081869
221.35,4,45,1.194629e+01,1.188728e+01,1.075809
221.40,4,45,1.193687e+01,1.187779e+01,1.074907
221.45,4,45,1.192744e+01,1.186830e+01,1.072408
221.50,4,45,1.191801e+01,1.185879e+01,1.074927
221.55,4,45,1.190857e+01,1.184928e+01,1.072002
221.60,4,45,1.189912e+01,1.183977e+01,1.072633
221.65,4,45,1.188967e+01,1.183024e+01,1.070849
221.70,4,45,1.188021e+01,1.182071e+01,1.074736
221.75,4,46,1.187074e+01,1.181118e+01,1.084758
221.80,4,46,1.186127e+01,1.180163e+01,1.081001
221.85,4,46,1.185179e+01,1.179208e+01,1.088097
221.90,4,46,1.184230e+01,1.178252e+01,1.082921
221.95,4,46,1.183281e+01,1.177296e+01,1.082717
222.00,4,46,1.182331e+01,1.176339e+01,1.083190
222.05,4,47,1.181380e+01,1.175381e+01,1.094901
222.10,4,47,1.180428e+01,1.174422e+01,1.095854
222.15,4,47,1.179476e+01,1.173463e+01,1.094053
222.20,4,47,1.178524e+01,1.172503e+01,1.091625
222.25,4,47,1.177570e+01,1.171543e+01,1.098986
222.30,4,48,1.176616e+01,1.170581e+01,1.101114
222.35,4,48,1.175661e+01,1.169619e+01,1.104326
222.40,4,48,1.174706e+01,1.168657e+01,1.101734
222.45,4,49,1.173749e+01,1.167693e+01,1.112197
222.50,4,49,1.172793e+01,1.166729e+01,1.113878
222.55,4,49,1.171835e+01,1.165765e+01,1.114370
222.60,4,50,1.170877e+01,1.164799e+01,1.127033
222.65,4,51,1.169918e+01,1.163833e+01,1.134702
222.70,4,51,1.168958e+01,1.162866e+01,1.131741
222.75,4,52,1.167998e+01,1.161898e+01,1.144537
222.80,4,53,1.167037e+01,1.160930e+01,1.152962
222.85,4,53,1.166075e+01,1.159961e+01,1.153030
222.90,4,54,1.165113e+01,1.158992e+01,1.161966
222.95,4,55,1.164150e+01,1.158021e+01,1.177391
223.00,4,55,1.163186e+01,1.157050e+01,1.175269
223.05,4,55,1.162221e+01,1.156078e+01,1.172176
223.10,4,56,1.161256e+01,1.155106e+01,1.186448
223.15,4,56,1.160290e+01,1.154133e+01,1.184529
223.20,4,56,1.159324e+01,1.153159e+01,1.181080
223.25,4,57,1.158357e+01,1.152184e+01,1.192449
223.30,4,57,1.157389e+01,1.151209e+01,1.189540
223.35,4,57,1.156420e+01,1.150233e+01,1.192159
223.40,4,58,1.155451e+01,1.149256e+01,1.203234
223.45,4,58,1.154481e+01,1.148279e+01,1.202461
223.50,4,58,1.153510e+01,1.147301e+01,1.202597
223.55,4,58,1.152539e+01,1.146322e+01,1.201120
223.60,4,59,1.151566e+01,1.145342e+01,1.212478
223.65,4,60,1.150594e+01,1.144362e+01,1.221220
223.70,4,60,1.149620e+01,1.143381e+01,1.221235
223.75,4,60,1.148646e+01,1.142399e+01,1.219939
223.80,4,60,1.147671e+01,1.141417e+01,1.220545
223.85,4,60,1.146695e+01,1.140434e+01,1.223449
223.90,4,61,1.145719e+01,1.139450e+01,1.230924
223.95,4,61,1.144742e+01,1.138465e+01,1.231742
224.00,4,61,1.143764e+01,1.137480e+01,1.231726
224.05,4,61,1.142785e+01,1.136494e+01,1.229119
224.10,4,61,1.141806e+01,1.135507e+01,1.232904
224.15,4,61,1.140826e+01,1.134520e+01,1.233551
224.20,4,61,1.139845e+01,1.133531e+01,1.232336
224.25,4,61,1.138864e+01,1.132542e+01,1.232679
224.30,4,62,1.137882e+01,1.131553e+01,1.240931
224.35,4,62,1.136899e+01,1.130562e+01,1.245976
224.40,4,62,1.135916e+01,1.129571e+01,1.240396
224.45,4,62,1.134932e+01,1.128579e+01,1.238221
224.50,4,62,1.133947e+01,1.127587e+01,1.239916
224.55,4,63,1.132961e+01,1.126594e+01,1.252076
224.60,4,63,1.131975e+01,1.125600e+01,1.250352
224.65,4,63,1.130987e+01,1.124605e+01,1.254540
224.70,4,63,1.130000e+01,1.123609e+01,1.251139
224.75,4,63,1.129011e+01,1.122613e+01,1.254338
224.80,4,63,1.128022e+01,1.121616e+01,1.251951
224.85,4,63,1.127032e+01,1.120618e+01,1.251074
224.90,4,63,1.126041e+01,1.119620e+01,1.252381
224.95,4,63,1.125050e+01,1.118621e+01,1.252645
225.00,4,63,1.124058e+01,1.117621e+01,1.250082
225.05,4,63,1.123065e+01,1.116620e+01,1.254611
225.10,4,63,1.122071e+01,1.115619e+01,1.270570
225.15,4,63,1.121077e+01,1.114617e+01,1.433515
225.20,4,63,1.120082e+01,1.113614e+01,1.335455
225.25,4,63,1.119086e+01,1.112610e+01,1.329322
225.30,4,63,1.118089e+01,1.111606e+01,1.330963
225.35,4,63,1.117092e+01,1.110601e+01,1.316669
225.40,4,63,1.116094e+01,1.109595e+01,1.276424
225.45,4,63,1.115095e+01,1.108588e+01,1.275081
225.50,4,63,1.114096e+01,1.107581e+01,1.280416
225.55,4,63,1.113095e+01,1.106573e+01,1.274863
225.60,4,63,1.112095e+01,1.105564e+01,1.275186
225.65,4,63,1.111093e+01,1.104555e+01,1.275998
225.70,4,63,1.110090e+01,1.103544e+01,1.344451
225.75,4,63,1.109087e+01,1.102533e+01,1.351135
225.80,4,63,1.108083e+01,1.101521e+01,1.284029
225.85,4,63,1.107079e+01,1.100509e+01,1.273896
225.90,4,63,1.106073e+01,1.099495e+01,1.275637
225.95,4,63,1.105067e+01,1.098481e+01,1.272700
226.00,4,63,1.104060e+01,1.097466e+01,1.265655
226.05,4,63,1.103053e+01,1.096451e+01,1.251490
226.10,4,63,1.102044e+01,1.095434e+01,1.251673
226.15,4,63,1.101035e+01,1.094417e+01,1.315152
226.20,4,63,1.100025e+01,1.093399e+01,1.277768
226.25,4,63,1.099015e+01,1.092381e+01,1.276725
226.30,4,63,1.098003e+01,1.091361e+01,1.276485
226.35,4,63,1.096991e+01,1.090341e+01,1.274879
226.40,4,63,1.095978e+01,1.089320e+01,1.263699
226.45,4,63,1.094965e+01,1.088298e+01,1.254977
226.50,4,63,1.093950e+01,1.087276e+01,1.253116
226.55,4,63,1.092935e+01,1.086253e+01,1.253229
226.60,4,63,1.091919e+01,1.085229e+01,1.257389
226.65,4,63,1.090903e+01,1.084204e+01,1.252280
226.70,4,63,1.089885e+01,1.083178e+01,1.249783
226.75,4,63,1.088867e+01,1.082152e+01,1.252724
226.80,4,63,1.087848e+01,1.081125e+01,1.250675
226.85,4,63,1.086828e+01,1.080097e+01,1.254160
226.90,4,63,1.085808e+01,1.079068e+01,1.253472
226.95,4,63,1.084787e+01,1.078039e+01,1.252558
227.00,4,63,1.083765e+01,1.077009e+01,1.249520
227.05,4,63,1.082742e+01,1.075978e+01,1.252197
227.10,4,63,1.081718e+01,1.074946e+01,1.254181
227.15,4,63,1.080694e+01,1.073913e+01,1.252277
227.20,4,63,1.079669e+01,1.072880e+01,1.252058
227.25,4,63,1.078643e+01,1.071846e+01,1.256692
227.30,4,63,1.077617e+01,1.070811e+01,1.253306
227.35,4,63,1.076589e+01,1.069776e+01,1.257812
227.40,4,63,1.075561e+01,1.068739e+01,1.251064
227.45,4,63,1.074533e+01,1.067702e+01,1.250848
227.50,4,63,1.073503e+01,1.066664e+01,1.253383
227.55,4,63,1.072472e+01,1.065625e+01,1.250151
227.60,4,63,1.071441e+01,1.064586e+01,1.251368
227.65,4,63,1.070409e+01,1.063545e+01,1.254118
227.70,4,63,1.069377e+01,1.062504e+01,1.252200
227.75,4,63,1.068343e+01,1.061462e+01,1.250824
227.80,4,63,1.067309e+01,1.060419e+01,1.252444
227.85,4,63,1.066274e+01,1.059376e+01,1.253132
227.90,4,63,1.065238e+01,1.058332e+01,1.253720
227.95,4,63,1.064201e+01,1.057287e+01,1.249926
228.00,4,63,1.063164e+01,1.056241e+01,1.251074
228.05,4,63,1.062125e+01,1.055194e+01,1.256389
228.10,4,63,1.061087e+01,1.054147e+01,1.251720
228.15,4,63,1.060047e+01,1.053098e+01,1.251159
228.20,4,63,1.059006e+01,1.052049e+01,1.250980
228.25,4,63,1.057965e+01,1.050999e+01,1.252986
228.30,4,63,1.056923e+01,1.049949e+01,1.254472
228.35,4,63,1.055880e+01,1.048897e+01,1.252402
228.40,4,63,1.054836e+01,1.047845e+01,1.251980
228.45,4,63,1.053792e+01,1.046792e+01,1.254179
228.50,4,63,1.052746e+01,1.045738e+01,1.248834
228.55,4,63,1.051700e+01,1.044683e+01,1.249472
228.60,4,63,1.050653e+01,1.043628e+01,1.253573
228.65,4,63,1.049606e+01,1.042571e+01,1.254704
228.70,4,63,1.048557e+01,1.041514e+01,1.248889
228.75,4,63,1.047508e+01,1.040456e+01,1.250964
228.80,4,63,1.046458e+01,1.039398e+01,1.250730
228.85,4,64,1.045407e+01,1.038338e+01,1.262363
228.90,4,64,1.044355e+01,1.037278e+01,1.260370
228.95,4,64,1.043303e+01,1.036216e+01,1.262624
229.00,4,64,1.042250e+01,1.035154e+01,1.262573
229.05,4,64,1.041196e+01,1.034092e+01,1.259956
229.10,4,64,1.040141e+01,1.033028e+01,1.258594
229.15,4,64,1.039085e+01,1.031964e+01,1.263437
229.20,4,64,1.038029e+01,1.030898e+01,1.268332
229.25,4,64,1.036971e+01,1.029832e+01,1.260428
229.30,4,64,1.035913e+01,1.028765e+01,1.263665
229.35,4,66,1.034854e+01,1.027698e+01,1.278693
229.40,4,66,1.033795e+01,1.026629e+01,1.285646
229.45,4,66,1.032734e+01,1.025560e+01,1.285585
229.50,4,66,1.031673e+01,1.024490e+01,1.282485
229.55,4,66,1.030611e+01,1.023419e+01,1.277999
229.60,4,66,1.029548e+01,1.022347e+01,1.281530
229.65,4,66,1.028484e+01,1.021274e+01,1.280018
229.70,4,66,1.027419e+01,1.020201e+01,1.284338
229.75,4,66,1.026354e+01,1.019126e+01,1.280893
229.80,4,66,1.025288e+01,1.018051e+01,1.282824
229.85,4,66,1.024221e+01,1.016975e+01,1.279069
229.90,4,66,1.023153e+01,1.015898e+01,1.278941
229.95,4,66,1.022084e+01,1.014821e+01,1.282616
230.00,4,66,1.021015e+01,1.013742e+01,1.281524
230.05,4,66,1.019944e+01,1.012663e+01,1.281937
230.10,4,66,1.018873e+01,1.011583e+01,1.283399
230.15,4,66,1.017801e+01,1.010502e+01,1.280766
230.20,4,66,1.016729e+01,1.009420e+01,1.280580
230.25,4,66,1.015655e+01,1.008337e+01,1.286686
230.30,4,66,1.014581e+01,1.007254e+01,1.282384
230.35,4,66,1.013505e+01,1.006169e+01,1.281767
230.40,4,66,1.012429e+01,1.005084e+01,1.282431
230.45,4,66,1.011352e+01,1.003998e+01,1.296077
230.50,4,66,1.010274e+01,1.002911e+01,1.283048
230.55,4,66,1.009196e+01,1.001823e+01,1.283016
230.60,4,66,1.008116e+01,1.000735e+01,1.280864
230.65,4,66,1.007036e+01,9.996454e+00,1.282855
230.70,4,66,1.005955e+01,9.985551e+00,1.281102
230.75,4,66,1.004873e+01,9.974640e+00,1.282554
230.80,4,66,1.003790e+01,9.963720e+00,1.282668
230.85,4,66,1.002707e+01,9.952792e+00,1.282437
230.90,4,66,1.001622e+01,9.941855e+00,1.277473
230.95,4,66,1.000537e+01,9.930909e+00,1.279636
231.00,4,66,9.994510e+00,9.919955e+00,1.281363
231.05,4,66,9.983640e+00,9.908993e+00,1.281850
231.10,4,66,9.972762e+00,9.898022e+00,1.283926
231.15,4,66,9.961876e+00,9.887042e+00,1.280415
231.20,4,66,9.950981e+00,9.876054e+00,1.282331
231.25,4,66,9.940077e+00,9.865057e+00,1.281506
231.30,4,66,9.929165e+00,9.854051e+00,1.283669
231.35,4,67,9.918245e+00,9.843037e+00,1.289572
231.40,4,67,9.907316e+00,9.832014e+00,1.290435
231.45,4,67,9.896378e+00,9.820983e+00,1.294886
231.50,4,67,9.885432e+00,9.809943e+00,1.287520
231.55,4,67,9.874478e+00,9.798894e+00,1.290073
231.60,4,67,9.863515e+00,9.787836e+00,1.290658
231.65,4,67,9.852543e+00,9.776770e+00,1.293879
231.70,4,67,9.841563e+00,9.765695e+00,1.292735
231.75,4,67,9.830574e+00,9.754612e+00,1.296732
231.80,4,67,9.819577e+00,9.743519e+00,1.292181
231.85,4,67,9.808571e+00,9.732418e+00,1.292852
231.90,4,67,9.797557e+00,9.721308e+00,1.293634
231.95,4,67,9.786533e+00,9.710190e+00,1.294606
232.00,4,67,9.775502e+00,9.699062e+00,1.289810
232.05,4,67,9.764461e+00,9.687926e+00,1.291691
232.10,4,67,9.753412e+00,9.676781e+00,1.294309
232.15,4,67,9.742355e+00,9.665628e+00,1.294590
232.20,4,67,9.731288e+00,9.654465e+00,1.293998
232.25,4,67,9.720213e+00,9.643294e+00,1.292395
232.30,4,67,9.709129e+00,9.632113e+00,1.289593
232.35,4,67,9.698037e+00,9.620924e+00,1.291079
232.40,4,67,9.686936e+00,9.609726e+00,1.288785
232.45,4,67,9.675826e+00,9.598520e+00,1.290376
232.50,4,67,9.664707e+00,9.587304e+00,1.295526
232.55,4,67,9.653580e+00,9.576079e+00,1.290142
232.60,4,67,9.642444e+00,9.564846e+00,1.289361
232.65,4,67,9.631299e+00,9.553603e+00,1.296563
232.70,4,67,9.620145e+00,9.542352e+00,1.290612
232.75,4,67,9.608983e+00,9.531092e+00,1.288150
232.80,4,67,9.597811e+00,9.519823e+00,1.292962
232.85,4,67,9.586631e+00,9.508544e+00,1.289592
232.90,4,67,9.575442e+00,9.497257e+00,1.289138
232.95,4,67,9.564245e+00,9.485961e+00,1.291687
233.00,4,67,9.553038e+00,9.474656e+00,1.294156
233.05,4,67,9.541823e+00,9.463342e+00,1.290389
233.10,4,67,9.530598e+00,9.452019e+00,1.290810
233.15,4,67,9.519365e+00,9.440686e+00,1.288537
233.20,4,67,9.508123e+00,9.429345e+00,1.291326
233.25,4,67,9.496872e+00,9.417995e+00,1.292125
233.30,4,67,9.485612e+00,9.406636e+00,1.289323
233.35,4,67,9.474343e+00,9.395267e+00,1.288114
233.40,4,67,9.463066e+00,9.383890e+00,1.293560
233.45,4,67,9.451779e+00,9.372503e+00,1.293031
233.50,4,67,9.440483e+00,9.361107e+00,1.294878
233.55,4,67,9.429179e+00,9.349703e+00,1.290577
233.60,4,67,9.417865e+00,9.338289e+00,1.290831
233.65,4,67,9.406542e+00,9.326865e+00,1.290779
233.70,4,67,9.395211e+00,9.315433e+00,1.290137
233.75,4,67,9.383870e+00,9.303992e+00,1.291797
233.80,4,67,9.372521e+00,9.292541e+00,1.290845
233.85,4,67,9.361162e+00,9.281081e+00,1.289999
233.90,4,67,9.349794e+00,9.269612e+00,1.290142
233.95,4,67,9.338418e+00,9.258134e+00,1.290513
234.00,4,67,9.327032e+00,9.246647e+00,1.373628
234.05,4,67,9.315637e+00,9.235150e+00,1.426814
234.10,4,67,9.304233e+00,9.223644e+00,1.371354
234.15,4,67,9.292820e+00,9.212129e+00,1.407007
234.20,4,67,9.281397e+00,9.200605e+00,1.414748
234.25,4,67,9.269966e+00,9.189071e+00,1.365051
234.30,4,67,9.258526e+00,9.177528e+00,1.361296
234.35,4,67,9.247076e+00,9.165976e+00,1.365067
234.40,4,67,9.235617e+00,9.154414e+00,1.291839
234.45,4,67,9.224149e+00,9.142843e+00,1.288198
234.50,4,67,9.212672e+00,9.131263e+00,1.294631
234.55,4,67,9.201186e+00,9.119673e+00,1.291071
234.60,4,67,9.189690e+00,9.108074e+00,1.291860
234.65,4,67,9.178186e+00,9.096466e+00,1.294027
234.70,4,67,9.166672e+00,9.084848e+00,1.290726
234.75,4,67,9.155148e+00,9.073221e+00,1.292327
234.80,4,67,9.143616e+00,9.061584e+00,1.293852
234.85,4,67,9.132074e+00,9.049938e+00,1.292509
234.90,4,67,9.120523e+00,9.038283e+00,1.293546
234.95,4,67,9.108963e+00,9.026618e+00,1.290797
235.00,4,67,9.097393e+00,9.014944e+00,1.294907
235.05,4,67,9.085814e+00,9.003260e+00,1.290446
235.10,4,67,9.074226e+00,8.991567e+00,1.289125
235.15,4,67,9.062629e+00,8.979864e+00,1.293513
235.20,4,67,9.051022e+00,8.968152e+00,1.290579
235.25,4,67,9.039405e+00,8.956430e+00,1.291148
235.30,4,67,9.027780e+00,8.944699e+00,1.292747
235.35,4,67,9.016145e+00,8.932958e+00,1.288608
235.40,4,67,9.004500e+00,8.921207e+00,1.291487
235.45,4,67,8.992847e+00,8.909447e+00,1.291062
235.50,4,67,8.981183e+00,8.897678e+00,1.291366
235.55,4,67,8.969511e+00,8.885899e+00,1.293588
235.60,4,67,8.957829e+00,8.874110e+00,1.289946
235.65,4,67,8.946137e+00,8.862311e+00,1.293324
235.70,4,67,8.934436e+00,8.850504e+00,1.289924
235.75,4,67,8.922726e+00,8.838686e+00,1.291988
235.80,4,67,8.911006e+00,8.826859e+00,1.294272
235.85,4,67,8.899276e+00,8.815022e+00,1.289831
235.90,4,67,8.887537e+00,8.803175e+00,1.292849
235.95,4,67,8.875789e+00,8.791319e+00,1.290693
236.00,4,67,8.864031e+00,8.779453e+00,1.289773
236.05,4,67,8.852263e+00,8.767577e+00,1.294300
236.10,4,67,8.840486e+00,8.755692e+00,1.294618
236.15,4,67,8.828699e+00,8.743796e+00,1.292118
236.20,4,67,8.816903e+00,8.731892e+00,1.294805
236.25,4,67,8.805097e+00,8.719977e+00,1.294200
236.30,4,67,8.793282e+00,8.708052e+00,1.292013
236.35,4,67,8.781457e+00,8.696118e+00,1.293946
236.40,4,67,8.769622e+00,8.684174e+00,1.290182
236.45,4,67,8.757777e+00,8.672220e+00,1.294385
236.50,4,67,8.745923e+00,8.660257e+00,1.293087
236.55,4,67,8.734060e+00,8.648283e+00,1.297280
236.60,4,67,8.722186e+00,8.636300e+00,1.290190
236.65,4,67,8.710303e+00,8.624307e+00,1.288871
236.70,4,67,8.698411e+00,8.612304e+00,1.294239
236.75,4,67,8.686508e+00,8.600291e+00,1.295466
236.80,4,67,8.674596e+00,8.588268e+00,1.293531
236.85,4,67,8.662674e+00,8.576235e+00,1.290958
236.90,4,67,8.650742e+00,8.564192e+00,1.290997
236.95,4,67,8.638801e+00,8.552140e+00,1.291268
237.00,4,67,8.626850e+00,8.540077e+00,1.290664
237.05,4,67,8.614889e+00,8.528005e+00,1.291006
237.10,4,67,8.602918e+00,8.515922e+00,1.293544
237.15,4,67,8.590937e+00,8.503830e+00,1.292082
237.20,4,67,8.578947e+00,8.491727e+00,1.289803
237.25,4,67,8.566946e+00,8.479615e+00,1.289796
237.30,4,67,8.554936e+00,8.467492e+00,1.290795
237.35,4,67,8.542916e+00,8.455360e+00,1.293945
237.40,4,67,8.530886e+00,8.443217e+00,1.293359
237.45,4,67,8.518847e+00,8.431065e+00,1.292974
237.50,4,67,8.506797e+00,8.418902e+00,1.294968
237.55,4,67,8.494737e+00,8.406729e+00,1.292609
237.60,4,67,8.482668e+00,8.394546e+00,1.291205
237.65,4,67,8.470588e+00,8.382353e+00,1.293960
237.70,4,67,8.458499e+00,8.370150e+00,1.292956
237.75,4,67,8.446400e+00,8.357937e+00,1.293587
237.80,4,67,8.434290e+00,8.345714e+00,1.291700
237.85,4,67,8.422171e+00,8.333480e+00,1.291623
237.90,4,67,8.410042e+00,8.321236e+00,1.294704
237.95,4,67,8.397902e+00,8.308983e+00,1.293005
238.00,4,67,8.385753e+00,8.296718e+00,1.293293
238.05,4,67,8.373594e+00,8.284444e+00,1.294391
238.10,4,67,8.361424e+00,8.272160e+00,1.291516
238.15,4,67,8.349245e+00,8.259865e+00,1.292749
238.20,4,67,8.337055e+00,8.247560e+00,1.293726
238.25,4,67,8.324856e+00,8.235244e+00,1.294313
238.30,4,67,8.312646e+00,8.222919e+00,1.293601
238.35,4,67,8.300426e+00,8.210583e+00,1.296135
238.40,4,67,8.288196e+00,8.198237e+00,1.288192
238.45,4,67,8.275956e+00,8.185880e+00,1.291624
238.50,4,67,8.263706e+00,8.173513e+00,1.291115
238.55,4,67,8.251445e+00,8.161136e+00,1.289309
238.60,4,67,8.239175e+00,8.148749e+00,1.293435
238.65,4,67,8.226894e+00,8.136351e+00,1.295001
238.70,4,67,8.214603e+00,8.123943e+00,1.290159
238.75,4,67,8.202302e+00,8.111524e+00,1.302062
238.80,4,67,8.189990e+00,8.099095e+00,1.293306
238.85,4,67,8.177668e+00,8.086656e+00,1.294128
238.90,4,67,8.165337e+00,8.074206e+00,1.293313
238.95,4,67,8.152994e+00,8.061745e+00,1.292006
239.00,4,67,8.140642e+00,8.049274e+00,1.289052
239.05,4,67,8.128279e+00,8.036793e+00,1.291725
239.10,4,67,8.115906e+00,8.024301e+00,1.292041
239.15,4,67,8.103523e+00,8.011799e+00,1.291454
239.20,4,67,8.091129e+00,7.999286e+00,1.295914
239.25,4,67,8.078725e+00,7.986763e+00,1.293301
239.30,4,67,8.066310e+00,7.974229e+00,1.294653
239.35,4,67,8.053886e+00,7.961685e+00,1.291226
239.40,4,67,8.041451e+00,7.949130e+00,1.293170
239.45,4,67,8.029005e+00,7.936564e+00,1.293596
239.50,4,67,8.016549e+00,7.923988e+00,1.291129
239.55,4,67,8.004083e+00,7.911401e+00,1.293422
239.60,4,67,7.991606e+00,7.898804e+00,1.290287
239.65,4,67,7.979119e+00,7.886196e+00,1.291858
239.70,4,67,7.966621e+00,7.873577e+00,1.297469
239.75,4,67,7.954113e+00,7.860948e+00,1.293265
239.80,4,67,7.941594e+00,7.848308e+00,1.296400
239.85,4,67,7.929065e+00,7.835658e+00,1.293746
239.90,4,67,7.916525e+00,7.822996e+00,1.293491
239.95,4,67,7.903975e+00,7.810324e+00,1.291275
240.00,4,67,7.891414e+00,7.797641e+00,1.295050
240.05,4,67,7.878843e+00,7.784948e+00,1.291249
240.10,4,67,7.866261e+00,7.772244e+00,1.288780
240.15,4,67,7.853668e+00,7.759529e+00,1.290141
240.20,4,67,7.841065e+00,7.746803e+00,1.292723
240.25,4,67,7.828452e+00,7.734066e+00,1.294340
240.30,4,67,7.815828e+00,7.721319e+00,1.295623
240.35,4,67,7.803193e+00,7.708560e+00,1.294600
240.40,4,67,7.790547e+00,7.695791e+00,1.290823
240.45,4,67,7.777891e+00,7.683011e+00,1.297707
240.50,4,67,7.765224e+00,7.670221e+00,1.296215
240.55,4,67,7.752547e+00,7.657419e+00,1.300455
240.60,4,67,7.739858e+00,7.644606e+00,1.292381
240.65,4,67,7.727159e+00,7.631783e+00,1.292854
240.70,4,67,7.714450e+00,7.618949e+00,1.292635
240.75,4,67,7.701729e+00,7.606103e+00,1.290442
240.80,4,67,7.688998e+00,7.593247e+00,1.293438
240.85,4,67,7.676256e+00,7.580380e+00,1.294096
240.90,4,67,7.663503e+00,7.567502e+00,1.291758
240.95,4,67,7.650740e+00,7.554613e+00,1.294676
241.00,4,67,7.637966e+00,7.541713e+00,1.292088
241.05,4,67,7.625181e+00,7.528801e+00,1.292898
241.10,4,67,7.612385e+00,7.515879e+00,1.292511
241.15,4,67,7.599578e+00,7.502946e+00,1.293112
241.20,4,67,7.586760e+00,7.490002e+00,1.295403
241.25,4,67,7.573932e+00,7.477046e+00,1.290102
241.30,4,67,7.561092e+00,7.464080e+00,1.290233
241.35,4,67,7.548242e+00,7.451102e+00,1.292114
241.40,4,67,7.535381e+00,7.438114e+00,1.295093
241.45,4,67,7.522509e+00,7.425114e+00,1.290494
241.50,4,67,7.509626e+00,7.412103e+00,1.296214
241.55,4,67,7.496732e+00,7.399081e+00,1.295600
241.60,4,67,7.483827e+00,7.386048e+00,1.292151
241.65,4,67,7.470911e+00,7.373004e+00,1.290629
241.70,4,67,7.457984e+00,7.359948e+00,1.291584
241.75,4,67,7.445046e+00,7.346881e+00,1.292706
241.80,4,67,7.432097e+00,7.333803e+00,1.291483
241.85,4,67,7.419137e+00,7.320714e+00,1.290802
241.90,4,67,7.406165e+00,7.307614e+00,1.294420
241.95,4,67,7.393183e+00,7.294502e+00,1.292744
242.00,4,67,7.380190e+00,7.281379e+00,1.291289
242.05,4,67,7.367186e+00,7.268245e+00,1.290886
242.10,4,67,7.354170e+00,7.255099e+00,1.291564
242.15,4,67,7.341144e+00,7.241942e+00,1.289662
242.20,4,67,7.328106e+00,7.228774e+00,1.293341
242.25,4,67,7.315057e+00,7.215594e+00,1.292218
242.30,4,67,7.301997e+00,7.202403e+00,1.289736
242.35,4,67,7.288926e+00,7.189201e+00,1.297257
242.40,4,67,7.275844e+00,7.175987e+00,1.289856
242.45,4,67,7.262750e+00,7.162762e+00,1.291525
242.50,4,67,7.249646e+00,7.149525e+00,1.290809
242.55,4,67,7.236530e+00,7.136277e+00,1.291397
242.60,4,67,7.223402e+00,7.123018e+00,1.290060
242.65,4,67,7.210264e+00,7.109747e+00,1.292321
242.70,4,67,7.197114e+00,7.096465e+00,1.293432
242.75,4,67,7.183953e+00,7.083171e+00,1.290131
242.80,4,67,7.170781e+00,7.069866e+00,1.291656
242.85,4,67,7.157597e+00,7.056549e+00,1.291342
242.90,4,67,7.144402e+00,7.043220e+00,1.290234
242.95,4,67,7.131196e+00,7.029880e+00,1.292504
243.00,4,67,7.117978e+00,7.016529e+00,1.296315
243.05,4,67,7.104749e+00,7.003166e+00,1.293142
243.10,4,67,7.091509e+00,6.989791e+00,1.294323
243.15,4,67,7.078257e+00,6.976405e+00,1.292332
243.20,4,67,7.064994e+00,6.963007e+00,1.295119
243.25,4,67,7.051719e+00,6.949597e+00,1.291393
243.30,4,67,7.038433e+00,6.936176e+00,1.293077
243.35,4,67,7.025136e+00,6.922743e+00,1.290586
243.40,4,68,7.011827e+00,6.909299e+00,1.299986
243.45,4,68,6.998506e+00,6.895843e+00,1.302203
243.50,4,68,6.985174e+00,6.882375e+00,1.303283
243.55,4,68,6.971831e+00,6.868895e+00,1.298059
243.60,4,68,6.958476e+00,6.855404e+00,1.305993
243.65,4,68,6.945109e+00,6.841901e+00,1.301289
243.70,4,68,6.931731e+00,6.828386e+00,1.303628
243.75,4,68,6.918341e+00,6.814859e+00,1.299491
243.80,4,68,6.904940e+00,6.801321e+00,1.300181
243.85,4,68,6.891527e+00,6.787770e+00,1.301320
243.90,4,68,6.878103e+00,6.774208e+00,1.305352
243.95,4,68,6.864667e+00,6.760634e+00,1.303333
244.00,4,68,6.851219e+00,6.747048e+00,1.301127
244.05,4,67,6.837760e+00,6.733451e+00,1.296057
244.10,4,67,6.824289e+00,6.719841e+00,1.290862
244.15,4,67,6.810806e+00,6.706220e+00,1.288923
244.20,4,67,6.797312e+00,6.692587e+00,1.352574
244.25,4,67,6.783806e+00,6.678941e+00,1.294554
244.30,4,67,6.770288e+00,6.665284e+00,1.292329
244.35,4,67,6.756758e+00,6.651615e+00,1.292353
244.40,4,67,6.743217e+00,6.637934e+00,1.291446
244.45,4,67,6.729664e+00,6.624241e+00,1.293812
244.50,4,67,6.716099e+00,6.610536e+00,1.292384
244.55,4,67,6.702522e+00,6.596818e+00,1.292540
244.60,4,67,6.688934e+00,6.583089e+00,1.387771
244.65,4,67,6.675334e+00,6.569348e+00,1.368136
244.70,4,67,6.661722e+00,6.555595e+00,1.370242
244.75,4,67,6.648098e+00,6.541830e+00,1.424938
244.80,4,67,6.634462e+00,6.528052e+00,1.432141
244.85,4,67,6.620814e+00,6.514263e+00,1.369936
244.90,4,67,6.607154e+00,6.500461e+00,1.311137
244.95,4,67,6.593483e+00,6.486647e+00,1.296335
245.00,4,67,6.579799e+00,6.472821e+00,1.296593
245.05,4,67,6.566104e+00,6.458983e+00,1.297631
245.10,4,67,6.552397e+00,6.445133e+00,1.296070
245.15,4,67,6.538677e+00,6.431271e+00,1.295562
245.20,4,67,6.524946e+00,6.417396e+00,1.298441
245.25,4,67,6.511203e+00,6.403509e+00,1.362359
245.30,4,67,6.497447e+00,6.389610e+00,1.371946
245.35,3,45,6.483680e+00,6.375699e+00,0.976931
245.40,3,45,6.469901e+00,6.361775e+00,0.976387
245.45,3,45,6.456109e+00,6.347839e+00,0.977555
245.50,3,45,6.442306e+00,6.333891e+00,0.976220
245.55,3,45,6.428490e+00,6.319930e+00,0.972459
245.60,3,45,6.414662e+00,6.305957e+00,0.915872
245.65,3,45,6.400823e+00,6.291972e+00,0.918861
245.70,3,45,6.386971e+00,6.277975e+00,0.916940
245.75,3,45,6.373106e+00,6.263965e+00,0.916985
245.80,3,45,6.359230e+00,6.249942e+00,0.916238
245.85,3,45,6.345342e+00,6.235908e+00,0.915503
245.90,3,45,6.331441e+00,6.221861e+00,0.918925
245.95,3,45,6.317528e+00,6.207801e+00,0.915186
246.00,3,45,6.303603e+00,6.193729e+00,0.919082
246.05,3,45,6.289666e+00,6.179644e+00,0.914283
246.10,3,45,6.275716e+00,6.165547e+00,0.914019
246.15,3,45,6.261755e+00,6.151438e+00,1.006180
246.20,3,45,6.247781e+00,6.137316e+00,0.918034
246.25,3,45,6.233794e+00,6.123182e+00,0.918508
246.30,3,45,6.219796e+00,6.109034e+00,0.918134
246.35,3,45,6.205785e+00,6.094875e+00,0.914053
246.40,3,45,6.191761e+00,6.080703e+00,0.915840
246.45,3,45,6.177726e+00,6.066518e+00,0.913883
246.50,3,45,6.163677e+00,6.052321e+00,0.919337
246.55,3,45,6.149617e+00,6.038111e+00,0.953577
246.60,3,45,6.135544e+00,6.023888e+00,0.974353
246.65,3,45,6.121459e+00,6.009653e+00,0.974907
246.70,3,45,6.107361e+00,5.995405e+00,0.975319
246.75,3,45,6.093251e+00,5.981144e+00,0.975450
246.80,3,45,6.079129e+00,5.966871e+00,1.026249
246.85,3,45,6.064993e+00,5.952585e+00,0.975954
246.90,3,45,6.050846e+00,5.938286e+00,1.016351
246.95,3,45,6.036686e+00,5.923975e+00,1.029766
247.00,3,45,6.022513e+00,5.909650e+00,0.975161
247.05,3,45,6.008328e+00,5.895313e+00,1.071888
247.10,3,45,5.994131e+00,5.880963e+00,0.974816
247.15,3,45,5.979920e+00,5.866601e+00,0.924587
247.20,3,45,5.965698e+00,5.852225e+00,0.923656
247.25,3,45,5.951462e+00,5.837837e+00,0.965425
247.30,3,45,5.937214e+00,5.823436e+00,0.918236
247.35,3,45,5.922954e+00,5.809022e+00,0.989973
247.40,3,45,5.908680e+00,5.794595e+00,0.953967
247.45,3,45,5.894394e+00,5.780155e+00,1.021861
247.50,3,45,5.880096e+00,5.765703e+00,0.976838
247.55,3,45,5.865785e+00,5.751237e+00,0.975963
247.60,3,45,5.851461e+00,5.736759e+00,0.979677
247.65,3,45,5.837124e+00,5.722267e+00,1.017073
247.70,3,45,5.822775e+00,5.707763e+00,0.982018
247.75,3,45,5.808412e+00,5.693245e+00,0.977828
247.80,3,45,5.794038e+00,5.678715e+00,0.935623
247.85,3,45,5.779650e+00,5.664171e+00,0.915517
247.90,3,45,5.765249e+00,5.649615e+00,0.913590
247.95,3,45,5.750836e+00,5.635045e+00,0.920436
248.00,3,45,5.736410e+00,5.620462e+00,0.915539
248.05,3,45,5.721971e+00,5.605867e+00,0.917870
248.10,3,45,5.707519e+00,5.591258e+00,0.914304
248.15,3,45,5.693055e+00,5.576636e+00,0.917093
248.20,3,45,5.678577e+00,5.562001e+00,0.916363
248.25,3,45,5.664087e+00,5.547352e+00,0.917128
248.30,3,45,5.649583e+00,5.532691e+00,0.915280
248.35,3,45,5.635067e+00,5.518016e+00,0.918077
248.40,3,45,5.620538e+00,5.503329e+00,0.915162
248.45,3,45,5.605996e+00,5.488628e+00,0.915453
248.50,3,45,5.591440e+00,5.473913e+00,0.920794
248.55,3,45,5.576872e+00,5.459186e+00,0.913813
248.60,3,45,5.562291e+00,5.444445e+00,0.914989
248.65,3,45,5.547697e+00,5.429691e+00,0.918146
248.70,3,45,5.533090e+00,5.414924e+00,0.915237
248.75,3,45,5.518470e+00,5.400143e+00,0.919351
248.80,3,45,5.503836e+00,5.385349e+00,0.916118
248.85,3,45,5.489190e+00,5.370542e+00,0.919389
248.90,3,45,5.474530e+00,5.355721e+00,0.917150
248.95,3,45,5.459858e+00,5.340887e+00,0.915177
249.00,3,45,5.445172e+00,5.326040e+00,0.916499
249.05,3,45,5.430473e+00,5.311179e+00,0.918761
249.10,3,45,5.415761e+00,5.296305e+00,0.916038
249.15,3,45,5.401036e+00,5.281417e+00,0.916333
249.20,3,45,5.386297e+00,5.266516e+00,0.918585
249.25,3,45,5.371546e+00,5.251601e+00,0.917931
249.30,3,45,5.356781e+00,5.236673e+00,0.916678
249.35,3,45,5.342003e+00,5.221732e+00,0.916565
249.40,3,45,5.327211e+00,5.206777e+00,0.915409
249.45,3,45,5.312407e+00,5.191808e+00,0.915857
249.50,3,45,5.297589e+00,5.176826e+00,0.918995
249.55,3,45,5.282758e+00,5.161830e+00,0.916313
249.60,3,45,5.267913e+00,5.146821e+00,0.916735
249.65,3,45,5.253055e+00,5.131798e+00,0.918233
249.70,3,45,5.238184e+00,5.116762e+00,0.919675
249.75,3,45,5.223299e+00,5.101711e+00,0.916480
249.80,3,45,5.208402e+00,5.086648e+00,0.915874
249.85,3,45,5.193490e+00,5.071570e+00,0.915317
249.90,3,45,5.178565e+00,5.056479e+00,0.914368
249.95,3,45,5.163627e+00,5.041374e+00,0.914331
250.00,3,45,5.148676e+00,5.026256e+00,0.915446
250.05,3,45,5.133711e+00,5.011123e+00,0.913641
250.10,3,45,5.118732e+00,4.995977e+00,0.918672
250.15,3,45,5.103740e+00,4.980818e+00,0.913821
250.20,3,45,5.088734e+00,4.965644e+00,0.916167
250.25,3,45,5.073715e+00,4.950457e+00,0.915603
250.30,3,45,5.058683e+00,4.935256e+00,0.914375
250.35,3,45,5.043637e+00,4.920041e+00,0.917939
250.40,3,45,5.028577e+00,4.904812e+00,0.916032
250.45,3,45,5.013504e+00,4.889569e+00,0.915111
250.50,3,45,4.998417e+00,4.874313e+00,0.915770
250.55,3,45,4.983316e+00,4.859042e+00,0.912277
250.60,3,45,4.968202e+00,4.843758e+00,0.915802
250.65,3,45,4.953074e+00,4.828460e+00,0.915217
250.70,3,45,4.937933e+00,4.813147e+00,0.915741
250.75,3,45,4.922778e+00,4.797821e+00,0.914704
250.80,3,45,4.907609e+00,4.782481e+00,0.919222
250.85,3,45,4.892426e+00,4.767127e+00,0.917123
250.90,3,45,4.877230e+00,4.751759e+00,0.920026
250.95,3,45,4.862020e+00,4.736377e+00,0.913863
251.00,3,45,4.846796e+00,4.720980e+00,0.915616
251.05,3,45,4.831559e+00,4.705570e+00,0.917058
251.10,3,45,4.816307e+00,4.690146e+00,0.917410
251.15,3,45,4.801042e+00,4.674707e+00,0.916639
251.20,3,45,4.785763e+00,4.659255e+00,0.919015
251.25,3,45,4.770471e+00,4.643788e+00,0.916631
251.30,3,45,4.755164e+00,4.628307e+00,0.916905
251.35,3,45,4.739843e+00,4.612813e+00,0.917770
251.40,3,45,4.724509e+00,4.597303e+00,0.922077
251.45,3,45,4.709161e+00,4.581780e+00,0.918202
251.50,3,45,4.693798e+00,4.566243e+00,0.920475
251.55,3,45,4.678422e+00,4.550691e+00,0.917938
251.60,3,45,4.663032e+00,4.535125e+00,0.920594
251.65,3,45,4.647628e+00,4.519545e+00,0.916221
251.70,3,45,4.632210e+00,4.503950e+00,0.915507
251.75,3,45,4.616778e+00,4.488342e+00,0.920326
251.80,3,45,4.601332e+00,4.472718e+00,0.916952
251.85,3,45,4.585872e+00,4.457081e+00,0.916990
251.90,3,45,4.570398e+00,4.441429e+00,0.914728
251.95,3,45,4.554909e+00,4.425763e+00,0.914844
252.00,3,45,4.539407e+00,4.410083e+00,0.917301
252.05,3,45,4.523891e+00,4.394388e+00,0.914791
252.10,3,45,4.508360e+00,4.378679e+00,0.919887
252.15,3,45,4.492816e+00,4.362955e+00,0.918709
252.20,3,45,4.477257e+00,4.347217e+00,0.917041
252.25,3,45,4.461684e+00,4.331464e+00,0.915353
252.30,3,45,4.446097e+00,4.315697e+00,0.918175
252.35,3,45,4.430496e+00,4.299916e+00,0.918564
252.40,3,45,4.414880e+00,4.284119e+00,0.917084
252.45,3,45,4.399250e+00,4.268309e+00,0.914502
252.50,3,45,4.383606e+00,4.252484e+00,0.917150
252.55,3,45,4.367948e+00,4.236644e+00,0.916811
252.60,3,45,4.352276e+00,4.220790e+00,0.916522
252.65,3,45,4.336589e+00,4.204921e+00,0.916965
252.70,3,45,4.320888e+00,4.189037e+00,0.917576
252.75,3,45,4.305172e+00,4.173139e+00,0.920547
252.80,3,45,4.289442e+00,4.157227e+00,0.914654
252.85,3,45,4.273698e+00,4.141299e+00,0.914928
252.90,3,45,4.257940e+00,4.125357e+00,0.914961
252.95,3,45,4.242167e+00,4.109400e+00,0.915516
253.00,3,45,4.226380e+00,4.093429e+00,0.916304
253.05,3,45,4.210578e+00,4.077443e+00,0.915196
253.10,3,45,4.194762e+00,4.061442e+00,0.916841
253.15,3,45,4.178931e+00,4.045426e+00,0.915892
253.20,3,45,4.163086e+00,4.029396e+00,0.918480
253.25,3,45,4.147227e+00,4.013350e+00,0.916133
253.30,3,45,4.131352e+00,3.997290e+00,0.914678
253.35,3,45,4.115464e+00,3.981215e+00,0.917488
253.40,3,45,4.099561e+00,3.965125e+00,0.918045
253.45,3,45,4.083643e+00,3.949021e+00,0.917837
253.50,3,45,4.067711e+00,3.932901e+00,0.918100
253.55,3,45,4.051764e+00,3.916767e+00,0.913631
253.60,3,45,4.035803e+00,3.900617e+00,0.919955
253.65,3,45,4.019826e+00,3.884453e+00,0.916712
253.70,3,45,4.003836e+00,3.868274e+00,0.924139
253.75,3,45,3.987830e+00,3.852080e+00,0.920328
253.80,3,45,3.971810e+00,3.835870e+00,0.915441
253.85,3,45,3.955776e+00,3.819646e+00,0.917515
253.90,3,45,3.939726e+00,3.803407e+00,0.917543
253.95,3,45,3.923662e+00,3.787153e+00,0.916602
254.00,3,45,3.907583e+00,3.770883e+00,0.914672
254.05,3,45,3.891490e+00,3.754599e+00,0.914099
254.10,3,45,3.875381e+00,3.738299e+00,0.916760
254.15,3,45,3.859258e+00,3.721985e+00,0.915787
254.20,3,46,3.843120e+00,3.705655e+00,0.927634
254.25,3,46,3.826967e+00,3.689310e+00,0.930721
254.30,3,46,3.810800e+00,3.672950e+00,0.925968
254.35,3,46,3.794617e+00,3.656575e+00,0.926396
254.40,3,46,3.778420e+00,3.640184e+00,0.925117
254.45,3,46,3.762208e+00,3.623779e+00,0.928424
254.50,3,46,3.745981e+00,3.607358e+00,0.925704
254.55,3,46,3.729739e+00,3.590922e+00,0.928082
254.60,3,46,3.713482e+00,3.574470e+00,0.925718
254.65,3,46,3.697210e+00,3.558004e+00,0.925094
254.70,3,46,3.680923e+00,3.541522e+00,0.928621
254.75,3,46,3.664621e+00,3.525024e+00,0.924147
254.80,3,46,3.648304e+00,3.508512e+00,0.923956
254.85,3,46,3.631972e+00,3.491984e+00,0.923907
254.90,3,46,3.615625e+00,3.475440e+00,0.923142
254.95,3,46,3.599263e+00,3.458881e+00,0.928517
255.00,3,46,3.582886e+00,3.442307e+00,0.923047
255.05,3,46,3.566494e+00,3.425718e+00,0.923579
255.10,3,46,3.550086e+00,3.409113e+00,0.926246
255.15,3,46,3.533664e+00,3.392492e+00,0.925871
255.20,3,46,3.517226e+00,3.375856e+00,0.928639
255.25,3,46,3.500774e+00,3.359204e+00,0.925725
255.30,3,46,3.484306e+00,3.342537e+00,0.926130
255.35,3,46,3.467823e+00,3.325855e+00,0.927104
255.40,3,46,3.451325e+00,3.309157e+00,0.924649
255.45,3,46,3.434811e+00,3.292443e+00,0.926006
255.50,3,46,3.418282e+00,3.275714e+00,0.926069
255.55,3,46,3.401738e+00,3.258969e+00,0.922675
255.60,3,46,3.385179e+00,3.242208e+00,0.925841
255.65,3,46,3.368604e+00,3.225432e+00,0.924561
255.70,3,46,3.352014e+00,3.208640e+00,0.929713
255.75,3,46,3.335409e+00,3.191833e+00,0.927525
255.80,3,46,3.318789e+00,3.175010e+00,0.924767
255.85,3,46,3.302153e+00,3.158171e+00,0.926714
255.90,3,46,3.285501e+00,3.141316e+00,0.925722
255.95,3,46,3.268835e+00,3.124446e+00,0.927365
256.00,3,46,3.252153e+00,3.107560e+00,0.924493
256.05,3,46,3.235455e+00,3.090658e+00,0.930024
256.10,3,46,3.218742e+00,3.073740e+00,0.924219
256.15,3,46,3.202014e+00,3.056806e+00,0.925831
256.20,3,46,3.185270e+00,3.039857e+00,0.925001
256.25,3,46,3.168510e+00,3.022891e+00,0.927977
256.30,3,46,3.151735e+00,3.005910e+00,0.926465
256.35,3,46,3.134945e+00,2.988913e+00,1.035989
256.40,3,46,3.118139e+00,2.971900e+00,0.985951
256.45,3,46,3.101317e+00,2.954871e+00,0.986267
256.50,3,46,3.084480e+00,2.937826e+00,0.985089
256.55,3,46,3.067627e+00,2.920765e+00,1.033760
256.60,3,46,3.050758e+00,2.903689e+00,0.962185
256.65,3,46,3.033874e+00,2.886596e+00,0.964496
256.70,3,46,3.016975e+00,2.869487e+00,0.962053
256.75,3,46,3.000059e+00,2.852362e+00,0.966403
256.80,3,46,2.983128e+00,2.835221e+00,0.966419
256.85,3,46,2.966181e+00,2.818064e+00,0.925584
256.90,3,46,2.949219e+00,2.800890e+00,0.927741
256.95,3,46,2.932240e+00,2.783701e+00,0.927828
257.00,3,46,2.915246e+00,2.766495e+00,0.924295
257.05,3,46,2.898236e+00,2.749274e+00,0.926666
257.10,3,46,2.881211e+00,2.732036e+00,0.925968
257.15,3,46,2.864169e+00,2.714782e+00,0.925728
257.20,3,46,2.847112e+00,2.697512e+00,0.925474
257.25,3,46,2.830038e+00,2.680225e+00,0.926008
257.30,3,46,2.812949e+00,2.662922e+00,0.927140
257.35,3,46,2.795844e+00,2.645603e+00,0.926512
257.40,3,46,2.778724e+00,2.628268e+00,0.929075
257.45,3,46,2.761587e+00,2.610916e+00,0.925408
257.50,3,46,2.744434e+00,2.593548e+00,0.924885
257.55,3,46,2.727265e+00,2.576164e+00,0.930197
257.60,3,46,2.710081e+00,2.558763e+00,0.924081
257.65,3,46,2.692880e+00,2.541346e+00,0.929288
257.70,3,46,2.675663e+00,2.523913e+00,0.927647
257.75,3,46,2.658431e+00,2.506463e+00,0.928367
257.80,3,46,2.641182e+00,2.488997e+00,0.926027
257.85,3,46,2.623917e+00,2.471514e+00,0.923520
257.90,3,46,2.606636e+00,2.454014e+00,0.927510
257.95,3,46,2.589339e+00,2.436499e+00,0.926591
258.00,3,46,2.572026e+00,2.418966e+00,0.924704
258.05,3,46,2.554696e+00,2.401417e+00,0.927622
258.10,3,46,2.537351e+00,2.383852e+00,0.925254
258.15,3,46,2.519989e+00,2.366270e+00,0.927058
258.20,3,46,2.502611e+00,2.348671e+00,0.925675
258.25,3,46,2.485217e+00,2.331056e+00,0.927232
258.30,3,46,2.467807e+00,2.313424e+00,0.925119
258.35,3,46,2.450380e+00,2.295775e+00,0.926658
258.40,3,46,2.432937e+00,2.278110e+00,0.928434
258.45,3,46,2.415478e+00,2.260428e+00,0.923795
258.50,3,46,2.398003e+00,2.242729e+00,0.924053
258.55,3,46,2.380511e+00,2.225014e+00,0.926448
258.60,3,46,2.363003e+00,2.207282e+00,0.931153
258.65,3,46,2.345478e+00,2.189533e+00,0.925225
258.70,3,46,2.327937e+00,2.171767e+00,0.924331
258.75,3,46,2.310380e+00,2.153984e+00,0.927272
258.80,3,46,2.292806e+00,2.136185e+00,0.925710
258.85,3,46,2.275216e+00,2.118368e+00,0.927167
258.90,3,46,2.257609e+00,2.100535e+00,0.925212
258.95,3,46,2.239986e+00,2.082685e+00,0.928981
259.00,3,46,2.222346e+00,2.064818e+00,0.925314
259.05,3,46,2.204690e+00,2.046934e+00,0.926767
259.10,3,46,2.187017e+00,2.029033e+00,0.927651
259.15,3,46,2.169328e+00,2.011115e+00,0.927224
259.20,3,46,2.151622e+00,1.993180e+00,0.924963
259.25,3,46,2.133900e+00,1.975228e+00,0.928491
259.30,3,46,2.116161e+00,1.957259e+00,0.928249
259.35,3,46,2.098405e+00,1.939273e+00,0.925307
259.40,3,46,2.080633e+00,1.921270e+00,0.929117
259.45,3,46,2.062844e+00,1.903249e+00,0.925849
259.50,3,46,2.045038e+00,1.885212e+00,0.924794
259.55,3,46,2.027215e+00,1.867157e+00,0.928019
259.60,3,46,2.009376e+00,1.849085e+00,0.925812
259.65,3,46,1.991520e+00,1.830996e+00,0.924707
259.70,3,46,1.973648e+00,1.812890e+00,0.924758
259.75,3,46,1.955758e+00,1.794767e+00,0.925627
259.80,3,46,1.937852e+00,1.776626e+00,0.924715
259.85,3,46,1.919929e+00,1.758468e+00,0.926133
259.90,3,46,1.901989e+00,1.740293e+00,0.926443
259.95,3,46,1.884032e+00,1.722100e+00,0.927169
260.00,3,46,1.866058e+00,1.703890e+00,0.926702
260.05,3,46,1.848067e+00,1.685663e+00,0.927327
260.10,3,46,1.830060e+00,1.667418e+00,0.925514
260.15,3,46,1.812035e+00,1.649156e+00,0.928061
260.20,3,46,1.793994e+00,1.630877e+00,0.928476
260.25,3,46,1.775935e+00,1.612580e+00,0.927688
260.30,3,46,1.757860e+00,1.594265e+00,0.926133
260.35,3,46,1.739767e+00,1.575933e+00,0.928297
260.40,3,46,1.721657e+00,1.557584e+00,0.925751
260.45,3,46,1.703531e+00,1.539217e+00,0.927794
260.50,3,46,1.685387e+00,1.520832e+00,0.925157
260.55,3,46,1.667226e+00,1.502430e+00,0.927531
260.60,3,46,1.649048e+00,1.484010e+00,0.925689
260.65,3,46,1.630853e+00,1.465573e+00,0.927517
260.70,3,46,1.612640e+00,1.447118e+00,0.927722
260.75,3,46,1.594411e+00,1.428645e+00,0.927729
260.80,3,46,1.576164e+00,1.410155e+00,0.926652
260.85,3,46,1.557900e+00,1.391647e+00,0.925073
260.90,3,46,1.539619e+00,1.373121e+00,0.924228
260.95,3,46,1.521320e+00,1.354577e+00,0.927796
261.00,3,46,1.503004e+00,1.336016e+00,0.925350
261.05,3,46,1.484671e+00,1.317437e+00,0.931067
261.10,3,46,1.466321e+00,1.298840e+00,0.925631
261.15,3,46,1.447953e+00,1.280225e+00,0.924147
261.20,3,46,1.429567e+00,1.261592e+00,0.925709
261.25,3,46,1.411165e+00,1.242941e+00,0.924759
261.30,3,46,1.392745e+00,1.224273e+00,0.927786
261.35,3,46,1.374307e+00,1.205586e+00,0.925766
261.40,3,46,1.355852e+00,1.186882e+00,0.925302
261.45,3,46,1.337379e+00,1.168159e+00,0.927577
261.50,3,46,1.318889e+00,1.149419e+00,0.926604
261.55,3,46,1.300382e+00,1.130660e+00,0.927215
261.60,3,46,1.281856e+00,1.111883e+00,0.924988
261.65,3,46,1.263314e+00,1.093089e+00,0.925277
261.70,3,46,1.244753e+00,1.074276e+00,0.926043
261.75,3,46,1.226175e+00,1.055445e+00,0.925389
261.80,3,46,1.207580e+00,1.036596e+00,0.925709
261.85,3,46,1.188967e+00,1.017729e+00,0.928147
261.90,3,46,1.170336e+00,9.988431e-01,0.924460
261.95,3,46,1.151687e+00,9.799394e-01,0.926571
262.00,3,46,1.133020e+00,9.610174e-01,0.928443
262.05,3,46,1.114336e+00,9.420771e-01,0.925196
262.10,3,46,1.095634e+00,9.231186e-01,0.925874
262.15,3,46,1.076914e+00,9.041417e-01,0.925292
262.20,3,46,1.058177e+00,8.851464e-01,0.926358
262.25,3,46,1.039421e+00,8.661328e-01,0.925555
262.30,3,46,1.020648e+00,8.471008e-01,0.924809
262.35,3,46,1.001857e+00,8.280503e-01,0.924610
262.40,3,46,9.830476e-01,8.089814e-01,0.925798
262.45,3,46,9.642205e-01,7.898940e-01,0.927622
262.50,3,46,9.453754e-01,7.707881e-01,0.925858
262.55,3,46,9.265124e-01,7.516637e-01,0.927747
262.60,3,46,9.076313e-01,7.325208e-01,0.925810
262.65,3,46,8.887322e-01,7.133592e-01,0.925875
262.70,3,46,8.698150e-01,6.941791e-01,0.926405
262.75,3,46,8.508798e-01,6.749803e-01,0.924489
262.80,3,46,8.319264e-01,6.557628e-01,0.925728
262.85,3,46,8.129550e-01,6.365267e-01,0.924216
262.90,3,46,7.939653e-01,6.172719e-01,0.924576
262.95,3,46,7.749575e-01,5.979984e-01,0.926623
263.00,3,46,7.559315e-01,5.787060e-01,0.927619
263.05,3,46,7.368872e-01,5.593949e-01,0.928488
263.10,3,46,7.178247e-01,5.400650e-01,0.925683
263.15,3,46,6.987439e-01,5.207163e-01,0.926935
263.20,3,46,6.796448e-01,5.013487e-01,0.923984
263.25,3,46,6.605274e-01,4.819621e-01,0.927269
263.30,3,46,6.413917e-01,4.625567e-01,0.931347
263.35,3,46,6.222375e-01,4.431323e-01,0.926313
263.40,3,46,6.030650e-01,4.236890e-01,0.929748
263.45,3,46,5.838741e-01,4.042267e-01,0.926770
263.50,3,46,5.646646e-01,3.847453e-01,0.925694
263.55,3,46,5.454368e-01,3.652449e-01,0.926782
263.60,3,46,5.261904e-01,3.457253e-01,0.929034
263.65,3,46,5.069255e-01,3.261867e-01,0.926857
263.70,3,46,4.876420e-01,3.066290e-01,0.929129
263.75,3,46,4.683400e-01,2.870520e-01,0.926093
263.80,3,46,4.490193e-01,2.674559e-01,0.926914
263.85,3,46,4.296801e-01,2.478406e-01,0.929670
263.90,3,46,4.103221e-01,2.282060e-01,0.925076
263.95,3,46,3.909455e-01,2.085522e-01,0.928476
264.00,3,46,3.715502e-01,1.888790e-01,0.925744
264.05,3,46,3.521362e-01,1.691865e-01,0.923147
264.10,3,46,3.327033e-01,1.494746e-01,0.926515
264.15,3,46,3.132518e-01,1.297434e-01,0.922691
264.20,3,46,2.937813e-01,1.099927e-01,0.926438
264.25,3,46,2.742921e-01,9.022255e-02,0.927016
264.30,3,46,2.547840e-01,7.043294e-02,0.925884
264.35,3,46,2.352570e-01,5.062382e-02,0.928386
264.40,3,46,2.157110e-01,3.079516e-02,0.924265
264.45,3,46,1.961462e-01,1.094694e-02,0.928397
264.50,3,46,1.765623e-01,-8.920883e-03,0.927519
264.55,3,46,1.569595e-01,-2.880833e-02,0.927481
264.60,3,46,1.373376e-01,-4.871544e-02,0.928322
264.65,3,46,1.176966e-01,-6.864223e-02,0.923770
264.70,3,46,9.803660e-02,-8.858875e-02,0.934233
264.75,3,46,7.835746e-02,-1.085550e-01,0.984335
264.80,3,46,5.865917e-02,-1.285410e-01,0.984329
264.85,3,46,3.894171e-02,-1.485469e-01,0.984152
264.90,3,46,1.920505e-02,-1.685726e-01,0.983612
264.95,3,46,-5.508307e-04,-1.886181e-01,0.984318
265.00,3,46,-2.032597e-02,-2.086836e-01,0.984451
265.05,3,46,-4.012040e-02,-2.287690e-01,0.927156
265.10,3,46,-5.993414e-02,-2.488744e-01,0.928014
265.15,3,46,-7.976722e-02,-2.689997e-01,0.929185
265.20,3,46,-9.961967e-02,-2.891451e-01,0.924768
265.25,3,46,-1.194915e-01,-3.093106e-01,0.925801
265.30,3,46,-1.393828e-01,-3.294961e-01,0.924967
265.35,3,46,-1.592936e-01,-3.497018e-01,0.928385
265.40,3,46,-1.792238e-01,-3.699276e-01,0.927787
265.45,3,46,-1.991736e-01,-3.901736e-01,0.926344
265.50,3,46,-2.191429e-01,-4.104399e-01,0.925074
265.55,3,46,-2.391318e-01,-4.307264e-01,0.926024
265.60,3,46,-2.591403e-01,-4.510331e-01,0.926801
265.65,3,46,-2.791684e-01,-4.713603e-01,0.925984
265.70,3,46,-2.992162e-01,-4.917077e-01,0.925794
265.75,3,46,-3.192837e-01,-5.120756e-01,0.924739
265.80,3,46,-3.393710e-01,-5.324638e-01,0.925357
265.85,3,46,-3.594780e-01,-5.528726e-01,0.928849
265.90,3,46,-3.796048e-01,-5.733018e-01,0.927694
265.95,3,46,-3.997514e-01,-5.937515e-01,0.925386
266.00,3,46,-4.199179e-01,-6.142218e-01,0.927236
266.05,3,46,-4.401043e-01,-6.347127e-01,0.929104
266.10,3,46,-4.603106e-01,-6.552242e-01,0.926316
266.15,3,46,-4.805369e-01,-6.757564e-01,0.925940
266.20,3,46,-5.007832e-01,-6.963093e-01,0.928414
266.25,3,46,-5.210494e-01,-7.168829e-01,0.925992
266.30,3,46,-5.413358e-01,-7.374773e-01,0.925073
266.35,3,46,-5.616422e-01,-7.580925e-01,0.925723
266.40,3,46,-5.819687e-01,-7.787285e-01,0.927691
266.45,3,46,-6.023154e-01,-7.993854e-01,0.928891
266.50,3,46,-6.226822e-01,-8.200632e-01,0.928313
266.55,3,46,-6.430693e-01,-8.407619e-01,0.927730
266.60,3,46,-6.634767e-01,-8.614817e-01,0.925896
266.65,3,46,-6.839043e-01,-8.822224e-01,0.928639
266.70,3,46,-7.043522e-01,-9.029843e-01,0.926816
266.75,3,45,-7.248205e-01,-9.237672e-01,0.920673
266.80,3,45,-7.453092e-01,-9.445712e-01,0.917263
266.85,3,45,-7.658183e-01,-9.653964e-01,0.915406
266.90,3,45,-7.863478e-01,-9.862429e-01,0.918478
266.95,3,45,-8.068979e-01,-1.007111e+00,0.915703
267.00,3,45,-8.274684e-01,-1.027999e+00,0.919392
267.05,3,45,-8.480596e-01,-1.048910e+00,0.920932
267.10,3,45,-8.686713e-01,-1.069841e+00,0.916140
267.15,3,45,-8.893036e-01,-1.090794e+00,0.917660
267.20,3,45,-9.099567e-01,-1.111769e+00,0.917946
267.25,3,45,-9.306304e-01,-1.132765e+00,0.915986
267.30,3,45,-9.513248e-01,-1.153782e+00,0.916415
267.35,3,45,-9.720401e-01,-1.174821e+00,0.915617
267.40,3,45,-9.927761e-01,-1.195882e+00,0.920523
267.45,3,45,-1.013533e+00,-1.216964e+00,0.919219
267.50,3,45,-1.034311e+00,-1.238068e+00,0.917060
267.55,3,45,-1.055110e+00,-1.259194e+00,0.916036
267.60,3,45,-1.075929e+00,-1.280341e+00,0.919650
267.65,3,45,-1.096770e+00,-1.301510e+00,0.918337
267.70,3,45,-1.117632e+00,-1.322701e+00,0.914441
267.75,3,45,-1.138514e+00,-1.343914e+00,0.918022
267.80,3,45,-1.159418e+00,-1.365149e+00,0.916350
267.85,3,45,-1.180343e+00,-1.386406e+00,0.917399
267.90,3,45,-1.201290e+00,-1.407685e+00,0.916298
267.95,3,45,-1.222257e+00,-1.428985e+00,0.971416
268.00,3,45,-1.243246e+00,-1.450308e+00,0.976799
268.05,3,45,-1.264256e+00,-1.471653e+00,0.973186
268.10,3,45,-1.285287e+00,-1.493021e+00,0.972712
268.15,3,45,-1.306340e+00,-1.514410e+00,0.973171
268.20,3,45,-1.327414e+00,-1.535822e+00,0.974689
268.25,3,45,-1.348510e+00,-1.557256e+00,0.973821
268.30,3,45,-1.369627e+00,-1.578712e+00,0.936042
268.35,3,45,-1.390766e+00,-1.600191e+00,0.915193
268.40,3,45,-1.411926e+00,-1.621692e+00,0.918357
268.45,3,45,-1.433108e+00,-1.643215e+00,0.918335
268.50,3,45,-1.454311e+00,-1.664762e+00,0.917532
268.55,3,45,-1.475537e+00,-1.686330e+00,0.917628
268.60,3,45,-1.496784e+00,-1.707922e+00,0.915085
268.65,3,45,-1.518052e+00,-1.729536e+00,0.916128
268.70,3,45,-1.539343e+00,-1.751172e+00,0.915927
268.75,3,45,-1.560656e+00,-1.772832e+00,0.916326
268.80,3,45,-1.581990e+00,-1.794514e+00,0.916612
268.85,3,45,-1.603347e+00,-1.816219e+00,0.916993
268.90,3,45,-1.624725e+00,-1.837947e+00,0.914839
268.95,3,45,-1.646125e+00,-1.859698e+00,0.916053
269.00,3,45,-1.667548e+00,-1.881472e+00,0.917005
269.05,3,45,-1.688993e+00,-1.903269e+00,0.918884
269.10,3,45,-1.710460e+00,-1.925089e+00,0.917870
269.15,3,45,-1.731949e+00,-1.946932e+00,0.912168
269.20,3,45,-1.753460e+00,-1.968798e+00,0.915495
269.25,3,45,-1.774994e+00,-1.990688e+00,0.917059
269.30,3,45,-1.796550e+00,-2.012600e+00,0.916803
269.35,3,45,-1.818128e+00,-2.034536e+00,0.915841
269.40,3,45,-1.839729e+00,-2.056496e+00,0.918545
269.45,3,45,-1.861352e+00,-2.078479e+00,0.914154
269.50,3,45,-1.882998e+00,-2.100485e+00,0.917303
269.55,3,45,-1.904667e+00,-2.122515e+00,0.915589
269.60,3,45,-1.926358e+00,-2.144568e+00,0.919390
269.65,3,45,-1.948072e+00,-2.166645e+00,0.914590
269.70,3,45,-1.969808e+00,-2.188746e+00,0.914886
269.75,3,45,-1.991568e+00,-2.210871e+00,0.917831
269.80,3,45,-2.013350e+00,-2.233019e+00,0.916247
269.85,3,45,-2.035155e+00,-2.255191e+00,0.919385
269.90,3,45,-2.056983e+00,-2.277387e+00,0.914765
269.95,3,45,-2.078833e+00,-2.299606e+00,0.917673
270.00,3,45,-2.100707e+00,-2.321850e+00,0.916095
270.05,3,45,-2.122604e+00,-2.344118e+00,0.915571
270.10,3,45,-2.144524e+00,-2.366410e+00,0.915413
270.15,3,45,-2.166468e+00,-2.388726e+00,0.914804
270.20,3,45,-2.188434e+00,-2.411066e+00,0.916901
270.25,3,45,-2.210424e+00,-2.433431e+00,0.916479
270.30,3,45,-2.232437e+00,-2.455819e+00,0.919498
270.35,3,45,-2.254473e+00,-2.478233e+00,0.914936
270.40,3,45,-2.276533e+00,-2.500670e+00,0.917569
270.45,3,45,-2.298616e+00,-2.523132e+00,0.913782
270.50,3,45,-2.320723e+00,-2.545619e+00,0.918281
270.55,3,45,-2.342853e+00,-2.568130e+00,0.914964
270.60,3,45,-2.365007e+00,-2.590665e+00,0.914535
270.65,3,45,-2.387185e+00,-2.613226e+00,0.917529
270.70,3,45,-2.409386e+00,-2.635811e+00,0.915353
270.75,3,45,-2.431611e+00,-2.658421e+00,0.918189
270.80,3,45,-2.453860e+00,-2.681056e+00,0.917221
270.85,3,45,-2.476133e+00,-2.703715e+00,0.915463
270.90,3,45,-2.498429e+00,-2.726400e+00,0.918933
270.95,3,45,-2.520750e+00,-2.749110e+00,0.916705
271.00,3,45,-2.543095e+00,-2.771844e+00,0.919966
271.05,3,45,-2.565464e+00,-2.794604e+00,0.914153
271.10,3,45,-2.587857e+00,-2.817389e+00,0.914760
271.15,3,45,-2.610274e+00,-2.840200e+00,0.918779
271.20,3,45,-2.632715e+00,-2.863036e+00,0.914853
271.25,3,45,-2.655181e+00,-2.885897e+00,0.918996
271.30,3,45,-2.677671e+00,-2.908783e+00,0.915648
271.35,3,45,-2.700186e+00,-2.931695e+00,0.914992
271.40,3,45,-2.722725e+00,-2.954633e+00,0.918119
271.45,3,45,-2.745288e+00,-2.977596e+00,0.919387
271.50,3,45,-2.767877e+00,-3.000585e+00,0.924776
271.55,3,45,-2.790490e+00,-3.023600e+00,0.917757
271.60,3,45,-2.813127e+00,-3.046640e+00,0.919239
271.65,3,45,-2.835789e+00,-3.069707e+00,0.919489
271.70,3,45,-2.858477e+00,-3.092799e+00,0.915206
271.75,3,45,-2.881189e+00,-3.115917e+00,0.918949
271.80,3,45,-2.903926e+00,-3.139062e+00,0.916739
271.85,3,45,-2.926688e+00,-3.162232e+00,0.918524
271.90,3,45,-2.949475e+00,-3.185429e+00,0.918970
271.95,3,45,-2.972287e+00,-3.208652e+00,0.915790
272.00,3,45,-2.995125e+00,-3.231901e+00,0.917157
272.05,3,45,-3.017987e+00,-3.255177e+00,0.915120
272.10,3,45,-3.040875e+00,-3.278479e+00,0.918472
272.15,3,45,-3.063789e+00,-3.301807e+00,0.918880
272.20,3,45,-3.086727e+00,-3.325163e+00,0.915028
272.25,3,45,-3.109692e+00,-3.348545e+00,0.914885
272.30,3,45,-3.132682e+00,-3.371953e+00,0.916040
272.35,3,46,-3.155697e+00,-3.395389e+00,0.927318
272.40,3,46,-3.178738e+00,-3.418851e+00,0.928369
272.45,3,46,-3.201805e+00,-3.442340e+00,0.926031
272.50,3,46,-3.224898e+00,-3.465856e+00,0.925034
272.55,3,46,-3.248016e+00,-3.489399e+00,0.925481
272.60,3,46,-3.271161e+00,-3.512970e+00,0.928929
272.65,3,46,-3.294331e+00,-3.536567e+00,0.929076
272.70,3,46,-3.317528e+00,-3.560192e+00,0.926331
272.75,3,46,-3.340751e+00,-3.583844e+00,0.927620
272.80,3,46,-3.364000e+00,-3.607524e+00,0.928257
272.85,3,46,-3.387275e+00,-3.631231e+00,0.927958
272.90,3,46,-3.410577e+00,-3.654965e+00,0.926676
272.95,3,46,-3.433905e+00,-3.678727e+00,0.975434
273.00,3,46,-3.457259e+00,-3.702517e+00,0.957889
273.05,3,46,-3.480640e+00,-3.726335e+00,0.956467
273.10,3,46,-3.504048e+00,-3.750180e+00,0.956101
273.15,3,46,-3.527482e+00,-3.774054e+00,0.956777
273.20,3,46,-3.550943e+00,-3.797955e+00,0.956661
273.25,3,46,-3.574431e+00,-3.821885e+00,0.954695
273.30,3,46,-3.597945e+00,-3.845842e+00,0.932646
273.35,3,46,-3.621487e+00,-3.869828e+00,0.932036
273.40,3,46,-3.645056e+00,-3.893842e+00,0.931577
273.45,3,46,-3.668651e+00,-3.917885e+00,0.961811
273.50,3,46,-3.692274e+00,-3.941955e+00,0.932627
273.55,3,46,-3.715924e+00,-3.966055e+00,0.931508
273.60,3,46,-3.739602e+00,-3.990183e+00,0.966645
273.65,3,46,-3.763307e+00,-4.014339e+00,0.931186
273.70,3,46,-3.787039e+00,-4.038525e+00,0.965700
273.75,3,46,-3.810799e+00,-4.062739e+00,0.933649
273.80,3,46,-3.834586e+00,-4.086982e+00,0.928422
273.85,3,46,-3.858401e+00,-4.111254e+00,0.930090
273.90,3,46,-3.882244e+00,-4.135555e+00,0.931686
273.95,3,46,-3.906115e+00,-4.159886e+00,0.931029
274.00,3,46,-3.930013e+00,-4.184245e+00,0.932313
274.05,3,46,-3.953940e+00,-4.208634e+00,0.964245
274.10,3,46,-3.977894e+00,-4.233052e+00,0.963256
274.15,3,46,-4.001877e+00,-4.257500e+00,0.966313
274.20,3,46,-4.025888e+00,-4.281977e+00,0.964294
274.25,3,46,-4.049927e+00,-4.306483e+00,0.964720
274.30,3,46,-4.073994e+00,-4.331020e+00,0.964085
274.35,3,46,-4.098090e+00,-4.355586e+00,0.955003
274.40,3,46,-4.122214e+00,-4.380182e+00,0.931811
274.45,3,46,-4.146367e+00,-4.404808e+00,0.933232
274.50,3,46,-4.170549e+00,-4.429464e+00,0.928578
274.55,3,46,-4.194759e+00,-4.454150e+00,0.935212
274.60,3,46,-4.218999e+00,-4.478867e+00,0.929655
274.65,3,46,-4.243267e+00,-4.503614e+00,0.929502
274.70,3,46,-4.267564e+00,-4.528391e+00,0.930610
274.75,3,46,-4.291890e+00,-4.553198e+00,0.929218
274.80,3,46,-4.316245e+00,-4.578036e+00,0.931151
274.85,3,46,-4.340630e+00,-4.602905e+00,0.932627
274.90,3,46,-4.365043e+00,-4.627804e+00,0.932733
274.95,3,46,-4.389487e+00,-4.652734e+00,0.931856
275.00,3,46,-4.413959e+00,-4.677696e+00,0.932163
275.05,3,46,-4.438461e+00,-4.702688e+00,0.929855
275.10,3,46,-4.462993e+00,-4.727711e+00,0.931021
275.15,3,46,-4.487555e+00,-4.752765e+00,0.931734
275.20,3,46,-4.512146e+00,-4.777851e+00,0.934532
275.25,3,46,-4.536767e+00,-4.802968e+00,0.933544
275.30,3,46,-4.561419e+00,-4.828116e+00,0.929643
275.35,3,46,-4.586100e+00,-4.853296e+00,0.932714
275.40,3,46,-4.610811e+00,-4.878507e+00,0.935422
275.45,3,46,-4.635553e+00,-4.903750e+00,0.931439
275.50,3,46,-4.660325e+00,-4.929025e+00,0.929397
275.55,3,46,-4.685127e+00,-4.954332e+00,0.931627
275.60,3,46,-4.709960e+00,-4.979671e+00,0.930154
275.65,3,46,-4.734823e+00,-5.005042e+00,0.933430
275.70,3,46,-4.759718e+00,-5.030445e+00,0.931406
275.75,3,46,-4.784642e+00,-5.055880e+00,0.933504
275.80,3,46,-4.809598e+00,-5.081348e+00,0.931581
275.85,3,46,-4.834585e+00,-5.106848e+00,1.004805
275.90,3,46,-4.859602e+00,-5.132380e+00,0.965238
275.95,3,46,-4.884651e+00,-5.157946e+00,0.965593
276.00,3,46,-4.909731e+00,-5.183544e+00,0.962836
276.05,3,46,-4.934842e+00,-5.209175e+00,0.964237
276.10,3,46,-4.959985e+00,-5.234838e+00,0.964173
276.15,3,46,-4.985159e+00,-5.260535e+00,0.954517
276.20,3,46,-5.010365e+00,-5.286265e+00,0.929065
276.25,3,46,-5.035602e+00,-5.312028e+00,0.931719
276.30,3,46,-5.060872e+00,-5.337825e+00,0.928511
276.35,3,46,-5.086173e+00,-5.363655e+00,0.934551
276.40,3,46,-5.111506e+00,-5.389518e+00,0.928370
276.45,3,46,-5.136871e+00,-5.415415e+00,0.929318
276.50,3,46,-5.162268e+00,-5.441346e+00,0.927525
276.55,3,46,-5.187697e+00,-5.467311e+00,0.928017
276.60,3,46,-5.213159e+00,-5.493309e+00,0.977027
276.65,3,46,-5.238653e+00,-5.519342e+00,0.928407
276.70,3,46,-5.264180e+00,-5.545409e+00,0.935929
276.75,3,46,-5.289739e+00,-5.571510e+00,0.964641
276.80,3,46,-5.315331e+00,-5.597645e+00,0.975031
276.85,3,46,-5.340956e+00,-5.623815e+00,0.928759
276.90,3,46,-5.366614e+00,-5.650019e+00,0.976810
276.95,3,46,-5.392304e+00,-5.676258e+00,0.930332
277.00,3,46,-5.418028e+00,-5.702532e+00,0.932095
277.05,3,46,-5.443785e+00,-5.728840e+00,0.930174
277.10,3,46,-5.469576e+00,-5.755184e+00,0.932554
277.15,3,46,-5.495400e+00,-5.781562e+00,0.933778
277.20,3,46,-5.521257e+00,-5.807976e+00,0.929300
277.25,3,46,-5.547148e+00,-5.834425e+00,0.933136
277.30,3,46,-5.573073e+00,-5.860910e+00,0.931883
277.35,3,46,-5.599032e+00,-5.887430e+00,0.931305
277.40,3,46,-5.625024e+00,-5.913986e+00,0.931131
277.45,3,46,-5.651051e+00,-5.940577e+00,0.933841
277.50,3,46,-5.677111e+00,-5.967204e+00,0.926858
277.55,3,46,-5.703206e+00,-5.993867e+00,0.936274
277.60,3,46,-5.729336e+00,-6.020567e+00,0.962604
277.65,3,46,-5.755499e+00,-6.047302e+00,0.932600
277.70,3,46,-5.781698e+00,-6.074074e+00,0.929183
277.75,3,46,-5.807931e+00,-6.100882e+00,0.930647
277.80,3,46,-5.834198e+00,-6.127726e+00,0.967439
277.85,3,46,-5.860501e+00,-6.154608e+00,0.939084
277.90,3,46,-5.886839e+00,-6.181526e+00,0.932094
277.95,3,46,-5.913211e+00,-6.208480e+00,0.932528
278.00,3,46,-5.939619e+00,-6.235472e+00,0.987909
278.05,3,46,-5.966063e+00,-6.262501e+00,0.931085
278.10,3,46,-5.992541e+00,-6.289567e+00,0.928138
278.15,3,46,-6.019056e+00,-6.316670e+00,0.932554
278.20,3,46,-6.045606e+00,-6.343811e+00,0.933540
278.25,3,46,-6.072191e+00,-6.370990e+00,0.974305
278.30,3,46,-6.098813e+00,-6.398206e+00,0.934090
278.35,3,46,-6.125470e+00,-6.425459e+00,0.970758
278.40,3,46,-6.152164e+00,-6.452751e+00,0.930991
278.45,3,46,-6.178894e+00,-6.480081e+00,0.931034
278.50,3,46,-6.205660e+00,-6.507449e+00,0.931728
278.55,3,46,-6.232462e+00,-6.534855e+00,0.930914
278.60,3,46,-6.259302e+00,-6.562299e+00,0.932123
278.65,3,46,-6.286178e+00,-6.589782e+00,0.930743
278.70,3,46,-6.313090e+00,-6.617304e+00,0.929209
278.75,3,46,-6.340040e+00,-6.644864e+00,0.928713
278.80,3,46,-6.367026e+00,-6.672464e+00,0.978675
278.85,3,46,-6.394050e+00,-6.700102e+00,0.930147
278.90,3,46,-6.421111e+00,-6.727779e+00,0.931347
278.95,3,46,-6.448209e+00,-6.755496e+00,0.931727
279.00,3,46,-6.475345e+00,-6.783252e+00,0.930497
279.05,3,46,-6.502518e+00,-6.811047e+00,0.936909
279.10,3,46,-6.529729e+00,-6.838882e+00,0.983421
279.15,3,46,-6.556978e+00,-6.866757e+00,0.933515
279.20,3,46,-6.584265e+00,-6.894671e+00,0.933475
279.25,3,46,-6.611590e+00,-6.922626e+00,0.932610
279.30,3,46,-6.638954e+00,-6.950621e+00,0.932227
279.35,3,46,-6.666355e+00,-6.978656e+00,0.934088
279.40,3,46,-6.693795e+00,-7.006731e+00,0.930892
279.45,3,46,-6.721274e+00,-7.034847e+00,0.935335
279.50,3,46,-6.748791e+00,-7.063003e+00,0.931698
279.55,3,46,-6.776347e+00,-7.091201e+00,0.933795
279.60,3,46,-6.803943e+00,-7.119439e+00,0.933256
279.65,3,46,-6.831577e+00,-7.147718e+00,0.930546
279.70,3,46,-6.859250e+00,-7.176038e+00,0.931743
279.75,3,46,-6.886963e+00,-7.204400e+00,0.966293
279.80,3,46,-6.914715e+00,-7.232803e+00,0.994962
279.85,3,47,-6.942507e+00,-7.261247e+00,0.940077
279.90,3,47,-6.970338e+00,-7.289734e+00,0.989567
279.95,3,47,-6.998209e+00,-7.318262e+00,0.940238
280.00,3,47,-7.026121e+00,-7.346832e+00,0.944578
280.05,3,47,-7.054072e+00,-7.375444e+00,0.940558
280.10,3,47,-7.082063e+00,-7.404098e+00,0.940630
280.15,3,47,-7.110095e+00,-7.432795e+00,0.940075
280.20,3,47,-7.138168e+00,-7.461534e+00,0.939986
280.25,3,47,-7.166281e+00,-7.490315e+00,0.940151
280.30,3,47,-7.194434e+00,-7.519140e+00,0.943712
280.35,3,47,-7.222629e+00,-7.548007e+00,0.972569
280.40,3,47,-7.250864e+00,-7.576918e+00,0.944668
280.45,3,47,-7.279141e+00,-7.605871e+00,0.940581
280.50,3,47,-7.307459e+00,-7.634868e+00,0.941898
280.55,3,47,-7.335818e+00,-7.663909e+00,0.940894
280.60,3,47,-7.364219e+00,-7.692993e+00,0.938503
280.65,3,47,-7.392662e+00,-7.722121e+00,0.941569
280.70,3,47,-7.421146e+00,-7.751292e+00,0.940824
280.75,3,47,-7.449672e+00,-7.780508e+00,0.941155
280.80,3,47,-7.478241e+00,-7.809767e+00,0.939680
280.85,3,47,-7.506851e+00,-7.839072e+00,0.943916
280.90,3,47,-7.535504e+00,-7.868420e+00,1.001497
280.95,3,47,-7.564200e+00,-7.897813e+00,0.940460
281.00,3,47,-7.592938e+00,-7.927251e+00,0.939916
281.05,3,47,-7.621719e+00,-7.956734e+00,0.942284
281.10,3,47,-7.650542e+00,-7.986261e+00,0.939132
281.15,3,47,-7.679409e+00,-8.015834e+00,0.998523
281.20,3,47,-7.708319e+00,-8.045452e+00,0.942189
281.25,3,47,-7.737272e+00,-8.075116e+00,0.941113
281.30,3,47,-7.766269e+00,-8.104825e+00,0.991815
281.35,3,47,-7.795309e+00,-8.134580e+00,0.942551
281.40,3,47,-7.824393e+00,-8.164381e+00,0.941813
281.45,3,47,-7.853521e+00,-8.194228e+00,0.940232
281.50,3,47,-7.882693e+00,-8.224121e+00,0.939606
281.55,3,47,-7.911909e+00,-8.254060e+00,1.015096
281.60,3,47,-7.941170e+00,-8.284046e+00,0.940118
281.65,3,47,-7.970475e+00,-8.314079e+00,0.940371
281.70,3,47,-7.999824e+00,-8.344158e+00,0.943531
281.75,3,47,-8.029218e+00,-8.374284e+00,0.942612
281.80,3,47,-8.058657e+00,-8.404458e+00,0.943912
281.85,3,47,-8.088142e+00,-8.434678e+00,0.941717
281.90,3,47,-8.117671e+00,-8.464946e+00,1.011695
281.95,3,47,-8.147246e+00,-8.495262e+00,0.943138
282.00,3,47,-8.176866e+00,-8.525625e+00,1.025453
282.05,3,47,-8.206531e+00,-8.556036e+00,0.936344
282.10,3,47,-8.236243e+00,-8.586495e+00,0.942398
282.15,3,47,-8.266000e+00,-8.617002e+00,0.940923
282.20,3,47,-8.295804e+00,-8.647558e+00,0.941944
282.25,3,47,-8.325654e+00,-8.678162e+00,0.973550
282.30,3,47,-8.355550e+00,-8.708814e+00,0.940922
282.35,3,47,-8.385492e+00,-8.739516e+00,0.940642
282.40,3,47,-8.415482e+00,-8.770266e+00,0.944739
282.45,3,47,-8.445518e+00,-8.801065e+00,0.944756
282.50,3,47,-8.475601e+00,-8.831914e+00,0.942735
282.55,3,47,-8.505731e+00,-8.862812e+00,0.941628
282.60,3,47,-8.535909e+00,-8.893760e+00,0.943974
282.65,3,47,-8.566134e+00,-8.924757e+00,0.937408
282.70,3,47,-8.596406e+00,-8.955804e+00,0.943991
282.75,3,47,-8.626726e+00,-8.986902e+00,0.944054
282.80,3,47,-8.657094e+00,-9.018049e+00,1.008050
282.85,3,47,-8.687511e+00,-9.049247e+00,0.942501
282.90,3,47,-8.717975e+00,-9.080495e+00,0.940602
282.95,3,47,-8.748488e+00,-9.111795e+00,0.940192
283.00,3,47,-8.779049e+00,-9.143144e+00,0.936016
283.05,3,47,-8.809659e+00,-9.174545e+00,0.939962
283.10,3,47,-8.840318e+00,-9.205997e+00,0.942087
283.15,3,47,-8.871026e+00,-9.237501e+00,0.940458
283.20,3,47,-8.901782e+00,-9.269056e+00,0.939561
283.25,3,47,-8.932589e+00,-9.300662e+00,0.944122
283.30,3,47,-8.963444e+00,-9.332321e+00,0.941614
283.35,3,47,-8.994350e+00,-9.364031e+00,0.942641
283.40,3,47,-9.025305e+00,-9.395794e+00,0.941637
283.45,3,47,-9.056310e+00,-9.427609e+00,0.940656
283.50,3,47,-9.087365e+00,-9.459476e+00,0.952214
283.55,3,47,-9.118470e+00,-9.491396e+00,0.989654
283.60,3,47,-9.149626e+00,-9.523369e+00,0.943625
283.65,3,47,-9.180833e+00,-9.555395e+00,0.941227
283.70,3,47,-9.212090e+00,-9.587474e+00,0.971580
283.75,3,47,-9.243398e+00,-9.619606e+00,0.938733
283.80,3,47,-9.274757e+00,-9.651792e+00,0.942542
283.85,3,47,-9.306167e+00,-9.684032e+00,0.942168
283.90,3,47,-9.337629e+00,-9.716325e+00,1.040396
283.95,3,47,-9.369143e+00,-9.748672e+00,1.009625
284.00,3,47,-9.400708e+00,-9.781074e+00,0.979854
284.05,3,47,-9.432325e+00,-9.813530e+00,0.944761
284.10,3,47,-9.463994e+00,-9.846040e+00,0.944447
284.15,3,47,-9.495715e+00,-9.878605e+00,0.937899
284.20,3,47,-9.527489e+00,-9.911225e+00,0.943075
284.25,3,47,-9.559315e+00,-9.943900e+00,0.944441
284.30,3,47,-9.591194e+00,-9.976630e+00,0.940752
284.35,3,47,-9.623126e+00,-1.000942e+01,0.940167
284.40,3,47,-9.655111e+00,-1.004226e+01,0.942367
284.45,3,47,-9.687149e+00,-1.007515e+01,0.937910
284.50,3,47,-9.719241e+00,-1.010811e+01,0.941256
284.55,3,47,-9.751386e+00,-1.014111e+01,1.005648
284.60,3,47,-9.783585e+00,-1.017418e+01,0.940897
284.65,3,47,-9.815838e+00,-1.020730e+01,0.939283
284.70,3,47,-9.848145e+00,-1.024048e+01,0.944119
284.75,3,47,-9.880506e+00,-1.027371e+01,0.939567
284.80,3,47,-9.912922e+00,-1.030700e+01,0.940630
284.85,3,47,-9.945392e+00,-1.034035e+01,0.942480
284.90,3,47,-9.977917e+00,-1.037376e+01,0.940321
284.95,3,47,-1.001050e+01,-1.040722e+01,0.941048
285.00,3,47,-1.004313e+01,-1.044074e+01,0.939740
285.05,3,47,-1.007582e+01,-1.047432e+01,0.939937
285.10,3,47,-1.010857e+01,-1.050796e+01,0.939479
285.15,3,47,-1.014137e+01,-1.054166e+01,0.940252
285.20,3,47,-1.017423e+01,-1.057541e+01,0.945205
285.25,3,47,-1.020714e+01,-1.060922e+01,0.942277
285.30,3,47,-1.024011e+01,-1.064309e+01,0.939757
285.35,3,47,-1.027314e+01,-1.067702e+01,0.941779
285.40,3,47,-1.030622e+01,-1.071101e+01,0.942586
285.45,3,47,-1.033936e+01,-1.074506e+01,0.940321
285.50,3,47,-1.037255e+01,-1.077917e+01,0.940472
285.55,3,47,-1.040581e+01,-1.081333e+01,0.940801
285.60,3,47,-1.043912e+01,-1.084756e+01,0.939441
285.65,3,47,-1.047248e+01,-1.088185e+01,0.938757
285.70,3,47,-1.050591e+01,-1.091619e+01,0.940075
285.75,3,47,-1.053939e+01,-1.095060e+01,0.939249
285.80,3,47,-1.057293e+01,-1.098507e+01,0.940359
285.85,3,47,-1.060653e+01,-1.101960e+01,0.941290
285.90,3,47,-1.064019e+01,-1.105419e+01,0.942112
285.95,3,47,-1.067390e+01,-1.108884e+01,0.937903
286.00,3,47,-1.070768e+01,-1.112355e+01,0.941381
286.05,3,47,-1.074151e+01,-1.115832e+01,0.938737
286.10,3,47,-1.077540e+01,-1.119316e+01,0.940992
286.15,3,47,-1.080935e+01,-1.122805e+01,0.942669
286.20,3,47,-1.084336e+01,-1.126301e+01,0.941171
286.25,3,47,-1.087743e+01,-1.129803e+01,0.939962
286.30,3,47,-1.091156e+01,-1.133312e+01,0.943176
286.35,3,47,-1.094575e+01,-1.136826e+01,1.004165
286.40,3,47,-1.098000e+01,-1.140347e+01,0.939905
286.45,3,47,-1.101431e+01,-1.143874e+01,0.939768
286.50,3,47,-1.104868e+01,-1.147408e+01,0.941113
286.55,3,47,-1.108311e+01,-1.150947e+01,0.938344
286.60,3,47,-1.111761e+01,-1.154494e+01,0.942548
286.65,3,47,-1.115216e+01,-1.158046e+01,0.944147
286.70,3,47,-1.118677e+01,-1.161605e+01,0.939255
286.75,3,47,-1.122145e+01,-1.165170e+01,0.943393
286.80,3,47,-1.125619e+01,-1.168742e+01,1.049073
286.85,3,47,-1.129098e+01,-1.172320e+01,0.943769
286.90,3,47,-1.132585e+01,-1.175905e+01,0.943421
286.95,3,47,-1.136077e+01,-1.179496e+01,0.945141
287.00,3,47,-1.139575e+01,-1.183093e+01,0.982558
287.05,3,47,-1.143080e+01,-1.186697e+01,0.940854
287.10,3,47,-1.146591e+01,-1.190308e+01,1.044572
287.15,3,47,-1.150108e+01,-1.193925e+01,0.972722
287.20,3,47,-1.153632e+01,-1.197549e+01,0.941632
287.25,3,47,-1.157162e+01,-1.201179e+01,0.942953
287.30,3,47,-1.160698e+01,-1.204816e+01,0.943469
287.35,3,47,-1.164241e+01,-1.208460e+01,0.943103
287.40,3,47,-1.167790e+01,-1.212110e+01,0.937747
287.45,3,47,-1.171345e+01,-1.215767e+01,0.942402
287.50,3,47,-1.174907e+01,-1.219430e+01,0.963896
287.55,3,47,-1.178475e+01,-1.223100e+01,0.990167
287.60,3,47,-1.182050e+01,-1.226777e+01,1.002347
287.65,3,47,-1.185631e+01,-1.230461e+01,0.938958
287.70,3,47,-1.189219e+01,-1.234152e+01,0.937929
287.75,3,47,-1.192813e+01,-1.237849e+01,0.938021
287.80,3,47,-1.196414e+01,-1.241553e+01,0.939747
287.85,3,47,-1.200021e+01,-1.245264e+01,0.977285
287.90,3,47,-1.203635e+01,-1.248981e+01,0.940585
287.95,3,47,-1.207255e+01,-1.252706e+01,0.940687
288.00,3,47,-1.210882e+01,-1.256437e+01,0.942240
288.05,3,47,-1.214515e+01,-1.260176e+01,1.001876
288.10,3,47,-1.218156e+01,-1.263921e+01,0.941845
288.15,3,47,-1.221802e+01,-1.267673e+01,0.940389
288.20,3,47,-1.225456e+01,-1.271432e+01,0.949573
288.25,3,47,-1.229116e+01,-1.275198e+01,0.993230
288.30,3,47,-1.232783e+01,-1.278971e+01,0.939441
288.35,3,47,-1.236457e+01,-1.282751e+01,0.942560
288.40,3,47,-1.240137e+01,-1.286538e+01,0.940879
288.45,3,47,-1.243825e+01,-1.290333e+01,0.941000
288.50,3,47,-1.247519e+01,-1.294134e+01,0.940655
288.55,3,47,-1.251219e+01,-1.297942e+01,0.941380
288.60,3,47,-1.254927e+01,-1.301757e+01,0.940109
288.65,3,47,-1.258641e+01,-1.305580e+01,1.020869
288.70,3,47,-1.262363e+01,-1.309409e+01,0.941163
288.75,3,47,-1.266091e+01,-1.313246e+01,0.950355
288.80,3,47,-1.269826e+01,-1.317090e+01,0.939852
288.85,3,47,-1.273568e+01,-1.320941e+01,0.940436
288.90,3,47,-1.277317e+01,-1.324800e+01,0.939774
288.95,3,47,-1.281073e+01,-1.328665e+01,0.941284
289.00,3,47,-1.284836e+01,-1.332538e+01,0.940728
289.05,3,47,-1.288606e+01,-1.336418e+01,0.940923
289.10,3,47,-1.292383e+01,-1.340306e+01,0.937214
289.15,3,47,-1.296167e+01,-1.344200e+01,1.001233
289.20,3,47,-1.299958e+01,-1.348102e+01,0.939231
289.25,3,47,-1.303756e+01,-1.352012e+01,0.941790
289.30,3,47,-1.307561e+01,-1.355928e+01,0.939410
289.35,3,47,-1.311373e+01,-1.359852e+01,0.941917
289.40,3,47,-1.315192e+01,-1.363784e+01,0.978939
289.45,3,47,-1.319019e+01,-1.367723e+01,0.939248
289.50,3,47,-1.322853e+01,-1.371669e+01,0.941210
289.55,3,47,-1.326693e+01,-1.375623e+01,0.939523
289.60,3,47,-1.330542e+01,-1.379584e+01,0.942052
289.65,3,47,-1.334397e+01,-1.383553e+01,0.941443
289.70,3,47,-1.338259e+01,-1.387529e+01,0.942753
289.75,3,47,-1.342129e+01,-1.391513e+01,0.941927
289.80,3,47,-1.346006e+01,-1.395504e+01,0.941763
289.85,3,47,-1.349891e+01,-1.399503e+01,1.015370
289.90,3,47,-1.353782e+01,-1.403510e+01,0.942090
289.95,3,47,-1.357681e+01,-1.407524e+01,1.013379
290.00,3,47,-1.361587e+01,-1.411546e+01,0.942767
290.05,3,47,-1.365501e+01,-1.415575e+01,0.943042
290.10,3,47,-1.369422e+01,-1.419612e+01,0.942513
290.15,3,47,-1.373351e+01,-1.423657e+01,0.939978
290.20,3,47,-1.377287e+01,-1.427709e+01,0.943424
290.25,3,47,-1.381230e+01,-1.431769e+01,0.939781
290.30,3,47,-1.385181e+01,-1.435837e+01,0.941476
290.35,3,47,-1.389139e+01,-1.439913e+01,0.994136
290.40,3,47,-1.393105e+01,-1.443996e+01,0.965072
290.45,3,47,-1.397078e+01,-1.448087e+01,0.940087
290.50,3,47,-1.401059e+01,-1.452186e+01,0.940823
290.55,3,47,-1.405047e+01,-1.456293e+01,0.938454
290.60,3,47,-1.409043e+01,-1.460407e+01,0.941266
290.65,3,47,-1.413047e+01,-1.464530e+01,0.941768
290.70,3,47,-1.417058e+01,-1.468660e+01,1.001938
290.75,3,47,-1.421077e+01,-1.472798e+01,0.944093
290.80,3,47,-1.425103e+01,-1.476945e+01,0.941862
290.85,3,47,-1.429137e+01,-1.481099e+01,0.943619
290.90,3,47,-1.433179e+01,-1.485261e+01,0.944154
290.95,3,47,-1.437229e+01,-1.489431e+01,1.007935
291.00,3,47,-1.441286e+01,-1.493609e+01,0.971706
291.05,3,47,-1.445351e+01,-1.497795e+01,0.975481
291.10,3,47,-1.449423e+01,-1.501988e+01,0.973149
291.15,3,47,-1.453504e+01,-1.506191e+01,0.973937
291.20,3,47,-1.457592e+01,-1.510401e+01,0.971956
291.25,3,47,-1.461688e+01,-1.514619e+01,0.960311
291.30,3,47,-1.465792e+01,-1.518845e+01,0.934457
291.35,3,47,-1.469903e+01,-1.523079e+01,0.934223
291.40,3,47,-1.474023e+01,-1.527322e+01,0.935857
291.45,3,47,-1.478150e+01,-1.531572e+01,0.935305
291.50,3,47,-1.482286e+01,-1.535831e+01,0.935392
291.55,3,47,-1.486429e+01,-1.540098e+01,0.938113
291.60,3,47,-1.490580e+01,-1.544373e+01,0.933154
291.65,3,47,-1.494739e+01,-1.548656e+01,0.936833
291.70,3,47,-1.498906e+01,-1.552948e+01,0.935272
291.75,3,47,-1.503081e+01,-1.557248e+01,0.934251
291.80,3,47,-1.507264e+01,-1.561556e+01,0.934778
291.85,3,47,-1.511455e+01,-1.565872e+01,0.936033
291.90,3,47,-1.515654e+01,-1.570197e+01,0.933846
291.95,3,47,-1.519861e+01,-1.574530e+01,0.935696
292.00,3,47,-1.524077e+01,-1.578871e+01,0.936940
292.05,3,47,-1.528300e+01,-1.583220e+01,0.939365
292.10,3,47,-1.532531e+01,-1.587578e+01,0.935833
292.15,3,47,-1.536771e+01,-1.591945e+01,0.936793
292.20,3,47,-1.541018e+01,-1.596319e+01,0.939096
292.25,3,47,-1.545274e+01,-1.600702e+01,0.936167
292.30,3,47,-1.549538e+01,-1.605094e+01,0.934057
292.35,3,47,-1.553810e+01,-1.609494e+01,0.935982
292.40,3,47,-1.558090e+01,-1.613902e+01,0.937882
292.45,3,47,-1.562379e+01,-1.618319e+01,0.935644
292.50,3,47,-1.566676e+01,-1.622745e+01,0.939205
292.55,3,47,-1.570981e+01,-1.627178e+01,0.938056
292.60,3,47,-1.575294e+01,-1.631621e+01,0.934589
292.65,3,47,-1.579616e+01,-1.636072e+01,0.934291
292.70,3,47,-1.583945e+01,-1.640531e+01,0.936458
292.75,3,47,-1.588284e+01,-1.644999e+01,0.937786
292.80,3,47,-1.592630e+01,-1.649476e+01,0.937416
292.85,3,47,-1.596985e+01,-1.653961e+01,0.935099
292.90,3,47,-1.601348e+01,-1.658455e+01,0.934803
292.95,3,47,-1.605720e+01,-1.662958e+01,0.935765
293.00,3,47,-1.610100e+01,-1.667469e+01,0.936710
293.05,3,47,-1.614488e+01,-1.671988e+01,0.936170
293.10,3,47,-1.618885e+01,-1.676517e+01,0.935781
293.15,3,47,-1.623290e+01,-1.681054e+01,0.934575
293.20,3,47,-1.627704e+01,-1.685600e+01,0.933862
293.25,3,47,-1.632126e+01,-1.690154e+01,0.933897
293.30,3,47,-1.636557e+01,-1.694718e+01,0.934632
293.35,3,47,-1.640996e+01,-1.699290e+01,0.933827
293.40,3,47,-1.645444e+01,-1.703870e+01,0.936691
293.45,3,47,-1.649900e+01,-1.708460e+01,0.935409
293.50,3,47,-1.654365e+01,-1.713058e+01,0.934267
293.55,3,47,-1.658839e+01,-1.717666e+01,0.934989
293.60,3,47,-1.663320e+01,-1.722282e+01,0.936541
293.65,3,47,-1.667811e+01,-1.726906e+01,0.932510
293.70,3,47,-1.672310e+01,-1.731540e+01,0.941518
293.75,3,47,-1.676818e+01,-1.736183e+01,0.936192
293.80,3,47,-1.681334e+01,-1.740834e+01,0.936188
293.85,3,47,-1.685860e+01,-1.745494e+01,0.935627
293.90,3,47,-1.690393e+01,-1.750163e+01,0.937296
293.95,3,47,-1.694936e+01,-1.754841e+01,0.937615
294.00,3,47,-1.699487e+01,-1.759529e+01,0.937469
294.05,3,47,-1.704047e+01,-1.764224e+01,0.938218
294.10,3,47,-1.708615e+01,-1.768929e+01,0.936591
294.15,3,47,-1.713193e+01,-1.773643e+01,0.936180
294.20,3,47,-1.717779e+01,-1.778366e+01,0.936120
294.25,3,47,-1.722374e+01,-1.783098e+01,0.935441
294.30,3,47,-1.726977e+01,-1.787839e+01,0.934199
294.35,3,47,-1.731590e+01,-1.792589e+01,0.936624
294.40,3,47,-1.736211e+01,-1.797348e+01,0.932449
294.45,3,47,-1.740841e+01,-1.802116e+01,0.939305
294.50,3,47,-1.745480e+01,-1.806893e+01,0.935739
294.55,3,47,-1.750128e+01,-1.811679e+01,0.935393
294.60,3,47,-1.754784e+01,-1.816474e+01,0.936019
294.65,3,47,-1.759450e+01,-1.821278e+01,0.937827
294.70,3,47,-1.764124e+01,-1.826092e+01,0.936117
294.75,3,47,-1.768807e+01,-1.830914e+01,0.938720
294.80,3,47,-1.773500e+01,-1.835746e+01,0.933515
294.85,3,47,-1.778201e+01,-1.840587e+01,0.936428
294.90,3,47,-1.782911e+01,-1.845436e+01,0.935958
294.95,3,47,-1.787630e+01,-1.850296e+01,0.934589
295.00,3,47,-1.792358e+01,-1.855164e+01,0.937534
295.05,3,47,-1.797095e+01,-1.860041e+01,0.937165
295.10,3,47,-1.801841e+01,-1.864928e+01,0.938811
295.15,3,47,-1.806596e+01,-1.869824e+01,0.936680
295.20,3,47,-1.811360e+01,-1.874729e+01,0.936334
295.25,3,47,-1.816133e+01,-1.879643e+01,0.935115
295.30,3,47,-1.820915e+01,-1.884567e+01,0.934437
295.35,3,47,-1.825706e+01,-1.889500e+01,0.935796
295.40,3,47,-1.830506e+01,-1.894442e+01,0.934752
295.45,3,47,-1.835315e+01,-1.899393e+01,0.935156
295.50,3,47,-1.840133e+01,-1.904354e+01,0.935159
295.55,3,47,-1.844961e+01,-1.909324e+01,0.935319
295.60,3,47,-1.849797e+01,-1.914303e+01,0.937483
295.65,3,47,-1.854643e+01,-1.919292e+01,0.935089
295.70,3,47,-1.859498e+01,-1.924290e+01,0.936179
295.75,3,47,-1.864362e+01,-1.929297e+01,0.936621
295.80,3,47,-1.869235e+01,-1.934313e+01,0.938660
295.85,3,47,-1.874117e+01,-1.939339e+01,0.935245
295.90,3,47,-1.879008e+01,-1.944375e+01,0.935492
295.95,3,47,-1.883909e+01,-1.949419e+01,0.935904
296.00,3,47,-1.888819e+01,-1.954474e+01,0.937405
296.05,3,47,-1.893738e+01,-1.959537e+01,0.932900
296.10,3,47,-1.898666e+01,-1.964610e+01,0.933811
296.15,3,47,-1.903603e+01,-1.969692e+01,0.937325
296.20,3,47,-1.908550e+01,-1.974784e+01,0.935332
296.25,3,47,-1.913506e+01,-1.979885e+01,0.936415
296.30,3,47,-1.918471e+01,-1.984996e+01,0.935651
296.35,3,47,-1.923445e+01,-1.990116e+01,0.936959
296.40,3,47,-1.928429e+01,-1.995245e+01,0.935038
296.45,3,47,-1.933422e+01,-2.000384e+01,0.933426
296.50,3,47,-1.938424e+01,-2.005533e+01,0.939072
296.55,3,47,-1.943436e+01,-2.010691e+01,0.936990
296.60,3,47,-1.948457e+01,-2.015858e+01,0.936373
296.65,3,47,-1.953487e+01,-2.021035e+01,0.935940
296.70,3,47,-1.958527e+01,-2.026222e+01,0.936922
296.75,3,47,-1.963575e+01,-2.031417e+01,0.937048
296.80,3,47,-1.968634e+01,-2.036623e+01,0.938418
296.85,3,47,-1.973701e+01,-2.041838e+01,0.936790
296.90,3,47,-1.978778e+01,-2.047063e+01,0.937618
296.95,3,47,-1.983864e+01,-2.052297e+01,0.936974
297.00,3,47,-1.988960e+01,-2.057540e+01,0.936494
297.05,3,47,-1.994065e+01,-2.062793e+01,0.937802
297.10,3,47,-1.999180e+01,-2.068056e+01,0.936851
297.15,3,47,-2.004304e+01,-2.073329e+01,0.939286
297.20,3,47,-2.009437e+01,-2.078611e+01,0.936379
297.25,3,47,-2.014580e+01,-2.083902e+01,0.935471
297.30,3,47,-2.019732e+01,-2.089203e+01,0.935096
297.35,3,47,-2.024893e+01,-2.094514e+01,0.934366
297.40,3,47,-2.030065e+01,-2.099834e+01,0.936603
297.45,3,47,-2.035245e+01,-2.105164e+01,0.936738
297.50,3,47,-2.040435e+01,-2.110504e+01,0.936714
297.55,3,47,-2.045634e+01,-2.115853e+01,0.938468
297.60,3,47,-2.050843e+01,-2.121212e+01,0.935452
297.65,3,47,-2.056062e+01,-2.126580e+01,0.937305
297.70,3,47,-2.061290e+01,-2.131958e+01,0.935552
297.75,3,47,-2.066527e+01,-2.137346e+01,0.937260
297.80,3,47,-2.071774e+01,-2.142744e+01,0.936310
297.85,3,47,-2.077030e+01,-2.148151e+01,0.937802
297.90,3,47,-2.082296e+01,-2.153567e+01,0.938419
297.95,3,46,-2.087571e+01,-2.158994e+01,0.928487
298.00,3,46,-2.092856e+01,-2.164430e+01,0.926991
298.05,3,46,-2.098151e+01,-2.169876e+01,0.928340
298.10,3,46,-2.103455e+01,-2.175331e+01,0.926645
298.15,3,46,-2.108768e+01,-2.180796e+01,0.924672
298.20,3,46,-2.114092e+01,-2.186271e+01,0.929521
298.25,3,46,-2.119424e+01,-2.191756e+01,0.925247
298.30,3,46,-2.124766e+01,-2.197250e+01,0.928929
298.35,3,46,-2.130118e+01,-2.202754e+01,0.927064
298.40,3,46,-2.135480e+01,-2.208268e+01,0.925178
298.45,3,46,-2.140851e+01,-2.213791e+01,0.925351
298.50,3,46,-2.146231e+01,-2.219325e+01,0.922688
298.55,3,46,-2.151621e+01,-2.224868e+01,0.929239
298.60,3,46,-2.157021e+01,-2.230420e+01,0.924895
298.65,3,46,-2.162430e+01,-2.235983e+01,0.924668
298.70,3,46,-2.167849e+01,-2.241555e+01,0.924609
298.75,3,46,-2.173278e+01,-2.247137e+01,0.924156
298.80,3,46,-2.178716e+01,-2.252728e+01,0.927958
298.85,3,46,-2.184164e+01,-2.258330e+01,0.929084
298.90,3,46,-2.189621e+01,-2.263941e+01,0.925524
298.95,3,46,-2.195088e+01,-2.269562e+01,0.926624
299.00,3,46,-2.200565e+01,-2.275193e+01,0.925569
299.05,3,46,-2.206051e+01,-2.280833e+01,0.927386
299.10,3,46,-2.211547e+01,-2.286484e+01,0.923420
299.15,3,46,-2.217053e+01,-2.292144e+01,0.925008
299.20,3,46,-2.222568e+01,-2.297814e+01,0.927407
299.25,3,46,-2.228093e+01,-2.303493e+01,0.925577
299.30,3,46,-2.233627e+01,-2.309183e+01,0.926290
299.35,3,46,-2.239172e+01,-2.314882e+01,0.924748
299.40,3,46,-2.244726e+01,-2.320591e+01,0.924350
299.45,3,46,-2.250289e+01,-2.326310e+01,0.926979
299.50,3,46,-2.255862e+01,-2.332038e+01,0.927092
299.55,3,46,-2.261445e+01,-2.337777e+01,0.925219
299.60,3,46,-2.267038e+01,-2.343525e+01,0.923474
299.65,3,46,-2.272640e+01,-2.349283e+01,0.922747
299.70,3,46,-2.278252e+01,-2.355051e+01,0.925094
299.75,3,46,-2.283874e+01,-2.360829e+01,0.926330
299.80,3,46,-2.289505e+01,-2.366616e+01,0.925873
299.85,3,46,-2.295146e+01,-2.372414e+01,0.926892
299.90,3,46,-2.300797e+01,-2.378221e+01,0.926332
299.95,3,46,-2.306457e+01,-2.384038e+01,0.926979
300.00,3,46,-2.312128e+01,-2.389865e+01,0.928335
300.05,3,46,-2.317808e+01,-2.395702e+01,0.925274
300.10,3,46,-2.323497e+01,-2.401548e+01,0.929110
300.15,3,46,-2.329196e+01,-2.407405e+01,0.924964
300.20,3,46,-2.334906e+01,-2.413271e+01,0.928141
300.25,3,46,-2.340624e+01,-2.419147e+01,0.925053
300.30,3,46,-2.346353e+01,-2.425033e+01,0.924983
300.35,3,46,-2.352091e+01,-2.430929e+01,0.926095
300.40,3,46,-2.357839e+01,-2.436835e+01,0.927622
300.45,3,45,-2.363597e+01,-2.442750e+01,0.916638
300.50,3,45,-2.369364e+01,-2.448676e+01,0.915671
300.55,4,65,-2.375141e+01,-2.454611e+01,1.269056
300.60,4,65,-2.380928e+01,-2.460556e+01,1.267739
300.65,4,65,-2.386725e+01,-2.466511e+01,1.269039
300.70,4,65,-2.392531e+01,-2.472476e+01,1.271547
300.75,4,65,-2.398347e+01,-2.478451e+01,1.272289
300.80,4,65,-2.404173e+01,-2.484436e+01,1.269101
300.85,4,64,-2.410009e+01,-2.490430e+01,1.261939
300.90,4,64,-2.415854e+01,-2.496434e+01,1.257565
300.95,4,64,-2.421710e+01,-2.502449e+01,1.261166
301.00,4,64,-2.427575e+01,-2.508473e+01,1.260505
301.05,4,64,-2.433449e+01,-2.514507e+01,1.256483
301.10,4,64,-2.439334e+01,-2.520551e+01,1.261774
301.15,4,64,-2.445228e+01,-2.526605e+01,1.260635
301.20,4,64,-2.451132e+01,-2.532669e+01,1.262409
301.25,4,64,-2.457046e+01,-2.538742e+01,1.260116
301.30,4,64,-2.462969e+01,-2.544826e+01,1.258828
301.35,4,64,-2.468903e+01,-2.550919e+01,1.258811
301.40,4,64,-2.474846e+01,-2.557023e+01,1.259820
301.45,4,64,-2.480799e+01,-2.563136e+01,1.258409
301.50,4,64,-2.486761e+01,-2.569259e+01,1.257143
301.55,4,64,-2.492734e+01,-2.575392e+01,1.259845
301.60,4,64,-2.498716e+01,-2.581536e+01,1.260943
301.65,4,64,-2.504708e+01,-2.587689e+01,1.326770
301.70,4,64,-2.510710e+01,-2.593851e+01,1.262336
301.75,4,64,-2.516722e+01,-2.600024e+01,1.262564
301.80,4,64,-2.522743e+01,-2.606207e+01,1.262798
301.85,4,64,-2.528774e+01,-2.612400e+01,1.259323
301.90,4,64,-2.534815e+01,-2.618602e+01,1.257598
301.95,4,64,-2.540866e+01,-2.624815e+01,1.268306
302.00,4,63,-2.546927e+01,-2.631037e+01,1.251008
302.05,4,63,-2.552997e+01,-2.637270e+01,1.248336
302.10,4,63,-2.559078e+01,-2.643512e+01,1.249763
302.15,4,63,-2.565168e+01,-2.649765e+01,1.252562
302.20,4,63,-2.571268e+01,-2.656027e+01,1.249381
302.25,4,63,-2.577377e+01,-2.662299e+01,1.251561
302.30,4,63,-2.583497e+01,-2.668581e+01,1.252281
302.35,4,63,-2.589626e+01,-2.674874e+01,1.249680
302.40,4,63,-2.595766e+01,-2.681176e+01,1.250098
302.45,4,63,-2.601915e+01,-2.687488e+01,1.248839
302.50,4,63,-2.608074e+01,-2.693810e+01,1.251469
302.55,4,63,-2.614242e+01,-2.700142e+01,1.250491
302.60,4,63,-2.620421e+01,-2.706484e+01,1.251157
302.65,4,63,-2.626609e+01,-2.712836e+01,1.252433
302.70,4,63,-2.632807e+01,-2.719198e+01,1.253235
302.75,4,63,-2.639015e+01,-2.725570e+01,1.250975
302.80,4,63,-2.645233e+01,-2.731952e+01,1.251779
302.85,4,63,-2.651461e+01,-2.738344e+01,1.252073
302.90,4,63,-2.657699e+01,-2.744746e+01,1.253938
302.95,4,63,-2.663946e+01,-2.751158e+01,1.250305
303.00,4,63,-2.670204e+01,-2.757580e+01,1.249100
303.05,4,63,-2.676471e+01,-2.764012e+01,1.255121
303.10,4,63,-2.682748e+01,-2.770455e+01,1.256202
303.15,4,63,-2.689035e+01,-2.776907e+01,1.249370
303.20,4,63,-2.695332e+01,-2.783369e+01,1.252644
303.25,4,63,-2.701639e+01,-2.789841e+01,1.248316
303.30,4,63,-2.707955e+01,-2.796323e+01,1.252490
303.35,4,63,-2.714282e+01,-2.802816e+01,1.251983
303.40,4,62,-2.720618e+01,-2.809318e+01,1.239542
303.45,4,62,-2.726965e+01,-2.815830e+01,1.240915
303.50,4,62,-2.733321e+01,-2.822353e+01,1.238395
303.55,4,62,-2.739687e+01,-2.828885e+01,1.243289
303.60,4,62,-2.746063e+01,-2.835428e+01,1.246380
303.65,4,62,-2.752449e+01,-2.841981e+01,1.243230
303.70,4,62,-2.758845e+01,-2.848544e+01,1.243858
303.75,4,62,-2.765250e+01,-2.855117e+01,1.240959
303.80,4,62,-2.771666e+01,-2.861700e+01,1.241940
303.85,4,62,-2.778092e+01,-2.868293e+01,1.245907
303.90,4,62,-2.784527e+01,-2.874896e+01,1.245731
303.95,4,62,-2.790973e+01,-2.881509e+01,1.241063
304.00,4,61,-2.797428e+01,-2.888133e+01,1.232314
304.05,4,61,-2.803894e+01,-2.894766e+01,1.235718
304.10,4,61,-2.810369e+01,-2.901410e+01,1.235593
304.15,4,61,-2.816855e+01,-2.908064e+01,1.231531
304.20,4,61,-2.823350e+01,-2.914728e+01,1.253455
304.25,4,61,-2.829855e+01,-2.921403e+01,1.312011
304.30,4,61,-2.836371e+01,-2.928087e+01,1.269659
304.35,4,61,-2.842896e+01,-2.934782e+01,1.278715
304.40,4,61,-2.849431e+01,-2.941487e+01,1.315796
304.45,4,61,-2.855977e+01,-2.948202e+01,1.273633
304.50,4,61,-2.862532e+01,-2.954927e+01,1.251334
304.55,4,60,-2.869097e+01,-2.961662e+01,1.228520
304.60,4,60,-2.875673e+01,-2.968408e+01,1.228359
304.65,4,60,-2.882258e+01,-2.975164e+01,1.232366
304.70,4,60,-2.888854e+01,-2.981930e+01,1.274373
304.75,4,60,-2.895459e+01,-2.988707e+01,1.226749
304.80,4,60,-2.902075e+01,-2.995494e+01,1.231434
304.85,4,60,-2.908700e+01,-3.002291e+01,1.232013
304.90,4,60,-2.915336e+01,-3.009098e+01,1.261986
304.95,4,60,-2.921982e+01,-3.015916e+01,1.247173
305.00,4,61,-2.928638e+01,-3.022744e+01,1.234698
305.05,4,61,-2.935304e+01,-3.029582e+01,1.238098
305.10,4,61,-2.941980e+01,-3.036431e+01,1.236142
305.15,4,61,-2.948666e+01,-3.043290e+01,1.240504
305.20,4,61,-2.955363e+01,-3.050159e+01,1.239338
305.25,4,61,-2.962069e+01,-3.057039e+01,1.237083
305.30,4,61,-2.968786e+01,-3.063929e+01,1.239424
305.35,4,61,-2.975512e+01,-3.070829e+01,1.281106
305.40,4,61,-2.982249e+01,-3.077740e+01,1.236535
305.45,4,61,-2.988997e+01,-3.084662e+01,1.304528
305.50,4,61,-2.995754e+01,-3.091593e+01,1.270785
305.55,4,61,-3.002522e+01,-3.098536e+01,1.234185
305.60,4,61,-3.009299e+01,-3.105488e+01,1.238418
305.65,4,61,-3.016087e+01,-3.112452e+01,1.239439
305.70,4,62,-3.022886e+01,-3.119425e+01,1.245771
305.75,4,62,-3.029694e+01,-3.126409e+01,1.249736
305.80,4,62,-3.036513e+01,-3.133404e+01,1.280859
305.85,4,62,-3.043342e+01,-3.140409e+01,1.279288
305.90,4,62,-3.050181e+01,-3.147425e+01,1.277915
305.95,4,62,-3.057031e+01,-3.154452e+01,1.280277
306.00,4,62,-3.063891e+01,-3.161489e+01,1.278928
306.05,4,62,-3.070761e+01,-3.168536e+01,1.269809
306.10,4,62,-3.077642e+01,-3.175595e+01,1.239330
306.15,4,62,-3.084533e+01,-3.182664e+01,1.239949
306.20,4,62,-3.091434e+01,-3.189743e+01,1.239718
306.25,4,62,-3.098346e+01,-3.196833e+01,1.243172
306.30,4,62,-3.105268e+01,-3.203934e+01,1.241568
306.35,4,62,-3.112200e+01,-3.211046e+01,1.238388
306.40,4,62,-3.119143e+01,-3.218168e+01,1.243168
306.45,4,62,-3.126097e+01,-3.225301e+01,1.241640
306.50,4,62,-3.133061e+01,-3.232445e+01,1.238312
306.55,4,62,-3.140035e+01,-3.239600e+01,1.238626
306.60,4,62,-3.147020e+01,-3.246766e+01,1.241126
306.65,4,62,-3.154015e+01,-3.253942e+01,1.240696
306.70,4,62,-3.161021e+01,-3.261129e+01,1.239131
306.75,4,60,-3.168038e+01,-3.268327e+01,1.220369
306.80,4,60,-3.175065e+01,-3.275536e+01,1.222450
306.85,4,60,-3.182103e+01,-3.282756e+01,1.222158
306.90,4,60,-3.189151e+01,-3.289987e+01,1.222646
306.95,4,60,-3.196210e+01,-3.297229e+01,1.219531
307.00,4,60,-3.203279e+01,-3.304482e+01,1.223843
307.05,4,60,-3.210359e+01,-3.311745e+01,1.223809
307.10,4,60,-3.217450e+01,-3.319020e+01,1.223192
307.15,4,60,-3.224552e+01,-3.326306e+01,1.224720
307.20,4,60,-3.231664e+01,-3.333603e+01,1.220039
307.25,4,60,-3.238787e+01,-3.340911e+01,1.314175
307.30,4,60,-3.245921e+01,-3.348230e+01,1.222209
307.35,4,60,-3.253066e+01,-3.355561e+01,1.227084
307.40,4,60,-3.260221e+01,-3.362902e+01,1.221810
307.45,4,60,-3.267387e+01,-3.370255e+01,1.220890
307.50,4,60,-3.274565e+01,-3.377619e+01,1.219735
307.55,4,60,-3.281753e+01,-3.384994e+01,1.223398
307.60,4,60,-3.288951e+01,-3.392381e+01,1.222883
307.65,4,60,-3.296161e+01,-3.399778e+01,1.223297
307.70,4,60,-3.303382e+01,-3.407188e+01,1.223732
307.75,4,60,-3.310614e+01,-3.414608e+01,1.220053
307.80,4,60,-3.317857e+01,-3.422040e+01,1.224627
307.85,4,60,-3.325110e+01,-3.429484e+01,1.220525
307.90,4,60,-3.332375e+01,-3.436938e+01,1.222772
307.95,4,60,-3.339651e+01,-3.444405e+01,1.219129
308.00,4,60,-3.346938e+01,-3.451883e+01,1.221649
308.05,4,60,-3.354236e+01,-3.459372e+01,1.217591
308.10,4,59,-3.361546e+01,-3.466873e+01,1.211964
308.15,4,59,-3.368866e+01,-3.474386e+01,1.210973
308.20,4,59,-3.376198e+01,-3.481910e+01,1.207243
308.25,4,59,-3.383541e+01,-3.489446e+01,1.208557
308.30,4,59,-3.390895e+01,-3.496993e+01,1.206822
308.35,4,59,-3.398261e+01,-3.504553e+01,1.207042
308.40,4,59,-3.405638e+01,-3.512124e+01,1.209454
308.45,4,58,-3.413026e+01,-3.519707e+01,1.199162
308.50,4,58,-3.420426e+01,-3.527302e+01,1.201824
308.55,4,58,-3.427837e+01,-3.534909e+01,1.200786
308.60,4,58,-3.435260e+01,-3.542527e+01,1.201935
308.65,4,58,-3.442694e+01,-3.550158e+01,1.198772
308.70,4,58,-3.450139e+01,-3.557800e+01,1.200126
308.75,4,58,-3.457596e+01,-3.565455e+01,1.199313
308.80,4,59,-3.465065e+01,-3.573122e+01,1.212782
308.85,4,59,-3.472545e+01,-3.580800e+01,1.209708
308.90,4,59,-3.480038e+01,-3.588491e+01,1.209507
308.95,4,59,-3.487541e+01,-3.596194e+01,1.209841
309.00,4,59,-3.495057e+01,-3.603910e+01,1.211495
309.05,4,59,-3.502584e+01,-3.611637e+01,1.212104
309.10,4,59,-3.510123e+01,-3.619377e+01,1.212873
309.15,4,59,-3.517674e+01,-3.627129e+01,1.211586
309.20,4,59,-3.525237e+01,-3.634894e+01,1.212922
309.25,4,59,-3.532811e+01,-3.642671e+01,1.214796
309.30,4,60,-3.540398e+01,-3.650461e+01,1.219799
309.35,4,60,-3.547996e+01,-3.658262e+01,1.220428
309.40,4,60,-3.555607e+01,-3.666077e+01,1.221168
309.45,4,60,-3.563230e+01,-3.673904e+01,1.217205
309.50,4,60,-3.570865e+01,-3.681744e+01,1.222384
309.55,4,60,-3.578511e+01,-3.689596e+01,1.223513
309.60,4,60,-3.586171e+01,-3.697462e+01,1.218824
309.65,4,60,-3.593842e+01,-3.705339e+01,1.223972
309.70,4,60,-3.601526e+01,-3.713230e+01,1.220714
309.75,4,60,-3.609222e+01,-3.721134e+01,1.223190
309.80,4,59,-3.616930e+01,-3.729050e+01,1.212622
309.85,4,59,-3.624651e+01,-3.736980e+01,1.211988
309.90,4,59,-3.632384e+01,-3.744922e+01,1.214767
309.95,4,59,-3.640129e+01,-3.752878e+01,1.210907
310.00,4,59,-3.647888e+01,-3.760846e+01,1.212210
310.05,4,59,-3.655658e+01,-3.768828e+01,1.212426
310.10,4,59,-3.663442e+01,-3.776823e+01,1.210080
310.15,4,59,-3.671238e+01,-3.784831e+01,1.210824
310.20,4,59,-3.679047e+01,-3.792853e+01,1.211788
310.25,4,59,-3.686868e+01,-3.800888e+01,1.207926
310.30,4,59,-3.694702e+01,-3.808936e+01,1.210236
310.35,4,59,-3.702550e+01,-3.816997e+01,1.210086
310.40,4,59,-3.710410e+01,-3.825073e+01,1.207922
310.45,4,59,-3.718283e+01,-3.833161e+01,1.207943
310.50,4,59,-3.726169e+01,-3.841264e+01,1.210598
310.55,4,59,-3.734068e+01,-3.849380e+01,1.208383
310.60,4,59,-3.741980e+01,-3.857509e+01,1.211734
310.65,4,59,-3.749906e+01,-3.865653e+01,1.215372
310.70,4,59,-3.757844e+01,-3.873810e+01,1.211019
310.75,4,59,-3.765796e+01,-3.881981e+01,1.210791
310.80,4,59,-3.773762e+01,-3.890167e+01,1.211598
310.85,4,59,-3.781740e+01,-3.898366e+01,1.214012
310.90,4,59,-3.789732e+01,-3.906579e+01,1.212995
310.95,4,59,-3.797738e+01,-3.914806e+01,1.208755
311.00,4,59,-3.805757e+01,-3.923048e+01,1.207605
311.05,4,59,-3.813790e+01,-3.931303e+01,1.209534
311.10,4,59,-3.821836e+01,-3.939573e+01,1.210601
311.15,4,59,-3.829896e+01,-3.947857e+01,1.212330
311.20,4,59,-3.837970e+01,-3.956156e+01,1.209666
311.25,4,59,-3.846057e+01,-3.964469e+01,1.209416
311.30,4,59,-3.854159e+01,-3.972797e+01,1.210730
311.35,4,59,-3.862274e+01,-3.981139e+01,1.209814
311.40,4,59,-3.870404e+01,-3.989496e+01,1.211516
311.45,4,59,-3.878547e+01,-3.997868e+01,1.215945
311.50,4,59,-3.886705e+01,-4.006254e+01,1.207517
311.55,4,59,-3.894876e+01,-4.014655e+01,1.210276
311.60,4,59,-3.903062e+01,-4.023071e+01,1.210528
311.65,4,59,-3.911263e+01,-4.031502e+01,1.209615
311.70,4,59,-3.919477e+01,-4.039948e+01,1.210168
311.75,4,59,-3.927707e+01,-4.048409e+01,1.206398
311.80,4,59,-3.935950e+01,-4.056885e+01,1.210136
311.85,4,59,-3.944208e+01,-4.065377e+01,1.212186
311.90,4,59,-3.952481e+01,-4.073884e+01,1.206764
311.95,4,59,-3.960769e+01,-4.082406e+01,1.208403
312.00,4,59,-3.969071e+01,-4.090943e+01,1.208216
312.05,4,59,-3.977388e+01,-4.099496e+01,1.213324
312.10,4,59,-3.985720e+01,-4.108065e+01,1.210020
312.15,4,59,-3.994067e+01,-4.116649e+01,1.210138
312.20,4,59,-4.002429e+01,-4.125249e+01,1.208244
312.25,4,59,-4.010806e+01,-4.133864e+01,1.212626
312.30,4,59,-4.019198e+01,-4.142495e+01,1.213761
312.35,4,59,-4.027605e+01,-4.151143e+01,1.211834
312.40,4,59,-4.036028e+01,-4.159806e+01,1.209742
312.45,4,59,-4.044466e+01,-4.168485e+01,1.208223
312.50,4,59,-4.052919e+01,-4.177180e+01,1.210970
312.55,4,59,-4.061388e+01,-4.185892e+01,1.212722
312.60,4,59,-4.069873e+01,-4.194620e+01,1.214499
312.65,4,59,-4.078373e+01,-4.203364e+01,1.211963
312.70,4,59,-4.086889e+01,-4.212124e+01,1.210074
312.75,4,59,-4.095420e+01,-4.220901e+01,1.212711
312.80,4,59,-4.103968e+01,-4.229694e+01,1.213527
312.85,4,59,-4.112531e+01,-4.238504e+01,1.212223
312.90,4,59,-4.121111e+01,-4.247331e+01,1.212180
312.95,4,59,-4.129707e+01,-4.256174e+01,1.211295
313.00,4,59,-4.138318e+01,-4.265034e+01,1.209727
313.05,4,59,-4.146946e+01,-4.273911e+01,1.212270
313.10,4,59,-4.155591e+01,-4.282805e+01,1.214968
313.15,4,59,-4.164251e+01,-4.291716e+01,1.212523
313.20,4,59,-4.172929e+01,-4.300644e+01,1.209376
313.25,4,59,-4.181622e+01,-4.309589e+01,1.211693
313.30,4,59,-4.190333e+01,-4.318552e+01,1.211802
313.35,4,59,-4.199060e+01,-4.327531e+01,1.214504
313.40,4,59,-4.207804e+01,-4.336529e+01,1.209896
313.45,4,59,-4.216564e+01,-4.345543e+01,1.209591
313.50,4,59,-4.225342e+01,-4.354575e+01,1.210353
313.55,4,59,-4.234137e+01,-4.363625e+01,1.206842
313.60,4,59,-4.242948e+01,-4.372693e+01,1.210126
313.65,4,59,-4.251777e+01,-4.381778e+01,1.208907
313.70,4,59,-4.260624e+01,-4.390881e+01,1.212374
313.75,4,59,-4.269487e+01,-4.400002e+01,1.213426
313.80,4,59,-4.278368e+01,-4.409141e+01,1.209606
313.85,4,59,-4.287266e+01,-4.418298e+01,1.211180
313.90,4,59,-4.296183e+01,-4.427473e+01,1.213645
313.95,4,59,-4.305116e+01,-4.436666e+01,1.213910
314.00,4,59,-4.314068e+01,-4.445878e+01,1.211130
314.05,4,59,-4.323037e+01,-4.455108e+01,1.211904
314.10,4,59,-4.332024e+01,-4.464356e+01,1.210977
314.15,4,59,-4.341029e+01,-4.473623e+01,1.212386
314.20,4,59,-4.350053e+01,-4.482909e+01,1.215017
314.25,4,59,-4.359094e+01,-4.492213e+01,1.209809
314.30,4,59,-4.368154e+01,-4.501535e+01,1.209639
314.35,4,59,-4.377232e+01,-4.510877e+01,1.215976
314.40,4,59,-4.386328e+01,-4.520237e+01,1.212393
314.45,4,59,-4.395443e+01,-4.529617e+01,1.213747
314.50,4,59,-4.404576e+01,-4.539015e+01,1.212741
314.55,4,59,-4.413728e+01,-4.548432e+01,1.211185
314.60,4,59,-4.422899e+01,-4.557869e+01,1.215407
314.65,4,59,-4.432089e+01,-4.567325e+01,1.213744
314.70,4,59,-4.441297e+01,-4.576800e+01,1.211039
314.75,4,59,-4.450525e+01,-4.586294e+01,1.215770
314.80,4,59,-4.459772e+01,-4.595808e+01,1.212156
314.85,4,59,-4.469038e+01,-4.605341e+01,1.211871
314.90,4,59,-4.478323e+01,-4.614894e+01,1.209936
314.95,4,59,-4.487627e+01,-4.624467e+01,1.210585
315.00,4,59,-4.496951e+01,-4.634059e+01,1.211109
315.05,4,59,-4.506294e+01,-4.643671e+01,1.209191
315.10,4,59,-4.515657e+01,-4.653303e+01,1.216492
315.15,4,59,-4.525039e+01,-4.662954e+01,1.216227
315.20,4,60,-4.534442e+01,-4.672626e+01,1.224934
315.25,4,60,-4.543864e+01,-4.682317e+01,1.224243
315.30,4,60,-4.553306e+01,-4.692029e+01,1.223614
315.35,4,60,-4.562768e+01,-4.701761e+01,1.222546
315.40,4,60,-4.572250e+01,-4.711513e+01,1.221122
315.45,4,60,-4.581752e+01,-4.721285e+01,1.223828
315.50,4,60,-4.591274e+01,-4.731078e+01,1.222293
315.55,4,60,-4.600817e+01,-4.740890e+01,1.222020
315.60,4,60,-4.610380e+01,-4.750724e+01,1.225325
315.65,4,59,-4.619964e+01,-4.760578e+01,1.208741
315.70,4,59,-4.629568e+01,-4.770452e+01,1.213969
315.75,4,59,-4.639193e+01,-4.780347e+01,1.212347
315.80,4,59,-4.648838e+01,-4.790262e+01,1.210324
315.85,4,59,-4.658505e+01,-4.800198e+01,1.209678
315.90,4,59,-4.668192e+01,-4.810155e+01,1.217301
315.95,4,59,-4.677900e+01,-4.820133e+01,1.211380
316.00,4,59,-4.687629e+01,-4.830131e+01,1.212417
316.05,4,59,-4.697379e+01,-4.840151e+01,1.211082
316.10,4,59,-4.707150e+01,-4.850191e+01,1.210162
316.15,4,59,-4.716943e+01,-4.860252e+01,1.211286
316.20,4,59,-4.726757e+01,-4.870334e+01,1.208125
316.25,4,59,-4.736592e+01,-4.880438e+01,1.210599
316.30,4,59,-4.746449e+01,-4.890562e+01,1.213289
316.35,4,59,-4.756327e+01,-4.900707e+01,1.217136
316.40,4,59,-4.766227e+01,-4.910874e+01,1.208720
316.45,4,59,-4.776148e+01,-4.921061e+01,1.210125
316.50,4,59,-4.786091e+01,-4.931270e+01,1.214612
316.55,4,59,-4.796056e+01,-4.941500e+01,1.209625
316.60,4,59,-4.806042e+01,-4.951751e+01,1.208807
316.65,4,59,-4.816051e+01,-4.962023e+01,1.212737
316.70,4,59,-4.826082e+01,-4.972317e+01,1.212057
316.75,4,59,-4.836134e+01,-4.982632e+01,1.214837
316.80,4,59,-4.846209e+01,-4.992968e+01,1.209715
316.85,4,59,-4.856305e+01,-5.003325e+01,1.209734
316.90,4,59,-4.866424e+01,-5.013704e+01,1.211617
316.95,4,59,-4.876565e+01,-5.024104e+01,1.211882
317.00,4,59,-4.886729e+01,-5.034525e+01,1.210338
317.05,4,59,-4.896914e+01,-5.044968e+01,1.212170
317.10,4,59,-4.907122e+01,-5.055432e+01,1.210790
317.15,4,59,-4.917353e+01,-5.065917e+01,1.211015
317.20,4,59,-4.927606e+01,-5.076424e+01,1.211784
317.25,4,59,-4.937881e+01,-5.086951e+01,1.214037
317.30,4,59,-4.948179e+01,-5.097500e+01,1.210513
317.35,4,59,-4.958500e+01,-5.108071e+01,1.212908
317.40,4,59,-4.968843e+01,-5.118662e+01,1.211262
317.45,4,59,-4.979209e+01,-5.129275e+01,1.209362
317.50,4,59,-4.989597e+01,-5.139909e+01,1.207077
317.55,4,59,-5.000008e+01,-5.150564e+01,1.211768
317.60,4,59,-5.010442e+01,-5.161240e+01,1.211154
317.65,4,59,-5.020898e+01,-5.171937e+01,1.211151
317.70,4,59,-5.031378e+01,-5.182655e+01,1.211742
317.75,4,59,-5.041880e+01,-5.193394e+01,1.210065
317.80,4,59,-5.052404e+01,-5.204154e+01,1.212261
317.85,4,59,-5.062952e+01,-5.214935e+01,1.211029
317.90,4,59,-5.073522e+01,-5.225737e+01,1.212905
317.95,4,59,-5.084116e+01,-5.236559e+01,1.217186
318.00,4,59,-5.094732e+01,-5.247402e+01,1.217380
318.05,4,59,-5.105370e+01,-5.258265e+01,1.211374
318.10,4,59,-5.116032e+01,-5.269150e+01,1.209532
318.15,4,59,-5.126716e+01,-5.280054e+01,1.209256
318.20,4,59,-5.137423e+01,-5.290979e+01,1.210551
318.25,4,59,-5.148153e+01,-5.301924e+01,1.209166
318.30,4,59,-5.158906e+01,-5.312889e+01,1.211654
318.35,4,59,-5.169681e+01,-5.323875e+01,1.214447
318.40,4,59,-5.180479e+01,-5.334880e+01,1.211815
318.45,4,59,-5.191299e+01,-5.345905e+01,1.210960
318.50,4,59,-5.202142e+01,-5.356950e+01,1.209620
318.55,4,59,-5.213008e+01,-5.368014e+01,1.211027
318.60,4,59,-5.223896e+01,-5.379098e+01,1.211999
318.65,4,59,-5.234807e+01,-5.390201e+01,1.214826
318.70,4,59,-5.245740e+01,-5.401324e+01,1.211777
318.75,4,59,-5.256695e+01,-5.412465e+01,1.208848
318.80,4,59,-5.267673e+01,-5.423626e+01,1.213588
318.85,4,59,-5.278672e+01,-5.434805e+01,1.208434
318.90,4,59,-5.289694e+01,-5.446003e+01,1.211095
318.95,4,59,-5.300738e+01,-5.457219e+01,1.211568
319.00,4,59,-5.311804e+01,-5.468453e+01,1.214460
319.05,4,59,-5.322892e+01,-5.479706e+01,1.214723
319.10,4,59,-5.334002e+01,-5.490976e+01,1.211921
319.15,4,59,-5.345133e+01,-5.502264e+01,1.210307
319.20,4,59,-5.356286e+01,-5.513570e+01,1.210756
319.25,4,59,-5.367460e+01,-5.524893e+01,1.215849
319.30,4,59,-5.378656e+01,-5.536233e+01,1.211211
319.35,4,59,-5.389873e+01,-5.547590e+01,1.212663
319.40,4,59,-5.401110e+01,-5.558964e+01,1.209202
319.45,4,59,-5.412369e+01,-5.570354e+01,1.210627
319.50,4,59,-5.423649e+01,-5.581760e+01,1.211254
319.55,4,59,-5.434949e+01,-5.593182e+01,1.214750
319.60,4,59,-5.446270e+01,-5.604620e+01,1.210844
319.65,4,59,-5.457611e+01,-5.616074e+01,1.214496
319.70,4,59,-5.468973e+01,-5.627542e+01,1.210002
319.75,4,59,-5.480354e+01,-5.639026e+01,1.211931
319.80,4,59,-5.491755e+01,-5.650524e+01,1.212600
319.85,4,59,-5.503176e+01,-5.662037e+01,1.213877
319.90,4,59,-5.514617e+01,-5.673563e+01,1.213326
319.95,4,59,-5.526076e+01,-5.685104e+01,1.214145
320.00,4,59,-5.537555e+01,-5.696658e+01,1.213954
320.05,4,59,-5.549052e+01,-5.708225e+01,1.213843
320.10,4,59,-5.560568e+01,-5.719805e+01,1.207393
320.15,4,59,-5.572102e+01,-5.731398e+01,1.209887
320.20,4,59,-5.583655e+01,-5.743003e+01,1.213337
320.25,4,59,-5.595225e+01,-5.754620e+01,1.211206
320.30,4,59,-5.606813e+01,-5.766248e+01,1.209941
320.35,4,59,-5.618418e+01,-5.777888e+01,1.214538
320.40,4,59,-5.630041e+01,-5.789538e+01,1.215870
320.45,4,59,-5.641680e+01,-5.801199e+01,1.210880
320.50,4,59,-5.653336e+01,-5.812870e+01,1.211764
320.55,4,58,-5.665008e+01,-5.824551e+01,1.204631
320.60,4,58,-5.676696e+01,-5.836241e+01,1.204724
320.65,4,58,-5.688400e+01,-5.847940e+01,1.205919
320.70,4,58,-5.700119e+01,-5.859647e+01,1.205870
320.75,4,57,-5.711853e+01,-5.871363e+01,1.193128
320.80,4,57,-5.723601e+01,-5.883086e+01,1.194636
320.85,4,57,-5.735364e+01,-5.894817e+01,1.193719
320.90,4,57,-5.747142e+01,-5.906555e+01,1.192003
320.95,4,57,-5.758932e+01,-5.918299e+01,1.187592
321.00,4,57,-5.770736e+01,-5.930049e+01,1.191618
321.05,4,57,-5.782553e+01,-5.941805e+01,1.191544
321.10,4,57,-5.794382e+01,-5.953566e+01,1.194527
321.15,4,57,-5.806224e+01,-5.965331e+01,1.190949
321.20,4,57,-5.818077e+01,-5.977101e+01,1.192953
321.25,4,57,-5.829942e+01,-5.988875e+01,1.189859
321.30,4,57,-5.841818e+01,-6.000651e+01,1.191067
321.35,4,57,-5.853704e+01,-6.012431e+01,1.189825
321.40,4,57,-5.865600e+01,-6.024213e+01,1.190511
321.45,4,57,-5.877506e+01,-6.035996e+01,1.192151
321.50,4,58,-5.889421e+01,-6.047781e+01,1.200131
321.55,4,58,-5.901345e+01,-6.059567e+01,1.202192
321.60,4,58,-5.913277e+01,-6.071353e+01,1.200972
321.65,4,57,-5.925217e+01,-6.083139e+01,1.192117
321.70,4,57,-5.937164e+01,-6.094924e+01,1.189119
321.75,4,57,-5.949118e+01,-6.106707e+01,1.189983
321.80,4,57,-5.961079e+01,-6.118489e+01,1.193070
321.85,4,57,-5.973045e+01,-6.130269e+01,1.191546
321.90,4,57,-5.985017e+01,-6.142046e+01,1.193707
321.95,4,57,-5.996994e+01,-6.153819e+01,1.191878
322.00,4,57,-6.008975e+01,-6.165588e+01,1.192936
322.05,4,57,-6.020960e+01,-6.177353e+01,1.190162
322.10,4,57,-6.032949e+01,-6.189113e+01,1.187944
322.15,4,57,-6.044940e+01,-6.200867e+01,1.188672
322.20,4,57,-6.056933e+01,-6.212614e+01,1.192697
322.25,4,57,-6.068928e+01,-6.224355e+01,1.188954
322.30,4,57,-6.080924e+01,-6.236089e+01,1.187236
322.35,4,57,-6.092921e+01,-6.247815e+01,1.189698
322.40,4,57,-6.104917e+01,-6.259532e+01,1.193227
322.45,4,57,-6.116914e+01,-6.271240e+01,1.192391
322.50,4,57,-6.128908e+01,-6.282938e+01,1.194083
322.55,4,57,-6.140901e+01,-6.294627e+01,1.191797
322.60,4,57,-6.152892e+01,-6.306304e+01,1.194719
322.65,4,57,-6.164880e+01,-6.317970e+01,1.193692
322.70,4,57,-6.176864e+01,-6.329624e+01,1.191649
322.75,4,57,-6.188844e+01,-6.341265e+01,1.192528
322.80,4,56,-6.200820e+01,-6.352893e+01,1.181749
322.85,4,56,-6.212789e+01,-6.364507e+01,1.181065
322.90,4,56,-6.224753e+01,-6.376107e+01,1.182846
322.95,4,56,-6.236710e+01,-6.387692e+01,1.181612
323.00,4,56,-6.248660e+01,-6.399261e+01,1.179548
323.05,4,56,-6.260602e+01,-6.410814e+01,1.180894
323.10,4,56,-6.272536e+01,-6.422350e+01,1.181789
323.15,4,56,-6.284460e+01,-6.433869e+01,1.181371
323.20,4,56,-6.296374e+01,-6.445369e+01,1.180813
323.25,4,56,-6.308278e+01,-6.456851e+01,1.183817
323.30,4,56,-6.320171e+01,-6.468314e+01,1.181103
323.35,4,56,-6.332052e+01,-6.479758e+01,1.179451
323.40,4,56,-6.343921e+01,-6.491180e+01,1.181608
323.45,4,56,-6.355776e+01,-6.502582e+01,1.184287
323.50,4,56,-6.367618e+01,-6.513962e+01,1.181191
323.55,4,56,-6.379445e+01,-6.525320e+01,1.181243
323.60,4,56,-6.391258e+01,-6.536656e+01,1.182307
323.65,4,56,-6.403054e+01,-6.547968e+01,1.184052
323.70,4,56,-6.414834e+01,-6.559256e+01,1.182766
323.75,4,56,-6.426598e+01,-6.570519e+01,1.185282
323.80,4,56,-6.438343e+01,-6.581758e+01,1.179530
323.85,4,56,-6.450070e+01,-6.592970e+01,1.183511
323.90,4,56,-6.461778e+01,-6.604157e+01,1.181315
323.95,4,56,-6.473467e+01,-6.615317e+01,1.180469
324.00,4,56,-6.485135e+01,-6.626449e+01,1.180288
324.05,4,56,-6.496782e+01,-6.637554e+01,1.181546
324.10,4,56,-6.508408e+01,-6.648630e+01,1.182000
324.15,4,56,-6.520011e+01,-6.659677e+01,1.179995
324.20,4,56,-6.531591e+01,-6.670695e+01,1.178856
324.25,4,56,-6.543148e+01,-6.681682e+01,1.179042
324.30,4,56,-6.554681e+01,-6.692639e+01,1.187273
324.35,4,56,-6.566188e+01,-6.703564e+01,1.181649
324.40,4,56,-6.577671e+01,-6.714458e+01,1.186863
324.45,4,56,-6.589127e+01,-6.725320e+01,1.181043
324.50,4,56,-6.600556e+01,-6.736149e+01,1.182335
324.55,4,56,-6.611958e+01,-6.746944e+01,1.180369
324.60,4,56,-6.623332e+01,-6.757706e+01,1.184195
324.65,4,56,-6.634677e+01,-6.768434e+01,1.181032
324.70,4,56,-6.645993e+01,-6.779127e+01,1.180291
324.75,4,56,-6.657280e+01,-6.789784e+01,1.185388
324.80,4,56,-6.668535e+01,-6.800406e+01,1.180471
324.85,4,56,-6.679760e+01,-6.810992e+01,1.180742
324.90,4,56,-6.690953e+01,-6.821541e+01,1.181070
324.95,4,56,-6.702114e+01,-6.832053e+01,1.183935
325.00,4,56,-6.713242e+01,-6.842528e+01,1.181358
325.05,4,56,-6.724337e+01,-6.852964e+01,1.183525
325.10,4,55,-6.735398e+01,-6.863362e+01,1.173995
325.15,4,55,-6.746424e+01,-6.873722e+01,1.173279
325.20,4,55,-6.757416e+01,-6.884041e+01,1.171626
325.25,4,55,-6.768371e+01,-6.894322e+01,1.172782
325.30,4,55,-6.779291e+01,-6.904562e+01,1.173324
325.35,4,55,-6.790174e+01,-6.914761e+01,1.172273
325.40,4,55,-6.801020e+01,-6.924920e+01,1.172080
325.45,4,55,-6.811828e+01,-6.935037e+01,1.171434
325.50,4,55,-6.822597e+01,-6.945113e+01,1.169908
325.55,4,55,-6.833329e+01,-6.955147e+01,1.169550
325.60,4,55,-6.844021e+01,-6.965138e+01,1.171843
325.65,4,55,-6.854673e+01,-6.975087e+01,1.169984
325.70,4,55,-6.865285e+01,-6.984993e+01,1.170059
325.75,4,55,-6.875856e+01,-6.994855e+01,1.171034
325.80,4,55,-6.886387e+01,-7.004673e+01,1.172054
325.85,4,56,-6.896875e+01,-7.014448e+01,1.180689
325.90,4,56,-6.907322e+01,-7.024178e+01,1.183857
325.95,4,56,-6.917727e+01,-7.033863e+01,1.184298
326.00,4,56,-6.928088e+01,-7.043504e+01,1.181919
326.05,4,56,-6.938406e+01,-7.053099e+01,1.181838
326.10,4,56,-6.948681e+01,-7.062649e+01,1.181744
326.15,4,56,-6.958912e+01,-7.072153e+01,1.181269
326.20,4,56,-6.969098e+01,-7.081611e+01,1.184150
326.25,4,56,-6.979239e+01,-7.091022e+01,1.181187
326.30,4,56,-6.989336e+01,-7.100387e+01,1.181077
326.35,4,56,-6.999386e+01,-7.109706e+01,1.180481
326.40,4,56,-7.009391e+01,-7.118977e+01,1.177211
326.45,4,56,-7.019350e+01,-7.128202e+01,1.181520
326.50,4,56,-7.029262e+01,-7.137379e+01,1.183752
326.55,4,56,-7.039127e+01,-7.146508e+01,1.184746
326.60,4,56,-7.048946e+01,-7.155590e+01,1.180555
326.65,4,56,-7.058716e+01,-7.164624e+01,1.180760
326.70,4,56,-7.068439e+01,-7.173609e+01,1.187155
326.75,4,56,-7.078114e+01,-7.182547e+01,1.180810
326.80,4,57,-7.087741e+01,-7.191436e+01,1.191780
326.85,4,57,-7.097319e+01,-7.200276e+01,1.193791
326.90,4,57,-7.106848e+01,-7.209068e+01,1.190440
326.95,4,57,-7.116328e+01,-7.217811e+01,1.189489
327.00,4,57,-7.125759e+01,-7.226505e+01,1.189034
327.05,4,57,-7.135141e+01,-7.235150e+01,1.194056
327.10,4,57,-7.144472e+01,-7.243746e+01,1.191186
327.15,4,57,-7.153754e+01,-7.252292e+01,1.195067
327.20,4,57,-7.162986e+01,-7.260790e+01,1.194821
327.25,4,57,-7.172168e+01,-7.269237e+01,1.189018
327.30,4,58,-7.181299e+01,-7.277636e+01,1.203601
327.35,4,58,-7.190379e+01,-7.285984e+01,1.201223
327.40,4,58,-7.199409e+01,-7.294284e+01,1.201375
327.45,4,58,-7.208388e+01,-7.302533e+01,1.202489
327.50,4,57,-7.217316e+01,-7.310733e+01,1.189538
327.55,4,57,-7.226192e+01,-7.318883e+01,1.191052
327.60,4,54,-7.235018e+01,-7.326983e+01,1.162190
327.65,4,52,-7.243792e+01,-7.335034e+01,1.140244
327.70,4,54,-7.252514e+01,-7.343035e+01,1.161403
327.75,4,57,-7.261185e+01,-7.350985e+01,1.201832
327.80,4,57,-7.269805e+01,-7.358887e+01,1.193632
327.85,4,55,-7.278372e+01,-7.366738e+01,1.171089
327.90,4,54,-7.286888e+01,-7.374540e+01,1.160515
327.95,4,53,-7.295352e+01,-7.382292e+01,1.157340
328.00,4,53,-7.303764e+01,-7.389994e+01,1.154955
328.05,4,53,-7.312124e+01,-7.397646e+01,1.148151
328.10,4,53,-7.320433e+01,-7.405249e+01,1.150279
328.15,4,53,-7.328689e+01,-7.412803e+01,1.155613
328.20,4,53,-7.336894e+01,-7.420307e+01,1.150562
328.25,4,53,-7.345046e+01,-7.427761e+01,1.153141
328.30,4,53,-7.353146e+01,-7.435166e+01,1.151595
328.35,4,53,-7.361195e+01,-7.442522e+01,1.153176
328.40,4,53,-7.369191e+01,-7.449828e+01,1.153002
328.45,4,53,-7.377136e+01,-7.457085e+01,1.150959
328.50,4,53,-7.385029e+01,-7.464294e+01,1.153822
328.55,4,53,-7.392870e+01,-7.471453e+01,1.151167
328.60,4,54,-7.400659e+01,-7.478563e+01,1.169495
328.65,4,54,-7.408396e+01,-7.485625e+01,1.164046
328.70,4,54,-7.416082e+01,-7.492638e+01,1.164652
328.75,4,54,-7.423716e+01,-7.499602e+01,1.163713
328.80,4,54,-7.431298e+01,-7.506518e+01,1.166012
328.85,4,54,-7.438829e+01,-7.513386e+01,1.162523
328.90,4,54,-7.446309e+01,-7.520206e+01,1.161322
328.95,4,54,-7.453737e+01,-7.526977e+01,1.162335
329.00,4,54,-7.461114e+01,-7.533701e+01,1.162622
329.05,4,54,-7.468441e+01,-7.540377e+01,1.161648
329.10,4,54,-7.475716e+01,-7.547006e+01,1.160582
329.15,4,54,-7.482940e+01,-7.553587e+01,1.161619
329.20,4,54,-7.490114e+01,-7.560120e+01,1.166185
329.25,4,54,-7.497237e+01,-7.566607e+01,1.166498
329.30,4,54,-7.504309e+01,-7.573047e+01,1.163230
329.35,4,54,-7.511332e+01,-7.579440e+01,1.166972
329.40,4,54,-7.518304e+01,-7.585786e+01,1.165009
329.45,4,54,-7.525226e+01,-7.592086e+01,1.160116
329.50,4,54,-7.532098e+01,-7.598340e+01,1.164973
329.55,4,54,-7.538920e+01,-7.604547e+01,1.160221
329.60,4,54,-7.545693e+01,-7.610709e+01,1.160744
329.65,4,54,-7.552417e+01,-7.616825e+01,1.167630
329.70,4,54,-7.559091e+01,-7.622896e+01,1.163957
329.75,4,54,-7.565716e+01,-7.628921e+01,1.163785
329.80,4,54,-7.572293e+01,-7.634902e+01,1.160296
329.85,4,54,-7.578821e+01,-7.640837e+01,1.164368
329.90,4,54,-7.585300e+01,-7.646728e+01,1.164192
329.95,4,54,-7.591731e+01,-7.652574e+01,1.158055
330.00,4,54,-7.598114e+01,-7.658376e+01,1.161493
330.05,4,54,-7.604449e+01,-7.664134e+01,1.162280
330.10,4,54,-7.610737e+01,-7.669848e+01,1.160801
330.15,4,54,-7.616976e+01,-7.675518e+01,1.161479
330.20,4,54,-7.623169e+01,-7.681145e+01,1.162636
330.25,4,54,-7.629315e+01,-7.686729e+01,1.161669
330.30,4,54,-7.635413e+01,-7.692270e+01,1.158177
330.35,4,54,-7.641466e+01,-7.697768e+01,1.162292
330.40,4,54,-7.647471e+01,-7.703224e+01,1.163408
330.45,4,54,-7.653431e+01,-7.708637e+01,1.161001
330.50,4,54,-7.659344e+01,-7.714009e+01,1.161282
330.55,4,54,-7.665212e+01,-7.719338e+01,1.161567
330.60,4,54,-7.671035e+01,-7.724626e+01,1.166290
330.65,4,54,-7.676812e+01,-7.729873e+01,1.162510
330.70,4,54,-7.682544e+01,-7.735078e+01,1.161119
330.75,4,54,-7.688231e+01,-7.740243e+01,1.162237
330.80,4,54,-7.693874e+01,-7.745366e+01,1.162555
330.85,4,54,-7.699473e+01,-7.750450e+01,1.160164
330.90,4,54,-7.705027e+01,-7.755493e+01,1.161045
330.95,4,54,-7.710538e+01,-7.760496e+01,1.162746
331.00,4,54,-7.716005e+01,-7.765460e+01,1.158943
331.05,4,54,-7.721428e+01,-7.770384e+01,1.159061
331.10,4,54,-7.726809e+01,-7.775269e+01,1.160775
331.15,4,54,-7.732147e+01,-7.780115e+01,1.162671
331.20,4,54,-7.737442e+01,-7.784923e+01,1.160414
331.25,4,54,-7.742695e+01,-7.789691e+01,1.162997
331.30,4,54,-7.747906e+01,-7.794422e+01,1.157975
331.35,4,54,-7.753075e+01,-7.799115e+01,1.162151
331.40,4,54,-7.758203e+01,-7.803769e+01,1.163694
331.45,4,54,-7.763289e+01,-7.808387e+01,1.165190
331.50,4,54,-7.768334e+01,-7.812967e+01,1.162857
331.55,4,54,-7.773339e+01,-7.817510e+01,1.159131
331.60,4,54,-7.778303e+01,-7.822016e+01,1.162840
331.65,4,54,-7.783226e+01,-7.826486e+01,1.160108
331.70,4,54,-7.788110e+01,-7.830920e+01,1.161821
331.75,4,54,-7.792954e+01,-7.835317e+01,1.164070
331.80,4,54,-7.797759e+01,-7.839679e+01,1.160914
331.85,4,54,-7.802524e+01,-7.844005e+01,1.164072
331.90,4,54,-7.807250e+01,-7.848296e+01,1.162058
331.95,4,54,-7.811938e+01,-7.852552e+01,1.167136
332.00,4,54,-7.816587e+01,-7.856773e+01,1.159986
332.05,4,54,-7.821198e+01,-7.860960e+01,1.161431
332.10,4,54,-7.825772e+01,-7.865112e+01,1.162050
332.15,4,54,-7.830307e+01,-7.869230e+01,1.164103
332.20,4,54,-7.834805e+01,-7.873314e+01,1.162899
332.25,4,54,-7.839266e+01,-7.877365e+01,1.163488
332.30,4,54,-7.843691e+01,-7.881383e+01,1.163165
332.35,4,54,-7.848078e+01,-7.885367e+01,1.161265
332.40,4,54,-7.852429e+01,-7.889319e+01,1.161633
332.45,4,54,-7.856745e+01,-7.893238e+01,1.163947
332.50,4,54,-7.861024e+01,-7.897124e+01,1.163457
332.55,4,54,-7.865268e+01,-7.900979e+01,1.159552
332.60,4,54,-7.869476e+01,-7.904801e+01,1.162165
332.65,4,53,-7.873650e+01,-7.908592e+01,1.150635
332.70,4,53,-7.877788e+01,-7.912352e+01,1.151030
332.75,4,53,-7.881893e+01,-7.916080e+01,1.152421
332.80,4,53,-7.885962e+01,-7.919777e+01,1.157397
332.85,4,53,-7.889998e+01,-7.923444e+01,1.150211
332.90,4,53,-7.894000e+01,-7.927080e+01,1.149855
332.95,4,53,-7.897969e+01,-7.930686e+01,1.153445
333.00,4,53,-7.901904e+01,-7.934262e+01,1.153056
333.05,4,53,-7.905807e+01,-7.937808e+01,1.150900
333.10,4,53,-7.909676e+01,-7.941325e+01,1.152632
333.15,4,53,-7.913514e+01,-7.944812e+01,1.154537
333.20,4,53,-7.917318e+01,-7.948271e+01,1.151959
333.25,4,53,-7.921091e+01,-7.951700e+01,1.154398
333.30,4,53,-7.924832e+01,-7.955101e+01,1.150212
333.35,4,53,-7.928542e+01,-7.958473e+01,1.151879
333.40,4,53,-7.932220e+01,-7.961818e+01,1.151005
333.45,4,53,-7.935868e+01,-7.965134e+01,1.154454
333.50,4,53,-7.939484e+01,-7.968422e+01,1.153414
333.55,4,53,-7.943070e+01,-7.971683e+01,1.151448
333.60,4,53,-7.946626e+01,-7.974917e+01,1.150309
333.65,4,53,-7.950152e+01,-7.978124e+01,1.152239
333.70,4,53,-7.953648e+01,-7.981303e+01,1.151516
333.75,4,53,-7.957114e+01,-7.984456e+01,1.153327
333.80,4,53,-7.960551e+01,-7.987583e+01,1.150976
333.85,4,53,-7.963959e+01,-7.990684e+01,1.155654
333.90,4,53,-7.967338e+01,-7.993758e+01,1.151245
333.95,4,53,-7.970689e+01,-7.996807e+01,1.149616
334.00,4,53,-7.974011e+01,-7.999830e+01,1.152908
334.05,4,53,-7.977304e+01,-8.002827e+01,1.153935
334.10,4,53,-7.980570e+01,-8.005800e+01,1.150651
334.15,4,53,-7.983808e+01,-8.008748e+01,1.149594
334.20,4,53,-7.987019e+01,-8.011670e+01,1.148399
334.25,4,53,-7.990203e+01,-8.014569e+01,1.152363
334.30,4,53,-7.993359e+01,-8.017443e+01,1.150123
334.35,4,53,-7.996489e+01,-8.020292e+01,1.152028
334.40,4,53,-7.999592e+01,-8.023118e+01,1.150919
334.45,4,52,-8.002668e+01,-8.025920e+01,1.143994
334.50,4,52,-8.005719e+01,-8.028699e+01,1.140549
334.55,4,52,-8.008743e+01,-8.031454e+01,1.142882
334.60,4,52,-8.011742e+01,-8.034186e+01,1.140932
334.65,4,52,-8.014716e+01,-8.036895e+01,1.141701
334.70,4,52,-8.017664e+01,-8.039582e+01,1.144779
334.75,4,52,-8.020586e+01,-8.042245e+01,1.143189
334.80,4,52,-8.023485e+01,-8.044887e+01,1.140508
334.85,4,52,-8.026358e+01,-8.047506e+01,1.142228
334.90,4,52,-8.029207e+01,-8.050103e+01,1.143559
334.95,4,52,-8.032032e+01,-8.052678e+01,1.144862
335.00,4,52,-8.034832e+01,-8.055232e+01,1.144040
335.05,4,52,-8.037609e+01,-8.057764e+01,1.139448
335.10,4,52,-8.040362e+01,-8.060275e+01,1.141865
335.15,4,52,-8.043092e+01,-8.062764e+01,1.138830
335.20,4,52,-8.045798e+01,-8.065233e+01,1.138619
335.25,4,52,-8.048482e+01,-8.067681e+01,1.141177
335.30,4,52,-8.051142e+01,-8.070109e+01,1.144265
335.35,4,52,-8.053780e+01,-8.072516e+01,1.144573
335.40,4,52,-8.056396e+01,-8.074903e+01,1.142450
335.45,4,52,-8.058989e+01,-8.077270e+01,1.143192
335.50,4,52,-8.061560e+01,-8.079617e+01,1.142481
335.55,4,52,-8.064109e+01,-8.081944e+01,1.143541
335.60,4,52,-8.066637e+01,-8.084252e+01,1.142173
335.65,4,52,-8.069143e+01,-8.086540e+01,1.142303
335.70,4,52,-8.071628e+01,-8.088810e+01,1.142539
335.75,4,52,-8.074091e+01,-8.091060e+01,1.140017
335.80,4,52,-8.076534e+01,-8.093291e+01,1.141328
335.85,4,52,-8.078955e+01,-8.095504e+01,1.140684
335.90,4,52,-8.081357e+01,-8.097698e+01,1.140395
335.95,4,52,-8.083737e+01,-8.099873e+01,1.143778
336.00,4,52,-8.086098e+01,-8.102031e+01,1.141424
336.05,4,52,-8.088438e+01,-8.104170e+01,1.140703
336.10,4,52,-8.090759e+01,-8.106291e+01,1.141385
336.15,4,52,-8.093060e+01,-8.108395e+01,1.142448
336.20,4,52,-8.095341e+01,-8.110481e+01,1.142770
336.25,4,52,-8.097603e+01,-8.112550e+01,1.143138
336.30,4,52,-8.099845e+01,-8.114601e+01,1.141707
336.35,4,52,-8.102069e+01,-8.116635e+01,1.139749
336.40,4,52,-8.104273e+01,-8.118652e+01,1.141885
336.45,4,52,-8.106459e+01,-8.120653e+01,1.141618
336.50,4,52,-8.108627e+01,-8.122636e+01,1.143082
336.55,4,52,-8.110776e+01,-8.124603e+01,1.142864
336.60,4,52,-8.112907e+01,-8.126554e+01,1.144542
336.65,4,52,-8.115019e+01,-8.128488e+01,1.144381
336.70,4,52,-8.117114e+01,-8.130406e+01,1.142346
336.75,4,52,-8.119191e+01,-8.132308e+01,1.141472
336.80,4,52,-8.121250e+01,-8.134195e+01,1.141976
336.85,4,52,-8.123292e+01,-8.136065e+01,1.184704
336.90,4,52,-8.125317e+01,-8.137920e+01,1.182302
336.95,4,52,-8.127324e+01,-8.139760e+01,1.183477
337.00,4,52,-8.129315e+01,-8.141584e+01,1.231563
337.05,4,52,-8.131288e+01,-8.143394e+01,1.182555
337.10,4,52,-8.133245e+01,-8.145188e+01,1.182460
337.15,4,52,-8.135186e+01,-8.146967e+01,1.158298
337.20,4,52,-8.137109e+01,-8.148731e+01,1.144784
337.25,4,52,-8.139017e+01,-8.150481e+01,1.150631
337.30,4,52,-8.140909e+01,-8.152216e+01,1.147752
337.35,4,52,-8.142784e+01,-8.153937e+01,1.148538
337.40,4,52,-8.144644e+01,-8.155644e+01,1.149376
337.45,4,52,-8.146488e+01,-8.157336e+01,1.151584
337.50,4,52,-8.148316e+01,-8.159015e+01,1.149359
337.55,4,52,-8.150129e+01,-8.160679e+01,1.147802
337.60,4,52,-8.151927e+01,-8.162330e+01,1.206039
337.65,4,52,-8.153710e+01,-8.163967e+01,1.195689
337.70,4,52,-8.155477e+01,-8.165591e+01,1.177918
337.75,4,52,-8.157230e+01,-8.167201e+01,1.180954
337.80,4,50,-8.158968e+01,-8.168798e+01,1.161337
337.85,4,50,-8.160691e+01,-8.170381e+01,1.163427
337.90,4,50,-8.162400e+01,-8.171952e+01,1.121529
337.95,4,51,-8.164094e+01,-8.173510e+01,1.131520
338.00,4,51,-8.165774e+01,-8.175055e+01,1.131160
338.05,4,51,-8.167440e+01,-8.176587e+01,1.134331
338.10,4,51,-8.169092e+01,-8.178106e+01,1.133556
338.15,4,51,-8.170730e+01,-8.179613e+01,1.128680
338.20,4,51,-8.172355e+01,-8.181108e+01,1.130539
338.25,4,51,-8.173966e+01,-8.182591e+01,1.131085
338.30,4,51,-8.175563e+01,-8.184061e+01,1.131969
338.35,4,51,-8.177147e+01,-8.185519e+01,1.131013
338.40,4,51,-8.178717e+01,-8.186965e+01,1.129801
338.45,4,51,-8.180275e+01,-8.188400e+01,1.134537
338.50,4,51,-8.181819e+01,-8.189822e+01,1.132948
338.55,4,51,-8.183351e+01,-8.191233e+01,1.130349
338.60,4,51,-8.184869e+01,-8.192633e+01,1.130790
338.65,4,51,-8.186375e+01,-8.194021e+01,1.132798
338.70,4,51,-8.187869e+01,-8.195398e+01,1.133281
338.75,4,51,-8.189350e+01,-8.196763e+01,1.132846
338.80,4,51,-8.190818e+01,-8.198118e+01,1.133845
338.85,4,51,-8.192275e+01,-8.199461e+01,1.130039
338.90,4,51,-8.193719e+01,-8.200794e+01,1.135806
338.95,4,51,-8.195151e+01,-8.202115e+01,1.129912
339.00,4,51,-8.196571e+01,-8.203426e+01,1.131726
339.05,4,51,-8.197980e+01,-8.204726e+01,1.130230
339.10,4,51,-8.199376e+01,-8.206016e+01,1.131583
339.15,4,51,-8.200762e+01,-8.207295e+01,1.129252
339.20,4,51,-8.202135e+01,-8.208564e+01,1.129946
339.25,4,51,-8.203497e+01,-8.209822e+01,1.134508
339.30,4,50,-8.204848e+01,-8.211071e+01,1.122211
339.35,4,50,-8.206188e+01,-8.212309e+01,1.123906
339.40,4,50,-8.207516e+01,-8.213537e+01,1.123949
339.45,4,50,-8.208834e+01,-8.214756e+01,1.122440
339.50,4,50,-8.210141e+01,-8.215964e+01,1.123784
339.55,4,50,-8.211437e+01,-8.217163e+01,1.121681
339.60,4,50,-8.212722e+01,-8.218352e+01,1.123866
339.65,4,50,-8.213996e+01,-8.219532e+01,1.122605
339.70,4,50,-8.215260e+01,-8.220702e+01,1.120475
339.75,4,50,-8.216514e+01,-8.221863e+01,1.124117
339.80,4,50,-8.217757e+01,-8.223014e+01,1.124010
339.85,4,50,-8.218990e+01,-8.224156e+01,1.121258
339.90,4,50,-8.220213e+01,-8.225289e+01,1.122184
339.95,4,50,-8.221425e+01,-8.226413e+01,1.121260
340.00,4,50,-8.222628e+01,-8.227528e+01,1.123163
340.05,4,50,-8.223821e+01,-8.228634e+01,1.125004
340.10,4,50,-8.225004e+01,-8.229731e+01,1.123803
340.15,4,50,-8.226177e+01,-8.230820e+01,1.123280
340.20,4,50,-8.227341e+01,-8.231900e+01,1.122348
340.25,4,50,-8.228495e+01,-8.232971e+01,1.122479
340.30,4,50,-8.229640e+01,-8.234034e+01,1.127192
340.35,4,50,-8.230775e+01,-8.235088e+01,1.121352
340.40,4,50,-8.231901e+01,-8.236134e+01,1.121918
340.45,4,50,-8.233018e+01,-8.237171e+01,1.121358
340.50,4,50,-8.234126e+01,-8.238201e+01,1.121822
340.55,4,50,-8.235225e+01,-8.239222e+01,1.120815
340.60,4,50,-8.236314e+01,-8.240235e+01,1.118990
340.65,4,50,-8.237395e+01,-8.241240e+01,1.123681
340.70,4,50,-8.238467e+01,-8.242238e+01,1.124173
340.75,4,50,-8.239531e+01,-8.243227e+01,1.123142
340.80,4,50,-8.240585e+01,-8.244209e+01,1.120225
340.85,4,50,-8.241631e+01,-8.245182e+01,1.123205
340.90,4,50,-8.242669e+01,-8.246149e+01,1.123228
340.95,4,50,-8.243698e+01,-8.247107e+01,1.120381
341.00,4,50,-8.244719e+01,-8.248058e+01,1.124064
341.05,4,50,-8.245732e+01,-8.249002e+01,1.123270
341.10,4,50,-8.246736e+01,-8.249938e+01,1.120104
341.15,4,50,-8.247732e+01,-8.250867e+01,1.126715
341.20,4,50,-8.248720e+01,-8.251789e+01,1.123167
341.25,4,50,-8.249701e+01,-8.252703e+01,1.123814
341.30,4,50,-8.250673e+01,-8.253611e+01,1.124046
341.35,4,50,-8.251637e+01,-8.254511e+01,1.118246
341.40,4,50,-8.252594e+01,-8.255404e+01,1.126516
341.45,4,50,-8.253543e+01,-8.256291e+01,1.125029
341.50,4,50,-8.254484e+01,-8.257170e+01,1.126743
341.55,4,50,-8.255418e+01,-8.258043e+01,1.122054
341.60,4,50,-8.256345e+01,-8.258909e+01,1.126837
341.65,4,50,-8.257263e+01,-8.259768e+01,1.122315
341.70,4,50,-8.258175e+01,-8.260621e+01,1.123878
341.75,4,50,-8.259079e+01,-8.261467e+01,1.122238
341.80,4,50,-8.259976e+01,-8.262306e+01,1.120206
341.85,4,50,-8.260866e+01,-8.263139e+01,1.122197
341.90,4,50,-8.261749e+01,-8.263966e+01,1.120173
341.95,4,50,-8.262624e+01,-8.264786e+01,1.126766
342.00,4,50,-8.263493e+01,-8.265601e+01,1.125324
342.05,4,50,-8.264355e+01,-8.266408e+01,1.126974
342.10,4,50,-8.265210e+01,-8.267210e+01,1.121416
342.15,4,50,-8.266058e+01,-8.268006e+01,1.125404
342.20,4,50,-8.266899e+01,-8.268795e+01,1.123146
342.25,4,50,-8.267734e+01,-8.269578e+01,1.125547
342.30,4,50,-8.268562e+01,-8.270356e+01,1.124341
342.35,4,50,-8.269384e+01,-8.271128e+01,1.120729
342.40,4,50,-8.270199e+01,-8.271893e+01,1.117494
342.45,4,50,-8.271007e+01,-8.272653e+01,1.120586
342.50,4,50,-8.271810e+01,-8.273407e+01,1.121052
342.55,4,50,-8.272606e+01,-8.274156e+01,1.124253
342.60,4,50,-8.273395e+01,-8.274899e+01,1.122711
342.65,4,50,-8.274179e+01,-8.275636e+01,1.122705
342.70,4,50,-8.274956e+01,-8.276368e+01,1.120519
342.75,4,50,-8.275727e+01,-8.277094e+01,1.122721
342.80,4,50,-8.276492e+01,-8.277815e+01,1.124980
342.85,4,50,-8.277251e+01,-8.278530e+01,1.120879
342.90,4,50,-8.278005e+01,-8.279240e+01,1.121632
342.95,4,50,-8.278752e+01,-8.279945e+01,1.124967
343.00,4,50,-8.279493e+01,-8.280644e+01,1.122614
343.05,4,50,-8.280229e+01,-8.281338e+01,1.125895
343.10,4,50,-8.280959e+01,-8.282028e+01,1.122920
343.15,4,50,-8.281683e+01,-8.282711e+01,1.129077
343.20,4,50,-8.282402e+01,-8.283390e+01,1.123736
343.25,4,50,-8.283115e+01,-8.284064e+01,1.128708
343.30,4,50,-8.283823e+01,-8.284733e+01,1.124374
343.35,4,50,-8.284525e+01,-8.285397e+01,1.123001
343.40,4,50,-8.285221e+01,-8.286056e+01,1.120862
343.45,4,50,-8.285913e+01,-8.286710e+01,1.124247
343.50,4,50,-8.286599e+01,-8.287360e+01,1.123052
343.55,4,50,-8.287279e+01,-8.288004e+01,1.123317
343.60,4,50,-8.287955e+01,-8.288644e+01,1.123654
343.65,4,50,-8.288625e+01,-8.289279e+01,1.122586
343.70,4,50,-8.289290e+01,-8.289910e+01,1.122875
343.75,4,50,-8.289950e+01,-8.290536e+01,1.123990
343.80,4,50,-8.290605e+01,-8.291157e+01,1.123728
343.85,4,50,-8.291255e+01,-8.291774e+01,1.123558
343.90,4,50,-8.291900e+01,-8.292387e+01,1.126743
343.95,4,50,-8.292540e+01,-8.292995e+01,1.124135
344.00,4,50,-8.293175e+01,-8.293598e+01,1.167715
344.05,4,50,-8.293805e+01,-8.294198e+01,1.165142
344.10,4,50,-8.294431e+01,-8.294793e+01,1.163750
344.15,4,50,-8.295051e+01,-8.295383e+01,1.165038
344.20,4,50,-8.295668e+01,-8.295970e+01,1.163771
344.25,4,50,-8.296279e+01,-8.296552e+01,1.155187
344.30,4,50,-8.296886e+01,-8.297130e+01,1.127783
344.35,4,50,-8.297488e+01,-8.297704e+01,1.128198
344.40,4,50,-8.298085e+01,-8.298274e+01,1.133021
344.45,4,50,-8.298679e+01,-8.298839e+01,1.130215
344.50,4,50,-8.299267e+01,-8.299401e+01,1.126143
344.55,4,50,-8.299852e+01,-8.299959e+01,1.129153
344.60,4,50,-8.300431e+01,-8.300513e+01,1.130110
344.65,4,50,-8.301007e+01,-8.301063e+01,1.130644
344.70,4,50,-8.301578e+01,-8.301609e+01,1.132571
344.75,4,50,-8.302145e+01,-8.302151e+01,1.126226
344.80,4,50,-8.302708e+01,-8.302689e+01,1.129427
344.85,4,50,-8.303267e+01,-8.303224e+01,1.129416
344.90,4,50,-8.303821e+01,-8.303754e+01,1.126707
344.95,4,50,-8.304371e+01,-8.304282e+01,1.128265
345.00,4,50,-8.304917e+01,-8.304805e+01,1.128528
345.05,4,50,-8.305460e+01,-8.305325e+01,1.132745
345.10,4,50,-8.305998e+01,-8.305841e+01,1.128457
345.15,4,50,-8.306532e+01,-8.306354e+01,1.227163
345.20,4,50,-8.307062e+01,-8.306863e+01,1.165217
345.25,4,50,-8.307589e+01,-8.307368e+01,1.162258
345.30,4,50,-8.308111e+01,-8.307870e+01,1.197066
345.35,4,50,-8.308630e+01,-8.308369e+01,1.161385
345.40,4,50,-8.309145e+01,-8.308864e+01,1.161802
345.45,4,50,-8.309656e+01,-8.309356e+01,1.143300
345.50,4,50,-8.310163e+01,-8.309844e+01,1.130217
345.55,4,50,-8.310667e+01,-8.310329e+01,1.144134
345.60,4,50,-8.311167e+01,-8.310811e+01,1.129068
345.65,4,50,-8.311663e+01,-8.311289e+01,1.129136
345.70,4,50,-8.312156e+01,-8.311764e+01,1.129497
345.75,4,50,-8.312645e+01,-8.312236e+01,1.178336
345.80,4,50,-8.313131e+01,-8.312705e+01,1.133502
345.85,4,50,-8.313613e+01,-8.313171e+01,1.128322
345.90,4,50,-8.314092e+01,-8.313633e+01,1.129766
345.95,4,50,-8.314567e+01,-8.314093e+01,1.128134
346.00,4,50,-8.315039e+01,-8.314549e+01,1.190327
346.05,4,50,-8.315507e+01,-8.315002e+01,1.128158
346.10,4,50,-8.315972e+01,-8.315453e+01,1.212928
346.15,4,50,-8.316434e+01,-8.315900e+01,1.166399
346.20,4,50,-8.316893e+01,-8.316344e+01,1.127112
346.25,4,50,-8.317348e+01,-8.316785e+01,1.130635
346.30,4,50,-8.317800e+01,-8.317224e+01,1.127381
346.35,4,50,-8.318249e+01,-8.317659e+01,1.171737
346.40,4,50,-8.318694e+01,-8.318092e+01,1.126397
346.45,4,50,-8.319137e+01,-8.318522e+01,1.191278
346.50,4,50,-8.319576e+01,-8.318948e+01,1.131874
346.55,4,50,-8.320012e+01,-8.319373e+01,1.133020
346.60,4,50,-8.320446e+01,-8.319794e+01,1.161966
346.65,4,50,-8.320876e+01,-8.320213e+01,1.131675
346.70,4,50,-8.321303e+01,-8.320628e+01,1.128941
346.75,4,50,-8.321727e+01,-8.321042e+01,1.128662
346.80,4,50,-8.322148e+01,-8.321452e+01,1.129350
346.85,4,50,-8.322566e+01,-8.321860e+01,1.139080
346.90,4,50,-8.322982e+01,-8.322265e+01,1.180564
346.95,4,50,-8.323394e+01,-8.322668e+01,1.130527
347.00,4,50,-8.323804e+01,-8.323068e+01,1.128088
347.05,4,50,-8.324211e+01,-8.323465e+01,1.194992
347.10,4,50,-8.324615e+01,-8.323860e+01,1.126115
347.15,4,50,-8.325016e+01,-8.324253e+01,1.128380
347.20,4,50,-8.325414e+01,-8.324642e+01,1.159766
347.25,4,50,-8.325810e+01,-8.325030e+01,1.126295
347.30,4,50,-8.326203e+01,-8.325415e+01,1.130688
347.35,4,50,-8.326593e+01,-8.325797e+01,1.128751
347.40,4,50,-8.326981e+01,-8.326178e+01,1.130369
347.45,4,50,-8.327366e+01,-8.326555e+01,1.129168
347.50,4,50,-8.327749e+01,-8.326931e+01,1.130565
347.55,4,50,-8.328128e+01,-8.327304e+01,1.130390
347.60,4,50,-8.328506e+01,-8.327674e+01,1.129738
347.65,4,50,-8.328880e+01,-8.328043e+01,1.130057
347.70,4,50,-8.329252e+01,-8.328409e+01,1.170554
347.75,4,50,-8.329622e+01,-8.328773e+01,1.127518
347.80,4,50,-8.329989e+01,-8.329134e+01,1.129842
347.85,4,50,-8.330354e+01,-8.329493e+01,1.130895
347.90,4,50,-8.330716e+01,-8.329850e+01,1.129920
347.95,4,50,-8.331076e+01,-8.330205e+01,1.184794
348.00,4,49,-8.331434e+01,-8.330558e+01,1.121399
348.05,4,49,-8.331789e+01,-8.330909e+01,1.118794
348.10,4,49,-8.332142e+01,-8.331257e+01,1.151453
348.15,4,49,-8.332492e+01,-8.331603e+01,1.117865
348.20,4,47,-8.332840e+01,-8.331948e+01,1.104058
348.25,4,47,-8.333186e+01,-8.332290e+01,1.101641
348.30,4,46,-8.333530e+01,-8.332630e+01,1.091229
348.35,4,46,-8.333871e+01,-8.332968e+01,1.087491
348.40,4,44,-8.334210e+01,-8.333304e+01,1.070157
348.45,4,46,-8.334547e+01,-8.333638e+01,1.092180
348.50,4,47,-8.334882e+01,-8.333970e+01,1.097624
348.55,4,48,-8.335214e+01,-8.334300e+01,1.112273
348.60,4,49,-8.335545e+01,-8.334628e+01,1.120493
348.65,4,49,-8.335873e+01,-8.334954e+01,1.182675
348.70,4,49,-8.336199e+01,-8.335278e+01,1.119984
348.75,4,49,-8.336523e+01,-8.335600e+01,1.117367
348.80,4,48,-8.336845e+01,-8.335920e+01,1.111422
348.85,4,49,-8.337165e+01,-8.336239e+01,1.122202
348.90,4,50,-8.337483e+01,-8.336555e+01,1.127761
348.95,4,50,-8.337799e+01,-8.336870e+01,1.128426
349.00,4,50,-8.338113e+01,-8.337183e+01,1.129755
349.05,4,50,-8.338425e+01,-8.337494e+01,1.135374
349.10,4,50,-8.338734e+01,-8.337803e+01,1.224166
349.15,4,50,-8.339042e+01,-8.338110e+01,1.161261
349.20,4,50,-8.339348e+01,-8.338416e+01,1.129945
349.25,4,50,-8.339652e+01,-8.338720e+01,1.199215
349.30,4,50,-8.339954e+01,-8.339022e+01,1.167797
349.35,4,50,-8.340255e+01,-8.339322e+01,1.133502
349.40,4,50,-8.340553e+01,-8.339621e+01,1.127927
349.45,4,50,-8.340850e+01,-8.339918e+01,1.131624
349.50,4,50,-8.341144e+01,-8.340213e+01,1.282200
349.55,4,50,-8.341437e+01,-8.340507e+01,1.127653
349.60,4,50,-8.341728e+01,-8.340799e+01,1.129978
349.65,4,50,-8.342017e+01,-8.341089e+01,1.129830
349.70,4,50,-8.342305e+01,-8.341378e+01,1.167626
349.75,4,50,-8.342591e+01,-8.341665e+01,1.142509
349.80,4,50,-8.342875e+01,-8.341950e+01,1.126467
349.85,4,50,-8.343157e+01,-8.342234e+01,1.132101
349.90,4,50,-8.343437e+01,-8.342516e+01,1.128809
349.95,4,50,-8.343716e+01,-8.342797e+01,1.130568
350.00,4,50,-8.343993e+01,-8.343076e+01,1.128575
350.05,4,50,-8.344269e+01,-8.343353e+01,1.196130
350.10,4,50,-8.344543e+01,-8.343629e+01,1.128261
350.15,4,50,-8.344815e+01,-8.343904e+01,1.165487
350.20,4,50,-8.345085e+01,-8.344177e+01,1.135981
350.25,4,50,-8.345354e+01,-8.344448e+01,1.129622
350.30,4,50,-8.345621e+01,-8.344718e+01,1.198906
350.35,4,50,-8.345887e+01,-8.344987e+01,1.126622
350.40,4,50,-8.346151e+01,-8.345254e+01,1.128510
350.45,4,50,-8.346414e+01,-8.345519e+01,1.185046
350.50,4,50,-8.346675e+01,-8.345784e+01,1.130856
350.55,4,50,-8.346934e+01,-8.346046e+01,1.133370
350.60,4,50,-8.347192e+01,-8.346307e+01,1.129834
350.65,4,50,-8.347449e+01,-8.346567e+01,1.132321
350.70,4,50,-8.347704e+01,-8.346826e+01,1.153410
350.75,4,50,-8.347957e+01,-8.347083e+01,1.169921
350.80,4,50,-8.348209e+01,-8.347339e+01,1.135504
350.85,4,50,-8.348460e+01,-8.347593e+01,1.218126
350.90,4,50,-8.348709e+01,-8.347846e+01,1.164919
350.95,4,50,-8.348956e+01,-8.348098e+01,1.164445
351.00,4,50,-8.349203e+01,-8.348348e+01,1.165940
351.05,4,50,-8.349448e+01,-8.348597e+01,1.167444
351.10,4,50,-8.349691e+01,-8.348845e+01,1.163165
351.15,4,50,-8.349933e+01,-8.349091e+01,1.130916
351.20,4,50,-8.350174e+01,-8.349336e+01,1.133218
351.25,4,50,-8.350413e+01,-8.349580e+01,1.132230
351.30,4,50,-8.350651e+01,-8.349822e+01,1.128533
351.35,4,50,-8.350888e+01,-8.350064e+01,1.127004
351.40,4,50,-8.351123e+01,-8.350304e+01,1.130889
351.45,4,50,-8.351357e+01,-8.350542e+01,1.131027
351.50,4,50,-8.351589e+01,-8.350780e+01,1.128279
351.55,4,50,-8.351821e+01,-8.351016e+01,1.127814
351.60,4,50,-8.352051e+01,-8.351251e+01,1.135577
351.65,4,50,-8.352280e+01,-8.351485e+01,1.129284
351.70,4,50,-8.352507e+01,-8.351718e+01,1.131577
351.75,4,50,-8.352733e+01,-8.351949e+01,1.129020
351.80,4,50,-8.352958e+01,-8.352180e+01,1.129012
351.85,4,50,-8.353182e+01,-8.352409e+01,1.130655
351.90,4,50,-8.353405e+01,-8.352637e+01,1.128167
351.95,4,50,-8.353626e+01,-8.352863e+01,1.129566
352.00,4,50,-8.353846e+01,-8.353089e+01,1.128374
352.05,4,50,-8.354065e+01,-8.353314e+01,1.128948
352.10,4,50,-8.354283e+01,-8.353537e+01,1.130122
352.15,4,50,-8.354500e+01,-8.353759e+01,1.129518
352.20,4,50,-8.354715e+01,-8.353980e+01,1.128744
352.25,4,50,-8.354929e+01,-8.354201e+01,1.130147
352.30,4,50,-8.355143e+01,-8.354419e+01,1.130857
352.35,4,50,-8.355355e+01,-8.354637e+01,1.128864
352.40,4,50,-8.355565e+01,-8.354854e+01,1.132810
352.45,4,50,-8.355775e+01,-8.355070e+01,1.128894
352.50,4,50,-8.355984e+01,-8.355284e+01,1.131190
352.55,4,50,-8.356191e+01,-8.355498e+01,1.134451
352.60,4,50,-8.356398e+01,-8.355711e+01,1.129060
352.65,4,50,-8.356603e+01,-8.355922e+01,1.131560
352.70,4,50,-8.356808e+01,-8.356133e+01,1.129726
352.75,4,50,-8.357011e+01,-8.356342e+01,1.216921
352.80,4,50,-8.357213e+01,-8.356550e+01,1.182775
352.85,4,50,-8.357414e+01,-8.356758e+01,1.265767
352.90,4,50,-8.357614e+01,-8.356964e+01,1.173681
352.95,4,50,-8.357813e+01,-8.357170e+01,1.172087
353.00,4,50,-8.358012e+01,-8.357374e+01,1.174784
353.05,4,50,-8.358209e+01,-8.357577e+01,1.144938
353.10,4,50,-8.358405e+01,-8.357780e+01,1.130141
353.15,4,50,-8.358600e+01,-8.357981e+01,1.132438
353.20,4,50,-8.358794e+01,-8.358182e+01,1.163858
353.25,4,50,-8.358987e+01,-8.358381e+01,1.130517
353.30,4,50,-8.359179e+01,-8.358580e+01,1.128075
353.35,4,50,-8.359370e+01,-8.358777e+01,1.187732
353.40,4,50,-8.359560e+01,-8.358974e+01,1.128834
353.45,4,50,-8.359750e+01,-8.359170e+01,1.131733
353.50,4,50,-8.359938e+01,-8.359365e+01,1.130566
353.55,4,50,-8.360125e+01,-8.359559e+01,1.195158
353.60,4,50,-8.360312e+01,-8.359752e+01,1.127672
353.65,4,50,-8.360497e+01,-8.359944e+01,1.182287
353.70,4,50,-8.360682e+01,-8.360135e+01,1.168740
353.75,4,50,-8.360866e+01,-8.360325e+01,1.142869
353.80,4,50,-8.361048e+01,-8.360515e+01,1.131732
353.85,4,50,-8.361230e+01,-8.360703e+01,1.131226
353.90,4,50,-8.361411e+01,-8.360891e+01,1.131153
353.95,4,50,-8.361592e+01,-8.361078e+01,1.130200
354.00,4,50,-8.361771e+01,-8.361264e+01,1.196060
354.05,4,50,-8.361949e+01,-8.361449e+01,1.197578
354.10,4,50,-8.362127e+01,-8.361633e+01,1.127438
354.15,4,50,-8.362304e+01,-8.361816e+01,1.127163
354.20,4,50,-8.362480e+01,-8.361999e+01,1.127861
354.25,4,50,-8.362655e+01,-8.362181e+01,1.131103
354.30,4,50,-8.362829e+01,-8.362362e+01,1.130430
354.35,4,50,-8.363002e+01,-8.362542e+01,1.130334
354.40,4,50,-8.363175e+01,-8.362721e+01,1.130058
354.45,4,50,-8.363347e+01,-8.362899e+01,1.131297
354.50,4,50,-8.363518e+01,-8.363077e+01,1.183789
354.55,4,50,-8.363688e+01,-8.363254e+01,1.132803
354.60,4,50,-8.363857e+01,-8.363430e+01,1.130595
354.65,4,50,-8.364026e+01,-8.363605e+01,1.133810
354.70,4,50,-8.364194e+01,-8.363780e+01,1.129692
354.75,4,50,-8.364361e+01,-8.363953e+01,1.133981
354.80,4,50,-8.364527e+01,-8.364126e+01,1.128400
354.85,4,50,-8.364693e+01,-8.364298e+01,1.167724
354.90,4,50,-8.364858e+01,-8.364470e+01,1.131008
354.95,4,50,-8.365022e+01,-8.364640e+01,1.127171
355.00,4,50,-8.365185e+01,-8.364810e+01,1.131734
355.05,4,50,-8.365348e+01,-8.364980e+01,1.129891
355.10,4,50,-8.365510e+01,-8.365148e+01,1.130131
355.15,4,50,-8.365671e+01,-8.365316e+01,1.165480
355.20,4,50,-8.365831e+01,-8.365482e+01,1.131059
355.25,4,50,-8.365991e+01,-8.365649e+01,1.129396
355.30,4,50,-8.366150e+01,-8.365814e+01,1.134399
355.35,4,50,-8.366308e+01,-8.365979e+01,1.130444
355.40,4,50,-8.366466e+01,-8.366143e+01,1.132638
355.45,4,50,-8.366623e+01,-8.366306e+01,1.172374
355.50,4,50,-8.366779e+01,-8.366469e+01,1.129272
355.55,4,50,-8.366934e+01,-8.366631e+01,1.129212
355.60,4,50,-8.367089e+01,-8.366792e+01,1.132396
355.65,4,50,-8.367244e+01,-8.366953e+01,1.162986
355.70,4,50,-8.367397e+01,-8.367113e+01,1.129599
355.75,4,50,-8.367550e+01,-8.367272e+01,1.127512
355.80,4,50,-8.367702e+01,-8.367430e+01,1.134086
355.85,4,50,-8.367854e+01,-8.367588e+01,1.126669
355.90,4,50,-8.368005e+01,-8.367745e+01,1.132851
355.95,4,50,-8.368155e+01,-8.367902e+01,1.135048
356.00,4,50,-8.368305e+01,-8.368058e+01,1.126801
356.05,4,50,-8.368454e+01,-8.368213e+01,1.128658
356.10,4,50,-8.368602e+01,-8.368367e+01,1.130589
356.15,4,50,-8.368750e+01,-8.368521e+01,1.163279
356.20,4,50,-8.368897e+01,-8.368675e+01,1.190330
356.25,4,50,-8.369044e+01,-8.368827e+01,1.131509
356.30,4,50,-8.369190e+01,-8.368979e+01,1.133483
356.35,4,50,-8.369335e+01,-8.369131e+01,1.128821
356.40,4,50,-8.369480e+01,-8.369281e+01,1.129899
356.45,4,50,-8.369624e+01,-8.369432e+01,1.128615
356.50,4,50,-8.369768e+01,-8.369581e+01,1.178773
356.55,4,50,-8.369911e+01,-8.369730e+01,1.143095
356.60,4,50,-8.370053e+01,-8.369878e+01,1.220335
356.65,4,50,-8.370195e+01,-8.370026e+01,1.129477
356.70,4,50,-8.370336e+01,-8.370173e+01,1.127978
356.75,4,50,-8.370477e+01,-8.370320e+01,1.130449
356.80,4,50,-8.370617e+01,-8.370466e+01,1.125854
356.85,4,50,-8.370757e+01,-8.370611e+01,1.130170
356.90,4,50,-8.370896e+01,-8.370756e+01,1.131110
356.95,4,50,-8.371034e+01,-8.370900e+01,1.132931
357.00,4,50,-8.371172e+01,-8.371044e+01,1.130488
357.05,4,50,-8.371310e+01,-8.371187e+01,1.132917
357.10,4,51,-8.371447e+01,-8.371329e+01,1.164294
357.15,4,51,-8.371583e+01,-8.371471e+01,1.179472
357.20,4,51,-8.371719e+01,-8.371613e+01,1.144004
357.25,4,51,-8.371854e+01,-8.371753e+01,1.139759
357.30,4,51,-8.371989e+01,-8.371894e+01,1.141906
357.35,4,51,-8.372123e+01,-8.372033e+01,1.138749
357.40,4,51,-8.372257e+01,-8.372173e+01,1.247693
357.45,4,51,-8.372390e+01,-8.372311e+01,1.170859
357.50,4,51,-8.372523e+01,-8.372449e+01,1.188191
357.55,4,51,-8.372655e+01,-8.372587e+01,1.143965
357.60,4,51,-8.372787e+01,-8.372724e+01,1.138845
357.65,4,51,-8.372918e+01,-8.372861e+01,1.140464
357.70,4,52,-8.373049e+01,-8.372997e+01,1.150304
357.75,4,52,-8.373179e+01,-8.373132e+01,1.151271
357.80,4,52,-8.373309e+01,-8.373267e+01,1.149876
357.85,4,52,-8.373438e+01,-8.373402e+01,1.149007
357.90,4,52,-8.373567e+01,-8.373536e+01,1.152395
357.95,4,52,-8.373696e+01,-8.373669e+01,1.151253
358.00,4,52,-8.373824e+01,-8.373802e+01,1.148953
358.05,4,52,-8.373951e+01,-8.373934e+01,1.150054
358.10,4,52,-8.374078e+01,-8.374066e+01,1.144989
358.15,4,52,-8.374205e+01,-8.374198e+01,1.190950
358.20,4,52,-8.374331e+01,-8.374329e+01,1.147549
358.25,4,52,-8.374457e+01,-8.374459e+01,1.153457
358.30,4,52,-8.374582e+01,-8.374590e+01,1.152180
358.35,4,52,-8.374707e+01,-8.374719e+01,1.149826
358.40,4,52,-8.374831e+01,-8.374848e+01,1.185324
358.45,4,52,-8.374955e+01,-8.374977e+01,1.149769
358.50,4,52,-8.375078e+01,-8.375105e+01,1.154871
358.55,4,52,-8.375201e+01,-8.375233e+01,1.207446
358.60,4,52,-8.375324e+01,-8.375360e+01,1.285634
358.65,4,52,-8.375446e+01,-8.375487e+01,1.220845
358.70,4,52,-8.375568e+01,-8.375613e+01,1.150891
358.75,4,52,-8.375689e+01,-8.375739e+01,1.154372
358.80,4,52,-8.375810e+01,-8.375865e+01,1.147465
358.85,4,52,-8.375931e+01,-8.375990e+01,1.147925
358.90,4,52,-8.376051e+01,-8.376114e+01,1.171253
358.95,4,52,-8.376171e+01,-8.376238e+01,1.300916
359.00,4,52,-8.376290e+01,-8.376362e+01,1.206439
359.05,4,52,-8.376409e+01,-8.376485e+01,1.150036
359.10,4,52,-8.376527e+01,-8.376608e+01,1.149386
359.15,4,52,-8.376645e+01,-8.376730e+01,1.150729
359.20,4,52,-8.376763e+01,-8.376852e+01,1.144566
359.25,4,52,-8.376881e+01,-8.376974e+01,1.151810
359.30,4,52,-8.376998e+01,-8.377095e+01,1.149120
359.35,4,52,-8.377114e+01,-8.377216e+01,1.207373
359.40,4,53,-8.377230e+01,-8.377336e+01,1.161006
359.45,4,53,-8.377346e+01,-8.377456e+01,1.157052
359.50,4,53,-8.377462e+01,-8.377576e+01,1.276648
359.55,4,53,-8.377577e+01,-8.377695e+01,1.161061
359.60,3,49,-8.377692e+01,-8.377814e+01,0.959925
359.65,3,49,-8.377806e+01,-8.377932e+01,0.960535
359.70,3,49,-8.377920e+01,-8.378050e+01,0.962672
359.75,3,49,-8.378034e+01,-8.378168e+01,0.963523
359.80,3,48,-8.378147e+01,-8.378285e+01,0.953849
359.85,3,48,-8.378260e+01,-8.378402e+01,1.019169
359.90,3,48,-8.378373e+01,-8.378518e+01,0.952573
359.95,3,48,-8.378485e+01,-8.378634e+01,1.013855
360.00,3,48,-8.378597e+01,-8.378750e+01,0.990421
360.05,3,48,-8.378708e+01,-8.378865e+01,0.951645
360.10,3,48,-8.378820e+01,-8.378980e+01,0.950643
360.15,3,48,-8.378930e+01,-8.379094e+01,1.023409
360.20,3,48,-8.379041e+01,-8.379209e+01,0.987952
360.25,3,48,-8.379151e+01,-8.379322e+01,0.951601
360.30,3,48,-8.379261e+01,-8.379436e+01,0.951862
360.35,3,48,-8.379371e+01,-8.379549e+01,0.949989
360.40,3,48,-8.379480e+01,-8.379662e+01,1.013663
360.45,3,48,-8.379589e+01,-8.379774e+01,1.051022
360.50,3,48,-8.379697e+01,-8.379886e+01,0.972370
360.55,3,48,-8.379806e+01,-8.379998e+01,0.973832
360.60,3,48,-8.379914e+01,-8.380109e+01,0.978549
360.65,3,48,-8.380021e+01,-8.380220e+01,0.975082
360.70,3,48,-8.380129e+01,-8.380331e+01,0.975603
360.75,3,48,-8.380236e+01,-8.380441e+01,0.958603
360.80,3,48,-8.380343e+01,-8.380551e+01,0.945176
360.85,3,48,-8.380449e+01,-8.380661e+01,0.946033
360.90,3,48,-8.380555e+01,-8.380770e+01,0.945374
360.95,3,48,-8.380661e+01,-8.380879e+01,0.993656
361.00,3,48,-8.380767e+01,-8.380988e+01,0.975188
361.05,3,48,-8.380872e+01,-8.381097e+01,1.003995
361.10,3,48,-8.380977e+01,-8.381205e+01,1.013699
361.15,3,48,-8.381081e+01,-8.381312e+01,0.985202
361.20,3,48,-8.381186e+01,-8.381420e+01,0.982818
361.25,3,48,-8.381290e+01,-8.381527e+01,0.982737
361.30,3,48,-8.381394e+01,-8.381634e+01,0.965985
361.35,3,48,-8.381497e+01,-8.381740e+01,0.950269
361.40,3,48,-8.381600e+01,-8.381846e+01,0.951214
361.45,3,48,-8.381703e+01,-8.381952e+01,1.005464
361.50,3,48,-8.381806e+01,-8.382058e+01,0.981088
361.55,3,48,-8.381909e+01,-8.382163e+01,0.984075
361.60,3,48,-8.382011e+01,-8.382268e+01,0.983446
361.65,3,48,-8.382113e+01,-8.382373e+01,0.983552
361.70,3,48,-8.382214e+01,-8.382477e+01,0.982758
361.75,3,48,-8.382316e+01,-8.382581e+01,0.947603
361.80,3,48,-8.382417e+01,-8.382685e+01,0.947809
361.85,3,48,-8.382517e+01,-8.382789e+01,0.942859
361.90,3,48,-8.382618e+01,-8.382892e+01,0.948976
361.95,3,48,-8.382718e+01,-8.382995e+01,0.946685
362.00,3,48,-8.382818e+01,-8.383098e+01,0.944360
362.05,3,48,-8.382918e+01,-8.383200e+01,0.944696
362.10,3,48,-8.383018e+01,-8.383302e+01,0.946448
362.15,3,48,-8.383117e+01,-8.383404e+01,0.947687
362.20,3,48,-8.383216e+01,-8.383506e+01,0.945401
362.25,3,48,-8.383315e+01,-8.383607e+01,0.944010
362.30,3,48,-8.383413e+01,-8.383708e+01,0.946387
362.35,3,48,-8.383512e+01,-8.383809e+01,0.944378
362.40,3,48,-8.383610e+01,-8.383909e+01,0.947070
362.45,3,48,-8.383708e+01,-8.384010e+01,0.945296
362.50,3,48,-8.383805e+01,-8.384110e+01,0.946286
362.55,3,48,-8.383903e+01,-8.384209e+01,0.948140
362.60,3,48,-8.384000e+01,-8.384309e+01,0.946535
362.65,3,48,-8.384097e+01,-8.384408e+01,0.945175
362.70,3,48,-8.384193e+01,-8.384507e+01,0.945784
362.75,3,48,-8.384290e+01,-8.384606e+01,0.942493
362.80,3,48,-8.384386e+01,-8.384704e+01,0.946580
362.85,3,48,-8.384482e+01,-8.384803e+01,0.944477
362.90,3,48,-8.384578e+01,-8.384901e+01,0.946725
362.95,3,48,-8.384673e+01,-8.384998e+01,0.945138
363.00,3,48,-8.384769e+01,-8.385096e+01,0.946347
363.05,3,48,-8.384864e+01,-8.385193e+01,0.946374
363.10,3,48,-8.384959e+01,-8.385290e+01,0.946227
363.15,3,48,-8.385053e+01,-8.385387e+01,0.946797
363.20,3,48,-8.385148e+01,-8.385484e+01,0.948041
363.25,3,48,-8.385242e+01,-8.385580e+01,0.944988
363.30,3,48,-8.385336e+01,-8.385676e+01,0.944865
363.35,3,48,-8.385430e+01,-8.385772e+01,0.942985
363.40,3,48,-8.385523e+01,-8.385867e+01,0.945905
363.45,3,48,-8.385617e+01,-8.385963e+01,0.949829
363.50,3,48,-8.385710e+01,-8.386058e+01,0.946905
363.55,3,48,-8.385803e+01,-8.386153e+01,0.945427
363.60,3,48,-8.385896e+01,-8.386248e+01,0.946554
363.65,3,48,-8.385988e+01,-8.386342e+01,0.948385
363.70,3,48,-8.386081e+01,-8.386437e+01,0.946912
363.75,3,48,-8.386173e+01,-8.386531e+01,0.946953
363.80,3,48,-8.386265e+01,-8.386625e+01,0.946596
363.85,3,48,-8.386357e+01,-8.386718e+01,0.947340
363.90,3,48,-8.386448e+01,-8.386812e+01,0.946892
363.95,3,48,-8.386540e+01,-8.386905e+01,0.947052
364.00,3,48,-8.386631e+01,-8.386998e+01,0.946399
364.05,3,48,-8.386722e+01,-8.387091e+01,0.946437
364.10,3,48,-8.386813e+01,-8.387183e+01,0.945497
364.15,3,48,-8.386904e+01,-8.387276e+01,0.946283
364.20,3,48,-8.386994e+01,-8.387368e+01,0.943140
364.25,3,48,-8.387084e+01,-8.387460e+01,0.943756
364.30,3,48,-8.387174e+01,-8.387552e+01,0.944948
364.35,3,48,-8.387264e+01,-8.387643e+01,0.946491
364.40,3,48,-8.387354e+01,-8.387735e+01,0.945442
364.45,3,48,-8.387444e+01,-8.387826e+01,0.944323
364.50,3,48,-8.387533e+01,-8.387917e+01,0.950061
364.55,3,48,-8.387622e+01,-8.388008e+01,0.944423
364.60,3,48,-8.387711e+01,-8.388099e+01,0.945376
364.65,3,48,-8.387800e+01,-8.388189e+01,0.946008
364.70,3,48,-8.387889e+01,-8.388279e+01,0.946085
364.75,3,48,-8.387977e+01,-8.388369e+01,0.947990
364.80,3,48,-8.388066e+01,-8.388459e+01,0.996545
364.85,3,48,-8.388154e+01,-8.388549e+01,0.984108
364.90,3,48,-8.388242e+01,-8.388638e+01,0.986327
364.95,3,48,-8.388330e+01,-8.388728e+01,0.982109
365.00,3,48,-8.388418e+01,-8.388817e+01,0.983671
365.05,3,48,-8.388505e+01,-8.388906e+01,0.982836
365.10,3,48,-8.388592e+01,-8.388995e+01,0.984398
365.15,3,48,-8.388680e+01,-8.389083e+01,0.963096
365.20,3,48,-8.388767e+01,-8.389172e+01,0.950010
365.25,3,48,-8.388854e+01,-8.389260e+01,0.948729
365.30,3,48,-8.388940e+01,-8.389348e+01,0.949971
365.35,3,48,-8.389027e+01,-8.389436e+01,0.952320
365.40,3,48,-8.389113e+01,-8.389524e+01,0.949938
365.45,3,48,-8.389199e+01,-8.389612e+01,0.950013
365.50,3,48,-8.389286e+01,-8.389699e+01,0.952334
365.55,3,48,-8.389372e+01,-8.389786e+01,0.949897
365.60,3,48,-8.389457e+01,-8.389873e+01,0.953581
365.65,3,48,-8.389543e+01,-8.389960e+01,0.950874
365.70,3,48,-8.389628e+01,-8.390047e+01,0.953558
365.75,3,48,-8.389714e+01,-8.390134e+01,0.952557
365.80,3,48,-8.389799e+01,-8.390220e+01,0.949997
365.85,3,48,-8.389884e+01,-8.390306e+01,0.955419
365.90,3,48,-8.389969e+01,-8.390393e+01,0.951950
365.95,3,48,-8.390054e+01,-8.390478e+01,0.956413
366.00,3,48,-8.390138e+01,-8.390564e+01,0.953478
366.05,3,48,-8.390223e+01,-8.390650e+01,0.951283
366.10,3,48,-8.390307e+01,-8.390735e+01,0.955596
366.15,3,48,-8.390391e+01,-8.390821e+01,0.950766
366.20,3,48,-8.390475e+01,-8.390906e+01,0.949178
366.25,3,48,-8.390559e+01,-8.390991e+01,0.955733
366.30,3,48,-8.390643e+01,-8.391076e+01,0.950065
366.35,3,48,-8.390727e+01,-8.391161e+01,0.949813
366.40,3,48,-8.390810e+01,-8.391245e+01,0.949782
366.45,3,48,-8.390894e+01,-8.391330e+01,0.951622
366.50,3,48,-8.390977e+01,-8.391414e+01,0.950120
366.55,3,48,-8.391060e+01,-8.391498e+01,0.953596
366.60,3,48,-8.391143e+01,-8.391582e+01,0.948535
366.65,3,48,-8.391226e+01,-8.391666e+01,0.952769
366.70,3,48,-8.391308e+01,-8.391750e+01,0.948332
366.75,3,48,-8.391391e+01,-8.391834e+01,0.952899
366.80,3,48,-8.391473e+01,-8.391917e+01,0.956946
366.85,3,48,-8.391556e+01,-8.392000e+01,0.951345
366.90,3,48,-8.391638e+01,-8.392083e+01,0.951979
366.95,3,48,-8.391720e+01,-8.392167e+01,0.947518
367.00,3,48,-8.391802e+01,-8.392249e+01,0.950589
367.05,3,48,-8.391884e+01,-8.392332e+01,0.953141
367.10,3,48,-8.391965e+01,-8.392415e+01,0.951359
367.15,3,48,-8.392047e+01,-8.392497e+01,0.949457
367.20,3,48,-8.392129e+01,-8.392580e+01,0.951289
367.25,3,48,-8.392210e+01,-8.392662e+01,0.950166
367.30,3,48,-8.392291e+01,-8.392744e+01,0.952564
367.35,3,48,-8.392372e+01,-8.392826e+01,0.952382
367.40,3,48,-8.392453e+01,-8.392908e+01,0.953655
367.45,3,48,-8.392534e+01,-8.392990e+01,0.950036
367.50,3,48,-8.392615e+01,-8.393071e+01,0.952838
367.55,3,48,-8.392695e+01,-8.393153e+01,0.954571
367.60,3,48,-8.392776e+01,-8.393234e+01,0.952923
367.65,3,48,-8.392856e+01,-8.393315e+01,0.949660
367.70,3,48,-8.392936e+01,-8.393397e+01,0.951813
367.75,3,48,-8.393017e+01,-8.393477e+01,0.951141
367.80,3,48,-8.393097e+01,-8.393558e+01,0.952401
367.85,3,48,-8.393177e+01,-8.393639e+01,0.952737
367.90,3,48,-8.393256e+01,-8.393720e+01,0.950292
367.95,3,48,-8.393336e+01,-8.393800e+01,0.952893
368.00,3,48,-8.393416e+01,-8.393881e+01,0.950408
368.05,3,48,-8.393495e+01,-8.393961e+01,0.952462
368.10,3,48,-8.393575e+01,-8.394041e+01,0.951084
368.15,3,48,-8.393654e+01,-8.394121e+01,0.954402
368.20,3,48,-8.393733e+01,-8.394201e+01,0.953206
368.25,3,48,-8.393812e+01,-8.394281e+01,0.952277
368.30,3,48,-8.393891e+01,-8.394360e+01,0.951509
368.35,3,48,-8.393970e+01,-8.394440e+01,0.953482
368.40,3,48,-8.394049e+01,-8.394520e+01,0.949925
368.45,3,48,-8.394127e+01,-8.394599e+01,0.948860
368.50,3,48,-8.394206e+01,-8.394678e+01,0.956423
368.55,3,48,-8.394284e+01,-8.394757e+01,0.952993
368.60,3,48,-8.394363e+01,-8.394836e+01,0.948494
368.65,3,48,-8.394441e+01,-8.394915e+01,0.955738
368.70,3,48,-8.394519e+01,-8.394994e+01,0.950997
368.75,3,48,-8.394597e+01,-8.395073e+01,0.950544
368.80,3,48,-8.394675e+01,-8.395151e+01,0.949634
368.85,3,48,-8.394753e+01,-8.395230e+01,0.949858
368.90,3,48,-8.394831e+01,-8.395308e+01,0.951921
368.95,3,48,-8.394908e+01,-8.395387e+01,0.951815
369.00,3,48,-8.394986e+01,-8.395465e+01,0.951097
369.05,3,48,-8.395063e+01,-8.395543e+01,0.951702
369.10,3,48,-8.395141e+01,-8.395621e+01,0.956409
369.15,3,48,-8.395218e+01,-8.395699e+01,0.950559
369.20,3,48,-8.395295e+01,-8.395776e+01,0.951440
369.25,3,48,-8.395372e+01,-8.395854e+01,0.956655
369.30,3,48,-8.395449e+01,-8.395932e+01,0.953488
369.35,3,48,-8.395526e+01,-8.396009e+01,0.951685
369.40,3,48,-8.395603e+01,-8.396087e+01,0.951160
369.45,3,48,-8.395680e+01,-8.396164e+01,0.949598
369.50,3,48,-8.395756e+01,-8.396241e+01,0.951653
369.55,3,48,-8.395833e+01,-8.396318e+01,0.949511
369.60,3,48,-8.395909e+01,-8.396395e+01,0.951534
369.65,3,48,-8.395986e+01,-8.396472e+01,0.948753
369.70,3,48,-8.396062e+01,-8.396549e+01,0.951786
369.75,3,48,-8.396138e+01,-8.396625e+01,0.950702
369.80,3,48,-8.396214e+01,-8.396702e+01,0.950129
369.85,3,48,-8.396290e+01,-8.396779e+01,0.950911
369.90,3,48,-8.396366e+01,-8.396855e+01,0.953222
369.95,3,48,-8.396442e+01,-8.396931e+01,0.952059
370.00,3,48,-8.396518e+01,-8.397008e+01,0.948569
370.05,3,48,-8.396593e+01,-8.397084e+01,0.953054
370.10,3,48,-8.396669e+01,-8.397160e+01,0.951511
370.15,3,48,-8.396745e+01,-8.397236e+01,0.952737
370.20,3,48,-8.396820e+01,-8.397312e+01,0.951277
370.25,3,48,-8.396895e+01,-8.397388e+01,0.953072
370.30,3,48,-8.396971e+01,-8.397463e+01,0.949864
370.35,3,48,-8.397046e+01,-8.397539e+01,0.955327
370.40,3,48,-8.397121e+01,-8.397614e+01,0.951485
370.45,3,48,-8.397196e+01,-8.397690e+01,0.951186
370.50,3,48,-8.397271e+01,-8.397765e+01,0.951275
370.55,3,48,-8.397346e+01,-8.397841e+01,0.952019
370.60,3,48,-8.397420e+01,-8.397916e+01,0.952359
370.65,3,48,-8.397495e+01,-8.397991e+01,0.952790
370.70,3,48,-8.397570e+01,-8.398066e+01,0.949826
370.75,3,48,-8.397644e+01,-8.398141e+01,0.950715
370.80,3,48,-8.397719e+01,-8.398216e+01,0.949208
370.85,3,48,-8.397793e+01,-8.398290e+01,0.951525
370.90,3,48,-8.397867e+01,-8.398365e+01,0.950739
370.95,3,48,-8.397942e+01,-8.398440e+01,0.952305
371.00,3,48,-8.398016e+01,-8.398514e+01,0.953676
371.05,3,48,-8.398090e+01,-8.398589e+01,0.951143
371.10,3,48,-8.398164e+01,-8.398663e+01,0.952753
371.15,3,48,-8.398238e+01,-8.398738e+01,0.949761
371.20,3,48,-8.398312e+01,-8.398812e+01,1.000884
371.25,3,48,-8.398385e+01,-8.398886e+01,0.982955
371.30,3,48,-8.398459e+01,-8.398960e+01,0.982342
371.35,3,48,-8.398533e+01,-8.399034e+01,0.982818
371.40,3,48,-8.398606e+01,-8.399108e+01,0.982713
371.45,3,48,-8.398680e+01,-8.399182e+01,0.981881
371.50,3,48,-8.398753e+01,-8.399256e+01,0.971639
371.55,3,48,-8.398827e+01,-8.399329e+01,0.943305
371.60,3,48,-8.398900e+01,-8.399403e+01,0.949682
371.65,3,48,-8.398973e+01,-8.399476e+01,0.945512
371.70,3,48,-8.399046e+01,-8.399550e+01,0.944134
371.75,3,48,-8.399119e+01,-8.399623e+01,0.947560
371.80,3,47,-8.399192e+01,-8.399697e+01,0.937834
371.85,3,47,-8.399265e+01,-8.399770e+01,0.934572
371.90,3,47,-8.399338e+01,-8.399843e+01,0.934742
371.95,3,47,-8.399411e+01,-8.399916e+01,0.936684
372.00,3,47,-8.399484e+01,-8.399989e+01,0.935220
372.05,3,47,-8.399556e+01,-8.400062e+01,0.936225
372.10,3,47,-8.399629e+01,-8.400135e+01,0.936018
372.15,3,47,-8.399701e+01,-8.400208e+01,0.937094
372.20,3,47,-8.399774e+01,-8.400281e+01,0.937099
372.25,3,47,-8.399846e+01,-8.400353e+01,0.933052
372.30,3,47,-8.399919e+01,-8.400426e+01,0.936249
372.35,3,47,-8.399991e+01,-8.400498e+01,0.935570
372.40,3,47,-8.400063e+01,-8.400571e+01,0.939224
372.45,3,47,-8.400135e+01,-8.400643e+01,0.936293
372.50,3,47,-8.400207e+01,-8.400716e+01,0.933524
372.55,3,47,-8.400279e+01,-8.400788e+01,0.941666
372.60,3,47,-8.400351e+01,-8.400860e+01,0.935043
372.65,3,47,-8.400423e+01,-8.400932e+01,0.935774
372.70,3,47,-8.400495e+01,-8.401004e+01,0.933429
372.75,3,47,-8.400567e+01,-8.401077e+01,0.935016
372.80,3,47,-8.400639e+01,-8.401148e+01,0.935566
372.85,3,47,-8.400710e+01,-8.401220e+01,0.936883
372.90,3,47,-8.400782e+01,-8.401292e+01,0.938903
372.95,3,47,-8.400853e+01,-8.401364e+01,0.939229
373.00,3,47,-8.400925e+01,-8.401436e+01,0.935913
373.05,3,47,-8.400996e+01,-8.401507e+01,0.937693
373.10,3,48,-8.401067e+01,-8.401579e+01,0.945568
373.15,3,48,-8.401139e+01,-8.401650e+01,0.945099
373.20,3,48,-8.401210e+01,-8.401722e+01,0.947626
373.25,3,48,-8.401281e+01,-8.401793e+01,0.943899
373.30,3,48,-8.401352e+01,-8.401865e+01,0.949186
373.35,3,48,-8.401423e+01,-8.401936e+01,0.946435
373.40,3,48,-8.401494e+01,-8.402007e+01,0.945968
373.45,3,48,-8.401565e+01,-8.402078e+01,0.945730
373.50,3,48,-8.401636e+01,-8.402149e+01,0.947105
373.55,3,48,-8.401707e+01,-8.402220e+01,0.945794
373.60,3,48,-8.401778e+01,-8.402291e+01,0.947763
373.65,3,48,-8.401848e+01,-8.402362e+01,0.946458
373.70,3,48,-8.401919e+01,-8.402433e+01,0.945940
373.75,3,48,-8.401990e+01,-8.402504e+01,0.945640
373.80,3,48,-8.402060e+01,-8.402575e+01,0.944897
373.85,3,48,-8.402131e+01,-8.402645e+01,0.946873
373.90,3,48,-8.402201e+01,-8.402716e+01,0.946578
373.95,3,48,-8.402271e+01,-8.402786e+01,0.948155
374.00,3,48,-8.402342e+01,-8.402857e+01,0.946198
374.05,3,48,-8.402412e+01,-8.402927e+01,0.948673
374.10,3,48,-8.402482e+01,-8.402998e+01,0.947152
374.15,3,47,-8.402552e+01,-8.403068e+01,0.934969
374.20,3,47,-8.402622e+01,-8.403138e+01,0.936066
374.25,3,47,-8.402692e+01,-8.403209e+01,0.938391
374.30,3,47,-8.402762e+01,-8.403279e+01,0.934716
374.35,3,47,-8.402832e+01,-8.403349e+01,0.934597
374.40,3,47,-8.402902e+01,-8.403419e+01,0.934245
374.45,3,47,-8.402972e+01,-8.403489e+01,0.937101
374.50,3,47,-8.403042e+01,-8.403559e+01,0.940080
374.55,3,47,-8.403111e+01,-8.403629e+01,0.936756
374.60,3,47,-8.403181e+01,-8.403699e+01,0.939069
374.65,3,47,-8.403251e+01,-8.403768e+01,0.935391
374.70,3,47,-8.403320e+01,-8.403838e+01,0.935520
374.75,3,47,-8.403390e+01,-8.403908e+01,0.939676
374.80,3,47,-8.403459e+01,-8.403977e+01,0.936822
374.85,3,47,-8.403529e+01,-8.404047e+01,0.939810
374.90,3,47,-8.403598e+01,-8.404117e+01,0.936637
374.95,3,47,-8.403667e+01,-8.404186e+01,0.936219
375.00,3,47,-8.403737e+01,-8.404255e+01,0.933971
375.05,3,47,-8.403806e+01,-8.404325e+01,0.935951
375.10,3,47,-8.403875e+01,-8.404394e+01,0.937480
375.15,3,47,-8.403944e+01,-8.404463e+01,0.936093
375.20,3,47,-8.404013e+01,-8.404533e+01,0.937649
375.25,3,47,-8.404082e+01,-8.404602e+01,0.935292
375.30,3,47,-8.404151e+01,-8.404671e+01,0.936390
375.35,3,47,-8.404220e+01,-8.404740e+01,0.940259
375.40,3,47,-8.404289e+01,-8.404809e+01,0.935615
375.45,3,47,-8.404358e+01,-8.404878e+01,0.934158
375.50,3,47,-8.404427e+01,-8.404947e+01,0.935257
375.55,3,47,-8.404495e+01,-8.405016e+01,0.932635
375.60,3,47,-8.404564e+01,-8.405085e+01,0.932442
375.65,3,47,-8.404633e+01,-8.405153e+01,0.938036
375.70,3,47,-8.404701e+01,-8.405222e+01,0.937337
375.75,3,47,-8.404770e+01,-8.405291e+01,0.974484
375.80,3,47,-8.404838e+01,-8.405359e+01,1.004684
375.85,3,47,-8.404907e+01,-8.405428e+01,0.973720
375.90,3,47,-8.404975e+01,-8.405496e+01,0.973424
375.95,3,47,-8.405044e+01,-8.405565e+01,0.973993
376.00,3,47,-8.405112e+01,-8.405633e+01,0.974810
376.05,3,47,-8.405180e+01,-8.405702e+01,0.972982
376.10,3,47,-8.405248e+01,-8.405770e+01,0.972420
376.15,3,46,-8.405316e+01,-8.405838e+01,0.940751
376.20,3,46,-8.405385e+01,-8.405907e+01,0.929635
376.25,3,46,-8.405453e+01,-8.405975e+01,0.933609
376.30,3,46,-8.405521e+01,-8.406043e+01,0.929645
376.35,3,46,-8.405589e+01,-8.406111e+01,0.931993
376.40,3,46,-8.405657e+01,-8.406179e+01,0.931684
376.45,3,46,-8.405725e+01,-8.406247e+01,0.932682
376.50,3,46,-8.405792e+01,-8.406315e+01,0.932044
376.55,3,46,-8.405860e+01,-8.406383e+01,0.931956
376.60,3,46,-8.405928e+01,-8.406451e+01,0.933281
376.65,3,46,-8.405996e+01,-8.406519e+01,0.933401
376.70,3,46,-8.406063e+01,-8.406587e+01,0.933444
376.75,3,46,-8.406131e+01,-8.406655e+01,0.929249
376.80,3,46,-8.406199e+01,-8.406722e+01,0.932143
376.85,3,46,-8.406266e+01,-8.406790e+01,0.930875
376.90,3,46,-8.406334e+01,-8.406858e+01,0.931774
376.95,3,46,-8.406401e+01,-8.406925e+01,0.933503
377.00,3,46,-8.406469e+01,-8.406993e+01,0.929712
377.05,3,46,-8.406536e+01,-8.407060e+01,0.931817
377.10,3,46,-8.406603e+01,-8.407128e+01,0.934507
377.15,3,46,-8.406671e+01,-8.407195e+01,0.930847
377.20,3,46,-8.406738e+01,-8.407262e+01,0.935431
377.25,3,46,-8.406805e+01,-8.407330e+01,0.933377
377.30,3,46,-8.406872e+01,-8.407397e+01,0.933047
377.35,3,46,-8.406940e+01,-8.407464e+01,0.932229
377.40,3,46,-8.407007e+01,-8.407531e+01,0.932166
377.45,3,46,-8.407074e+01,-8.407599e+01,0.932704
377.50,3,46,-8.407141e+01,-8.407666e+01,0.931061
377.55,3,46,-8.407208e+01,-8.407733e+01,0.932265
377.60,3,46,-8.407275e+01,-8.407800e+01,0.928941
377.65,3,46,-8.407342e+01,-8.407867e+01,0.932624
377.70,3,46,-8.407408e+01,-8.407934e+01,0.931390
377.75,3,46,-8.407475e+01,-8.408001e+01,0.934966
377.80,3,46,-8.407542e+01,-8.408068e+01,0.933528
377.85,3,46,-8.407609e+01,-8.408134e+01,0.934936
377.90,3,46,-8.407675e+01,-8.408201e+01,0.930728
377.95,3,46,-8.407742e+01,-8.408268e+01,0.931489
378.00,3,46,-8.407809e+01,-8.408335e+01,0.928804
378.05,3,46,-8.407875e+01,-8.408401e+01,0.932748
378.10,3,46,-8.407942e+01,-8.408468e+01,0.934921
378.15,3,46,-8.408008e+01,-8.408535e+01,0.931910
378.20,3,46,-8.408075e+01,-8.408601e+01,0.932561
378.25,3,46,-8.408141e+01,-8.408668e+01,0.929751
378.30,3,46,-8.408208e+01,-8.408734e+01,0.931519
378.35,3,46,-8.408274e+01,-8.408801e+01,0.931677
378.40,3,46,-8.408340e+01,-8.408867e+01,0.931500
378.45,3,46,-8.408407e+01,-8.408933e+01,0.930502
378.50,3,46,-8.408473e+01,-8.409000e+01,0.934277
378.55,3,46,-8.408539e+01,-8.409066e+01,0.932392
378.60,3,46,-8.408605e+01,-8.409132e+01,0.929723
378.65,3,46,-8.408671e+01,-8.409198e+01,0.935333
378.70,3,46,-8.408737e+01,-8.409264e+01,0.936209
378.75,3,46,-8.408803e+01,-8.409331e+01,0.931916
378.80,3,46,-8.408869e+01,-8.409397e+01,0.931983
378.85,3,46,-8.408935e+01,-8.409463e+01,0.933385
378.90,3,46,-8.409001e+01,-8.409529e+01,0.932345
378.95,3,46,-8.409067e+01,-8.409595e+01,0.932900
379.00,3,46,-8.409133e+01,-8.409661e+01,0.930570
379.05,3,46,-8.409199e+01,-8.409727e+01,0.932287
379.10,3,46,-8.409265e+01,-8.409792e+01,0.929475
379.15,3,46,-8.409330e+01,-8.409858e+01,0.935623
379.20,3,46,-8.409396e+01,-8.409924e+01,0.933537
379.25,3,46,-8.409462e+01,-8.409990e+01,0.932335
379.30,3,46,-8.409527e+01,-8.410055e+01,0.933241
379.35,3,46,-8.409593e+01,-8.410121e+01,0.934762
379.40,3,46,-8.409659e+01,-8.410187e+01,0.930091
379.45,3,46,-8.409724e+01,-8.410252e+01,0.932702
379.50,3,46,-8.409790e+01,-8.410318e+01,0.931916
379.55,3,46,-8.409855e+01,-8.410383e+01,0.931198
379.60,3,46,-8.409920e+01,-8.410449e+01,0.932784
379.65,3,46,-8.409986e+01,-8.410514e+01,0.929258
379.70,3,46,-8.410051e+01,-8.410580e+01,0.933659
379.75,3,46,-8.410117e+01,-8.410645e+01,0.933694
379.80,3,46,-8.410182e+01,-8.410711e+01,0.932338
379.85,3,46,-8.410247e+01,-8.410776e+01,0.932390
379.90,3,46,-8.410312e+01,-8.410841e+01,0.931488
379.95,3,46,-8.410377e+01,-8.410906e+01,0.928777
380.00,3,46,-8.410443e+01,-8.410972e+01,0.931482
380.05,3,46,-8.410508e+01,-8.411037e+01,0.933334
380.10,3,46,-8.410573e+01,-8.411102e+01,0.932331
380.15,3,46,-8.410638e+01,-8.411167e+01,0.933917
380.20,3,46,-8.410703e+01,-8.411232e+01,0.928988
380.25,3,46,-8.410768e+01,-8.411297e+01,0.930454
380.30,3,46,-8.410833e+01,-8.411362e+01,0.930468
380.35,3,46,-8.410898e+01,-8.411427e+01,0.929931
380.40,3,46,-8.410962e+01,-8.411492e+01,0.928748
380.45,3,46,-8.411027e+01,-8.411557e+01,0.933563
380.50,3,46,-8.411092e+01,-8.411622e+01,0.930297
380.55,3,46,-8.411157e+01,-8.411686e+01,0.933317
380.60,3,46,-8.411222e+01,-8.411751e+01,0.930066
380.65,3,46,-8.411286e+01,-8.411816e+01,0.932004
380.70,3,46,-8.411351e+01,-8.411881e+01,0.929371
380.75,3,46,-8.411416e+01,-8.411945e+01,0.933274
380.80,3,46,-8.411480e+01,-8.412010e+01,0.930424
380.85,3,46,-8.411545e+01,-8.412075e+01,0.936095
380.90,3,46,-8.411609e+01,-8.412139e+01,0.931579
380.95,3,46,-8.411674e+01,-8.412204e+01,0.929443
381.00,3,46,-8.411738e+01,-8.412268e+01,0.927297
381.05,3,46,-8.411803e+01,-8.412333e+01,0.930531
381.10,3,46,-8.411867e+01,-8.412397e+01,0.935927
381.15,3,46,-8.411931e+01,-8.412462e+01,0.932486
381.20,3,46,-8.411996e+01,-8.412526e+01,0.936290
381.25,3,46,-8.412060e+01,-8.412590e+01,0.932262
381.30,3,46,-8.412124e+01,-8.412655e+01,0.929273
381.35,3,46,-8.412189e+01,-8.412719e+01,0.928298
381.40,3,46,-8.412253e+01,-8.412783e+01,0.934066
381.45,3,46,-8.412317e+01,-8.412847e+01,0.935054
381.50,3,46,-8.412381e+01,-8.412912e+01,0.932353
381.55,3,46,-8.412445e+01,-8.412976e+01,0.931573
381.60,3,46,-8.412509e+01,-8.413040e+01,0.928766
381.65,3,46,-8.412573e+01,-8.413104e+01,0.930774
381.70,3,46,-8.412637e+01,-8.413168e+01,0.928426
381.75,3,46,-8.412701e+01,-8.413232e+01,0.932452
381.80,3,46,-8.412765e+01,-8.413296e+01,0.930541
381.85,3,46,-8.412829e+01,-8.413360e+01,0.930213
381.90,3,46,-8.412893e+01,-8.413424e+01,0.930540
381.95,3,46,-8.412957e+01,-8.413488e+01,0.934081
382.00,3,46,-8.413021e+01,-8.413551e+01,0.930252
382.05,3,46,-8.413084e+01,-8.413615e+01,0.933125
382.10,3,46,-8.413148e+01,-8.413679e+01,0.929895
382.15,3,46,-8.413212e+01,-8.413743e+01,0.929328
382.20,3,46,-8.413275e+01,-8.413807e+01,0.931815
382.25,3,46,-8.413339e+01,-8.413870e+01,0.934370
382.30,3,46,-8.413403e+01,-8.413934e+01,0.932736
382.35,3,46,-8.413466e+01,-8.413998e+01,0.932930
382.40,3,46,-8.413530e+01,-8.414061e+01,0.931947
382.45,3,46,-8.413593e+01,-8.414125e+01,0.931907
382.50,3,46,-8.413657e+01,-8.414188e+01,0.937809
382.55,3,46,-8.413720e+01,-8.414252e+01,0.930875
382.60,3,46,-8.413784e+01,-8.414315e+01,0.932181
382.65,3,46,-8.413847e+01,-8.414379e+01,0.931895
382.70,3,46,-8.413911e+01,-8.414442e+01,0.937821
382.75,3,46,-8.413974e+01,-8.414505e+01,0.930126
382.80,3,46,-8.414037e+01,-8.414569e+01,0.932119
382.85,3,46,-8.414101e+01,-8.414632e+01,0.930461
382.90,3,46,-8.414164e+01,-8.414695e+01,0.931344
382.95,3,46,-8.414227e+01,-8.414759e+01,0.930883
383.00,3,46,-8.414290e+01,-8.414822e+01,0.935544
383.05,3,46,-8.414353e+01,-8.414885e+01,0.934992
383.10,3,46,-8.414416e+01,-8.414948e+01,0.929253
383.15,3,46,-8.414480e+01,-8.415011e+01,0.933358
383.20,3,46,-8.414543e+01,-8.415074e+01,0.933827
383.25,3,46,-8.414606e+01,-8.415137e+01,0.931843
383.30,3,46,-8.414669e+01,-8.415200e+01,0.932980
383.35,3,46,-8.414732e+01,-8.415263e+01,0.930671
383.40,3,46,-8.414795e+01,-8.415326e+01,0.934572
383.45,3,46,-8.414858e+01,-8.415389e+01,0.934306
383.50,3,46,-8.414920e+01,-8.415452e+01,0.932919
383.55,3,46,-8.414983e+01,-8.415515e+01,0.933545
383.60,3,46,-8.415046e+01,-8.415578e+01,0.933786
383.65,3,46,-8.415109e+01,-8.415641e+01,0.933294
383.70,3,46,-8.415172e+01,-8.415703e+01,0.930318
383.75,3,46,-8.415234e+01,-8.415766e+01,0.929673
383.80,3,46,-8.415297e+01,-8.415829e+01,0.932330
383.85,3,46,-8.415360e+01,-8.415892e+01,0.928649
383.90,3,46,-8.415422e+01,-8.415954e+01,0.934104
383.95,3,46,-8.415485e+01,-8.416017e+01,0.932972
384.00,3,46,-8.415548e+01,-8.416079e+01,0.930974
384.05,3,46,-8.415610e+01,-8.416142e+01,0.933485
384.10,3,46,-8.415673e+01,-8.416205e+01,0.933729
384.15,3,46,-8.415735e+01,-8.416267e+01,0.931635
384.20,3,46,-8.415798e+01,-8.416330e+01,0.933403
384.25,3,46,-8.415860e+01,-8.416392e+01,0.931227
384.30,3,46,-8.415923e+01,-8.416454e+01,0.936229
384.35,3,46,-8.415985e+01,-8.416517e+01,0.931540
384.40,3,46,-8.416047e+01,-8.416579e+01,0.929950
384.45,3,46,-8.416110e+01,-8.416642e+01,0.933454
384.50,3,46,-8.416172e+01,-8.416704e+01,0.931092
384.55,3,46,-8.416234e+01,-8.416766e+01,0.934162
384.60,3,46,-8.416296e+01,-8.416828e+01,0.929462
384.65,3,46,-8.416359e+01,-8.416891e+01,0.934268
384.70,3,46,-8.416421e+01,-8.416953e+01,0.930033
384.75,3,46,-8.416483e+01,-8.417015e+01,0.932282
384.80,3,46,-8.416545e+01,-8.417077e+01,0.932411
384.85,3,46,-8.416607e+01,-8.417139e+01,0.932764
384.90,3,46,-8.416669e+01,-8.417201e+01,0.932241
384.95,3,46,-8.416731e+01,-8.417263e+01,0.931482
385.00,3,46,-8.416793e+01,-8.417325e+01,0.929922
385.05,3,46,-8.416855e+01,-8.417387e+01,0.933382
385.10,3,46,-8.416917e+01,-8.417449e+01,0.933149
385.15,3,46,-8.416979e+01,-8.417511e+01,0.931390
385.20,3,46,-8.417041e+01,-8.417573e+01,0.931365
385.25,3,46,-8.417103e+01,-8.417635e+01,0.931325
385.30,3,46,-8.417165e+01,-8.417697e+01,0.932234
385.35,3,46,-8.417227e+01,-8.417758e+01,0.933286
385.40,3,46,-8.417288e+01,-8.417820e+01,0.936895
385.45,3,46,-8.417350e+01,-8.417882e+01,0.931385
385.50,3,46,-8.417412e+01,-8.417944e+01,0.934498
385.55,3,46,-8.417474e+01,-8.418005e+01,0.932711
385.60,3,46,-8.417535e+01,-8.418067e+01,0.938537
385.65,3,46,-8.417597e+01,-8.418129e+01,0.934532
385.70,3,46,-8.417658e+01,-8.418190e+01,0.932195
385.75,3,46,-8.417720e+01,-8.418252e+01,0.932924
385.80,3,46,-8.417782e+01,-8.418313e+01,0.929705
385.85,3,46,-8.417843e+01,-8.418375e+01,0.926522
385.90,3,46,-8.417905e+01,-8.418436e+01,0.932883
385.95,3,46,-8.417966e+01,-8.418498e+01,0.930699
386.00,3,46,-8.418028e+01,-8.418559e+01,0.932189
386.05,3,46,-8.418089e+01,-8.418621e+01,0.931627
386.10,3,46,-8.418150e+01,-8.418682e+01,0.929505
386.15,3,46,-8.418212e+01,-8.418743e+01,0.931488
386.20,3,46,-8.418273e+01,-8.418805e+01,0.932861
386.25,3,46,-8.418334e+01,-8.418866e+01,0.933486
386.30,3,46,-8.418396e+01,-8.418927e+01,0.933753
386.35,3,46,-8.418457e+01,-8.418988e+01,0.932509
386.40,3,46,-8.418518e+01,-8.419050e+01,0.932464
386.45,3,46,-8.418579e+01,-8.419111e+01,0.932254
386.50,3,46,-8.418640e+01,-8.419172e+01,0.930677
386.55,3,46,-8.418702e+01,-8.419233e+01,0.932159
386.60,3,46,-8.418763e+01,-8.419294e+01,0.932549
386.65,3,46,-8.418824e+01,-8.419355e+01,0.932316
386.70,3,46,-8.418885e+01,-8.419416e+01,0.933304
386.75,3,46,-8.418946e+01,-8.419477e+01,0.934106
386.80,3,46,-8.419007e+01,-8.419538e+01,0.932425
386.85,3,46,-8.419068e+01,-8.419599e+01,0.932734
386.90,3,46,-8.419129e+01,-8.419660e+01,0.933301
386.95,3,46,-8.419190e+01,-8.419721e+01,0.935419
387.00,3,46,-8.419251e+01,-8.419782e+01,0.935282
387.05,3,46,-8.419311e+01,-8.419843e+01,0.932072
387.10,3,46,-8.419372e+01,-8.419904e+01,0.935318
387.15,3,46,-8.419433e+01,-8.419964e+01,0.931145
387.20,3,46,-8.419494e+01,-8.420025e+01,0.931298
387.25,4,53,-8.419555e+01,-8.420086e+01,1.162546
387.30,4,53,-8.419615e+01,-8.420146e+01,1.197699
387.35,4,53,-8.419676e+01,-8.420207e+01,1.239467
387.40,4,53,-8.419737e+01,-8.420268e+01,1.305901
387.45,4,53,-8.419797e+01,-8.420328e+01,1.238110
387.50,4,53,-8.419858e+01,-8.420389e+01,1.238210
387.55,4,53,-8.419919e+01,-8.420450e+01,1.231399
387.60,4,53,-8.419979e+01,-8.420510e+01,1.162243
387.65,4,53,-8.420040e+01,-8.420571e+01,1.154766
387.70,4,53,-8.420100e+01,-8.420631e+01,1.157252
387.75,4,53,-8.420161e+01,-8.420692e+01,1.154289
387.80,4,53,-8.420221e+01,-8.420752e+01,1.159232
387.85,4,53,-8.420282e+01,-8.420812e+01,1.159898
387.90,4,53,-8.420342e+01,-8.420873e+01,1.153178
387.95,4,53,-8.420402e+01,-8.420933e+01,1.153893
388.00,4,53,-8.420463e+01,-8.420993e+01,1.151281
388.05,4,53,-8.420523e+01,-8.421054e+01,1.153702
388.10,4,53,-8.420583e+01,-8.421114e+01,1.161723
388.15,4,53,-8.420644e+01,-8.421174e+01,1.161021
388.20,4,53,-8.420704e+01,-8.421235e+01,1.156703
388.25,4,53,-8.420764e+01,-8.421295e+01,1.155547
388.30,4,53,-8.420824e+01,-8.421355e+01,1.155058
388.35,4,53,-8.420884e+01,-8.421415e+01,1.155483
388.40,4,53,-8.420945e+01,-8.421475e+01,1.155588
388.45,4,53,-8.421005e+01,-8.421535e+01,1.152832
388.50,4,53,-8.421065e+01,-8.421595e+01,1.153414
388.55,4,53,-8.421125e+01,-8.421655e+01,1.152642
388.60,4,53,-8.421185e+01,-8.421715e+01,1.153671
388.65,4,53,-8.421245e+01,-8.421775e+01,1.154594
388.70,4,53,-8.421305e+01,-8.421835e+01,1.153492
388.75,4,53,-8.421365e+01,-8.421895e+01,1.158243
388.80,4,53,-8.421425e+01,-8.421955e+01,1.151384
388.85,4,53,-8.421485e+01,-8.422015e+01,1.153688
388.90,4,53,-8.421545e+01,-8.422075e+01,1.153106
388.95,4,53,-8.421604e+01,-8.422135e+01,1.153067
389.00,4,53,-8.421664e+01,-8.422194e+01,1.153227
389.05,4,53,-8.421724e+01,-8.422254e+01,1.152052
389.10,4,53,-8.421784e+01,-8.422314e+01,1.151094
389.15,4,53,-8.421844e+01,-8.422374e+01,1.153019
389.20,4,53,-8.421903e+01,-8.422433e+01,1.153538
389.25,4,53,-8.421963e+01,-8.422493e+01,1.155419
389.30,4,52,-8.422023e+01,-8.422553e+01,1.143597
389.35,4,52,-8.422082e+01,-8.422612e+01,1.146196
389.40,4,52,-8.422142e+01,-8.422672e+01,1.144078
389.45,4,52,-8.422201e+01,-8.422731e+01,1.145219
389.50,4,52,-8.422261e+01,-8.422791e+01,1.141631
389.55,4,52,-8.422321e+01,-8.422850e+01,1.145307
389.60,4,52,-8.422380e+01,-8.422910e+01,1.142080
389.65,4,52,-8.422440e+01,-8.422969e+01,1.144695
389.70,4,52,-8.422499e+01,-8.423029e+01,1.142722
389.75,4,52,-8.422558e+01,-8.423088e+01,1.143273
389.80,4,52,-8.422618e+01,-8.423147e+01,1.146623
389.85,4,52,-8.422677e+01,-8.423207e+01,1.142521
389.90,4,52,-8.422737e+01,-8.423266e+01,1.143629
389.95,4,52,-8.422796e+01,-8.423325e+01,1.142851
390.00,4,52,-8.422855e+01,-8.423385e+01,1.143560
390.05,4,52,-8.422915e+01,-8.423444e+01,1.147855
390.10,4,52,-8.422974e+01,-8.423503e+01,1.145516
390.15,4,52,-8.423033e+01,-8.423562e+01,1.144551
390.20,4,52,-8.423092e+01,-8.423622e+01,1.143995
390.25,4,52,-8.423151e+01,-8.423681e+01,1.143338
390.30,4,52,-8.423211e+01,-8.423740e+01,1.145369
390.35,4,52,-8.423270e+01,-8.423799e+01,1.142213
390.40,4,52,-8.423329e+01,-8.423858e+01,1.142670
390.45,4,52,-8.423388e+01,-8.423917e+01,1.143312
390.50,4,52,-8.423447e+01,-8.423976e+01,1.144876
390.55,4,52,-8.423506e+01,-8.424035e+01,1.143283
390.60,4,52,-8.423565e+01,-8.424094e+01,1.140709
390.65,4,52,-8.423624e+01,-8.424153e+01,1.145202
390.70,4,52,-8.423683e+01,-8.424212e+01,1.147381
390.75,4,52,-8.423742e+01,-8.424271e+01,1.145119
390.80,4,52,-8.423801e+01,-8.424330e+01,1.146995
390.85,4,52,-8.423860e+01,-8.424388e+01,1.143345
390.90,4,52,-8.423918e+01,-8.424447e+01,1.148096
390.95,4,52,-8.423977e+01,-8.424506e+01,1.144993
391.00,4,52,-8.424036e+01,-8.424565e+01,1.147214
391.05,4,52,-8.424095e+01,-8.424623e+01,1.142495
391.10,4,52,-8.424153e+01,-8.424682e+01,1.141727
391.15,4,52,-8.424212e+01,-8.424741e+01,1.144329
391.20,4,52,-8.424271e+01,-8.424799e+01,1.143998
391.25,4,52,-8.424330e+01,-8.424858e+01,1.143602
391.30,4,52,-8.424388e+01,-8.424917e+01,1.142765
391.35,4,52,-8.424447e+01,-8.424975e+01,1.144470
391.40,4,52,-8.424505e+01,-8.425034e+01,1.144825
391.45,4,52,-8.424564e+01,-8.425092e+01,1.146064
391.50,4,52,-8.424623e+01,-8.425151e+01,1.142461
391.55,4,52,-8.424681e+01,-8.425209e+01,1.142804
391.60,4,52,-8.424740e+01,-8.425268e+01,1.143603
391.65,4,52,-8.424798e+01,-8.425326e+01,1.144936
391.70,4,52,-8.424856e+01,-8.425385e+01,1.143612
391.75,4,52,-8.424915e+01,-8.425443e+01,1.141684
391.80,4,52,-8.424973e+01,-8.425501e+01,1.147172
391.85,4,52,-8.425032e+01,-8.425560e+01,1.146397
391.90,4,52,-8.425090e+01,-8.425618e+01,1.145939
391.95,4,52,-8.425148e+01,-8.425676e+01,1.143142
392.00,4,52,-8.425207e+01,-8.425735e+01,1.143090
392.05,4,52,-8.425265e+01,-8.425793e+01,1.142087
392.10,4,52,-8.425323e+01,-8.425851e+01,1.142944
392.15,4,52,-8.425381e+01,-8.425909e+01,1.142723
392.20,4,52,-8.425439e+01,-8.425967e+01,1.147279
392.25,4,52,-8.425498e+01,-8.426025e+01,1.145330
392.30,4,52,-8.425556e+01,-8.426084e+01,1.145363
392.35,4,52,-8.425614e+01,-8.426142e+01,1.144389
392.40,4,52,-8.425672e+01,-8.426200e+01,1.148154
392.45,4,52,-8.425730e+01,-8.426258e+01,1.146616
392.50,4,52,-8.425788e+01,-8.426316e+01,1.145503
392.55,4,52,-8.425846e+01,-8.426374e+01,1.141309
392.60,4,52,-8.425904e+01,-8.426432e+01,1.143163
392.65,4,52,-8.425962e+01,-8.426490e+01,1.143529
392.70,4,52,-8.426020e+01,-8.426547e+01,1.143054
392.75,4,52,-8.426078e+01,-8.426605e+01,1.145437
392.80,4,52,-8.426136e+01,-8.426663e+01,1.144041
392.85,4,52,-8.426194e+01,-8.426721e+01,1.143376
392.90,4,52,-8.426251e+01,-8.426779e+01,1.143683
392.95,4,52,-8.426309e+01,-8.426837e+01,1.145223
393.00,4,52,-8.426367e+01,-8.426894e+01,1.144204
393.05,4,52,-8.426425e+01,-8.426952e+01,1.146289
393.10,4,52,-8.426483e+01,-8.427010e+01,1.142521
393.15,4,52,-8.426540e+01,-8.427067e+01,1.142710
393.20,4,52,-8.426598e+01,-8.427125e+01,1.147726
393.25,4,52,-8.426656e+01,-8.427183e+01,1.143949
393.30,4,52,-8.426713e+01,-8.427240e+01,1.145827
393.35,4,52,-8.426771e+01,-8.427298e+01,1.143626
393.40,4,52,-8.426828e+01,-8.427355e+01,1.145168
393.45,4,52,-8.426886e+01,-8.427413e+01,1.142995
393.50,4,52,-8.426944e+01,-8.427470e+01,1.145514
393.55,4,52,-8.427001e+01,-8.427528e+01,1.143466
393.60,4,52,-8.427059e+01,-8.427585e+01,1.145877
393.65,4,52,-8.427116e+01,-8.427643e+01,1.146476
393.70,4,52,-8.427173e+01,-8.427700e+01,1.145323
393.75,4,52,-8.427231e+01,-8.427758e+01,1.145222
393.80,4,52,-8.427288e+01,-8.427815e+01,1.143659
393.85,4,52,-8.427346e+01,-8.427872e+01,1.146052
393.90,4,52,-8.427403e+01,-8.427930e+01,1.144050
393.95,4,52,-8.427460e+01,-8.427987e+01,1.146703
394.00,4,52,-8.427518e+01,-8.428044e+01,1.142799
394.05,4,52,-8.427575e+01,-8.428101e+01,1.144116
394.10,4,52,-8.427632e+01,-8.428159e+01,1.141825
394.15,4,52,-8.427689e+01,-8.428216e+01,1.146010
394.20,4,52,-8.427747e+01,-8.428273e+01,1.144889
394.25,4,52,-8.427804e+01,-8.428330e+01,1.143131
394.30,4,52,-8.427861e+01,-8.428387e+01,1.140274
394.35,4,52,-8.427918e+01,-8.428444e+01,1.148547
394.40,4,52,-8.427975e+01,-8.428501e+01,1.144555
394.45,4,52,-8.428032e+01,-8.428558e+01,1.159435
394.50,4,52,-8.428089e+01,-8.428615e+01,1.160669
394.55,4,52,-8.428146e+01,-8.428672e+01,1.162731
394.60,4,52,-8.428203e+01,-8.428729e+01,1.159216
394.65,4,52,-8.428260e+01,-8.428786e+01,1.159389
394.70,4,52,-8.428317e+01,-8.428843e+01,1.159951
394.75,4,52,-8.428374e+01,-8.428900e+01,1.161430
394.80,4,52,-8.428431e+01,-8.428957e+01,1.159569
394.85,4,52,-8.428488e+01,-8.429014e+01,1.162208
394.90,4,52,-8.428545e+01,-8.429071e+01,1.159876
394.95,4,52,-8.428602e+01,-8.429127e+01,1.160239
395.00,4,52,-8.428658e+01,-8.429184e+01,1.159590
395.05,4,52,-8.428715e+01,-8.429241e+01,1.159408
395.10,4,52,-8.428772e+01,-8.429298e+01,1.158716
395.15,4,52,-8.428829e+01,-8.429354e+01,1.159854
395.20,4,53,-8.428885e+01,-8.429411e+01,1.171076
395.25,4,53,-8.428942e+01,-8.429468e+01,1.171453
395.30,4,53,-8.428999e+01,-8.429524e+01,1.168887
395.35,4,53,-8.429055e+01,-8.429581e+01,1.170739
395.40,4,53,-8.429112e+01,-8.429637e+01,1.170876
395.45,4,53,-8.429168e+01,-8.429694e+01,1.171409
395.50,4,53,-8.429225e+01,-8.429750e+01,1.167719
395.55,4,53,-8.429282e+01,-8.429807e+01,1.170374
395.60,4,53,-8.429338e+01,-8.429863e+01,1.170590
395.65,4,53,-8.429395e+01,-8.429920e+01,1.170239
395.70,4,53,-8.429451e+01,-8.429976e+01,1.172673
395.75,4,53,-8.429507e+01,-8.430033e+01,1.171482
395.80,4,53,-8.429564e+01,-8.430089e+01,1.167632
395.85,4,53,-8.429620e+01,-8.430145e+01,1.172380
395.90,4,53,-8.429677e+01,-8.430202e+01,1.167743
395.95,4,53,-8.429733e+01,-8.430258e+01,1.171267
396.00,4,53,-8.429789e+01,-8.430314e+01,1.169794
396.05,4,53,-8.429846e+01,-8.430370e+01,1.170056
396.10,4,53,-8.429902e+01,-8.430427e+01,1.170762
396.15,4,53,-8.429958e+01,-8.430483e+01,1.169526
396.20,4,53,-8.430014e+01,-8.430539e+01,1.170048
396.25,4,53,-8.430070e+01,-8.430595e+01,1.169517
396.30,4,53,-8.430127e+01,-8.430651e+01,1.170736
396.35,4,53,-8.430183e+01,-8.430707e+01,1.170489
396.40,4,53,-8.430239e+01,-8.430763e+01,1.170799
396.45,4,53,-8.430295e+01,-8.430820e+01,1.168157
396.50,4,53,-8.430351e+01,-8.430876e+01,1.171523
396.55,4,53,-8.430407e+01,-8.430932e+01,1.168444
396.60,4,53,-8.430463e+01,-8.430988e+01,1.168544
396.65,4,53,-8.430519e+01,-8.431044e+01,1.169825
396.70,4,53,-8.430575e+01,-8.431099e+01,1.168746
396.75,4,53,-8.430631e+01,-8.431155e+01,1.172362
396.80,4,53,-8.430687e+01,-8.431211e+01,1.171526
396.85,4,53,-8.430743e+01,-8.431267e+01,1.169134
396.90,4,53,-8.430799e+01,-8.431323e+01,1.253486
396.95,4,53,-8.430855e+01,-8.431379e+01,1.161515
397.00,4,53,-8.430910e+01,-8.431435e+01,1.167004
397.05,4,53,-8.430966e+01,-8.431490e+01,1.165643
397.10,4,53,-8.431022e+01,-8.431546e+01,1.166308
397.15,4,53,-8.431078e+01,-8.431602e+01,1.162278
397.20,4,53,-8.431134e+01,-8.431657e+01,1.162068
397.25,4,53,-8.431189e+01,-8.431713e+01,1.228817
397.30,4,53,-8.431245e+01,-8.431769e+01,1.163929
397.35,4,53,-8.431301e+01,-8.431824e+01,1.163941
397.40,4,53,-8.431356e+01,-8.431880e+01,1.160678
397.45,4,53,-8.431412e+01,-8.431935e+01,1.162986
397.50,4,53,-8.431467e+01,-8.431991e+01,1.163551
397.55,4,53,-8.431523e+01,-8.432047e+01,1.161278
397.60,4,53,-8.431579e+01,-8.432102e+01,1.162762
397.65,4,53,-8.431634e+01,-8.432157e+01,1.167632
397.70,4,53,-8.431690e+01,-8.432213e+01,1.165637
397.75,4,53,-8.431745e+01,-8.432268e+01,1.161437
397.80,4,53,-8.431800e+01,-8.432324e+01,1.161921
397.85,4,53,-8.431856e+01,-8.432379e+01,1.162240
397.90,4,53,-8.431911e+01,-8.432434e+01,1.165717
397.95,4,53,-8.431967e+01,-8.432490e+01,1.168642
398.00,4,53,-8.432022e+01,-8.432545e+01,1.163288
398.05,4,53,-8.432077e+01,-8.432600e+01,1.164905
398.10,4,53,-8.432133e+01,-8.432656e+01,1.163381
398.15,4,53,-8.432188e+01,-8.432711e+01,1.164035
398.20,4,53,-8.432243e+01,-8.432766e+01,1.167539
398.25,4,53,-8.432298e+01,-8.432821e+01,1.164763
398.30,4,53,-8.432354e+01,-8.432876e+01,1.163775
398.35,4,53,-8.432409e+01,-8.432931e+01,1.163315
398.40,4,53,-8.432464e+01,-8.432987e+01,1.164186
398.45,4,53,-8.432519e+01,-8.433042e+01,1.166297
398.50,4,53,-8.432574e+01,-8.433097e+01,1.169038
398.55,4,53,-8.432629e+01,-8.433152e+01,1.162567
398.60,4,53,-8.432684e+01,-8.433207e+01,1.163015
398.65,4,53,-8.432739e+01,-8.433262e+01,1.164964
398.70,4,53,-8.432794e+01,-8.433317e+01,1.163378
398.75,4,53,-8.432849e+01,-8.433372e+01,1.159418
398.80,4,53,-8.432904e+01,-8.433427e+01,1.164067
398.85,4,53,-8.432959e+01,-8.433481e+01,1.164873
398.90,4,52,-8.433014e+01,-8.433536e+01,1.157296
398.95,4,52,-8.433069e+01,-8.433591e+01,1.155855
399.00,4,52,-8.433124e+01,-8.433646e+01,1.152696
399.05,4,52,-8.433179e+01,-8.433701e+01,1.155446
399.10,4,52,-8.433234e+01,-8.433755e+01,1.153647
399.15,4,52,-8.433288e+01,-8.433810e+01,1.156147
399.20,4,52,-8.433343e+01,-8.433865e+01,1.156467
399.25,4,52,-8.433398e+01,-8.433920e+01,1.155161
399.30,4,52,-8.433453e+01,-8.433974e+01,1.156692
399.35,4,52,-8.433507e+01,-8.434029e+01,1.157720
399.40,4,52,-8.433562e+01,-8.434084e+01,1.219650
399.45,4,52,-8.433617e+01,-8.434138e+01,1.191254
399.50,4,52,-8.433671e+01,-8.434193e+01,1.190130
399.55,4,52,-8.433726e+01,-8.434247e+01,1.189962
399.60,4,52,-8.433780e+01,-8.434302e+01,1.189780
399.65,4,52,-8.433835e+01,-8.434356e+01,1.190413
399.70,4,52,-8.433890e+01,-8.434411e+01,1.160798
399.75,4,52,-8.433944e+01,-8.434465e+01,1.161812
399.80,4,52,-8.433999e+01,-8.434520e+01,1.163178
399.85,4,52,-8.434053e+01,-8.434574e+01,1.162007
399.90,4,52,-8.434107e+01,-8.434628e+01,1.162297
399.95,4,52,-8.434162e+01,-8.434683e+01,1.162149
400.00,4,52,-8.434216e+01,-8.434737e+01,1.164342
400.05,4,52,-8.434271e+01,-8.434791e+01,1.163280
400.10,4,52,-8.434325e+01,-8.434846e+01,1.163653
400.15,4,52,-8.434379e+01,-8.434900e+01,1.163607
400.20,4,52,-8.434434e+01,-8.434954e+01,1.167705
400.25,4,52,-8.434488e+01,-8.435008e+01,1.164192
400.30,4,52,-8.434542e+01,-8.435063e+01,1.161308
400.35,4,52,-8.434596e+01,-8.435117e+01,1.162178
400.40,4,52,-8.434651e+01,-8.435171e+01,1.163805
400.45,4,52,-8.434705e+01,-8.435225e+01,1.161022
400.50,4,52,-8.434759e+01,-8.435279e+01,1.162202
400.55,4,52,-8.434813e+01,-8.435333e+01,1.162854
400.60,4,52,-8.434867e+01,-8.435387e+01,1.162777
400.65,4,52,-8.434921e+01,-8.435441e+01,1.163230
400.70,4,52,-8.434975e+01,-8.435495e+01,1.163401
400.75,4,52,-8.435029e+01,-8.435549e+01,1.165309
400.80,4,52,-8.435083e+01,-8.435603e+01,1.164482
400.85,4,52,-8.435137e+01,-8.435657e+01,1.164453
400.90,4,52,-8.435191e+01,-8.435711e+01,1.163029
400.95,4,52,-8.435245e+01,-8.435765e+01,1.162476
401.00,4,52,-8.435299e+01,-8.435819e+01,1.167689
401.05,4,52,-8.435353e+01,-8.435872e+01,1.163114
401.10,4,52,-8.435407e+01,-8.435926e+01,1.163406
401.15,4,52,-8.435461e+01,-8.435980e+01,1.159292
401.20,4,52,-8.435515e+01,-8.436034e+01,1.162964
401.25,4,52,-8.435568e+01,-8.436087e+01,1.160523
401.30,4,52,-8.435622e+01,-8.436141e+01,1.161891
401.35,4,52,-8.435676e+01,-8.436195e+01,1.164879
401.40,4,52,-8.435730e+01,-8.436248e+01,1.166778
401.45,4,52,-8.435783e+01,-8.436302e+01,1.162108
401.50,4,52,-8.435837e+01,-8.436356e+01,1.162748
401.55,4,52,-8.435891e+01,-8.436409e+01,1.164904
401.60,4,52,-8.435944e+01,-8.436463e+01,1.161234
401.65,4,52,-8.435998e+01,-8.436516e+01,1.161357
401.70,4,52,-8.436051e+01,-8.436570e+01,1.164156
401.75,4,52,-8.436105e+01,-8.436623e+01,1.160879
401.80,4,52,-8.436159e+01,-8.436677e+01,1.162082
401.85,4,52,-8.436212e+01,-8.436730e+01,1.163599
401.90,4,52,-8.436266e+01,-8.436784e+01,1.162668
401.95,4,52,-8.436319e+01,-8.436837e+01,1.161713
402.00,4,52,-8.436372e+01,-8.436890e+01,1.162667
402.05,4,52,-8.436426e+01,-8.436944e+01,1.162679
402.10,4,52,-8.436479e+01,-8.436997e+01,1.160915
402.15,4,52,-8.436533e+01,-8.437050e+01,1.185146
402.20,4,52,-8.436586e+01,-8.437104e+01,1.230202
402.25,4,52,-8.436639e+01,-8.437157e+01,1.190633
402.30,4,52,-8.436693e+01,-8.437210e+01,1.188210
402.35,4,52,-8.436746e+01,-8.437263e+01,1.191756
402.40,4,52,-8.436799e+01,-8.437316e+01,1.189296
402.45,4,52,-8.436852e+01,-8.437370e+01,1.183252
402.50,4,52,-8.436906e+01,-8.437423e+01,1.165872
402.55,4,52,-8.436959e+01,-8.437476e+01,1.160278
402.60,4,52,-8.437012e+01,-8.437529e+01,1.160807
402.65,4,52,-8.437065e+01,-8.437582e+01,1.161344
402.70,4,52,-8.437118e+01,-8.437635e+01,1.158548
402.75,4,52,-8.437171e+01,-8.437688e+01,1.161264
402.80,4,52,-8.437224e+01,-8.437741e+01,1.160660
402.85,4,52,-8.437277e+01,-8.437794e+01,1.161032
402.90,4,52,-8.437330e+01,-8.437847e+01,1.163626
402.95,4,52,-8.437383e+01,-8.437900e+01,1.163188
403.00,4,52,-8.437436e+01,-8.437953e+01,1.163114
403.05,4,53,-8.437489e+01,-8.438006e+01,1.170451
403.10,4,53,-8.437542e+01,-8.438058e+01,1.227208
403.15,4,53,-8.437595e+01,-8.438111e+01,1.169158
403.20,4,53,-8.437648e+01,-8.438164e+01,1.173171
403.25,4,53,-8.437701e+01,-8.438217e+01,1.174973
403.30,4,53,-8.437754e+01,-8.438270e+01,1.171999
403.35,4,53,-8.437807e+01,-8.438322e+01,1.172218
403.40,4,53,-8.437859e+01,-8.438375e+01,1.171141
403.45,4,53,-8.437912e+01,-8.438428e+01,1.170796
403.50,4,53,-8.437965e+01,-8.438480e+01,1.172859
403.55,4,53,-8.438018e+01,-8.438533e+01,1.172876
403.60,4,53,-8.438070e+01,-8.438586e+01,1.173820
403.65,4,53,-8.438123e+01,-8.438638e+01,1.171741
403.70,4,53,-8.438176e+01,-8.438691e+01,1.172844
403.75,4,53,-8.438228e+01,-8.438743e+01,1.169105
403.80,4,53,-8.438281e+01,-8.438796e+01,1.173084
403.85,4,53,-8.438333e+01,-8.438848e+01,1.171077
403.90,4,53,-8.438386e+01,-8.438901e+01,1.173189
403.95,4,53,-8.438438e+01,-8.438953e+01,1.172074
404.00,4,53,-8.438491e+01,-8.439006e+01,1.174146
404.05,4,53,-8.438543e+01,-8.439058e+01,1.172333
404.10,4,53,-8.438596e+01,-8.439110e+01,1.169680
404.15,4,53,-8.438648e+01,-8.439163e+01,1.171182
404.20,4,53,-8.438701e+01,-8.439215e+01,1.241599
404.25,4,53,-8.438753e+01,-8.439267e+01,1.171407
404.30,4,53,-8.438805e+01,-8.439320e+01,1.171149
404.35,4,53,-8.438858e+01,-8.439372e+01,1.170229
404.40,4,53,-8.438910e+01,-8.439424e+01,1.172623
404.45,4,53,-8.438962e+01,-8.439476e+01,1.171591
404.50,4,53,-8.439015e+01,-8.439528e+01,1.169476
404.55,4,53,-8.439067e+01,-8.439581e+01,1.171365
404.60,4,54,-8.439119e+01,-8.439633e+01,1.181475
404.65,4,54,-8.439171e+01,-8.439685e+01,1.176783
404.70,4,54,-8.439223e+01,-8.439737e+01,1.251185
404.75,4,54,-8.439276e+01,-8.439789e+01,1.206435
404.80,4,54,-8.439328e+01,-8.439841e+01,1.186927
404.85,4,54,-8.439380e+01,-8.439893e+01,1.170851
404.90,4,54,-8.439432e+01,-8.439945e+01,1.217925
404.95,4,54,-8.439484e+01,-8.439997e+01,1.223627
405.00,4,54,-8.439536e+01,-8.440049e+01,1.173182
405.05,4,54,-8.439588e+01,-8.440101e+01,1.171143
405.10,4,54,-8.439640e+01,-8.440153e+01,1.167305
405.15,4,54,-8.439692e+01,-8.440205e+01,1.168409
405.20,4,54,-8.439744e+01,-8.440256e+01,1.172525
405.25,4,54,-8.439796e+01,-8.440308e+01,1.208096
405.30,4,54,-8.439848e+01,-8.440360e+01,1.170648
405.35,4,54,-8.439900e+01,-8.440412e+01,1.168584
405.40,4,54,-8.439952e+01,-8.440464e+01,1.166840
405.45,4,54,-8.440003e+01,-8.440515e+01,1.210121
405.50,4,54,-8.440055e+01,-8.440567e+01,1.169922
405.55,4,54,-8.440107e+01,-8.440619e+01,1.172201
405.60,4,54,-8.440159e+01,-8.440670e+01,1.172063
405.65,4,54,-8.440210e+01,-8.440722e+01,1.170594
405.70,4,54,-8.440262e+01,-8.440774e+01,1.205813
405.75,4,54,-8.440314e+01,-8.440825e+01,1.168795
405.80,4,54,-8.440366e+01,-8.440877e+01,1.174534
405.85,4,54,-8.440417e+01,-8.440928e+01,1.170057
405.90,4,54,-8.440469e+01,-8.440980e+01,1.171643
405.95,4,54,-8.440520e+01,-8.441031e+01,1.219906
406.00,4,54,-8.440572e+01,-8.441083e+01,1.169755
406.05,4,54,-8.440623e+01,-8.441134e+01,1.172754
406.10,4,54,-8.440675e+01,-8.441186e+01,1.198230
406.15,4,54,-8.440727e+01,-8.441237e+01,1.237943
406.20,4,54,-8.440778e+01,-8.441289e+01,1.240425
406.25,4,54,-8.440829e+01,-8.441340e+01,1.240508
406.30,4,54,-8.440881e+01,-8.441391e+01,1.240428
406.35,4,54,-8.440932e+01,-8.441443e+01,1.222776
406.40,4,54,-8.440984e+01,-8.441494e+01,1.170767
406.45,4,54,-8.441035e+01,-8.441545e+01,1.169272
406.50,4,54,-8.441086e+01,-8.441596e+01,1.170643
406.55,4,54,-8.441138e+01,-8.441648e+01,1.173420
406.60,4,54,-8.441189e+01,-8.441699e+01,1.170474
406.65,4,54,-8.441240e+01,-8.441750e+01,1.168041
406.70,4,54,-8.441292e+01,-8.441801e+01,1.168311
406.75,4,54,-8.441343e+01,-8.441852e+01,1.167009
406.80,4,54,-8.441394e+01,-8.441903e+01,1.169034
406.85,4,54,-8.441445e+01,-8.441955e+01,1.167518
406.90,4,54,-8.441496e+01,-8.442006e+01,1.167932
406.95,4,54,-8.441547e+01,-8.442057e+01,1.168334
407.00,4,54,-8.441599e+01,-8.442108e+01,1.167666
407.05,4,54,-8.441650e+01,-8.442159e+01,1.172357
407.10,4,54,-8.441701e+01,-8.442210e+01,1.166458
407.15,4,54,-8.441752e+01,-8.442261e+01,1.171141
407.20,4,54,-8.441803e+01,-8.442311e+01,1.173245
407.25,4,54,-8.441854e+01,-8.442362e+01,1.282462
407.30,4,54,-8.441905e+01,-8.442413e+01,1.241231
407.35,4,54,-8.441956e+01,-8.442464e+01,1.238561
407.40,4,54,-8.442007e+01,-8.442515e+01,1.240920
407.45,4,54,-8.442058e+01,-8.442566e+01,1.289443
407.50,4,54,-8.442108e+01,-8.442616e+01,1.242695
407.55,4,54,-8.442159e+01,-8.442667e+01,1.244112
407.60,4,54,-8.442210e+01,-8.442718e+01,1.243915
407.65,4,54,-8.442261e+01,-8.442769e+01,1.242812
407.70,4,54,-8.442312e+01,-8.442819e+01,1.242592
407.75,4,54,-8.442362e+01,-8.442870e+01,1.163872
407.80,4,54,-8.442413e+01,-8.442921e+01,1.168830
407.85,4,54,-8.442464e+01,-8.442971e+01,1.165378
407.90,4,54,-8.442515e+01,-8.443022e+01,1.162089
407.95,4,54,-8.442565e+01,-8.443073e+01,1.165116
408.00,4,54,-8.442616e+01,-8.443123e+01,1.161805
408.05,4,54,-8.442667e+01,-8.443174e+01,1.164596
408.10,4,54,-8.442717e+01,-8.443224e+01,1.161361
408.15,4,54,-8.442768e+01,-8.443275e+01,1.158915
408.20,4,54,-8.442818e+01,-8.443325e+01,1.159323
408.25,4,54,-8.442869e+01,-8.443375e+01,1.163564
408.30,4,54,-8.442919e+01,-8.443426e+01,1.160386
408.35,4,54,-8.442970e+01,-8.443476e+01,1.163086
408.40,4,54,-8.443020e+01,-8.443527e+01,1.163564
408.45,4,54,-8.443071e+01,-8.443577e+01,1.163194
408.50,4,54,-8.443121e+01,-8.443627e+01,1.162958
408.55,4,54,-8.443172e+01,-8.443678e+01,1.164599
408.60,4,54,-8.443222e+01,-8.443728e+01,1.164406
408.65,4,54,-8.443272e+01,-8.443778e+01,1.165891
408.70,4,54,-8.443323e+01,-8.443828e+01,1.161276
408.75,4,54,-8.443373e+01,-8.443879e+01,1.162432
408.80,4,54,-8.443423e+01,-8.443929e+01,1.165571
408.85,4,54,-8.443474e+01,-8.443979e+01,1.164265
408.90,4,54,-8.443524e+01,-8.444029e+01,1.163861
408.95,4,54,-8.443574e+01,-8.444079e+01,1.163719
409.00,4,54,-8.443624e+01,-8.444129e+01,1.233204
409.05,4,54,-8.443674e+01,-8.444179e+01,1.166367
409.10,4,54,-8.443725e+01,-8.444229e+01,1.162125
409.15,4,54,-8.443775e+01,-8.444279e+01,1.164585
409.20,4,54,-8.443825e+01,-8.444329e+01,1.164652
409.25,4,54,-8.443875e+01,-8.444379e+01,1.165196
409.30,4,54,-8.443925e+01,-8.444429e+01,1.161090
409.35,4,54,-8.443975e+01,-8.444479e+01,1.163828
409.40,4,54,-8.444025e+01,-8.444529e+01,1.161544
409.45,4,54,-8.444075e+01,-8.444579e+01,1.163126
409.50,4,54,-8.444125e+01,-8.444629e+01,1.161561
409.55,4,54,-8.444175e+01,-8.444679e+01,1.163610
409.60,4,54,-8.444225e+01,-8.444729e+01,1.166189
409.65,4,54,-8.444275e+01,-8.444778e+01,1.161933
409.70,4,54,-8.444325e+01,-8.444828e+01,1.160971
409.75,4,54,-8.444374e+01,-8.444878e+01,1.162208
409.80,4,54,-8.444424e+01,-8.444928e+01,1.167459
409.85,4,54,-8.444474e+01,-8.444977e+01,1.162690
409.90,4,54,-8.444524e+01,-8.445027e+01,1.160785
409.95,4,54,-8.444574e+01,-8.445077e+01,1.163791
410.00,4,54,-8.444623e+01,-8.445126e+01,1.167451
410.05,4,54,-8.444673e+01,-8.445176e+01,1.162789
410.10,4,54,-8.444723e+01,-8.445226e+01,1.164669
410.15,4,54,-8.444772e+01,-8.445275e+01,1.160318
410.20,4,54,-8.444822e+01,-8.445325e+01,1.164215
410.25,4,54,-8.444872e+01,-8.445374e+01,1.162551
410.30,4,54,-8.444921e+01,-8.445424e+01,1.162779
410.35,4,54,-8.444971e+01,-8.445473e+01,1.164056
410.40,4,54,-8.445020e+01,-8.445523e+01,1.161288
410.45,4,54,-8.445070e+01,-8.445572e+01,1.166617
410.50,4,54,-8.445119e+01,-8.445622e+01,1.165929
410.55,4,54,-8.445169e+01,-8.445671e+01,1.160534
410.60,4,54,-8.445218e+01,-8.445720e+01,1.163443
410.65,4,54,-8.445268e+01,-8.445770e+01,1.168451
410.70,4,54,-8.445317e+01,-8.445819e+01,1.162467
410.75,4,54,-8.445367e+01,-8.445868e+01,1.161248
410.80,4,54,-8.445416e+01,-8.445918e+01,1.167066
410.85,4,54,-8.445465e+01,-8.445967e+01,1.161140
410.90,4,54,-8.445515e+01,-8.446016e+01,1.161053
410.95,4,54,-8.445564e+01,-8.446065e+01,1.163692
411.00,4,54,-8.445613e+01,-8.446114e+01,1.167355
411.05,4,54,-8.445663e+01,-8.446164e+01,1.165442
411.10,4,54,-8.445712e+01,-8.446213e+01,1.163066
411.15,4,54,-8.445761e+01,-8.446262e+01,1.168856
411.20,4,54,-8.445810e+01,-8.446311e+01,1.170039
411.25,4,54,-8.445859e+01,-8.446360e+01,1.177653
411.30,4,54,-8.445909e+01,-8.446409e+01,1.174510
411.35,4,54,-8.445958e+01,-8.446458e+01,1.174752
411.40,4,54,-8.446007e+01,-8.446507e+01,1.175101
411.45,4,54,-8.446056e+01,-8.446556e+01,1.178749
411.50,4,54,-8.446105e+01,-8.446605e+01,1.172490
411.55,4,54,-8.446154e+01,-8.446654e+01,1.181511
411.60,4,54,-8.446203e+01,-8.446703e+01,1.174389
411.65,4,54,-8.446252e+01,-8.446752e+01,1.172030
411.70,4,54,-8.446301e+01,-8.446801e+01,1.172818
411.75,4,54,-8.446350e+01,-8.446850e+01,1.171382
411.80,4,54,-8.446399e+01,-8.446898e+01,1.175337
411.85,4,54,-8.446448e+01,-8.446947e+01,1.175281
411.90,4,54,-8.446497e+01,-8.446996e+01,1.173643
411.95,4,54,-8.446546e+01,-8.447045e+01,1.175692
412.00,4,54,-8.446594e+01,-8.447093e+01,1.174941
412.05,4,54,-8.446643e+01,-8.447142e+01,1.172157
412.10,4,54,-8.446692e+01,-8.447191e+01,1.173627
412.15,4,54,-8.446741e+01,-8.447239e+01,1.173366
412.20,4,54,-8.446789e+01,-8.447288e+01,1.177207
412.25,4,54,-8.446838e+01,-8.447337e+01,1.173572
412.30,4,53,-8.446887e+01,-8.447385e+01,1.166641
412.35,4,53,-8.446936e+01,-8.447434e+01,1.165405
412.40,4,53,-8.446984e+01,-8.447482e+01,1.164169
412.45,4,53,-8.447033e+01,-8.447531e+01,1.164088
412.50,4,53,-8.447081e+01,-8.447579e+01,1.165333
412.55,4,53,-8.447130e+01,-8.447628e+01,1.165437
412.60,4,53,-8.447179e+01,-8.447676e+01,1.166056
412.65,4,53,-8.447227e+01,-8.447725e+01,1.166110
412.70,4,53,-8.447276e+01,-8.447773e+01,1.167104
412.75,4,53,-8.447324e+01,-8.447822e+01,1.165521
412.80,4,53,-8.447373e+01,-8.447870e+01,1.165399
412.85,4,53,-8.447421e+01,-8.447918e+01,1.163680
412.90,4,53,-8.447470e+01,-8.447967e+01,1.165362
412.95,4,53,-8.447518e+01,-8.448015e+01,1.167190
413.00,4,53,-8.447566e+01,-8.448063e+01,1.165262
413.05,4,53,-8.447615e+01,-8.448112e+01,1.168823
413.10,4,53,-8.447663e+01,-8.448160e+01,1.165334
413.15,4,53,-8.447711e+01,-8.448208e+01,1.163954
413.20,4,53,-8.447760e+01,-8.448256e+01,1.164878
413.25,4,53,-8.447808e+01,-8.448304e+01,1.163028
413.30,4,53,-8.447856e+01,-8.448353e+01,1.166076
413.35,4,53,-8.447904e+01,-8.448401e+01,1.167308
413.40,4,53,-8.447953e+01,-8.448449e+01,1.162886
413.45,4,53,-8.448001e+01,-8.448497e+01,1.166832
413.50,4,53,-8.448049e+01,-8.448545e+01,1.168512
413.55,4,53,-8.448097e+01,-8.448593e+01,1.164893
413.60,4,53,-8.448145e+01,-8.448641e+01,1.165571
413.65,4,53,-8.448193e+01,-8.448689e+01,1.165188
413.70,4,53,-8.448241e+01,-8.448737e+01,1.165413
413.75,4,53,-8.448289e+01,-8.448785e+01,1.165560
413.80,4,53,-8.448337e+01,-8.448833e+01,1.163203
413.85,4,53,-8.448385e+01,-8.448881e+01,1.166161
413.90,4,53,-8.448433e+01,-8.448929e+01,1.165642
413.95,4,53,-8.448481e+01,-8.448976e+01,1.166805
414.00,4,53,-8.448529e+01,-8.449024e+01,1.166027
414.05,4,53,-8.448577e+01,-8.449072e+01,1.165119
414.10,4,53,-8.448625e+01,-8.449120e+01,1.164776
414.15,4,53,-8.448673e+01,-8.449168e+01,1.166845
414.20,4,53,-8.448721e+01,-8.449215e+01,1.167495
414.25,4,53,-8.448769e+01,-8.449263e+01,1.165050
414.30,4,53,-8.448817e+01,-8.449311e+01,1.165651
414.35,4,53,-8.448864e+01,-8.449359e+01,1.167028
414.40,4,53,-8.448912e+01,-8.449406e+01,1.165750
414.45,4,53,-8.448960e+01,-8.449454e+01,1.168875
414.50,4,53,-8.449008e+01,-8.449501e+01,1.169838
414.55,4,53,-8.449055e+01,-8.449549e+01,1.165715
414.60,4,53,-8.449103e+01,-8.449597e+01,1.165837
414.65,4,53,-8.449151e+01,-8.449644e+01,1.164801
414.70,4,53,-8.449198e+01,-8.449692e+01,1.166741
414.75,4,53,-8.449246e+01,-8.449739e+01,1.170629
414.80,4,53,-8.449293e+01,-8.449787e+01,1.167149
414.85,4,53,-8.449341e+01,-8.449834e+01,1.169252
414.90,4,53,-8.449388e+01,-8.449881e+01,1.165789
414.95,4,53,-8.449436e+01,-8.449929e+01,1.165659
415.00,4,53,-8.449484e+01,-8.449976e+01,1.169972
415.05,4,53,-8.449531e+01,-8.450024e+01,1.165224
415.10,4,53,-8.449578e+01,-8.450071e+01,1.169198
415.15,4,53,-8.449626e+01,-8.450118e+01,1.166001
415.20,4,53,-8.449673e+01,-8.450166e+01,1.174201
415.25,4,53,-8.449721e+01,-8.450213e+01,1.167578
415.30,4,53,-8.449768e+01,-8.450260e+01,1.163108
415.35,4,53,-8.449815e+01,-8.450307e+01,1.164796
415.40,4,53,-8.449863e+01,-8.450355e+01,1.164508
415.45,4,53,-8.449910e+01,-8.450402e+01,1.166692
415.50,4,53,-8.449957e+01,-8.450449e+01,1.166878
415.55,4,53,-8.450004e+01,-8.450496e+01,1.165724
415.60,4,53,-8.450052e+01,-8.450543e+01,1.163446
415.65,4,53,-8.450099e+01,-8.450590e+01,1.167848
415.70,4,53,-8.450146e+01,-8.450637e+01,1.165280
415.75,4,53,-8.450193e+01,-8.450684e+01,1.165576
415.80,4,53,-8.450240e+01,-8.450731e+01,1.163550
415.85,4,53,-8.450288e+01,-8.450778e+01,1.165963
415.90,4,53,-8.450335e+01,-8.450825e+01,1.165303
415.95,4,53,-8.450382e+01,-8.450872e+01,1.164611
416.00,4,53,-8.450429e+01,-8.450919e+01,1.164585
416.05,4,53,-8.450476e+01,-8.450966e+01,1.163396
416.10,4,53,-8.450523e+01,-8.451013e+01,1.165658
416.15,4,53,-8.450570e+01,-8.451060e+01,1.167344
416.20,4,53,-8.450617e+01,-8.451107e+01,1.164639
416.25,4,53,-8.450664e+01,-8.451154e+01,1.165398
416.30,4,53,-8.450711e+01,-8.451200e+01,1.166039
416.35,4,53,-8.450758e+01,-8.451247e+01,1.167454
416.40,4,53,-8.450804e+01,-8.451294e+01,1.164038
416.45,4,53,-8.450851e+01,-8.451341e+01,1.164738
416.50,4,53,-8.450898e+01,-8.451387e+01,1.164755
416.55,4,53,-8.450945e+01,-8.451434e+01,1.166673
416.60,4,53,-8.450992e+01,-8.451481e+01,1.163243
416.65,4,53,-8.451038e+01,-8.451527e+01,1.164393
416.70,4,53,-8.451085e+01,-8.451574e+01,1.164463
416.75,4,53,-8.451132e+01,-8.451621e+01,1.164294
416.80,4,53,-8.451179e+01,-8.451667e+01,1.165220
416.85,4,53,-8.451225e+01,-8.451714e+01,1.167835
416.90,4,53,-8.451272e+01,-8.451760e+01,1.167767
416.95,4,53,-8.451319e+01,-8.451807e+01,1.166647
417.00,4,53,-8.451365e+01,-8.451853e+01,1.163225
417.05,4,53,-8.451412e+01,-8.451900e+01,1.166016
417.10,4,53,-8.451458e+01,-8.451946e+01,1.165665
417.15,4,53,-8.451505e+01,-8.451993e+01,1.165862
417.20,4,53,-8.451551e+01,-8.452039e+01,1.161736
417.25,4,53,-8.451598e+01,-8.452086e+01,1.161806
417.30,4,53,-8.451644e+01,-8.452132e+01,1.166984
417.35,4,53,-8.451691e+01,-8.452178e+01,1.165704
417.40,4,53,-8.451737e+01,-8.452225e+01,1.166003
417.45,4,53,-8.451784e+01,-8.452271e+01,1.162428
417.50,4,53,-8.451830e+01,-8.452317e+01,1.165472
417.55,4,53,-8.451876e+01,-8.452363e+01,1.165318
417.60,4,53,-8.451923e+01,-8.452410e+01,1.165403
417.65,4,53,-8.451969e+01,-8.452456e+01,1.164533
417.70,4,53,-8.452015e+01,-8.452502e+01,1.162993
417.75,4,53,-8.452062e+01,-8.452548e+01,1.166492
417.80,4,53,-8.452108e+01,-8.452594e+01,1.166236
417.85,4,53,-8.452154e+01,-8.452640e+01,1.164065
417.90,4,53,-8.452200e+01,-8.452686e+01,1.165528
417.95,4,53,-8.452247e+01,-8.452733e+01,1.201820
418.00,4,53,-8.452293e+01,-8.452779e+01,1.164790
418.05,4,53,-8.452339e+01,-8.452825e+01,1.166927
418.10,4,53,-8.452385e+01,-8.452871e+01,1.162637
418.15,4,53,-8.452431e+01,-8.452917e+01,1.165636
418.20,4,53,-8.452477e+01,-8.452963e+01,1.165763
418.25,4,53,-8.452523e+01,-8.453009e+01,1.165616
418.30,4,53,-8.452569e+01,-8.453054e+01,1.162305
418.35,4,53,-8.452615e+01,-8.453100e+01,1.165911
418.40,4,53,-8.452661e+01,-8.453146e+01,1.163498
418.45,4,53,-8.452707e+01,-8.453192e+01,1.164037
418.50,4,53,-8.452753e+01,-8.453238e+01,1.159352
418.55,4,53,-8.452799e+01,-8.453284e+01,1.164099
418.60,4,53,-8.452845e+01,-8.453329e+01,1.163511
418.65,4,53,-8.452891e+01,-8.453375e+01,1.163670
418.70,4,53,-8.452937e+01,-8.453421e+01,1.163607
418.75,4,53,-8.452983e+01,-8.453467e+01,1.165974
418.80,4,53,-8.453029e+01,-8.453512e+01,1.165346
418.85,4,53,-8.453074e+01,-8.453558e+01,1.164110
418.90,4,53,-8.453120e+01,-8.453604e+01,1.164210
418.95,4,53,-8.453166e+01,-8.453649e+01,1.164705
419.00,4,53,-8.453212e+01,-8.453695e+01,1.158860
419.05,4,53,-8.453257e+01,-8.453741e+01,1.164719
419.10,4,53,-8.453303e+01,-8.453786e+01,1.162467
419.15,4,53,-8.453349e+01,-8.453832e+01,1.164132
419.20,4,53,-8.453394e+01,-8.453877e+01,1.160818
419.25,4,53,-8.453440e+01,-8.453923e+01,1.164551
419.30,4,53,-8.453486e+01,-8.453968e+01,1.162674
419.35,4,53,-8.453531e+01,-8.454014e+01,1.162881
419.40,4,53,-8.453577e+01,-8.454059e+01,1.167896
419.45,4,53,-8.453622e+01,-8.454104e+01,1.165040
419.50,4,53,-8.453668e+01,-8.454150e+01,1.167585
419.55,4,53,-8.453713e+01,-8.454195e+01,1.209661
419.60,4,53,-8.453759e+01,-8.454241e+01,1.165323
419.65,4,53,-8.453804e+01,-8.454286e+01,1.169755
419.70,4,53,-8.453850e+01,-8.454331e+01,1.163946
419.75,4,53,-8.453895e+01,-8.454376e+01,1.166736
419.80,4,53,-8.453941e+01,-8.454422e+01,1.169933
419.85,4,53,-8.453986e+01,-8.454467e+01,1.166642
419.90,4,53,-8.454031e+01,-8.454512e+01,1.165423
419.95,4,53,-8.454077e+01,-8.454557e+01,1.164250
420.00,4,53,-8.454122e+01,-8.454602e+01,1.163614
420.05,4,53,-8.454167e+01,-8.454648e+01,1.169531
420.10,4,53,-8.454212e+01,-8.454693e+01,1.166892
420.15,4,53,-8.454258e+01,-8.454738e+01,1.167459
420.20,4,53,-8.454303e+01,-8.454783e+01,1.169810
420.25,4,53,-8.454348e+01,-8.454828e+01,1.167155
420.30,4,53,-8.454393e+01,-8.454873e+01,1.164397
420.35,4,53,-8.454438e+01,-8.454918e+01,1.166524
420.40,4,53,-8.454484e+01,-8.454963e+01,1.165039
420.45,4,53,-8.454529e+01,-8.455008e+01,1.163527
420.50,4,53,-8.454574e+01,-8.455053e+01,1.162199
420.55,4,53,-8.454619e+01,-8.455098e+01,1.164872
420.60,4,53,-8.454664e+01,-8.455143e+01,1.167309
420.65,4,53,-8.454709e+01,-8.455188e+01,1.163651
420.70,4,53,-8.454754e+01,-8.455233e+01,1.165700
420.75,4,53,-8.454799e+01,-8.455277e+01,1.164003
420.80,4,53,-8.454844e+01,-8.455322e+01,1.167323
420.85,4,53,-8.454889e+01,-8.455367e+01,1.164624
420.90,4,53,-8.454934e+01,-8.455412e+01,1.167219
420.95,4,53,-8.454979e+01,-8.455457e+01,1.162986
421.00,4,53,-8.455023e+01,-8.455501e+01,1.164923
421.05,4,53,-8.455068e+01,-8.455546e+01,1.162332
421.10,4,53,-8.455113e+01,-8.455591e+01,1.166080
421.15,4,53,-8.455158e+01,-8.455635e+01,1.165661
421.20,4,53,-8.455203e+01,-8.455680e+01,1.166419
421.25,4,53,-8.455247e+01,-8.455725e+01,1.167156
421.30,4,53,-8.455292e+01,-8.455769e+01,1.165174
421.35,4,53,-8.455337e+01,-8.455814e+01,1.164626
421.40,4,53,-8.455382e+01,-8.455858e+01,1.163768
421.45,4,53,-8.455426e+01,-8.455903e+01,1.169772
421.50,4,53,-8.455471e+01,-8.455947e+01,1.167016
421.55,4,53,-8.455516e+01,-8.455992e+01,1.166792
421.60,4,53,-8.455560e+01,-8.456036e+01,1.167946
421.65,4,53,-8.455605e+01,-8.456081e+01,1.162218
421.70,4,53,-8.455649e+01,-8.456125e+01,1.165193
421.75,4,53,-8.455694e+01,-8.456170e+01,1.164603
421.80,4,53,-8.455738e+01,-8.456214e+01,1.165198
421.85,4,53,-8.455783e+01,-8.456258e+01,1.163160
421.90,4,53,-8.455827e+01,-8.456303e+01,1.165752
421.95,4,53,-8.455872e+01,-8.456347e+01,1.166063
422.00,4,53,-8.455916e+01,-8.456391e+01,1.164696
422.05,4,53,-8.455961e+01,-8.456436e+01,1.166955
422.10,4,53,-8.456005e+01,-8.456480e+01,1.167900
422.15,4,53,-8.456050e+01,-8.456524e+01,1.165809
422.20,4,53,-8.456094e+01,-8.456568e+01,1.166675
422.25,4,53,-8.456138e+01,-8.456612e+01,1.163511
422.30,4,53,-8.456183e+01,-8.456657e+01,1.167430
422.35,4,53,-8.456227e+01,-8.456701e+01,1.168283
422.40,4,53,-8.456271e+01,-8.456745e+01,1.166686
422.45,4,53,-8.456315e+01,-8.456789e+01,1.162613
422.50,4,53,-8.456360e+01,-8.456833e+01,1.164370
422.55,4,53,-8.456404e+01,-8.456877e+01,1.166367
422.60,4,53,-8.456448e+01,-8.456921e+01,1.164422
422.65,4,53,-8.456492e+01,-8.456965e+01,1.166238
422.70,4,53,-8.456536e+01,-8.457009e+01,1.166530
422.75,4,53,-8.456580e+01,-8.457053e+01,1.167174
422.80,4,53,-8.456624e+01,-8.457097e+01,1.162787
422.85,4,53,-8.456669e+01,-8.457141e+01,1.163546
422.90,4,53,-8.456713e+01,-8.457185e+01,1.165560
422.95,4,53,-8.456757e+01,-8.457229e+01,1.164379
423.00,4,53,-8.456801e+01,-8.457273e+01,1.162963
423.05,4,53,-8.456845e+01,-8.457317e+01,1.165318
423.10,4,53,-8.456889e+01,-8.457360e+01,1.167459
423.15,4,53,-8.456933e+01,-8.457404e+01,1.163184
423.20,4,53,-8.456977e+01,-8.457448e+01,1.161970
423.25,4,53,-8.457020e+01,-8.457492e+01,1.166098
423.30,4,53,-8.457064e+01,-8.457535e+01,1.166506
423.35,4,53,-8.457108e+01,-8.457579e+01,1.165460
423.40,4,53,-8.457152e+01,-8.457623e+01,1.165242
423.45,4,53,-8.457196e+01,-8.457667e+01,1.165801
423.50,4,53,-8.457240e+01,-8.457710e+01,1.165222
423.55,4,53,-8.457283e+01,-8.457754e+01,1.164302
423.60,4,53,-8.457327e+01,-8.457797e+01,1.181583
423.65,4,53,-8.457371e+01,-8.457841e+01,1.224670
423.70,4,53,-8.457415e+01,-8.457885e+01,1.164067
423.75,4,53,-8.457458e+01,-8.457928e+01,1.164686
423.80,4,53,-8.457502e+01,-8.457972e+01,1.165723
423.85,4,53,-8.457546e+01,-8.458015e+01,1.166819
423.90,4,53,-8.457589e+01,-8.458059e+01,1.166822
423.95,4,53,-8.457633e+01,-8.458102e+01,1.171633
424.00,4,53,-8.457677e+01,-8.458145e+01,1.170469
424.05,4,53,-8.457720e+01,-8.458189e+01,1.166436
424.10,4,53,-8.457764e+01,-8.458232e+01,1.173038
424.15,4,53,-8.457807e+01,-8.458276e+01,1.174583
424.20,4,53,-8.457851e+01,-8.458319e+01,1.177649
424.25,4,53,-8.457894e+01,-8.458362e+01,1.173441
424.30,4,53,-8.457938e+01,-8.458406e+01,1.170444
424.35,4,53,-8.457981e+01,-8.458449e+01,1.172831
424.40,4,53,-8.458025e+01,-8.458492e+01,1.173003
424.45,4,53,-8.458068e+01,-8.458535e+01,1.173163
424.50,4,53,-8.458111e+01,-8.458579e+01,1.170577
424.55,4,53,-8.458155e+01,-8.458622e+01,1.166670
424.60,4,53,-8.458198e+01,-8.458665e+01,1.169360
424.65,4,53,-8.458241e+01,-8.458708e+01,1.169456
424.70,4,53,-8.458285e+01,-8.458751e+01,1.168463
424.75,4,53,-8.458328e+01,-8.458794e+01,1.175596
424.80,4,53,-8.458371e+01,-8.458838e+01,1.172177
424.85,4,53,-8.458414e+01,-8.458881e+01,1.169462
424.90,4,53,-8.458458e+01,-8.458924e+01,1.174808
424.95,4,53,-8.458501e+01,-8.458967e+01,1.168736
425.00,4,53,-8.458544e+01,-8.459010e+01,1.172797
425.05,4,53,-8.458587e+01,-8.459053e+01,1.171616
425.10,4,53,-8.458630e+01,-8.459096e+01,1.171209
425.15,4,53,-8.458673e+01,-8.459139e+01,1.170256
425.20,4,53,-8.458716e+01,-8.459182e+01,1.170598
425.25,4,53,-8.458760e+01,-8.459225e+01,1.163982
425.30,4,53,-8.458803e+01,-8.459267e+01,1.171644
425.35,4,53,-8.458846e+01,-8.459310e+01,1.167488
425.40,4,53,-8.458889e+01,-8.459353e+01,1.169866
425.45,4,53,-8.458932e+01,-8.459396e+01,1.167874
425.50,4,53,-8.458975e+01,-8.459439e+01,1.173238
425.55,4,53,-8.459017e+01,-8.459481e+01,1.171264
425.60,4,53,-8.459060e+01,-8.459524e+01,1.169697
425.65,4,53,-8.459103e+01,-8.459567e+01,1.171064
425.70,4,53,-8.459146e+01,-8.459610e+01,1.174351
425.75,4,53,-8.459189e+01,-8.459652e+01,1.169867
425.80,4,53,-8.459232e+01,-8.459695e+01,1.171362
425.85,4,53,-8.459275e+01,-8.459738e+01,1.169652
425.90,4,53,-8.459317e+01,-8.459780e+01,1.171029
425.95,4,53,-8.459360e+01,-8.459823e+01,1.169416
426.00,4,53,-8.459403e+01,-8.459866e+01,1.171407
426.05,4,53,-8.459446e+01,-8.459908e+01,1.169939
426.10,4,53,-8.459488e+01,-8.459951e+01,1.171984
426.15,4,53,-8.459531e+01,-8.459993e+01,1.170483
426.20,4,53,-8.459574e+01,-8.460036e+01,1.173090
426.25,4,53,-8.459616e+01,-8.460078e+01,1.168784
426.30,4,53,-8.459659e+01,-8.460121e+01,1.172516
426.35,4,53,-8.459702e+01,-8.460163e+01,1.169494
426.40,4,53,-8.459744e+01,-8.460206e+01,1.170729
426.45,4,53,-8.459787e+01,-8.460248e+01,1.171774
426.50,4,53,-8.459829e+01,-8.460290e+01,1.171952
426.55,4,53,-8.459872e+01,-8.460333e+01,1.169778
426.60,4,53,-8.459914e+01,-8.460375e+01,1.171335
426.65,4,53,-8.459957e+01,-8.460417e+01,1.169660
426.70,4,53,-8.459999e+01,-8.460460e+01,1.167388
426.75,4,53,-8.460042e+01,-8.460502e+01,1.170773
426.80,4,53,-8.460084e+01,-8.460544e+01,1.168378
426.85,4,53,-8.460127e+01,-8.460586e+01,1.168911
426.90,4,53,-8.460169e+01,-8.460629e+01,1.166151
426.95,4,53,-8.460211e+01,-8.460671e+01,1.171112
427.00,4,53,-8.460254e+01,-8.460713e+01,1.206901
427.05,4,53,-8.460296e+01,-8.460755e+01,1.168925
427.10,4,53,-8.460338e+01,-8.460797e+01,1.170553
427.15,4,53,-8.460381e+01,-8.460839e+01,1.171170
427.20,4,53,-8.460423e+01,-8.460881e+01,1.170868
427.25,4,53,-8.460465e+01,-8.460923e+01,1.172490
427.30,4,53,-8.460507e+01,-8.460966e+01,1.170993
427.35,4,53,-8.460550e+01,-8.461008e+01,1.167573
427.40,4,53,-8.460592e+01,-8.461050e+01,1.169504
427.45,4,53,-8.460634e+01,-8.461092e+01,1.171508
427.50,4,53,-8.460676e+01,-8.461133e+01,1.167869
427.55,4,53,-8.460718e+01,-8.461175e+01,1.167673
427.60,4,53,-8.460760e+01,-8.461217e+01,1.171645
427.65,4,53,-8.460802e+01,-8.461259e+01,1.171577
427.70,4,53,-8.460844e+01,-8.461301e+01,1.171523
427.75,4,53,-8.460886e+01,-8.461343e+01,1.171328
427.80,4,53,-8.460928e+01,-8.461385e+01,1.171464
427.85,4,53,-8.460970e+01,-8.461427e+01,1.172056
427.90,4,53,-8.461012e+01,-8.461468e+01,1.171581
427.95,4,53,-8.461054e+01,-8.461510e+01,1.173809
428.00,4,53,-8.461096e+01,-8.461552e+01,1.169013
428.05,4,53,-8.461138e+01,-8.461594e+01,1.171102
428.10,4,53,-8.461180e+01,-8.461635e+01,1.176302
428.15,4,53,-8.461222e+01,-8.461677e+01,1.168343
428.20,4,53,-8.461264e+01,-8.461719e+01,1.171075
428.25,4,53,-8.461305e+01,-8.461760e+01,1.167953
428.30,4,53,-8.461347e+01,-8.461802e+01,1.170355
428.35,4,53,-8.461389e+01,-8.461844e+01,1.169842
428.40,4,53,-8.461431e+01,-8.461885e+01,1.173580
428.45,4,53,-8.461473e+01,-8.461927e+01,1.175902
428.50,4,53,-8.461514e+01,-8.461968e+01,1.172313
428.55,4,53,-8.461556e+01,-8.462010e+01,1.172400
428.60,4,53,-8.461598e+01,-8.462051e+01,1.169256
428.65,4,53,-8.461639e+01,-8.462093e+01,1.172120
428.70,4,53,-8.461681e+01,-8.462134e+01,1.171679
428.75,4,53,-8.461723e+01,-8.462176e+01,1.169552
428.80,4,53,-8.461764e+01,-8.462217e+01,1.170968
428.85,4,53,-8.461806e+01,-8.462259e+01,1.171567
428.90,4,53,-8.461847e+01,-8.462300e+01,1.171024
428.95,4,53,-8.461889e+01,-8.462341e+01,1.172376
429.00,4,53,-8.461930e+01,-8.462383e+01,1.170679
429.05,4,53,-8.461972e+01,-8.462424e+01,1.172044
429.10,4,53,-8.462013e+01,-8.462465e+01,1.172621
429.15,4,53,-8.462055e+01,-8.462507e+01,1.172016
429.20,4,53,-8.462096e+01,-8.462548e+01,1.171988
429.25,4,53,-8.462138e+01,-8.462589e+01,1.169740
429.30,4,53,-8.462179e+01,-8.462630e+01,1.171234
429.35,4,53,-8.462220e+01,-8.462671e+01,1.171693
429.40,4,53,-8.462262e+01,-8.462713e+01,1.208156
429.45,4,53,-8.462303e+01,-8.462754e+01,1.209531
429.50,4,53,-8.462344e+01,-8.462795e+01,1.209001
429.55,4,53,-8.462386e+01,-8.462836e+01,1.208941
429.60,4,53,-8.462427e+01,-8.462877e+01,1.210096
429.65,4,53,-8.462468e+01,-8.462918e+01,1.186887
429.70,4,53,-8.462509e+01,-8.462959e+01,1.155671
429.75,4,53,-8.462551e+01,-8.463000e+01,1.152529
429.80,4,53,-8.462592e+01,-8.463041e+01,1.153157
429.85,4,53,-8.462633e+01,-8.463082e+01,1.156804
429.90,4,53,-8.462674e+01,-8.463123e+01,1.156065
429.95,4,53,-8.462715e+01,-8.463164e+01,1.153139
430.00,4,53,-8.462756e+01,-8.463205e+01,1.156474
430.05,4,53,-8.462797e+01,-8.463246e+01,1.153999
430.10,4,53,-8.462839e+01,-8.463287e+01,1.158522
430.15,4,53,-8.462880e+01,-8.463328e+01,1.152835
430.20,4,53,-8.462921e+01,-8.463369e+01,1.156486
430.25,4,53,-8.462962e+01,-8.463409e+01,1.159014
430.30,4,53,-8.463003e+01,-8.463450e+01,1.155527
430.35,4,53,-8.463044e+01,-8.463491e+01,1.153323
430.40,4,53,-8.463085e+01,-8.463532e+01,1.158288
430.45,4,53,-8.463125e+01,-8.463573e+01,1.162931
430.50,4,53,-8.463166e+01,-8.463613e+01,1.154892
430.55,4,53,-8.463207e+01,-8.463654e+01,1.152872
430.60,4,53,-8.463248e+01,-8.463695e+01,1.157744
430.65,4,53,-8.463289e+01,-8.463735e+01,1.160122
430.70,4,53,-8.463330e+01,-8.463776e+01,1.186638
430.75,4,53,-8.463371e+01,-8.463817e+01,1.227827
430.80,4,53,-8.463411e+01,-8.463857e+01,1.229185
430.85,4,53,-8.463452e+01,-8.463898e+01,1.229806
430.90,4,53,-8.463493e+01,-8.463938e+01,1.229600
430.95,4,53,-8.463534e+01,-8.463979e+01,1.228266
431.00,4,53,-8.463574e+01,-8.464019e+01,1.204169
431.05,4,53,-8.463615e+01,-8.464060e+01,1.155436
431.10,4,53,-8.463656e+01,-8.464100e+01,1.156004
431.15,4,53,-8.463696e+01,-8.464141e+01,1.154104
431.20,4,53,-8.463737e+01,-8.464181e+01,1.152258
431.25,4,53,-8.463778e+01,-8.464222e+01,1.150186
431.30,4,53,-8.463818e+01,-8.464262e+01,1.153620
431.35,4,53,-8.463859e+01,-8.464302e+01,1.152763
431.40,4,53,-8.463899e+01,-8.464343e+01,1.151112
431.45,4,53,-8.463940e+01,-8.464383e+01,1.153649
431.50,4,53,-8.463980e+01,-8.464423e+01,1.152754
431.55,4,53,-8.464021e+01,-8.464464e+01,1.152422
431.60,4,53,-8.464061e+01,-8.464504e+01,1.151638
431.65,4,53,-8.464102e+01,-8.464544e+01,1.153797
431.70,4,53,-8.464142e+01,-8.464585e+01,1.152942
431.75,4,53,-8.464182e+01,-8.464625e+01,1.157592
431.80,4,53,-8.464223e+01,-8.464665e+01,1.154405
431.85,4,53,-8.464263e+01,-8.464705e+01,1.154163
431.90,4,53,-8.464304e+01,-8.464745e+01,1.152865
431.95,4,53,-8.464344e+01,-8.464785e+01,1.154587
432.00,4,53,-8.464384e+01,-8.464825e+01,1.153341
432.05,4,53,-8.464424e+01,-8.464866e+01,1.153187
432.10,4,53,-8.464465e+01,-8.464906e+01,1.153124
432.15,4,53,-8.464505e+01,-8.464946e+01,1.154328
432.20,4,53,-8.464545e+01,-8.464986e+01,1.154489
432.25,4,53,-8.464585e+01,-8.465026e+01,1.160840
432.30,4,53,-8.464626e+01,-8.465066e+01,1.153911
432.35,4,53,-8.464666e+01,-8.465106e+01,1.155537
432.40,4,53,-8.464706e+01,-8.465146e+01,1.155946
432.45,4,53,-8.464746e+01,-8.465186e+01,1.154510
432.50,4,53,-8.464786e+01,-8.465225e+01,1.154270
432.55,4,53,-8.464826e+01,-8.465265e+01,1.155128
432.60,4,53,-8.464866e+01,-8.465305e+01,1.156008
432.65,4,53,-8.464906e+01,-8.465345e+01,1.157183
432.70,4,53,-8.464946e+01,-8.465385e+01,1.154222
432.75,4,53,-8.464986e+01,-8.465425e+01,1.156668
432.80,4,53,-8.465026e+01,-8.465465e+01,1.152485
432.85,4,53,-8.465066e+01,-8.465504e+01,1.153542
432.90,4,53,-8.465106e+01,-8.465544e+01,1.152454
432.95,4,53,-8.465146e+01,-8.465584e+01,1.153323
433.00,4,53,-8.465186e+01,-8.465623e+01,1.154328
433.05,4,53,-8.465226e+01,-8.465663e+01,1.153595
433.10,4,53,-8.465266e+01,-8.465703e+01,1.157049
433.15,4,53,-8.465306e+01,-8.465742e+01,1.154509
433.20,4,53,-8.465345e+01,-8.465782e+01,1.155864
433.25,4,53,-8.465385e+01,-8.465822e+01,1.155333
433.30,4,53,-8.465425e+01,-8.465861e+01,1.154864
433.35,4,53,-8.465465e+01,-8.465901e+01,1.153242
433.40,4,53,-8.465505e+01,-8.465940e+01,1.155619
433.45,4,53,-8.465544e+01,-8.465980e+01,1.150225
433.50,4,53,-8.465584e+01,-8.466019e+01,1.153483
433.55,4,53,-8.465624e+01,-8.466059e+01,1.155466
433.60,4,53,-8.465663e+01,-8.466098e+01,1.159218
433.65,4,52,-8.465703e+01,-8.466138e+01,1.139787
433.70,4,52,-8.465743e+01,-8.466177e+01,1.141894
433.75,4,52,-8.465782e+01,-8.466217e+01,1.141952
433.80,4,52,-8.465822e+01,-8.466256e+01,1.144086
433.85,4,52,-8.465861e+01,-8.466295e+01,1.143830
433.90,4,52,-8.465901e+01,-8.466335e+01,1.144419
433.95,4,52,-8.465940e+01,-8.466374e+01,1.142795
434.00,4,52,-8.465980e+01,-8.466413e+01,1.142692
434.05,4,52,-8.466019e+01,-8.466453e+01,1.145220
434.10,4,52,-8.466059e+01,-8.466492e+01,1.147836
434.15,4,52,-8.466098e+01,-8.466531e+01,1.143332
434.20,4,52,-8.466138e+01,-8.466570e+01,1.144956
434.25,4,52,-8.466177e+01,-8.466610e+01,1.146989
434.30,4,52,-8.466217e+01,-8.466649e+01,1.148655
434.35,4,52,-8.466256e+01,-8.466688e+01,1.144586
434.40,4,52,-8.466295e+01,-8.466727e+01,1.146509
434.45,4,52,-8.466335e+01,-8.466766e+01,1.144641
434.50,4,52,-8.466374e+01,-8.466805e+01,1.146580
434.55,4,52,-8.466413e+01,-8.466844e+01,1.150089
434.60,4,52,-8.466453e+01,-8.466883e+01,1.146918
434.65,4,52,-8.466492e+01,-8.466922e+01,1.148202
434.70,4,52,-8.466531e+01,-8.466961e+01,1.147079
434.75,4,52,-8.466570e+01,-8.467000e+01,1.148228
434.80,4,52,-8.466609e+01,-8.467039e+01,1.146765
434.85,4,52,-8.466649e+01,-8.467078e+01,1.146601
434.90,4,52,-8.466688e+01,-8.467117e+01,1.146488
434.95,4,52,-8.466727e+01,-8.467156e+01,1.144648
435.00,4,52,-8.466766e+01,-8.467195e+01,1.143143
435.05,4,52,-8.466805e+01,-8.467234e+01,1.145734
435.10,4,52,-8.466844e+01,-8.467273e+01,1.146066
435.15,4,52,-8.466883e+01,-8.467312e+01,1.144539
435.20,4,52,-8.466922e+01,-8.467351e+01,1.145199
435.25,4,52,-8.466961e+01,-8.467389e+01,1.144143
435.30,4,52,-8.467000e+01,-8.467428e+01,1.144121
435.35,4,52,-8.467039e+01,-8.467467e+01,1.146584
435.40,4,52,-8.467078e+01,-8.467506e+01,1.147973
435.45,4,52,-8.467117e+01,-8.467544e+01,1.148519
435.50,4,52,-8.467156e+01,-8.467583e+01,1.144193
435.55,4,52,-8.467195e+01,-8.467622e+01,1.142384
435.60,4,52,-8.467234e+01,-8.467661e+01,1.146409
435.65,4,52,-8.467273e+01,-8.467699e+01,1.147828
435.70,4,52,-8.467312e+01,-8.467738e+01,1.146495
435.75,4,52,-8.467350e+01,-8.467776e+01,1.150490
435.80,4,52,-8.467389e+01,-8.467815e+01,1.148110
435.85,4,52,-8.467428e+01,-8.467854e+01,1.146753
435.90,4,52,-8.467467e+01,-8.467892e+01,1.144667
435.95,4,52,-8.467506e+01,-8.467931e+01,1.144873
436.00,4,52,-8.467544e+01,-8.467969e+01,1.144562
436.05,4,52,-8.467583e+01,-8.468008e+01,1.144840
436.10,4,52,-8.467622e+01,-8.468046e+01,1.144852
436.15,4,52,-8.467660e+01,-8.468085e+01,1.143389
436.20,4,52,-8.467699e+01,-8.468123e+01,1.146204
436.25,4,52,-8.467738e+01,-8.468161e+01,1.146559
436.30,4,52,-8.467776e+01,-8.468200e+01,1.142458
436.35,4,52,-8.467815e+01,-8.468238e+01,1.145374
436.40,4,52,-8.467853e+01,-8.468276e+01,1.142952
436.45,4,52,-8.467892e+01,-8.468315e+01,1.143388
436.50,4,52,-8.467930e+01,-8.468353e+01,1.144416
436.55,4,52,-8.467969e+01,-8.468391e+01,1.143960
436.60,4,52,-8.468007e+01,-8.468430e+01,1.143344
436.65,4,52,-8.468046e+01,-8.468468e+01,1.146700
436.70,4,52,-8.468084e+01,-8.468506e+01,1.146604
436.75,4,52,-8.468123e+01,-8.468544e+01,1.143544
436.80,4,52,-8.468161e+01,-8.468583e+01,1.148998
436.85,4,52,-8.468200e+01,-8.468621e+01,1.143902
436.90,4,52,-8.468238e+01,-8.468659e+01,1.144640
436.95,4,52,-8.468276e+01,-8.468697e+01,1.143846
437.00,4,52,-8.468315e+01,-8.468735e+01,1.145646
437.05,4,52,-8.468353e+01,-8.468773e+01,1.146899
437.10,4,52,-8.468391e+01,-8.468811e+01,1.146539
437.15,4,52,-8.468430e+01,-8.468849e+01,1.142518
437.20,4,52,-8.468468e+01,-8.468887e+01,1.143994
437.25,4,52,-8.468506e+01,-8.468925e+01,1.143855
437.30,4,52,-8.468544e+01,-8.468963e+01,1.145892
437.35,4,52,-8.468583e+01,-8.469001e+01,1.146693
437.40,4,52,-8.468621e+01,-8.469039e+01,1.147693
437.45,4,52,-8.468659e+01,-8.469077e+01,1.145632
437.50,4,52,-8.468697e+01,-8.469115e+01,1.147014
437.55,4,52,-8.468735e+01,-8.469153e+01,1.144135
437.60,4,52,-8.468773e+01,-8.469191e+01,1.142865
437.65,4,52,-8.468811e+01,-8.469229e+01,1.144988
437.70,4,52,-8.468849e+01,-8.469267e+01,1.144416
437.75,4,52,-8.468888e+01,-8.469304e+01,1.140691
437.80,4,52,-8.468926e+01,-8.469342e+01,1.149117
437.85,4,52,-8.468964e+01,-8.469380e+01,1.145335
437.90,4,52,-8.469002e+01,-8.469418e+01,1.146189
437.95,4,52,-8.469040e+01,-8.469456e+01,1.146989
438.00,4,52,-8.469077e+01,-8.469493e+01,1.149243
438.05,4,52,-8.469115e+01,-8.469531e+01,1.147290
438.10,4,52,-8.469153e+01,-8.469569e+01,1.145758
438.15,4,52,-8.469191e+01,-8.469606e+01,1.142330
438.20,4,52,-8.469229e+01,-8.469644e+01,1.149668
438.25,4,52,-8.469267e+01,-8.469682e+01,1.145021
438.30,4,52,-8.469305e+01,-8.469719e+01,1.146868
438.35,4,52,-8.469343e+01,-8.469757e+01,1.145018
438.40,4,52,-8.469380e+01,-8.469794e+01,1.153344
438.45,4,52,-8.469418e+01,-8.469832e+01,1.145973
438.50,4,52,-8.469456e+01,-8.469869e+01,1.141798
438.55,4,52,-8.469494e+01,-8.469907e+01,1.144249
438.60,4,52,-8.469531e+01,-8.469944e+01,1.143790
438.65,4,52,-8.469569e+01,-8.469982e+01,1.146101
438.70,4,52,-8.469607e+01,-8.470019e+01,1.142828
438.75,4,52,-8.469645e+01,-8.470057e+01,1.147320
438.80,4,52,-8.469682e+01,-8.470094e+01,1.148305
438.85,4,52,-8.469720e+01,-8.470132e+01,1.144434
438.90,4,52,-8.469757e+01,-8.470169e+01,1.143444
438.95,4,52,-8.469795e+01,-8.470206e+01,1.146402
439.00,4,52,-8.469833e+01,-8.470244e+01,1.143936
439.05,4,52,-8.469870e+01,-8.470281e+01,1.144160
439.10,4,52,-8.469908e+01,-8.470318e+01,1.145032
439.15,4,52,-8.469945e+01,-8.470355e+01,1.144855
439.20,4,52,-8.469983e+01,-8.470393e+01,1.144874
439.25,4,52,-8.470020e+01,-8.470430e+01,1.149136
439.30,4,52,-8.470058e+01,-8.470467e+01,1.141718
439.35,4,52,-8.470095e+01,-8.470504e+01,1.145129
439.40,4,52,-8.470133e+01,-8.470542e+01,1.145725
439.45,4,52,-8.470170e+01,-8.470579e+01,1.144053
439.50,4,52,-8.470207e+01,-8.470616e+01,1.144382
439.55,4,52,-8.470245e+01,-8.470653e+01,1.145321
439.60,4,52,-8.470282e+01,-8.470690e+01,1.145106
439.65,4,52,-8.470319e+01,-8.470727e+01,1.149730
439.70,4,52,-8.470357e+01,-8.470764e+01,1.142111
439.75,4,52,-8.470394e+01,-8.470801e+01,1.147350
439.80,4,52,-8.470431e+01,-8.470838e+01,1.145731
439.85,4,52,-8.470468e+01,-8.470875e+01,1.146815
439.90,4,52,-8.470506e+01,-8.470912e+01,1.145996
439.95,4,52,-8.470543e+01,-8.470949e+01,1.148017
440.00,4,52,-8.470580e+01,-8.470986e+01,1.145343
440.05,4,52,-8.470617e+01,-8.471023e+01,1.144851
440.10,4,52,-8.470654e+01,-8.471060e+01,1.146222
440.15,4,52,-8.470692e+01,-8.471097e+01,1.143617
440.20,4,52,-8.470729e+01,-8.471134e+01,1.144356
440.25,4,52,-8.470766e+01,-8.471171e+01,1.145948
440.30,4,52,-8.470803e+01,-8.471208e+01,1.143136
440.35,4,52,-8.470840e+01,-8.471244e+01,1.145221
440.40,4,52,-8.470877e+01,-8.471281e+01,1.149472
440.45,4,52,-8.470914e+01,-8.471318e+01,1.144237
440.50,4,52,-8.470951e+01,-8.471355e+01,1.144486
440.55,4,52,-8.470988e+01,-8.471391e+01,1.149945
440.60,4,52,-8.471025e+01,-8.471428e+01,1.145905
440.65,4,52,-8.471062e+01,-8.471465e+01,1.143255
440.70,4,52,-8.471099e+01,-8.471502e+01,1.146578
440.75,4,52,-8.471136e+01,-8.471538e+01,1.150932
440.80,4,52,-8.471173e+01,-8.471575e+01,1.144240
440.85,4,52,-8.471210e+01,-8.471611e+01,1.146156
440.90,4,52,-8.471246e+01,-8.471648e+01,1.145470
440.95,4,52,-8.471283e+01,-8.471685e+01,1.148299
441.00,4,52,-8.471320e+01,-8.471721e+01,1.143639
441.05,4,52,-8.471357e+01,-8.471758e+01,1.148414
441.10,4,52,-8.471394e+01,-8.471794e+01,1.145113
441.15,4,52,-8.471430e+01,-8.471831e+01,1.149832
441.20,4,52,-8.471467e+01,-8.471867e+01,1.145080
441.25,4,52,-8.471504e+01,-8.471904e+01,1.147213
441.30,4,52,-8.471541e+01,-8.471940e+01,1.149030
441.35,4,52,-8.471577e+01,-8.471977e+01,1.145719
441.40,4,52,-8.471614e+01,-8.472013e+01,1.145618
441.45,4,52,-8.471651e+01,-8.472050e+01,1.145679
441.50,4,52,-8.471687e+01,-8.472086e+01,1.143444
441.55,4,52,-8.471724e+01,-8.472122e+01,1.144083
441.60,4,52,-8.471761e+01,-8.472159e+01,1.143593
441.65,4,52,-8.471797e+01,-8.472195e+01,1.147121
441.70,4,52,-8.471834e+01,-8.472231e+01,1.144000
441.75,4,52,-8.471870e+01,-8.472268e+01,1.143434
441.80,4,52,-8.471907e+01,-8.472304e+01,1.144393
441.85,4,52,-8.471943e+01,-8.472340e+01,1.148490
441.90,4,52,-8.471980e+01,-8.472376e+01,1.251633
441.95,4,52,-8.472016e+01,-8.472413e+01,1.213057
442.00,4,52,-8.472053e+01,-8.472449e+01,1.210317
442.05,4,52,-8.472089e+01,-8.472485e+01,1.211857
442.10,4,52,-8.472126e+01,-8.472521e+01,1.258785
442.15,4,52,-8.472162e+01,-8.472557e+01,1.211751
442.20,4,52,-8.472198e+01,-8.472593e+01,1.217082
442.25,4,52,-8.472235e+01,-8.472629e+01,1.215417
442.30,4,52,-8.472271e+01,-8.472665e+01,1.213796
442.35,4,52,-8.472307e+01,-8.472702e+01,1.177641
442.40,4,52,-8.472344e+01,-8.472738e+01,1.143672
442.45,4,52,-8.472380e+01,-8.472774e+01,1.147126
442.50,4,52,-8.472416e+01,-8.472810e+01,1.145284
442.55,4,52,-8.472452e+01,-8.472846e+01,1.144158
442.60,4,52,-8.472489e+01,-8.472882e+01,1.143202
442.65,4,52,-8.472525e+01,-8.472918e+01,1.147037
442.70,4,52,-8.472561e+01,-8.472953e+01,1.148353
442.75,4,52,-8.472597e+01,-8.472989e+01,1.140974
442.80,4,52,-8.472633e+01,-8.473025e+01,1.145784
442.85,4,52,-8.472670e+01,-8.473061e+01,1.144302
442.90,4,52,-8.472706e+01,-8.473097e+01,1.143514
442.95,4,52,-8.472742e+01,-8.473133e+01,1.142327
443.00,4,52,-8.472778e+01,-8.473169e+01,1.143813
443.05,4,52,-8.472814e+01,-8.473204e+01,1.145451
443.10,4,52,-8.472850e+01,-8.473240e+01,1.141837
443.15,4,52,-8.472886e+01,-8.473276e+01,1.141360
443.20,4,52,-8.472922e+01,-8.473312e+01,1.154370
443.25,4,52,-8.472958e+01,-8.473347e+01,1.153819
443.30,4,52,-8.472994e+01,-8.473383e+01,1.151216
443.35,4,52,-8.473030e+01,-8.473419e+01,1.145299
443.40,4,52,-8.473066e+01,-8.473455e+01,1.148074
443.45,4,52,-8.473102e+01,-8.473490e+01,1.144901
443.50,4,52,-8.473138e+01,-8.473526e+01,1.144014
443.55,4,52,-8.473174e+01,-8.473561e+01,1.144333
443.60,4,52,-8.473209e+01,-8.473597e+01,1.149000
443.65,4,52,-8.473245e+01,-8.473633e+01,1.143745
443.70,4,52,-8.473281e+01,-8.473668e+01,1.146248
443.75,4,52,-8.473317e+01,-8.473704e+01,1.142735
443.80,4,52,-8.473353e+01,-8.473739e+01,1.143397
443.85,4,52,-8.473388e+01,-8.473775e+01,1.145260
443.90,4,52,-8.473424e+01,-8.473810e+01,1.145644
443.95,4,52,-8.473460e+01,-8.473846e+01,1.144199
444.00,4,52,-8.473496e+01,-8.473881e+01,1.144825
444.05,4,52,-8.473531e+01,-8.473917e+01,1.142192
444.10,4,52,-8.473567e+01,-8.473952e+01,1.142623
444.15,4,52,-8.473603e+01,-8.473987e+01,1.143662
444.20,4,52,-8.473638e+01,-8.474023e+01,1.141840
444.25,4,52,-8.473674e+01,-8.474058e+01,1.145103
444.30,4,52,-8.473710e+01,-8.474094e+01,1.141943
444.35,4,52,-8.473745e+01,-8.474129e+01,1.144014
444.40,4,52,-8.473781e+01,-8.474164e+01,1.142406
444.45,4,52,-8.473816e+01,-8.474199e+01,1.143402
444.50,4,52,-8.473852e+01,-8.474235e+01,1.143797
444.55,4,52,-8.473887e+01,-8.474270e+01,1.146841
444.60,4,52,-8.473923e+01,-8.474305e+01,1.146123
444.65,4,52,-8.473958e+01,-8.474340e+01,1.144940
444.70,4,52,-8.473994e+01,-8.474376e+01,1.142138
444.75,4,52,-8.474029e+01,-8.474411e+01,1.144085
444.80,4,52,-8.474065e+01,-8.474446e+01,1.147803
444.85,4,52,-8.474100e+01,-8.474481e+01,1.145437
444.90,4,52,-8.474136e+01,-8.474516e+01,1.144606
444.95,4,52,-8.474171e+01,-8.474551e+01,1.148190
445.00,4,52,-8.474206e+01,-8.474586e+01,1.149227
445.05,4,52,-8.474242e+01,-8.474621e+01,1.147911
445.10,4,52,-8.474277e+01,-8.474657e+01,1.141798
445.15,4,52,-8.474312e+01,-8.474692e+01,1.144916
445.20,4,52,-8.474347e+01,-8.474727e+01,1.143386
445.25,4,52,-8.474383e+01,-8.474762e+01,1.146887
445.30,4,52,-8.474418e+01,-8.474797e+01,1.144149
445.35,4,52,-8.474453e+01,-8.474831e+01,1.146464
445.40,4,52,-8.474488e+01,-8.474866e+01,1.145044
445.45,4,52,-8.474524e+01,-8.474901e+01,1.145783
445.50,4,52,-8.474559e+01,-8.474936e+01,1.246431
445.55,4,52,-8.474594e+01,-8.474971e+01,1.210959
445.60,4,52,-8.474629e+01,-8.475006e+01,1.266648
445.65,4,52,-8.474664e+01,-8.475041e+01,1.212004
445.70,4,52,-8.474699e+01,-8.475076e+01,1.209850
445.75,4,52,-8.474734e+01,-8.475111e+01,1.210233
445.80,4,52,-8.474770e+01,-8.475145e+01,1.212868
445.85,4,52,-8.474805e+01,-8.475180e+01,1.214551
445.90,4,52,-8.474840e+01,-8.475215e+01,1.161368
445.95,4,52,-8.474875e+01,-8.475250e+01,1.150419
446.00,4,52,-8.474910e+01,-8.475284e+01,1.149572
446.05,4,52,-8.474945e+01,-8.475319e+01,1.151743
446.10,4,52,-8.474980e+01,-8.475354e+01,1.154446
446.15,4,52,-8.475015e+01,-8.475388e+01,1.153392
446.20,4,52,-8.475049e+01,-8.475423e+01,1.153314
446.25,4,52,-8.475084e+01,-8.475458e+01,1.151852
446.30,4,52,-8.475119e+01,-8.475492e+01,1.146656
446.35,4,52,-8.475154e+01,-8.475527e+01,1.151226
446.40,4,52,-8.475189e+01,-8.475561e+01,1.152551
446.45,4,52,-8.475224e+01,-8.475596e+01,1.149685
446.50,4,52,-8.475259e+01,-8.475631e+01,1.147942
446.55,4,52,-8.475293e+01,-8.475665e+01,1.148743
446.60,4,52,-8.475328e+01,-8.475700e+01,1.157772
446.65,4,52,-8.475363e+01,-8.475734e+01,1.152008
446.70,4,52,-8.475398e+01,-8.475769e+01,1.150728
446.75,4,52,-8.475432e+01,-8.475803e+01,1.153024
446.80,4,52,-8.475467e+01,-8.475837e+01,1.152499
446.85,4,52,-8.475502e+01,-8.475872e+01,1.151278
446.90,4,52,-8.475537e+01,-8.475906e+01,1.150387
446.95,4,52,-8.475571e+01,-8.475941e+01,1.216259
447.00,4,52,-8.475606e+01,-8.475975e+01,1.189359
447.05,4,52,-8.475640e+01,-8.476009e+01,1.192557
447.10,4,52,-8.475675e+01,-8.476044e+01,1.190276
447.15,4,52,-8.475710e+01,-8.476078e+01,1.272940
447.20,4,52,-8.475744e+01,-8.476112e+01,1.190913
447.25,4,52,-8.475779e+01,-8.476147e+01,1.238738
447.30,4,52,-8.475813e+01,-8.476181e+01,1.229475
447.35,4,52,-8.475848e+01,-8.476215e+01,1.189243
447.40,4,52,-8.475882e+01,-8.476249e+01,1.191919
447.45,4,52,-8.475917e+01,-8.476284e+01,1.244196
447.50,4,52,-8.475951e+01,-8.476318e+01,1.149915
447.55,4,52,-8.475986e+01,-8.476352e+01,1.214111
447.60,4,52,-8.476020e+01,-8.476386e+01,1.149530
447.65,4,52,-8.476055e+01,-8.476420e+01,1.148537
447.70,4,52,-8.476089e+01,-8.476454e+01,1.152633
447.75,4,52,-8.476123e+01,-8.476488e+01,1.149114
447.80,4,52,-8.476158e+01,-8.476522e+01,1.152347
447.85,4,52,-8.476192e+01,-8.476557e+01,1.149585
447.90,4,52,-8.476226e+01,-8.476591e+01,1.151141
447.95,4,52,-8.476261e+01,-8.476625e+01,1.174049
448.00,4,52,-8.476295e+01,-8.476659e+01,1.197758
448.05,4,52,-8.476329e+01,-8.476693e+01,1.151827
448.10,4,52,-8.476364e+01,-8.476727e+01,1.196283
448.15,4,52,-8.476398e+01,-8.476761e+01,1.151105
448.20,4,52,-8.476432e+01,-8.476794e+01,1.154994
448.25,4,52,-8.476466e+01,-8.476828e+01,1.150914
448.30,4,52,-8.476500e+01,-8.476862e+01,1.152008
448.35,4,52,-8.476535e+01,-8.476896e+01,1.151502
448.40,4,52,-8.476569e+01,-8.476930e+01,1.151047
448.45,4,52,-8.476603e+01,-8.476964e+01,1.146634
448.50,4,52,-8.476637e+01,-8.476998e+01,1.200157
448.55,4,52,-8.476671e+01,-8.477032e+01,1.155323
448.60,4,52,-8.476705e+01,-8.477065e+01,1.153022
448.65,4,52,-8.476739e+01,-8.477099e+01,1.193673
448.70,4,52,-8.476773e+01,-8.477133e+01,1.149139
448.75,4,52,-8.476807e+01,-8.477167e+01,1.150955
448.80,4,52,-8.476841e+01,-8.477200e+01,1.150267
448.85,4,52,-8.476875e+01,-8.477234e+01,1.219833
448.90,4,52,-8.476909e+01,-8.477268e+01,1.150173
448.95,4,52,-8.476943e+01,-8.477301e+01,1.152916
449.00,4,52,-8.476977e+01,-8.477335e+01,1.186379
449.05,4,52,-8.477011e+01,-8.477369e+01,1.148744
449.10,4,52,-8.477045e+01,-8.477402e+01,1.180655
449.15,4,52,-8.477079e+01,-8.477436e+01,1.201493
449.20,4,52,-8.477113e+01,-8.477470e+01,1.158197
449.25,4,52,-8.477147e+01,-8.477503e+01,1.151657
449.30,4,52,-8.477180e+01,-8.477537e+01,1.152784
449.35,4,52,-8.477214e+01,-8.477570e+01,1.151324
449.40,4,52,-8.477248e+01,-8.477604e+01,1.153629
449.45,4,52,-8.477282e+01,-8.477637e+01,1.180845
449.50,4,52,-8.477316e+01,-8.477671e+01,1.149341
449.55,4,52,-8.477349e+01,-8.477704e+01,1.147417
449.60,4,52,-8.477383e+01,-8.477738e+01,1.151327
449.65,4,52,-8.477417e+01,-8.477771e+01,1.192409
449.70,4,51,-8.477451e+01,-8.477805e+01,1.180293
449.75,4,51,-8.477484e+01,-8.477838e+01,1.179861
449.80,4,51,-8.477518e+01,-8.477871e+01,1.179644
449.85,4,51,-8.477552e+01,-8.477905e+01,1.179239
449.90,4,51,-8.477585e+01,-8.477938e+01,1.169148
449.95,4,51,-8.477619e+01,-8.477971e+01,1.131691
450.00,4,51,-8.477652e+01,-8.478005e+01,1.139079
450.05,4,51,-8.477686e+01,-8.478038e+01,1.138846
450.10,4,51,-8.477720e+01,-8.478071e+01,1.133936
450.15,4,51,-8.477753e+01,-8.478105e+01,1.134381
450.20,4,51,-8.477787e+01,-8.478138e+01,1.131104
450.25,4,51,-8.477820e+01,-8.478171e+01,1.133667
450.30,4,51,-8.477854e+01,-8.478204e+01,1.133473
450.35,4,51,-8.477887e+01,-8.478237e+01,1.135906
450.40,4,51,-8.477921e+01,-8.478271e+01,1.133805
450.45,4,51,-8.477954e+01,-8.478304e+01,1.131940
450.50,4,51,-8.477987e+01,-8.478337e+01,1.131435
450.55,4,51,-8.478021e+01,-8.478370e+01,1.133487
450.60,4,51,-8.478054e+01,-8.478403e+01,1.135600
450.65,4,51,-8.478088e+01,-8.478436e+01,1.134204
450.70,4,51,-8.478121e+01,-8.478469e+01,1.132362
450.75,4,51,-8.478154e+01,-8.478502e+01,1.138051
450.80,4,51,-8.478188e+01,-8.478535e+01,1.130774
450.85,4,51,-8.478221e+01,-8.478568e+01,1.130511
450.90,4,51,-8.478254e+01,-8.478601e+01,1.133254
450.95,4,51,-8.478288e+01,-8.478634e+01,1.131079
451.00,4,51,-8.478321e+01,-8.478667e+01,1.133073
451.05,4,51,-8.478354e+01,-8.478700e+01,1.130905
451.10,4,51,-8.478387e+01,-8.478733e+01,1.131203
451.15,4,51,-8.478420e+01,-8.478766e+01,1.133398
451.20,4,51,-8.478454e+01,-8.478799e+01,1.133483
451.25,4,51,-8.478487e+01,-8.478832e+01,1.130996
451.30,4,51,-8.478520e+01,-8.478865e+01,1.134932
451.35,4,51,-8.478553e+01,-8.478898e+01,1.135750
451.40,4,51,-8.478586e+01,-8.478930e+01,1.134719
451.45,4,51,-8.478619e+01,-8.478963e+01,1.131679
451.50,4,51,-8.478652e+01,-8.478996e+01,1.138738
451.55,4,51,-8.478685e+01,-8.479029e+01,1.133112
451.60,4,51,-8.478719e+01,-8.479062e+01,1.135366
451.65,4,51,-8.478752e+01,-8.479094e+01,1.132186
451.70,4,51,-8.478785e+01,-8.479127e+01,1.132906
451.75,4,51,-8.478818e+01,-8.479160e+01,1.184858
451.80,4,51,-8.478851e+01,-8.479192e+01,1.269394
451.85,4,51,-8.478884e+01,-8.479225e+01,1.199762
451.90,4,51,-8.478916e+01,-8.479258e+01,1.242998
451.95,4,51,-8.478949e+01,-8.479290e+01,1.201386
452.00,4,51,-8.478982e+01,-8.479323e+01,1.199457
452.05,4,51,-8.479015e+01,-8.479356e+01,1.201597
452.10,4,51,-8.479048e+01,-8.479388e+01,1.261212
452.15,4,51,-8.479081e+01,-8.479421e+01,1.201808
452.20,4,51,-8.479114e+01,-8.479453e+01,1.187875
452.25,4,51,-8.479147e+01,-8.479486e+01,1.139815
452.30,4,51,-8.479179e+01,-8.479519e+01,1.144823
452.35,4,51,-8.479212e+01,-8.479551e+01,1.139007
452.40,4,51,-8.479245e+01,-8.479584e+01,1.137919
452.45,4,51,-8.479278e+01,-8.479616e+01,1.189026
452.50,4,51,-8.479311e+01,-8.479648e+01,1.143751
452.55,4,51,-8.479343e+01,-8.479681e+01,1.140212
452.60,4,51,-8.479376e+01,-8.479713e+01,1.139329
452.65,4,51,-8.479409e+01,-8.479746e+01,1.308837
452.70,4,51,-8.479441e+01,-8.479778e+01,1.141340
452.75,4,51,-8.479474e+01,-8.479810e+01,1.287309
452.80,4,51,-8.479507e+01,-8.479843e+01,1.140748
452.85,4,50,-8.479539e+01,-8.479875e+01,1.129535
452.90,4,50,-8.479572e+01,-8.479908e+01,1.130718
452.95,4,50,-8.479605e+01,-8.479940e+01,1.181848
453.00,4,50,-8.479637e+01,-8.479972e+01,1.185372
453.05,4,50,-8.479670e+01,-8.480004e+01,1.133988
453.10,4,50,-8.479702e+01,-8.480037e+01,1.130643
453.15,4,50,-8.479735e+01,-8.480069e+01,1.168929
453.20,4,50,-8.479767e+01,-8.480101e+01,1.132512
453.25,4,50,-8.479800e+01,-8.480133e+01,1.133001
453.30,4,50,-8.479832e+01,-8.480166e+01,1.132021
453.35,4,50,-8.479865e+01,-8.480198e+01,1.172057
453.40,4,50,-8.479897e+01,-8.480230e+01,1.129027
453.45,3,47,-8.479930e+01,-8.480262e+01,0.945826
453.50,3,47,-8.479962e+01,-8.480294e+01,0.946633
453.55,3,47,-8.479994e+01,-8.480326e+01,0.975521
453.60,3,47,-8.480027e+01,-8.480358e+01,0.940459
453.65,3,47,-8.480059e+01,-8.480390e+01,0.941339
453.70,3,47,-8.480091e+01,-8.480422e+01,0.990150
453.75,3,47,-8.480124e+01,-8.480455e+01,0.940344
453.80,3,47,-8.480156e+01,-8.480487e+01,0.942134
453.85,3,47,-8.480188e+01,-8.480519e+01,0.983326
453.90,3,47,-8.480221e+01,-8.480551e+01,0.975972
453.95,3,47,-8.480253e+01,-8.480583e+01,1.006259
454.00,3,47,-8.480285e+01,-8.480614e+01,0.942779
454.05,3,47,-8.480317e+01,-8.480646e+01,0.945075
454.10,3,47,-8.480350e+01,-8.480678e+01,0.939790
454.15,3,47,-8.480382e+01,-8.480710e+01,1.073732
454.20,3,47,-8.480414e+01,-8.480742e+01,0.941921
454.25,3,47,-8.480446e+01,-8.480774e+01,0.942486
454.30,3,47,-8.480478e+01,-8.480806e+01,0.943041
454.35,3,47,-8.480510e+01,-8.480838e+01,0.980098
454.40,3,47,-8.480543e+01,-8.480870e+01,0.947197
454.45,3,47,-8.480575e+01,-8.480901e+01,0.987314
454.50,3,47,-8.480607e+01,-8.480933e+01,0.995359
454.55,3,47,-8.480639e+01,-8.480965e+01,0.938508
454.60,3,47,-8.480671e+01,-8.480997e+01,0.943275
454.65,3,47,-8.480703e+01,-8.481028e+01,0.985482
454.70,3,47,-8.480735e+01,-8.481060e+01,0.941827
454.75,3,47,-8.480767e+01,-8.481092e+01,0.941924
454.80,3,47,-8.480799e+01,-8.481124e+01,0.944891
454.85,3,47,-8.480831e+01,-8.481155e+01,0.943098
454.90,3,47,-8.480863e+01,-8.481187e+01,0.940657
454.95,3,47,-8.480895e+01,-8.481219e+01,0.943055
455.00,3,47,-8.480927e+01,-8.481250e+01,0.943813
455.05,3,47,-8.480959e+01,-8.481282e+01,0.946306
455.10,3,47,-8.480990e+01,-8.481313e+01,0.941250
455.15,3,47,-8.481022e+01,-8.481345e+01,0.942611
455.20,3,47,-8.481054e+01,-8.481377e+01,0.978004
455.25,3,47,-8.481086e+01,-8.481408e+01,0.984073
455.30,3,47,-8.481118e+01,-8.481440e+01,0.972921
455.35,3,47,-8.481150e+01,-8.481471e+01,0.973894
455.40,3,47,-8.481181e+01,-8.481503e+01,0.973736
455.45,3,47,-8.481213e+01,-8.481534e+01,0.973183
455.50,3,47,-8.481245e+01,-8.481566e+01,0.975679
455.55,3,47,-8.481277e+01,-8.481597e+01,0.966693
455.60,3,47,-8.481308e+01,-8.481628e+01,0.940502
455.65,3,47,-8.481340e+01,-8.481660e+01,0.942021
455.70,3,47,-8.481372e+01,-8.481691e+01,0.942692
455.75,3,47,-8.481403e+01,-8.481723e+01,0.944151
455.80,3,47,-8.481435e+01,-8.481754e+01,0.942413
455.85,3,47,-8.481467e+01,-8.481785e+01,0.944012
455.90,3,47,-8.481498e+01,-8.481817e+01,0.941213
455.95,3,47,-8.481530e+01,-8.481848e+01,0.943755
456.00,3,47,-8.481562e+01,-8.481879e+01,0.944122
456.05,3,47,-8.481593e+01,-8.481911e+01,0.942062
456.10,3,47,-8.481625e+01,-8.481942e+01,0.943999
456.15,3,47,-8.481656e+01,-8.481973e+01,0.942242
456.20,3,47,-8.481688e+01,-8.482004e+01,0.941621
456.25,3,47,-8.481719e+01,-8.482036e+01,0.942170
456.30,3,47,-8.481751e+01,-8.482067e+01,0.944739
456.35,3,47,-8.481782e+01,-8.482098e+01,0.943636
456.40,3,47,-8.481814e+01,-8.482129e+01,0.944409
456.45,3,47,-8.481845e+01,-8.482160e+01,0.944125
456.50,3,47,-8.481877e+01,-8.482192e+01,0.945263
456.55,3,47,-8.481908e+01,-8.482223e+01,0.939322
456.60,3,47,-8.481939e+01,-8.482254e+01,0.945391
456.65,3,47,-8.481971e+01,-8.482285e+01,0.939531
456.70,3,47,-8.482002e+01,-8.482316e+01,0.942904
456.75,3,47,-8.482034e+01,-8.482347e+01,0.939190
456.80,3,47,-8.482065e+01,-8.482378e+01,0.943734
456.85,3,47,-8.482096e+01,-8.482409e+01,0.941260
456.90,3,47,-8.482127e+01,-8.482440e+01,0.937725
456.95,3,47,-8.482159e+01,-8.482471e+01,0.942442
457.00,3,47,-8.482190e+01,-8.482502e+01,0.940846
457.05,3,47,-8.482221e+01,-8.482533e+01,0.939746
457.10,3,47,-8.482253e+01,-8.482564e+01,0.945154
457.15,3,47,-8.482284e+01,-8.482595e+01,0.943828
457.20,3,47,-8.482315e+01,-8.482626e+01,0.947165
457.25,3,47,-8.482346e+01,-8.482657e+01,0.943224
457.30,3,47,-8.482377e+01,-8.482688e+01,0.942038
457.35,3,47,-8.482408e+01,-8.482719e+01,0.943583
457.40,3,47,-8.482440e+01,-8.482749e+01,0.942563
457.45,3,47,-8.482471e+01,-8.482780e+01,0.944726
457.50,3,47,-8.482502e+01,-8.482811e+01,0.940853
457.55,3,47,-8.482533e+01,-8.482842e+01,0.940700
457.60,3,47,-8.482564e+01,-8.482873e+01,0.939810
457.65,3,47,-8.482595e+01,-8.482903e+01,0.944506
457.70,3,47,-8.482626e+01,-8.482934e+01,0.942137
457.75,3,47,-8.482657e+01,-8.482965e+01,0.943062
457.80,3,47,-8.482688e+01,-8.482996e+01,0.942894
457.85,3,47,-8.482719e+01,-8.483026e+01,0.943975
457.90,3,47,-8.482750e+01,-8.483057e+01,0.940791
457.95,3,47,-8.482781e+01,-8.483088e+01,0.943373
458.00,3,47,-8.482812e+01,-8.483118e+01,0.942859
458.05,3,47,-8.482843e+01,-8.483149e+01,0.943469
458.10,3,47,-8.482874e+01,-8.483180e+01,0.942240
458.15,3,47,-8.482905e+01,-8.483210e+01,0.941825
458.20,3,47,-8.482936e+01,-8.483241e+01,0.941886
458.25,3,47,-8.482967e+01,-8.483272e+01,0.941301
458.30,3,47,-8.482997e+01,-8.483302e+01,0.940447
458.35,3,47,-8.483028e+01,-8.483333e+01,0.943288
458.40,3,47,-8.483059e+01,-8.483363e+01,0.942810
458.45,3,47,-8.483090e+01,-8.483394e+01,0.941720
458.50,3,47,-8.483121e+01,-8.483424e+01,0.941876
458.55,3,47,-8.483151e+01,-8.483455e+01,0.948670
458.60,3,47,-8.483182e+01,-8.483485e+01,0.946562
458.65,3,47,-8.483213e+01,-8.483516e+01,0.944712
458.70,3,47,-8.483244e+01,-8.483546e+01,0.948922
458.75,3,47,-8.483274e+01,-8.483577e+01,0.943633
458.80,4,49,-8.483305e+01,-8.483607e+01,1.120579
458.85,4,49,-8.483336e+01,-8.483637e+01,1.121833
458.90,4,49,-8.483366e+01,-8.483668e+01,1.121054
458.95,4,49,-8.483397e+01,-8.483698e+01,1.123874
459.00,4,49,-8.483428e+01,-8.483729e+01,1.121754
459.05,4,49,-8.483458e+01,-8.483759e+01,1.126887
459.10,4,49,-8.483489e+01,-8.483789e+01,1.118354
459.15,4,49,-8.483519e+01,-8.483819e+01,1.119117
459.20,4,49,-8.483550e+01,-8.483850e+01,1.120770
459.25,4,49,-8.483581e+01,-8.483880e+01,1.119657
459.30,4,49,-8.483611e+01,-8.483910e+01,1.120582
459.35,4,49,-8.483642e+01,-8.483941e+01,1.122106
459.40,4,49,-8.483672e+01,-8.483971e+01,1.121399
459.45,4,49,-8.483703e+01,-8.484001e+01,1.121723
459.50,4,49,-8.483733e+01,-8.484031e+01,1.119853
459.55,4,49,-8.483764e+01,-8.484061e+01,1.118148
459.60,4,49,-8.483794e+01,-8.484092e+01,1.123337
459.65,4,49,-8.483824e+01,-8.484122e+01,1.119098
459.70,4,49,-8.483855e+01,-8.484152e+01,1.119081
459.75,4,49,-8.483885e+01,-8.484182e+01,1.116416
459.80,4,49,-8.483916e+01,-8.484212e+01,1.122829
459.85,4,49,-8.483946e+01,-8.484242e+01,1.120459
459.90,4,49,-8.483976e+01,-8.484272e+01,1.119607
459.95,4,49,-8.484007e+01,-8.484302e+01,1.119716
460.00,4,49,-8.484037e+01,-8.484332e+01,1.121132
460.05,4,49,-8.484067e+01,-8.484362e+01,1.123136
460.10,4,49,-8.484098e+01,-8.484392e+01,1.125114
460.15,4,49,-8.484128e+01,-8.484422e+01,1.120103
460.20,4,49,-8.484158e+01,-8.484452e+01,1.124898
460.25,4,49,-8.484188e+01,-8.484482e+01,1.121129
460.30,4,49,-8.484219e+01,-8.484512e+01,1.125355
460.35,4,49,-8.484249e+01,-8.484542e+01,1.117450
460.40,4,49,-8.484279e+01,-8.484572e+01,1.120062
460.45,4,49,-8.484309e+01,-8.484602e+01,1.122394
460.50,4,49,-8.484339e+01,-8.484632e+01,1.121639
460.55,4,49,-8.484370e+01,-8.484662e+01,1.121544
460.60,4,49,-8.484400e+01,-8.484692e+01,1.122437
460.65,4,49,-8.484430e+01,-8.484721e+01,1.124163
460.70,4,49,-8.484460e+01,-8.484751e+01,1.120585
460.75,4,49,-8.484490e+01,-8.484781e+01,1.122218
460.80,4,49,-8.484520e+01,-8.484811e+01,1.124165
460.85,4,49,-8.484550e+01,-8.484841e+01,1.120578
460.90,4,49,-8.484580e+01,-8.484870e+01,1.121575
460.95,4,49,-8.484610e+01,-8.484900e+01,1.120798
461.00,4,49,-8.484640e+01,-8.484930e+01,1.120952
461.05,4,49,-8.484670e+01,-8.484960e+01,1.122554
461.10,4,49,-8.484700e+01,-8.484989e+01,1.117651
461.15,4,49,-8.484730e+01,-8.485019e+01,1.122123
461.20,4,49,-8.484760e+01,-8.485049e+01,1.120082
461.25,4,49,-8.484790e+01,-8.485078e+01,1.120285
461.30,4,49,-8.484820e+01,-8.485108e+01,1.124082
461.35,4,49,-8.484850e+01,-8.485138e+01,1.123921
461.40,4,49,-8.484880e+01,-8.485167e+01,1.120513
461.45,4,49,-8.484910e+01,-8.485197e+01,1.123581
461.50,4,49,-8.484939e+01,-8.485226e+01,1.123834
461.55,4,49,-8.484969e+01,-8.485256e+01,1.127673
461.60,4,49,-8.484999e+01,-8.485286e+01,1.124617
461.65,4,49,-8.485029e+01,-8.485315e+01,1.121685
461.70,4,49,-8.485059e+01,-8.485345e+01,1.118605
461.75,4,49,-8.485088e+01,-8.485374e+01,1.121692
461.80,4,49,-8.485118e+01,-8.485404e+01,1.119361
461.85,4,49,-8.485148e+01,-8.485433e+01,1.123419
461.90,4,49,-8.485178e+01,-8.485463e+01,1.120687
461.95,4,49,-8.485207e+01,-8.485492e+01,1.122781
462.00,4,49,-8.485237e+01,-8.485522e+01,1.121263
462.05,4,49,-8.485267e+01,-8.485551e+01,1.123460
462.10,4,49,-8.485296e+01,-8.485580e+01,1.121269
462.15,4,49,-8.485326e+01,-8.485610e+01,1.119448
462.20,4,49,-8.485356e+01,-8.485639e+01,1.123130
462.25,4,49,-8.485385e+01,-8.485668e+01,1.121446
462.30,4,49,-8.485415e+01,-8.485698e+01,1.122128
462.35,4,49,-8.485445e+01,-8.485727e+01,1.122852
462.40,4,49,-8.485474e+01,-8.485756e+01,1.119138
462.45,4,49,-8.485504e+01,-8.485786e+01,1.123171
462.50,4,49,-8.485533e+01,-8.485815e+01,1.119413
462.55,4,49,-8.485563e+01,-8.485844e+01,1.124106
462.60,4,49,-8.485592e+01,-8.485874e+01,1.119620
462.65,4,49,-8.485622e+01,-8.485903e+01,1.120709
462.70,4,49,-8.485651e+01,-8.485932e+01,1.122803
462.75,3,47,-8.485681e+01,-8.485961e+01,0.944283
462.80,3,47,-8.485710e+01,-8.485990e+01,0.942430
462.85,3,47,-8.485740e+01,-8.486020e+01,0.941078
462.90,3,47,-8.485769e+01,-8.486049e+01,0.942288
462.95,3,47,-8.485798e+01,-8.486078e+01,0.942947
463.00,3,47,-8.485828e+01,-8.486107e+01,0.940512
463.05,3,47,-8.485857e+01,-8.486136e+01,0.945409
463.10,3,47,-8.485887e+01,-8.486165e+01,0.942618
463.15,3,47,-8.485916e+01,-8.486194e+01,0.946217
463.20,3,47,-8.485945e+01,-8.486223e+01,0.942886
463.25,3,47,-8.485975e+01,-8.486252e+01,0.943224
463.30,3,47,-8.486004e+01,-8.486281e+01,0.939634
463.35,3,47,-8.486033e+01,-8.486311e+01,0.946873
463.40,3,47,-8.486062e+01,-8.486340e+01,0.942405
463.45,3,47,-8.486092e+01,-8.486369e+01,0.943840
463.50,3,47,-8.486121e+01,-8.486398e+01,0.940897
463.55,3,47,-8.486150e+01,-8.486426e+01,0.942732
463.60,3,47,-8.486179e+01,-8.486455e+01,0.943665
463.65,3,47,-8.486209e+01,-8.486484e+01,0.941424
463.70,3,47,-8.486238e+01,-8.486513e+01,0.940705
463.75,3,47,-8.486267e+01,-8.486542e+01,0.941396
463.80,3,47,-8.486296e+01,-8.486571e+01,0.942912
463.85,3,47,-8.486325e+01,-8.486600e+01,0.941214
463.90,3,47,-8.486354e+01,-8.486629e+01,0.944231
463.95,3,47,-8.486384e+01,-8.486658e+01,0.939324
464.00,3,47,-8.486413e+01,-8.486687e+01,0.942767
464.05,3,47,-8.486442e+01,-8.486715e+01,0.942594
464.10,3,47,-8.486471e+01,-8.486744e+01,0.945310
464.15,3,47,-8.486500e+01,-8.486773e+01,0.942415
464.20,3,47,-8.486529e+01,-8.486802e+01,0.941518
464.25,3,47,-8.486558e+01,-8.486830e+01,0.941639
464.30,3,47,-8.486587e+01,-8.486859e+01,0.944338
464.35,3,47,-8.486616e+01,-8.486888e+01,0.940993
464.40,3,47,-8.486645e+01,-8.486917e+01,0.941183
464.45,3,47,-8.486674e+01,-8.486945e+01,0.939363
464.50,3,47,-8.486703e+01,-8.486974e+01,0.940168
464.55,3,47,-8.486732e+01,-8.487003e+01,0.939988
464.60,3,47,-8.486761e+01,-8.487031e+01,0.943065
464.65,3,47,-8.486789e+01,-8.487060e+01,0.945017
464.70,3,47,-8.486818e+01,-8.487089e+01,0.943055
464.75,3,47,-8.486847e+01,-8.487117e+01,0.945811
464.80,3,47,-8.486876e+01,-8.487146e+01,0.946062
464.85,3,47,-8.486905e+01,-8.487174e+01,0.941958
464.90,3,47,-8.486934e+01,-8.487203e+01,0.942892
464.95,3,47,-8.486963e+01,-8.487232e+01,0.941947
465.00,3,47,-8.486991e+01,-8.487260e+01,0.939239
465.05,3,47,-8.487020e+01,-8.487289e+01,0.944578
465.10,3,47,-8.487049e+01,-8.487317e+01,0.941356
465.15,3,47,-8.487078e+01,-8.487346e+01,0.945226
465.20,3,47,-8.487106e+01,-8.487374e+01,0.944297
465.25,3,47,-8.487135e+01,-8.487403e+01,0.939540
465.30,3,47,-8.487164e+01,-8.487431e+01,0.942731
465.35,3,47,-8.487193e+01,-8.487460e+01,0.942072
465.40,3,47,-8.487221e+01,-8.487488e+01,0.942163
465.45,3,47,-8.487250e+01,-8.487516e+01,0.943097
465.50,3,47,-8.487278e+01,-8.487545e+01,0.942495
465.55,3,47,-8.487307e+01,-8.487573e+01,0.940315
465.60,3,47,-8.487336e+01,-8.487601e+01,0.944936
465.65,3,47,-8.487364e+01,-8.487630e+01,0.942946
465.70,3,47,-8.487393e+01,-8.487658e+01,0.944938
465.75,3,47,-8.487422e+01,-8.487687e+01,0.941604
465.80,3,47,-8.487450e+01,-8.487715e+01,0.943128
465.85,3,47,-8.487479e+01,-8.487743e+01,0.944317
465.90,3,47,-8.487507e+01,-8.487771e+01,0.945272
465.95,3,47,-8.487536e+01,-8.487800e+01,0.944560
466.00,3,47,-8.487564e+01,-8.487828e+01,0.942286
466.05,3,47,-8.487593e+01,-8.487856e+01,0.943755
466.10,3,47,-8.487621e+01,-8.487884e+01,0.942969
466.15,3,47,-8.487650e+01,-8.487913e+01,0.941564
466.20,3,47,-8.487678e+01,-8.487941e+01,0.943709
466.25,3,47,-8.487706e+01,-8.487969e+01,0.941895
466.30,3,47,-8.487735e+01,-8.487997e+01,0.945571
466.35,3,47,-8.487763e+01,-8.488025e+01,0.943182
466.40,3,47,-8.487792e+01,-8.488053e+01,0.941102
466.45,3,47,-8.487820e+01,-8.488081e+01,0.943781
466.50,3,47,-8.487848e+01,-8.488110e+01,0.940718
466.55,3,47,-8.487877e+01,-8.488138e+01,0.941724
466.60,3,47,-8.487905e+01,-8.488166e+01,0.941111
466.65,3,47,-8.487933e+01,-8.488194e+01,0.992174
466.70,3,47,-8.487962e+01,-8.488222e+01,0.970617
466.75,3,47,-8.487990e+01,-8.488250e+01,0.972617
466.80,3,47,-8.488018e+01,-8.488278e+01,0.971513
466.85,3,47,-8.488046e+01,-8.488306e+01,0.974644
466.90,3,47,-8.488075e+01,-8.488334e+01,0.973087
466.95,3,47,-8.488103e+01,-8.488362e+01,0.972038
467.00,3,47,-8.488131e+01,-8.488390e+01,0.942129
467.05,3,47,-8.488159e+01,-8.488418e+01,0.940850
467.10,3,47,-8.488187e+01,-8.488446e+01,0.942795
467.15,3,47,-8.488216e+01,-8.488474e+01,0.943379
467.20,3,47,-8.488244e+01,-8.488502e+01,0.939175
467.25,3,47,-8.488272e+01,-8.488529e+01,0.944915
467.30,3,47,-8.488300e+01,-8.488557e+01,0.943035
467.35,3,47,-8.488328e+01,-8.488585e+01,0.942055
467.40,3,47,-8.488356e+01,-8.488613e+01,0.941649
467.45,3,47,-8.488384e+01,-8.488641e+01,0.942698
467.50,3,47,-8.488412e+01,-8.488669e+01,0.944358
467.55,3,47,-8.488440e+01,-8.488696e+01,0.940836
467.60,3,47,-8.488468e+01,-8.488724e+01,0.940228
467.65,3,47,-8.488496e+01,-8.488752e+01,0.939483
467.70,3,47,-8.488524e+01,-8.488780e+01,0.943000
467.75,3,47,-8.488552e+01,-8.488808e+01,0.940714
467.80,3,47,-8.488580e+01,-8.488835e+01,0.944668
467.85,3,47,-8.488608e+01,-8.488863e+01,0.941105
467.90,3,47,-8.488636e+01,-8.488891e+01,0.943010
467.95,3,47,-8.488664e+01,-8.488918e+01,0.942851
468.00,3,47,-8.488692e+01,-8.488946e+01,0.967823
468.05,3,47,-8.488720e+01,-8.488974e+01,0.985765
468.10,3,47,-8.488748e+01,-8.489001e+01,0.972944
468.15,3,47,-8.488776e+01,-8.489029e+01,0.943683
468.20,3,47,-8.488804e+01,-8.489057e+01,0.981604
468.25,3,47,-8.488832e+01,-8.489084e+01,0.991388
468.30,3,47,-8.488859e+01,-8.489112e+01,0.944264
468.35,3,47,-8.488887e+01,-8.489139e+01,0.938336
468.40,3,47,-8.488915e+01,-8.489167e+01,0.941695
468.45,3,47,-8.488943e+01,-8.489194e+01,0.943261
468.50,3,47,-8.488971e+01,-8.489222e+01,0.943540
468.55,3,47,-8.488998e+01,-8.489250e+01,0.939620
468.60,3,47,-8.489026e+01,-8.489277e+01,0.942964
468.65,3,47,-8.489054e+01,-8.489305e+01,0.946308
468.70,3,47,-8.489082e+01,-8.489332e+01,0.943997
468.75,3,47,-8.489109e+01,-8.489359e+01,1.045275
468.80,3,47,-8.489137e+01,-8.489387e+01,0.958657
468.85,3,47,-8.489165e+01,-8.489414e+01,0.969476
468.90,3,47,-8.489192e+01,-8.489442e+01,0.969532
468.95,3,47,-8.489220e+01,-8.489469e+01,0.969301
469.00,3,47,-8.489248e+01,-8.489497e+01,0.970540
469.05,3,47,-8.489275e+01,-8.489524e+01,0.968098
469.10,3,47,-8.489303e+01,-8.489551e+01,0.965048
469.15,3,47,-8.489330e+01,-8.489579e+01,0.946436
469.20,3,47,-8.489358e+01,-8.489606e+01,0.942725
469.25,3,47,-8.489385e+01,-8.489633e+01,0.944424
469.30,3,47,-8.489413e+01,-8.489661e+01,0.941746
469.35,3,47,-8.489441e+01,-8.489688e+01,0.945039
469.40,3,47,-8.489468e+01,-8.489715e+01,0.946264
469.45,3,47,-8.489496e+01,-8.489742e+01,0.945059
469.50,3,47,-8.489523e+01,-8.489770e+01,0.943574
469.55,3,47,-8.489551e+01,-8.489797e+01,0.944125
469.60,3,47,-8.489578e+01,-8.489824e+01,0.942918
469.65,3,47,-8.489605e+01,-8.489851e+01,0.945933
469.70,3,47,-8.489633e+01,-8.489879e+01,0.942481
469.75,3,47,-8.489660e+01,-8.489906e+01,0.940818
469.80,3,47,-8.489688e+01,-8.489933e+01,0.945217
469.85,3,47,-8.489715e+01,-8.489960e+01,0.943053
469.90,3,47,-8.489742e+01,-8.489987e+01,0.944620
469.95,3,47,-8.489770e+01,-8.490014e+01,0.942133
470.00,3,47,-8.489797e+01,-8.490041e+01,0.944860
470.05,3,47,-8.489825e+01,-8.490069e+01,0.939054
470.10,3,47,-8.489852e+01,-8.490096e+01,0.942601
470.15,3,47,-8.489879e+01,-8.490123e+01,0.943549
470.20,3,47,-8.489906e+01,-8.490150e+01,0.942142
470.25,3,47,-8.489934e+01,-8.490177e+01,0.941367
470.30,3,47,-8.489961e+01,-8.490204e+01,0.945743
470.35,3,47,-8.489988e+01,-8.490231e+01,0.944835
470.40,3,47,-8.490015e+01,-8.490258e+01,0.947446
470.45,3,47,-8.490043e+01,-8.490285e+01,0.940262
470.50,3,47,-8.490070e+01,-8.490312e+01,0.944727
470.55,3,47,-8.490097e+01,-8.490339e+01,0.944887
470.60,3,47,-8.490124e+01,-8.490366e+01,0.940782
470.65,3,47,-8.490151e+01,-8.490393e+01,0.943060
470.70,3,47,-8.490179e+01,-8.490420e+01,0.942948
470.75,3,47,-8.490206e+01,-8.490446e+01,0.943434
470.80,3,47,-8.490233e+01,-8.490473e+01,0.946621
470.85,3,47,-8.490260e+01,-8.490500e+01,0.945404
470.90,3,47,-8.490287e+01,-8.490527e+01,0.942459
470.95,3,47,-8.490314e+01,-8.490554e+01,0.942794
471.00,3,47,-8.490341e+01,-8.490581e+01,0.942102
471.05,3,47,-8.490368e+01,-8.490608e+01,0.941886
471.10,3,47,-8.490395e+01,-8.490634e+01,0.942506
471.15,3,47,-8.490422e+01,-8.490661e+01,0.945375
471.20,3,47,-8.490449e+01,-8.490688e+01,0.941466
471.25,3,47,-8.490476e+01,-8.490715e+01,0.943605
471.30,3,47,-8.490503e+01,-8.490741e+01,0.944389
471.35,3,47,-8.490530e+01,-8.490768e+01,0.942821
471.40,3,47,-8.490557e+01,-8.490795e+01,0.941729
471.45,3,47,-8.490584e+01,-8.490822e+01,0.941106
471.50,3,47,-8.490611e+01,-8.490848e+01,0.938603
471.55,3,47,-8.490638e+01,-8.490875e+01,0.944721
471.60,3,47,-8.490665e+01,-8.490902e+01,0.948100
471.65,3,47,-8.490692e+01,-8.490928e+01,0.944417
471.70,3,47,-8.490719e+01,-8.490955e+01,0.947452
471.75,3,47,-8.490746e+01,-8.490982e+01,0.941778
471.80,3,47,-8.490772e+01,-8.491008e+01,0.948665
471.85,3,47,-8.490799e+01,-8.491035e+01,0.946190
471.90,3,47,-8.490826e+01,-8.491061e+01,1.056623
471.95,3,47,-8.490853e+01,-8.491088e+01,0.975234
472.00,3,47,-8.490880e+01,-8.491115e+01,1.063321
472.05,3,47,-8.490906e+01,-8.491141e+01,0.972040
472.10,4,48,-8.490933e+01,-8.491168e+01,1.151958
472.15,4,48,-8.490960e+01,-8.491194e+01,1.152209
472.20,4,48,-8.490987e+01,-8.491221e+01,1.155322
472.25,4,48,-8.491013e+01,-8.491247e+01,1.151376
472.30,4,48,-8.491040e+01,-8.491274e+01,1.153590
472.35,4,48,-8.491067e+01,-8.491300e+01,1.149886
472.40,4,48,-8.491093e+01,-8.491327e+01,1.149759
472.45,4,48,-8.491120e+01,-8.491353e+01,1.150264
472.50,4,48,-8.491147e+01,-8.491379e+01,1.149971
472.55,4,48,-8.491173e+01,-8.491406e+01,1.103744
472.60,4,48,-8.491200e+01,-8.491432e+01,1.101375
472.65,4,48,-8.491227e+01,-8.491459e+01,1.102235
472.70,4,48,-8.491253e+01,-8.491485e+01,1.101893
472.75,4,48,-8.491280e+01,-8.491511e+01,1.108808
472.80,4,48,-8.491306e+01,-8.491538e+01,1.101218
472.85,4,48,-8.491333e+01,-8.491564e+01,1.105818
472.90,4,48,-8.491359e+01,-8.491590e+01,1.104037
472.95,4,48,-8.491386e+01,-8.491617e+01,1.101531
473.00,4,48,-8.491412e+01,-8.491643e+01,1.103617
473.05,4,48,-8.491439e+01,-8.491669e+01,1.105397
473.10,4,48,-8.491465e+01,-8.491695e+01,1.105508
473.15,4,48,-8.491492e+01,-8.491722e+01,1.102319
473.20,4,48,-8.491518e+01,-8.491748e+01,1.105375
473.25,4,48,-8.491545e+01,-8.491774e+01,1.101135
473.30,4,48,-8.491571e+01,-8.491800e+01,1.104735
473.35,4,48,-8.491598e+01,-8.491827e+01,1.103343
473.40,4,48,-8.491624e+01,-8.491853e+01,1.102507
473.45,4,48,-8.491650e+01,-8.491879e+01,1.102993
473.50,4,48,-8.491677e+01,-8.491905e+01,1.105444
473.55,4,48,-8.491703e+01,-8.491931e+01,1.104986
473.60,4,48,-8.491730e+01,-8.491957e+01,1.105170
473.65,4,48,-8.491756e+01,-8.491984e+01,1.106549
473.70,4,48,-8.491782e+01,-8.492010e+01,1.102830
473.75,4,48,-8.491809e+01,-8.492036e+01,1.104319
473.80,4,48,-8.491835e+01,-8.492062e+01,1.104308
473.85,4,48,-8.491861e+01,-8.492088e+01,1.103973
473.90,4,48,-8.491887e+01,-8.492114e+01,1.108857
473.95,4,48,-8.491914e+01,-8.492140e+01,1.105596
474.00,4,48,-8.491940e+01,-8.492166e+01,1.107886
474.05,4,48,-8.491966e+01,-8.492192e+01,1.104181
474.10,4,48,-8.491992e+01,-8.492218e+01,1.106235
474.15,4,48,-8.492019e+01,-8.492244e+01,1.104280
474.20,4,48,-8.492045e+01,-8.492270e+01,1.102578
474.25,4,48,-8.492071e+01,-8.492296e+01,1.106123
474.30,4,48,-8.492097e+01,-8.492322e+01,1.109261
474.35,4,48,-8.492123e+01,-8.492348e+01,1.106316
474.40,4,48,-8.492149e+01,-8.492374e+01,1.104894
474.45,4,48,-8.492175e+01,-8.492400e+01,1.107268
474.50,4,48,-8.492202e+01,-8.492425e+01,1.104594
474.55,4,48,-8.492228e+01,-8.492451e+01,1.101756
474.60,4,48,-8.492254e+01,-8.492477e+01,1.107169
474.65,4,48,-8.492280e+01,-8.492503e+01,1.105596
474.70,4,48,-8.492306e+01,-8.492529e+01,1.104162
474.75,4,48,-8.492332e+01,-8.492555e+01,1.102895
474.80,4,48,-8.492358e+01,-8.492581e+01,1.107648
474.85,4,48,-8.492384e+01,-8.492606e+01,1.103559
474.90,4,48,-8.492410e+01,-8.492632e+01,1.109379
474.95,4,48,-8.492436e+01,-8.492658e+01,1.102326
475.00,4,48,-8.492462e+01,-8.492684e+01,1.104089
475.05,4,48,-8.492488e+01,-8.492709e+01,1.106517
475.10,4,48,-8.492514e+01,-8.492735e+01,1.101407
475.15,4,48,-8.492540e+01,-8.492761e+01,1.107340
475.20,4,48,-8.492566e+01,-8.492787e+01,1.106668
475.25,4,48,-8.492591e+01,-8.492812e+01,1.103000
475.30,4,48,-8.492617e+01,-8.492838e+01,1.107078
475.35,4,48,-8.492643e+01,-8.492864e+01,1.104157
475.40,4,48,-8.492669e+01,-8.492889e+01,1.103410
475.45,4,48,-8.492695e+01,-8.492915e+01,1.107973
475.50,4,48,-8.492721e+01,-8.492940e+01,1.107081
475.55,4,48,-8.492747e+01,-8.492966e+01,1.105607
475.60,4,48,-8.492772e+01,-8.492992e+01,1.108239
475.65,4,48,-8.492798e+01,-8.493017e+01,1.105002
475.70,4,48,-8.492824e+01,-8.493043e+01,1.107173
475.75,4,48,-8.492850e+01,-8.493068e+01,1.102786
475.80,4,48,-8.492876e+01,-8.493094e+01,1.106500
475.85,4,48,-8.492901e+01,-8.493119e+01,1.103253
475.90,4,48,-8.492927e+01,-8.493145e+01,1.105605
475.95,4,48,-8.492953e+01,-8.493171e+01,1.105107
476.00,4,48,-8.492978e+01,-8.493196e+01,1.102953
476.05,4,48,-8.493004e+01,-8.493222e+01,1.104850
476.10,4,48,-8.493030e+01,-8.493247e+01,1.102493
476.15,4,48,-8.493055e+01,-8.493272e+01,1.105828
476.20,4,48,-8.493081e+01,-8.493298e+01,1.103029
476.25,4,48,-8.493107e+01,-8.493323e+01,1.103878
476.30,3,47,-8.493132e+01,-8.493349e+01,0.935714
476.35,3,47,-8.493158e+01,-8.493374e+01,0.937857
476.40,3,47,-8.493184e+01,-8.493400e+01,0.939492
476.45,3,47,-8.493209e+01,-8.493425e+01,0.934481
476.50,3,47,-8.493235e+01,-8.493450e+01,0.938490
476.55,3,47,-8.493260e+01,-8.493476e+01,0.940236
476.60,3,47,-8.493286e+01,-8.493501e+01,0.937029
476.65,3,47,-8.493311e+01,-8.493526e+01,0.936829
476.70,3,47,-8.493337e+01,-8.493552e+01,0.937944
476.75,3,47,-8.493362e+01,-8.493577e+01,0.940293
476.80,3,47,-8.493388e+01,-8.493602e+01,0.939858
476.85,3,47,-8.493413e+01,-8.493627e+01,0.938109
476.90,3,47,-8.493439e+01,-8.493653e+01,0.937160
476.95,3,47,-8.493464e+01,-8.493678e+01,0.935380
477.00,3,47,-8.493490e+01,-8.493703e+01,0.937112
477.05,3,47,-8.493515e+01,-8.493728e+01,0.938866
477.10,3,47,-8.493541e+01,-8.493754e+01,0.936976
477.15,3,47,-8.493566e+01,-8.493779e+01,0.939185
477.20,3,47,-8.493591e+01,-8.493804e+01,0.937078
477.25,3,47,-8.493617e+01,-8.493829e+01,0.937714
477.30,3,47,-8.493642e+01,-8.493854e+01,0.940586
477.35,3,47,-8.493667e+01,-8.493880e+01,0.937215
477.40,3,47,-8.493693e+01,-8.493905e+01,0.937421
477.45,3,47,-8.493718e+01,-8.493930e+01,0.937010
477.50,3,47,-8.493743e+01,-8.493955e+01,0.936561
477.55,3,47,-8.493769e+01,-8.493980e+01,0.943476
477.60,3,47,-8.493794e+01,-8.494005e+01,0.934267
477.65,3,47,-8.493819e+01,-8.494030e+01,0.940032
477.70,3,47,-8.493845e+01,-8.494055e+01,0.937975
477.75,3,47,-8.493870e+01,-8.494080e+01,0.939064
477.80,3,47,-8.493895e+01,-8.494105e+01,0.939024
477.85,3,47,-8.493920e+01,-8.494130e+01,0.940245
477.90,3,47,-8.493945e+01,-8.494155e+01,0.939585
477.95,3,47,-8.493971e+01,-8.494180e+01,0.938871
478.00,3,47,-8.493996e+01,-8.494205e+01,0.938341
478.05,3,47,-8.494021e+01,-8.494230e+01,0.938973
478.10,3,47,-8.494046e+01,-8.494255e+01,0.938795
478.15,3,47,-8.494071e+01,-8.494280e+01,0.941328
478.20,3,47,-8.494096e+01,-8.494305e+01,0.936530
478.25,3,47,-8.494122e+01,-8.494330e+01,0.938225
478.30,3,47,-8.494147e+01,-8.494355e+01,0.937201
478.35,3,47,-8.494172e+01,-8.494380e+01,0.937341
478.40,3,47,-8.494197e+01,-8.494405e+01,0.937096
478.45,3,47,-8.494222e+01,-8.494430e+01,0.938843
478.50,3,47,-8.494247e+01,-8.494454e+01,0.935855
478.55,3,47,-8.494272e+01,-8.494479e+01,0.938052
478.60,3,47,-8.494297e+01,-8.494504e+01,0.938436
478.65,3,47,-8.494322e+01,-8.494529e+01,0.938321
478.70,3,47,-8.494347e+01,-8.494554e+01,0.941383
478.75,3,47,-8.494372e+01,-8.494579e+01,0.937300
478.80,3,47,-8.494397e+01,-8.494603e+01,0.939220
478.85,3,47,-8.494422e+01,-8.494628e+01,0.937859
478.90,3,47,-8.494447e+01,-8.494653e+01,0.935121
478.95,3,47,-8.494472e+01,-8.494678e+01,0.938692
479.00,3,47,-8.494497e+01,-8.494702e+01,0.936819
479.05,3,47,-8.494522e+01,-8.494727e+01,0.939252
479.10,3,47,-8.494547e+01,-8.494752e+01,0.936659
479.15,3,47,-8.494571e+01,-8.494776e+01,0.935237
479.20,3,47,-8.494596e+01,-8.494801e+01,0.938802
479.25,3,47,-8.494621e+01,-8.494826e+01,0.937650
479.30,3,47,-8.494646e+01,-8.494850e+01,0.943878
479.35,3,47,-8.494671e+01,-8.494875e+01,0.935522
479.40,3,47,-8.494696e+01,-8.494900e+01,0.935816
479.45,3,47,-8.494720e+01,-8.494924e+01,0.937695
479.50,3,47,-8.494745e+01,-8.494949e+01,0.939531
479.55,3,47,-8.494770e+01,-8.494973e+01,0.935891
479.60,3,47,-8.494795e+01,-8.494998e+01,0.939175
479.65,3,47,-8.494820e+01,-8.495023e+01,0.934307
479.70,3,47,-8.494844e+01,-8.495047e+01,0.938385
479.75,3,47,-8.494869e+01,-8.495072e+01,0.942693
479.80,3,47,-8.494894e+01,-8.495096e+01,0.939183
479.85,3,47,-8.494918e+01,-8.495121e+01,0.941236
479.90,3,47,-8.494943e+01,-8.495145e+01,0.938207
479.95,3,47,-8.494968e+01,-8.495170e+01,0.936251
480.00,3,47,-8.494992e+01,-8.495194e+01,0.936653
480.05,3,47,-8.495017e+01,-8.495219e+01,0.935693
480.10,3,47,-8.495042e+01,-8.495243e+01,0.937797
480.15,3,47,-8.495066e+01,-8.495268e+01,0.934897
480.20,3,47,-8.495091e+01,-8.495292e+01,0.935485
480.25,3,47,-8.495116e+01,-8.495316e+01,0.936504
480.30,3,47,-8.495140e+01,-8.495341e+01,0.935595
480.35,3,47,-8.495165e+01,-8.495365e+01,0.936523
480.40,3,47,-8.495189e+01,-8.495390e+01,0.937624
480.45,3,47,-8.495214e+01,-8.495414e+01,0.938601
480.50,3,47,-8.495238e+01,-8.495438e+01,0.938392
480.55,3,47,-8.495263e+01,-8.495463e+01,0.934207
480.60,3,47,-8.495287e+01,-8.495487e+01,0.939414
480.65,3,47,-8.495312e+01,-8.495511e+01,0.940080
480.70,3,47,-8.495336e+01,-8.495536e+01,0.937126
480.75,3,47,-8.495361e+01,-8.495560e+01,0.935077
480.80,3,47,-8.495385e+01,-8.495584e+01,0.937784
480.85,3,47,-8.495410e+01,-8.495608e+01,0.937846
480.90,3,47,-8.495434e+01,-8.495633e+01,0.940117
480.95,3,47,-8.495459e+01,-8.495657e+01,0.934755
481.00,3,47,-8.495483e+01,-8.495681e+01,0.941297
481.05,3,47,-8.495507e+01,-8.495705e+01,0.939802
481.10,3,47,-8.495532e+01,-8.495730e+01,0.935928
481.15,3,47,-8.495556e+01,-8.495754e+01,0.937936
481.20,3,47,-8.495581e+01,-8.495778e+01,0.935975
481.25,3,47,-8.495605e+01,-8.495802e+01,0.936375
481.30,3,47,-8.495629e+01,-8.495826e+01,0.935137
481.35,3,47,-8.495654e+01,-8.495850e+01,0.935519
481.40,3,47,-8.495678e+01,-8.495875e+01,0.935970
481.45,3,47,-8.495702e+01,-8.495899e+01,0.935478
481.50,3,47,-8.495727e+01,-8.495923e+01,0.939279
481.55,3,47,-8.495751e+01,-8.495947e+01,0.940002
481.60,3,47,-8.495775e+01,-8.495971e+01,0.935372
481.65,3,47,-8.495799e+01,-8.495995e+01,0.937562
481.70,3,47,-8.495824e+01,-8.496019e+01,0.936948
481.75,3,47,-8.495848e+01,-8.496043e+01,0.937705
481.80,3,47,-8.495872e+01,-8.496067e+01,0.938738
481.85,3,47,-8.495896e+01,-8.496091e+01,0.935198
481.90,3,47,-8.495920e+01,-8.496115e+01,0.937084
481.95,3,47,-8.495945e+01,-8.496139e+01,0.938445
482.00,3,47,-8.495969e+01,-8.496163e+01,0.937651
482.05,3,47,-8.495993e+01,-8.496187e+01,0.935434
482.10,3,47,-8.496017e+01,-8.496211e+01,0.936242
482.15,3,48,-8.496041e+01,-8.496235e+01,0.947847
482.20,3,48,-8.496065e+01,-8.496259e+01,0.945149
482.25,3,48,-8.496089e+01,-8.496283e+01,0.942185
482.30,3,48,-8.496113e+01,-8.496307e+01,0.947949
482.35,3,48,-8.496137e+01,-8.496331e+01,0.944536
482.40,3,48,-8.496162e+01,-8.496355e+01,0.946448
482.45,3,48,-8.496186e+01,-8.496378e+01,0.952177
482.50,3,48,-8.496210e+01,-8.496402e+01,0.945792
482.55,3,48,-8.496234e+01,-8.496426e+01,0.944386
482.60,3,48,-8.496258e+01,-8.496450e+01,0.946228
482.65,3,48,-8.496282e+01,-8.496474e+01,0.944641
482.70,3,48,-8.496306e+01,-8.496498e+01,0.944994
482.75,3,48,-8.496330e+01,-8.496521e+01,0.945423
482.80,3,48,-8.496354e+01,-8.496545e+01,0.947816
482.85,3,48,-8.496378e+01,-8.496569e+01,0.945601
482.90,3,48,-8.496401e+01,-8.496593e+01,0.944458
482.95,3,48,-8.496425e+01,-8.496617e+01,0.944756
483.00,3,48,-8.496449e+01,-8.496640e+01,0.946262
483.05,3,48,-8.496473e+01,-8.496664e+01,0.946943
483.10,3,48,-8.496497e+01,-8.496688e+01,0.954411
483.15,3,48,-8.496521e+01,-8.496711e+01,0.980629
483.20,3,48,-8.496545e+01,-8.496735e+01,0.982959
483.25,3,48,-8.496569e+01,-8.496759e+01,0.982021
483.30,3,48,-8.496593e+01,-8.496782e+01,0.984820
483.35,3,48,-8.496616e+01,-8.496806e+01,0.981505
483.40,3,48,-8.496640e+01,-8.496830e+01,0.982669
483.45,3,48,-8.496664e+01,-8.496853e+01,0.955450
483.50,3,48,-8.496688e+01,-8.496877e+01,0.950956
483.55,3,48,-8.496712e+01,-8.496901e+01,0.952100
483.60,3,48,-8.496735e+01,-8.496924e+01,0.987269
483.65,3,48,-8.496759e+01,-8.496948e+01,1.024733
483.70,3,48,-8.496783e+01,-8.496971e+01,0.974758
483.75,3,48,-8.496807e+01,-8.496995e+01,0.980296
483.80,3,48,-8.496830e+01,-8.497018e+01,0.976028
483.85,3,48,-8.496854e+01,-8.497042e+01,0.977048
483.90,3,48,-8.496878e+01,-8.497066e+01,0.976931
483.95,3,48,-8.496901e+01,-8.497089e+01,0.950390
484.00,3,48,-8.496925e+01,-8.497113e+01,0.953884
484.05,3,48,-8.496949e+01,-8.497136e+01,0.994943
484.10,3,48,-8.496972e+01,-8.497160e+01,0.977135
484.15,3,48,-8.496996e+01,-8.497183e+01,0.979531
484.20,3,48,-8.497020e+01,-8.497206e+01,0.981426
484.25,3,49,-8.497043e+01,-8.497230e+01,0.985751
484.30,3,49,-8.497067e+01,-8.497253e+01,0.987261
484.35,3,49,-8.497090e+01,-8.497277e+01,0.976416
484.40,3,49,-8.497114e+01,-8.497300e+01,0.962973
484.45,3,49,-8.497137e+01,-8.497324e+01,0.962846
484.50,3,49,-8.497161e+01,-8.497347e+01,0.967625
484.55,3,49,-8.497185e+01,-8.497370e+01,0.962007
484.60,3,49,-8.497208e+01,-8.497394e+01,0.968616
484.65,3,49,-8.497232e+01,-8.497417e+01,0.961326
484.70,3,49,-8.497255e+01,-8.497440e+01,0.965151
484.75,3,49,-8.497279e+01,-8.497464e+01,0.965781
484.80,3,49,-8.497302e+01,-8.497487e+01,0.963100
484.85,3,49,-8.497326e+01,-8.497510e+01,0.964293
484.90,3,49,-8.497349e+01,-8.497534e+01,0.964474
484.95,3,49,-8.497372e+01,-8.497557e+01,0.962204
485.00,3,49,-8.497396e+01,-8.497580e+01,0.963253
485.05,3,49,-8.497419e+01,-8.497603e+01,0.959521
485.10,3,49,-8.497443e+01,-8.497627e+01,0.963424
485.15,3,49,-8.497466e+01,-8.497650e+01,0.960093
485.20,3,49,-8.497489e+01,-8.497673e+01,0.962675
485.25,3,49,-8.497513e+01,-8.497696e+01,0.961456
485.30,3,49,-8.497536e+01,-8.497719e+01,0.962889
485.35,3,49,-8.497559e+01,-8.497743e+01,0.962219
485.40,3,49,-8.497583e+01,-8.497766e+01,0.960870
485.45,3,49,-8.497606e+01,-8.497789e+01,0.961287
485.50,3,49,-8.497629e+01,-8.497812e+01,0.964616
485.55,3,49,-8.497653e+01,-8.497835e+01,0.962260
485.60,3,49,-8.497676e+01,-8.497858e+01,0.963387
485.65,3,49,-8.497699e+01,-8.497881e+01,0.960602
485.70,3,49,-8.497723e+01,-8.497904e+01,0.964111
485.75,3,49,-8.497746e+01,-8.497928e+01,0.964347
485.80,3,49,-8.497769e+01,-8.497951e+01,0.960525
485.85,3,49,-8.497792e+01,-8.497974e+01,0.961835
485.90,3,49,-8.497815e+01,-8.497997e+01,0.960673
485.95,3,49,-8.497839e+01,-8.498020e+01,0.964372
486.00,3,49,-8.497862e+01,-8.498043e+01,0.962177
486.05,3,49,-8.497885e+01,-8.498066e+01,0.963885
486.10,3,49,-8.497908e+01,-8.498089e+01,0.961570
486.15,3,49,-8.497931e+01,-8.498112e+01,0.964157
486.20,3,49,-8.497954e+01,-8.498135e+01,0.963728
486.25,3,49,-8.497978e+01,-8.498158e+01,0.963255
486.30,3,49,-8.498001e+01,-8.498181e+01,0.963109
486.35,3,49,-8.498024e+01,-8.498204e+01,0.962347
486.40,3,49,-8.498047e+01,-8.498227e+01,0.958320
486.45,3,49,-8.498070e+01,-8.498250e+01,0.960683
486.50,3,49,-8.498093e+01,-8.498272e+01,0.960106
486.55,3,49,-8.498116e+01,-8.498295e+01,0.961678
486.60,3,49,-8.498139e+01,-8.498318e+01,0.963417
486.65,3,49,-8.498162e+01,-8.498341e+01,0.961409
486.70,3,49,-8.498185e+01,-8.498364e+01,0.961083
486.75,3,49,-8.498208e+01,-8.498387e+01,0.968744
486.80,3,49,-8.498231e+01,-8.498410e+01,0.964148
486.85,3,49,-8.498254e+01,-8.498432e+01,0.960682
486.90,3,49,-8.498277e+01,-8.498455e+01,0.963954
486.95,3,49,-8.498300e+01,-8.498478e+01,0.965924
487.00,3,49,-8.498323e+01,-8.498501e+01,0.964022
487.05,3,49,-8.498346e+01,-8.498524e+01,0.966208
487.10,3,49,-8.498369e+01,-8.498546e+01,0.963446
487.15,3,49,-8.498392e+01,-8.498569e+01,0.962433
487.20,3,49,-8.498415e+01,-8.498592e+01,0.960727
487.25,3,49,-8.498438e+01,-8.498615e+01,0.961504
487.30,3,49,-8.498461e+01,-8.498637e+01,0.966356
487.35,3,49,-8.498483e+01,-8.498660e+01,0.962827
487.40,3,49,-8.498506e+01,-8.498683e+01,0.964165
487.45,3,49,-8.498529e+01,-8.498706e+01,0.961338
487.50,3,49,-8.498552e+01,-8.498728e+01,0.964052
487.55,3,49,-8.498575e+01,-8.498751e+01,0.961712
487.60,3,49,-8.498598e+01,-8.498774e+01,0.964633
487.65,3,49,-8.498620e+01,-8.498796e+01,0.963663
487.70,3,49,-8.498643e+01,-8.498819e+01,0.964188
487.75,3,49,-8.498666e+01,-8.498841e+01,0.963087
487.80,3,49,-8.498689e+01,-8.498864e+01,0.963050
487.85,3,49,-8.498711e+01,-8.498887e+01,0.959887
487.90,3,49,-8.498734e+01,-8.498909e+01,0.962989
487.95,3,49,-8.498757e+01,-8.498932e+01,0.962144
488.00,3,49,-8.498780e+01,-8.498954e+01,0.961157
488.05,3,49,-8.498802e+01,-8.498977e+01,0.963041
488.10,3,49,-8.498825e+01,-8.498999e+01,0.961355
488.15,3,49,-8.498848e+01,-8.499022e+01,0.961829
488.20,3,49,-8.498870e+01,-8.499044e+01,0.963441
488.25,3,49,-8.498893e+01,-8.499067e+01,0.960649
488.30,3,49,-8.498916e+01,-8.499089e+01,0.965622
488.35,3,49,-8.498938e+01,-8.499112e+01,0.964386
488.40,3,49,-8.498961e+01,-8.499134e+01,0.962260
488.45,3,49,-8.498983e+01,-8.499157e+01,0.960540
488.50,3,49,-8.499006e+01,-8.499179e+01,0.961114
488.55,3,49,-8.499029e+01,-8.499202e+01,0.960161
488.60,3,49,-8.499051e+01,-8.499224e+01,0.959920
488.65,3,49,-8.499074e+01,-8.499247e+01,0.963963
488.70,3,49,-8.499096e+01,-8.499269e+01,0.963283
488.75,3,49,-8.499119e+01,-8.499291e+01,0.964912
488.80,3,49,-8.499141e+01,-8.499314e+01,0.962051
488.85,3,49,-8.499164e+01,-8.499336e+01,0.965851
488.90,3,49,-8.499186e+01,-8.499359e+01,0.964979
488.95,3,49,-8.499209e+01,-8.499381e+01,0.963224
489.00,3,49,-8.499231e+01,-8.499403e+01,0.964061
489.05,3,49,-8.499254e+01,-8.499426e+01,0.964247
489.10,3,49,-8.499276e+01,-8.499448e+01,0.963312
489.15,3,49,-8.499299e+01,-8.499470e+01,0.963497
489.20,3,49,-8.499321e+01,-8.499492e+01,0.960342
489.25,3,49,-8.499344e+01,-8.499515e+01,0.965767
489.30,3,49,-8.499366e+01,-8.499537e+01,0.962361
489.35,3,49,-8.499388e+01,-8.499559e+01,0.964368
489.40,3,49,-8.499411e+01,-8.499581e+01,0.962577
489.45,3,49,-8.499433e+01,-8.499604e+01,0.964132
489.50,3,49,-8.499456e+01,-8.499626e+01,0.965034
489.55,3,49,-8.499478e+01,-8.499648e+01,0.962346
489.60,3,49,-8.499500e+01,-8.499670e+01,0.962014
489.65,3,49,-8.499523e+01,-8.499693e+01,0.965204
489.70,3,49,-8.499545e+01,-8.499715e+01,0.961576
489.75,3,49,-8.499567e+01,-8.499737e+01,0.963327
489.80,3,49,-8.499590e+01,-8.499759e+01,0.959534
489.85,3,49,-8.499612e+01,-8.499781e+01,0.961269
489.90,3,49,-8.499634e+01,-8.499803e+01,0.959419
489.95,3,49,-8.499656e+01,-8.499825e+01,0.965156
490.00,3,49,-8.499679e+01,-8.499848e+01,0.964280
490.05,3,49,-8.499701e+01,-8.499870e+01,0.965444
490.10,3,49,-8.499723e+01,-8.499892e+01,0.964948
490.15,3,49,-8.499745e+01,-8.499914e+01,0.999974
490.20,3,49,-8.499767e+01,-8.499936e+01,0.984643
490.25,3,49,-8.499790e+01,-8.499958e+01,0.986332
490.30,3,49,-8.499812e+01,-8.499980e+01,0.986600
490.35,3,49,-8.499834e+01,-8.500002e+01,0.985527
490.40,3,49,-8.499856e+01,-8.500024e+01,0.983771
490.45,3,49,-8.499878e+01,-8.500046e+01,0.986325
490.50,3,49,-8.499900e+01,-8.500068e+01,0.955648
490.55,3,49,-8.499923e+01,-8.500090e+01,0.957116
490.60,3,49,-8.499945e+01,-8.500112e+01,0.957384
490.65,3,49,-8.499967e+01,-8.500134e+01,0.958378
490.70,3,49,-8.499989e+01,-8.500156e+01,0.955371
490.75,3,49,-8.500011e+01,-8.500178e+01,0.957207
490.80,3,49,-8.500033e+01,-8.500200e+01,0.956539
490.85,3,49,-8.500055e+01,-8.500222e+01,0.959683
490.90,3,49,-8.500077e+01,-8.500244e+01,0.960672
490.95,3,49,-8.500099e+01,-8.500266e+01,0.955075
491.00,3,49,-8.500121e+01,-8.500287e+01,0.958640
491.05,3,49,-8.500143e+01,-8.500309e+01,0.956518
491.10,3,49,-8.500165e+01,-8.500331e+01,0.955975
491.15,3,49,-8.500187e+01,-8.500353e+01,0.955333
491.20,3,49,-8.500209e+01,-8.500375e+01,0.956260
491.25,3,49,-8.500231e+01,-8.500397e+01,0.957848
491.30,3,49,-8.500253e+01,-8.500418e+01,0.959021
491.35,3,49,-8.500275e+01,-8.500440e+01,0.956645
491.40,3,49,-8.500297e+01,-8.500462e+01,0.959763
491.45,3,49,-8.500319e+01,-8.500484e+01,0.956601
491.50,3,49,-8.500341e+01,-8.500506e+01,0.956843
491.55,3,49,-8.500363e+01,-8.500527e+01,0.953684
491.60,3,49,-8.500385e+01,-8.500549e+01,0.954140
491.65,3,49,-8.500407e+01,-8.500571e+01,0.957319
491.70,3,49,-8.500428e+01,-8.500593e+01,0.959482
491.75,3,49,-8.500450e+01,-8.500614e+01,0.955051
491.80,3,49,-8.500472e+01,-8.500636e+01,0.955438
491.85,3,49,-8.500494e+01,-8.500658e+01,0.958287
491.90,3,49,-8.500516e+01,-8.500679e+01,0.957463
491.95,3,49,-8.500538e+01,-8.500701e+01,0.955922
492.00,3,49,-8.500559e+01,-8.500723e+01,0.953792
492.05,3,49,-8.500581e+01,-8.500744e+01,0.955718
492.10,3,49,-8.500603e+01,-8.500766e+01,0.956394
492.15,3,49,-8.500625e+01,-8.500788e+01,0.957115
492.20,3,49,-8.500646e+01,-8.500809e+01,0.958369
492.25,3,49,-8.500668e+01,-8.500831e+01,0.955632
492.30,3,49,-8.500690e+01,-8.500853e+01,0.956943
492.35,3,49,-8.500712e+01,-8.500874e+01,0.954467
492.40,3,49,-8.500733e+01,-8.500896e+01,0.957458
492.45,3,49,-8.500755e+01,-8.500917e+01,0.956762
492.50,3,49,-8.500777e+01,-8.500939e+01,0.957646
492.55,3,49,-8.500798e+01,-8.500960e+01,0.956057
492.60,3,49,-8.500820e+01,-8.500982e+01,0.959615
492.65,3,49,-8.500842e+01,-8.501004e+01,0.955342
492.70,3,49,-8.500863e+01,-8.501025e+01,0.957581
492.75,3,49,-8.500885e+01,-8.501047e+01,0.956734
492.80,3,49,-8.500907e+01,-8.501068e+01,0.955342
492.85,3,49,-8.500928e+01,-8.501089e+01,0.957169
492.90,3,49,-8.500950e+01,-8.501111e+01,0.958181
492.95,3,49,-8.500971e+01,-8.501132e+01,0.957177
493.00,3,49,-8.500993e+01,-8.501154e+01,0.956809
493.05,3,49,-8.501015e+01,-8.501175e+01,0.958466
493.10,3,49,-8.501036e+01,-8.501197e+01,0.956608
493.15,3,49,-8.501058e+01,-8.501218e+01,0.958249
493.20,3,49,-8.501079e+01,-8.501240e+01,0.958039
493.25,3,49,-8.501101e+01,-8.501261e+01,0.958806
493.30,3,49,-8.501122e+01,-8.501282e+01,0.957386
493.35,3,49,-8.501144e+01,-8.501304e+01,0.956971
493.40,3,49,-8.501165e+01,-8.501325e+01,0.957544
493.45,3,49,-8.501187e+01,-8.501346e+01,0.955829
493.50,3,49,-8.501208e+01,-8.501368e+01,0.958173
493.55,3,49,-8.501230e+01,-8.501389e+01,0.957961
493.60,3,49,-8.501251e+01,-8.501410e+01,0.953116
493.65,3,49,-8.501272e+01,-8.501432e+01,0.958422
493.70,3,49,-8.501294e+01,-8.501453e+01,0.955354
493.75,3,49,-8.501315e+01,-8.501474e+01,0.955203
493.80,3,49,-8.501337e+01,-8.501496e+01,0.955705
493.85,3,49,-8.501358e+01,-8.501517e+01,0.955815
493.90,3,49,-8.501379e+01,-8.501538e+01,0.961790
493.95,3,49,-8.501401e+01,-8.501559e+01,0.959694
494.00,3,49,-8.501422e+01,-8.501581e+01,0.955254
494.05,3,49,-8.501444e+01,-8.501602e+01,0.960447
494.10,3,49,-8.501465e+01,-8.501623e+01,0.955413
494.15,3,49,-8.501486e+01,-8.501644e+01,0.955028
494.20,3,49,-8.501507e+01,-8.501665e+01,0.953820
494.25,3,49,-8.501529e+01,-8.501687e+01,0.956719
494.30,3,49,-8.501550e+01,-8.501708e+01,0.958351
494.35,3,49,-8.501571e+01,-8.501729e+01,0.957487
494.40,3,49,-8.501593e+01,-8.501750e+01,0.956300
494.45,3,49,-8.501614e+01,-8.501771e+01,0.957772
494.50,3,49,-8.501635e+01,-8.501792e+01,0.957146
494.55,3,49,-8.501656e+01,-8.501813e+01,0.955962
494.60,3,49,-8.501678e+01,-8.501835e+01,0.958133
494.65,3,49,-8.501699e+01,-8.501856e+01,0.958234
494.70,4,68,-8.501720e+01,-8.501877e+01,1.304390
494.75,4,68,-8.501741e+01,-8.501898e+01,1.299250
494.80,4,68,-8.501762e+01,-8.501919e+01,1.301347
494.85,4,68,-8.501784e+01,-8.501940e+01,1.303606
494.90,4,68,-8.501805e+01,-8.501961e+01,1.304352
494.95,4,68,-8.501826e+01,-8.501982e+01,1.299891
495.00,4,68,-8.501847e+01,-8.502003e+01,1.303234
495.05,4,68,-8.501868e+01,-8.502024e+01,1.304977
495.10,4,68,-8.501889e+01,-8.502045e+01,1.301233
495.15,4,68,-8.501910e+01,-8.502066e+01,1.299534
495.20,4,68,-8.501931e+01,-8.502087e+01,1.300234
495.25,4,68,-8.501953e+01,-8.502108e+01,1.300745
495.30,4,68,-8.501974e+01,-8.502129e+01,1.302456
495.35,4,68,-8.501995e+01,-8.502150e+01,1.302425
495.40,4,68,-8.502016e+01,-8.502171e+01,1.300031
495.45,4,68,-8.502037e+01,-8.502192e+01,1.300869
495.50,4,68,-8.502058e+01,-8.502213e+01,1.299636
495.55,4,68,-8.502079e+01,-8.502233e+01,1.304199
495.60,4,68,-8.502100e+01,-8.502254e+01,1.301802
495.65,4,68,-8.502121e+01,-8.502275e+01,1.302747
495.70,4,68,-8.502142e+01,-8.502296e+01,1.415260
495.75,4,68,-8.502163e+01,-8.502317e+01,1.302745
495.80,4,68,-8.502184e+01,-8.502338e+01,1.302404
495.85,4,68,-8.502205e+01,-8.502359e+01,1.300071
495.90,4,68,-8.502226e+01,-8.502379e+01,1.304813
495.95,4,68,-8.502247e+01,-8.502400e+01,1.302663
496.00,4,68,-8.502268e+01,-8.502421e+01,1.303071
496.05,4,68,-8.502288e+01,-8.502442e+01,1.368390
496.10,4,68,-8.502309e+01,-8.502463e+01,1.303455
496.15,4,68,-8.502330e+01,-8.502483e+01,1.304699
496.20,4,68,-8.502351e+01,-8.502504e+01,1.302402
496.25,4,68,-8.502372e+01,-8.502525e+01,1.302175
496.30,4,68,-8.502393e+01,-8.502546e+01,1.300602
496.35,4,68,-8.502414e+01,-8.502566e+01,1.304918
496.40,4,68,-8.502434e+01,-8.502587e+01,1.301586
496.45,4,68,-8.502455e+01,-8.502608e+01,1.303752
496.50,4,68,-8.502476e+01,-8.502629e+01,1.305089
496.55,4,68,-8.502497e+01,-8.502649e+01,1.300943
496.60,4,68,-8.502518e+01,-8.502670e+01,1.300163
496.65,4,68,-8.502539e+01,-8.502691e+01,1.301758
496.70,4,68,-8.502559e+01,-8.502711e+01,1.302024
496.75,4,68,-8.502580e+01,-8.502732e+01,1.300111
496.80,4,68,-8.502601e+01,-8.502753e+01,1.300345
496.85,4,68,-8.502622e+01,-8.502773e+01,1.301648
496.90,4,68,-8.502642e+01,-8.502794e+01,1.303333
496.95,4,68,-8.502663e+01,-8.502814e+01,1.298281
497.00,4,68,-8.502684e+01,-8.502835e+01,1.301791
497.05,4,68,-8.502704e+01,-8.502856e+01,1.304994
497.10,4,68,-8.502725e+01,-8.502876e+01,1.300994
497.15,4,68,-8.502746e+01,-8.502897e+01,1.300593
497.20,4,68,-8.502766e+01,-8.502917e+01,1.299572
497.25,4,68,-8.502787e+01,-8.502938e+01,1.301200
497.30,4,68,-8.502808e+01,-8.502958e+01,1.296745
497.35,4,68,-8.502828e+01,-8.502979e+01,1.301588
497.40,4,68,-8.502849e+01,-8.502999e+01,1.299086
497.45,4,68,-8.502870e+01,-8.503020e+01,1.303279
497.50,4,68,-8.502890e+01,-8.503040e+01,1.302401
497.55,4,68,-8.502911e+01,-8.503061e+01,1.333183
497.60,4,68,-8.502931e+01,-8.503081e+01,1.301090
497.65,4,68,-8.502952e+01,-8.503102e+01,1.341593
497.70,4,68,-8.502973e+01,-8.503122e+01,1.302603
497.75,4,68,-8.502993e+01,-8.503143e+01,1.300559
497.80,4,68,-8.503014e+01,-8.503163e+01,1.303207
497.85,4,68,-8.503034e+01,-8.503184e+01,1.301529
497.90,4,68,-8.503055e+01,-8.503204e+01,1.301810
497.95,4,68,-8.503075e+01,-8.503224e+01,1.297796
498.00,4,68,-8.503096e+01,-8.503245e+01,1.303143
498.05,4,67,-8.503116e+01,-8.503265e+01,1.292162
498.10,4,67,-8.503137e+01,-8.503286e+01,1.288597
498.15,4,67,-8.503157e+01,-8.503306e+01,1.290461
498.20,4,67,-8.503178e+01,-8.503326e+01,1.295488
498.25,4,67,-8.503198e+01,-8.503347e+01,1.291230
498.30,4,67,-8.503218e+01,-8.503367e+01,1.290825
498.35,4,67,-8.503239e+01,-8.503387e+01,1.294910
498.40,4,67,-8.503259e+01,-8.503408e+01,1.292946
498.45,4,67,-8.503280e+01,-8.503428e+01,1.290866
498.50,4,67,-8.503300e+01,-8.503448e+01,1.289511
498.55,4,67,-8.503320e+01,-8.503468e+01,1.290848
498.60,4,67,-8.503341e+01,-8.503489e+01,1.289649
498.65,4,67,-8.503361e+01,-8.503509e+01,1.290224
498.70,4,67,-8.503382e+01,-8.503529e+01,1.287252
498.75,4,67,-8.503402e+01,-8.503549e+01,1.293054
498.80,4,67,-8.503422e+01,-8.503570e+01,1.290610
498.85,4,67,-8.503443e+01,-8.503590e+01,1.290959
498.90,4,67,-8.503463e+01,-8.503610e+01,1.288786
498.95,4,67,-8.503483e+01,-8.503630e+01,1.288599
499.00,4,67,-8.503503e+01,-8.503650e+01,1.292258
499.05,4,67,-8.503524e+01,-8.503671e+01,1.291961
499.10,4,67,-8.503544e+01,-8.503691e+01,1.288873
499.15,4,67,-8.503564e+01,-8.503711e+01,1.294767
499.20,4,67,-8.503585e+01,-8.503731e+01,1.291008
499.25,4,67,-8.503605e+01,-8.503751e+01,1.291051
499.30,4,67,-8.503625e+01,-8.503771e+01,1.291006
499.35,4,67,-8.503645e+01,-8.503792e+01,1.289402
499.40,4,67,-8.503665e+01,-8.503812e+01,1.293570
499.45,4,67,-8.503686e+01,-8.503832e+01,1.291671
499.50,4,67,-8.503706e+01,-8.503852e+01,1.289042
499.55,4,67,-8.503726e+01,-8.503872e+01,1.291872
499.60,4,67,-8.503746e+01,-8.503892e+01,1.295399
499.65,4,67,-8.503766e+01,-8.503912e+01,1.289131
499.70,4,67,-8.503786e+01,-8.503932e+01,1.292779
499.75,4,67,-8.503807e+01,-8.503952e+01,1.291983
499.80,4,67,-8.503827e+01,-8.503972e+01,1.289662
499.85,4,67,-8.503847e+01,-8.503992e+01,1.291083
499.90,4,67,-8.503867e+01,-8.504012e+01,1.289560
499.95,4,67,-8.503887e+01,-8.504032e+01,1.289190

==> results/heartbeat/HEARTBEAT_NGMRES_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,559,0,-8.401021e+01,-8.401012e+01,1.431019
0.05,580,0,-8.402031e+01,-8.402008e+01,1.483231
0.10,583,0,-8.403030e+01,-8.402989e+01,1.495209
0.15,583,0,-8.404019e+01,-8.403954e+01,1.490406
0.20,584,0,-8.404997e+01,-8.404904e+01,1.493909
0.25,584,0,-8.405965e+01,-8.405839e+01,1.492862
0.30,585,0,-8.406923e+01,-8.406760e+01,1.499676
0.35,584,0,-8.407870e+01,-8.407665e+01,1.490880
0.40,583,0,-8.408806e+01,-8.408555e+01,1.494741
0.45,580,0,-8.409731e+01,-8.409425e+01,1.484442
0.50,578,0,-8.410643e+01,-8.410272e+01,1.476747
0.55,576,0,-8.411537e+01,-8.411086e+01,1.478099
0.60,576,0,-8.412413e+01,-8.411859e+01,1.474226
0.65,582,0,-8.413270e+01,-8.412598e+01,1.495984
0.70,590,0,-8.414113e+01,-8.413315e+01,1.508860
0.75,597,0,-8.414946e+01,-8.414018e+01,1.523742
0.80,600,0,-8.415768e+01,-8.414711e+01,1.538717
0.85,600,0,-8.416581e+01,-8.415395e+01,1.537809
0.90,598,0,-8.417386e+01,-8.416071e+01,1.529457
0.95,596,0,-8.418181e+01,-8.416740e+01,1.521423
1.00,458,0,-8.418972e+01,-8.417413e+01,1.178527
1.05,483,0,-8.419757e+01,-8.418088e+01,1.235211
1.10,506,0,-8.420538e+01,-8.418764e+01,1.294862
1.15,516,0,-8.421313e+01,-8.419441e+01,1.319306
1.20,521,0,-8.422083e+01,-8.420119e+01,1.331253
1.25,525,0,-8.422847e+01,-8.420798e+01,1.339862
1.30,529,0,-8.423607e+01,-8.421477e+01,1.355755
1.35,531,0,-8.424362e+01,-8.422156e+01,1.357762
1.40,534,0,-8.425112e+01,-8.422834e+01,1.370358
1.45,535,0,-8.425856e+01,-8.423513e+01,1.371201
1.50,536,0,-8.426596e+01,-8.424191e+01,1.374583
1.55,536,0,-8.427331e+01,-8.424867e+01,1.375530
1.60,535,0,-8.428061e+01,-8.425543e+01,1.368796
1.65,533,0,-8.428786e+01,-8.426217e+01,1.364424
1.70,529,0,-8.429506e+01,-8.426889e+01,1.353127
1.75,523,0,-8.430221e+01,-8.427559e+01,1.337804
1.80,512,0,-8.430931e+01,-8.428226e+01,1.309918
1.85,495,0,-8.431635e+01,-8.428891e+01,1.264683
1.90,474,0,-8.432335e+01,-8.429552e+01,1.213900
1.95,447,0,-8.433029e+01,-8.430209e+01,1.145265
2.00,390,0,-8.433718e+01,-8.430859e+01,0.999645
2.05,370,0,-8.434401e+01,-8.431504e+01,0.948248
2.10,376,0,-8.435077e+01,-8.432139e+01,0.959817
2.15,388,0,-8.435747e+01,-8.432765e+01,0.993246
2.20,394,0,-8.436411e+01,-8.433380e+01,1.008682
2.25,392,0,-8.437068e+01,-8.433987e+01,1.003364
2.30,389,0,-8.437719e+01,-8.434587e+01,0.996417
2.35,384,0,-8.438365e+01,-8.435180e+01,0.987365
2.40,376,0,-8.439005e+01,-8.435767e+01,0.961740
2.45,366,0,-8.439640e+01,-8.436349e+01,0.935095
2.50,358,0,-8.440269e+01,-8.436926e+01,0.915329
2.55,350,0,-8.440894e+01,-8.437500e+01,0.901714
2.60,352,0,-8.441515e+01,-8.438071e+01,0.904301
2.65,386,0,-8.442130e+01,-8.438639e+01,0.988528
2.70,440,0,-8.442741e+01,-8.439207e+01,1.124253
2.75,459,0,-8.443348e+01,-8.439772e+01,1.171783
2.80,478,0,-8.443951e+01,-8.440334e+01,1.218874
2.85,486,0,-8.444549e+01,-8.440895e+01,1.243821
2.90,486,0,-8.445142e+01,-8.441452e+01,1.245713
2.95,482,0,-8.445731e+01,-8.442007e+01,1.231482
3.00,479,0,-8.446316e+01,-8.442560e+01,1.225908
3.05,475,0,-8.446896e+01,-8.443110e+01,1.215869
3.10,471,0,-8.447473e+01,-8.443656e+01,1.212148
3.15,467,0,-8.448044e+01,-8.444200e+01,1.196811
3.20,461,0,-8.448611e+01,-8.444740e+01,1.180288
3.25,454,0,-8.449174e+01,-8.445277e+01,1.164045
3.30,442,0,-8.449732e+01,-8.445810e+01,1.137768
3.35,419,0,-8.450286e+01,-8.446339e+01,1.074593
3.40,390,0,-8.450835e+01,-8.446862e+01,0.996550
3.45,385,0,-8.451380e+01,-8.447382e+01,0.985907
3.50,386,0,-8.451920e+01,-8.447896e+01,0.989412
3.55,388,0,-8.452455e+01,-8.448405e+01,0.996029
3.60,397,0,-8.452985e+01,-8.448907e+01,1.016397
3.65,409,0,-8.453510e+01,-8.449403e+01,1.047003
3.70,416,0,-8.454030e+01,-8.449892e+01,1.066346
3.75,424,0,-8.454544e+01,-8.450372e+01,1.083169
3.80,430,0,-8.455052e+01,-8.450843e+01,1.098281
3.85,433,0,-8.455554e+01,-8.451305e+01,1.106412
3.90,433,0,-8.456051e+01,-8.451758e+01,1.106860
3.95,429,0,-8.456543e+01,-8.452204e+01,1.097206
4.00,426,0,-8.457030e+01,-8.452642e+01,1.087088
4.05,421,0,-8.457512e+01,-8.453073e+01,1.076858
4.10,417,0,-8.457989e+01,-8.453498e+01,1.065158
4.15,414,0,-8.458461e+01,-8.453917e+01,1.058204
4.20,410,0,-8.458928e+01,-8.454329e+01,1.051596
4.25,407,0,-8.459391e+01,-8.454736e+01,1.042732
4.30,405,0,-8.459850e+01,-8.455138e+01,1.034378
4.35,404,0,-8.460304e+01,-8.455534e+01,1.033185
4.40,395,0,-8.460753e+01,-8.455926e+01,1.008172
4.45,385,0,-8.461198e+01,-8.456314e+01,0.988271
4.50,385,0,-8.461639e+01,-8.456698e+01,0.986995
4.55,384,0,-8.462077e+01,-8.457078e+01,0.979967
4.60,375,0,-8.462510e+01,-8.457457e+01,0.961666
4.65,364,0,-8.462939e+01,-8.457834e+01,0.930505
4.70,363,0,-8.463365e+01,-8.458209e+01,0.928314
4.75,371,0,-8.463787e+01,-8.458582e+01,0.950834
4.80,384,0,-8.464205e+01,-8.458952e+01,0.984160
4.85,409,0,-8.464620e+01,-8.459319e+01,1.045274
4.90,424,0,-8.465030e+01,-8.459684e+01,1.085765
4.95,418,0,-8.465437e+01,-8.460046e+01,1.070694
5.00,415,0,-8.465840e+01,-8.460406e+01,1.059479
5.05,417,0,-8.466239e+01,-8.460763e+01,1.066818
5.10,420,0,-8.466634e+01,-8.461116e+01,1.074184
5.15,431,0,-8.467025e+01,-8.461466e+01,1.098508
5.20,440,0,-8.467412e+01,-8.461813e+01,1.125018
5.25,441,0,-8.467795e+01,-8.462156e+01,1.130997
5.30,439,0,-8.468174e+01,-8.462495e+01,1.124910
5.35,436,0,-8.468549e+01,-8.462828e+01,1.115136
5.40,434,0,-8.468920e+01,-8.463155e+01,1.111048
5.45,432,0,-8.469286e+01,-8.463474e+01,1.107243
5.50,435,0,-8.469647e+01,-8.463786e+01,1.112715
5.55,442,0,-8.470003e+01,-8.464091e+01,1.131155
5.60,446,0,-8.470355e+01,-8.464389e+01,1.142993
5.65,445,0,-8.470702e+01,-8.464682e+01,1.138570
5.70,443,0,-8.471045e+01,-8.464968e+01,1.131516
5.75,438,0,-8.471384e+01,-8.465250e+01,1.122210
5.80,430,0,-8.471719e+01,-8.465528e+01,1.101119
5.85,426,0,-8.472050e+01,-8.465801e+01,1.090340
5.90,423,0,-8.472378e+01,-8.466070e+01,1.079990
5.95,419,0,-8.472702e+01,-8.466335e+01,1.070421
6.00,417,0,-8.473023e+01,-8.466596e+01,1.066622
6.05,413,0,-8.473340e+01,-8.466854e+01,1.054936
6.10,411,0,-8.473654e+01,-8.467108e+01,1.053352
6.15,410,0,-8.473964e+01,-8.467359e+01,1.052209
6.20,408,0,-8.474272e+01,-8.467608e+01,1.041684
6.25,411,0,-8.474576e+01,-8.467854e+01,1.051169
6.30,410,0,-8.474876e+01,-8.468098e+01,1.048759
6.35,405,0,-8.475174e+01,-8.468340e+01,1.037872
6.40,401,0,-8.475469e+01,-8.468580e+01,1.028765
6.45,404,0,-8.475760e+01,-8.468817e+01,1.039699
6.50,405,0,-8.476049e+01,-8.469051e+01,1.035300
6.55,402,0,-8.476335e+01,-8.469282e+01,1.026820
6.60,399,0,-8.476617e+01,-8.469510e+01,1.020420
6.65,396,0,-8.476897e+01,-8.469735e+01,1.011592
6.70,396,0,-8.477174e+01,-8.469957e+01,1.013018
6.75,396,0,-8.477448e+01,-8.470177e+01,1.013647
6.80,397,0,-8.477719e+01,-8.470394e+01,1.014253
6.85,399,0,-8.477986e+01,-8.470607e+01,1.021821
6.90,407,0,-8.478251e+01,-8.470816e+01,1.042672
6.95,416,0,-8.478512e+01,-8.471021e+01,1.064220
7.00,422,0,-8.478769e+01,-8.471220e+01,1.081615
7.05,424,0,-8.479023e+01,-8.471413e+01,1.086497
7.10,423,0,-8.479274e+01,-8.471600e+01,1.084259
7.15,419,0,-8.479521e+01,-8.471781e+01,1.070947
7.20,417,0,-8.479764e+01,-8.471957e+01,1.070538
7.25,418,0,-8.480005e+01,-8.472129e+01,1.069994
7.30,413,0,-8.480243e+01,-8.472296e+01,1.054936
7.35,407,0,-8.480478e+01,-8.472459e+01,1.042460
7.40,408,0,-8.480710e+01,-8.472617e+01,1.043769
7.45,412,0,-8.480939e+01,-8.472772e+01,1.055260
7.50,408,0,-8.481165e+01,-8.472923e+01,1.045593
7.55,400,0,-8.481389e+01,-8.473071e+01,1.023007
7.60,398,0,-8.481609e+01,-8.473215e+01,1.017485
7.65,399,0,-8.481827e+01,-8.473356e+01,1.021251
7.70,399,0,-8.482043e+01,-8.473494e+01,1.026194
7.75,398,0,-8.482255e+01,-8.473628e+01,1.015781
7.80,400,0,-8.482465e+01,-8.473759e+01,1.024755
7.85,401,0,-8.482671e+01,-8.473886e+01,1.026317
7.90,396,0,-8.482875e+01,-8.474010e+01,1.011526
7.95,389,0,-8.483077e+01,-8.474130e+01,0.996923
8.00,390,0,-8.483275e+01,-8.474247e+01,0.996153
8.05,389,0,-8.483471e+01,-8.474361e+01,0.994323
8.10,386,0,-8.483665e+01,-8.474472e+01,0.987339
8.15,392,0,-8.483855e+01,-8.474578e+01,1.002706
8.20,397,0,-8.484043e+01,-8.474681e+01,1.011827
8.25,393,0,-8.484228e+01,-8.474780e+01,1.004312
8.30,388,0,-8.484411e+01,-8.474875e+01,0.994129
8.35,385,0,-8.484591e+01,-8.474967e+01,0.983999
8.40,387,0,-8.484768e+01,-8.475054e+01,0.992372
8.45,395,0,-8.484942e+01,-8.475138e+01,1.017979
8.50,398,0,-8.485113e+01,-8.475217e+01,1.017908
8.55,402,0,-8.485282e+01,-8.475293e+01,1.031843
8.60,405,0,-8.485447e+01,-8.475364e+01,1.040811
8.65,408,0,-8.485609e+01,-8.475430e+01,1.042640
8.70,415,0,-8.485768e+01,-8.475492e+01,1.061683
8.75,421,0,-8.485924e+01,-8.475548e+01,1.078684
8.80,418,0,-8.486077e+01,-8.475599e+01,1.069525
8.85,413,0,-8.486226e+01,-8.475646e+01,1.057001
8.90,412,0,-8.486373e+01,-8.475689e+01,1.054402
8.95,410,0,-8.486518e+01,-8.475729e+01,1.049124
9.00,406,0,-8.486660e+01,-8.475767e+01,1.044188
9.05,404,0,-8.486800e+01,-8.475804e+01,1.038432
9.10,404,0,-8.486937e+01,-8.475838e+01,1.032633
9.15,406,0,-8.487072e+01,-8.475871e+01,1.041515
9.20,407,0,-8.487205e+01,-8.475902e+01,1.044269
9.25,402,0,-8.487336e+01,-8.475931e+01,1.029897
9.30,398,0,-8.487465e+01,-8.475959e+01,1.017251
9.35,396,0,-8.487592e+01,-8.475984e+01,1.015086
9.40,400,0,-8.487717e+01,-8.476009e+01,1.030381
9.45,405,0,-8.487840e+01,-8.476034e+01,1.034703
9.50,402,0,-8.487962e+01,-8.476059e+01,1.030846
9.55,394,0,-8.488082e+01,-8.476083e+01,1.011052
9.60,391,0,-8.488199e+01,-8.476107e+01,1.022789
9.65,395,0,-8.488315e+01,-8.476129e+01,1.011288
9.70,405,0,-8.488429e+01,-8.476149e+01,1.035769
9.75,408,0,-8.488542e+01,-8.476169e+01,1.097073
9.80,400,0,-8.488652e+01,-8.476189e+01,1.029440
9.85,397,0,-8.488761e+01,-8.476209e+01,1.023319
9.90,403,0,-8.488869e+01,-8.476227e+01,1.034947
9.95,408,0,-8.488974e+01,-8.476245e+01,1.050237
10.00,403,0,-8.489078e+01,-8.476263e+01,1.036675
10.05,399,0,-8.489180e+01,-8.476281e+01,1.023266
10.10,407,0,-8.489280e+01,-8.476298e+01,1.046499
10.15,416,0,-8.489378e+01,-8.476315e+01,1.070654
10.20,419,0,-8.489474e+01,-8.476331e+01,1.176209
10.25,418,0,-8.489569e+01,-8.476344e+01,1.073074
10.30,415,0,-8.489660e+01,-8.476355e+01,1.083899
10.35,412,0,-8.489749e+01,-8.476362e+01,1.058435
10.40,413,0,-8.489836e+01,-8.476365e+01,1.064580
10.45,417,0,-8.489920e+01,-8.476362e+01,1.072061
10.50,414,0,-8.490002e+01,-8.476356e+01,1.067425
10.55,412,0,-8.490081e+01,-8.476344e+01,1.060011
10.60,412,0,-8.490157e+01,-8.476328e+01,1.061434
10.65,415,0,-8.490231e+01,-8.476307e+01,1.066961
10.70,417,0,-8.490303e+01,-8.476281e+01,1.072603
10.75,418,0,-8.490373e+01,-8.476252e+01,1.074669
10.80,415,0,-8.490440e+01,-8.476221e+01,1.064953
10.85,409,0,-8.490506e+01,-8.476187e+01,1.052565
10.90,409,0,-8.490570e+01,-8.476149e+01,1.053099
10.95,410,0,-8.490632e+01,-8.476108e+01,1.054315
11.00,410,0,-8.490692e+01,-8.476063e+01,1.054356
11.05,411,0,-8.490751e+01,-8.476015e+01,1.057234
11.10,408,0,-8.490808e+01,-8.475964e+01,1.047094
11.15,399,0,-8.490863e+01,-8.475911e+01,1.028111
11.20,396,0,-8.490917e+01,-8.475855e+01,1.059795
11.25,399,0,-8.490968e+01,-8.475797e+01,1.028618
11.30,401,0,-8.491018e+01,-8.475737e+01,1.032421
11.35,401,0,-8.491066e+01,-8.475674e+01,1.033669
11.40,399,0,-8.491112e+01,-8.475609e+01,1.027995
11.45,396,0,-8.491157e+01,-8.475543e+01,1.019723
11.50,398,0,-8.491200e+01,-8.475474e+01,1.021718
11.55,400,0,-8.491242e+01,-8.475403e+01,1.031384
11.60,400,0,-8.491282e+01,-8.475331e+01,1.026832
11.65,401,0,-8.491321e+01,-8.475257e+01,1.083112
11.70,400,0,-8.491358e+01,-8.475181e+01,1.030299
11.75,402,0,-8.491393e+01,-8.475103e+01,1.034221
11.80,406,0,-8.491427e+01,-8.475023e+01,1.040717
11.85,407,0,-8.491460e+01,-8.474939e+01,1.048909
11.90,403,0,-8.491490e+01,-8.474853e+01,1.040661
11.95,401,0,-8.491519e+01,-8.474763e+01,1.029176
12.00,404,0,-8.491547e+01,-8.474670e+01,1.040040
12.05,408,0,-8.491572e+01,-8.474574e+01,1.051058
12.10,408,0,-8.491596e+01,-8.474475e+01,1.048448
12.15,402,0,-8.491617e+01,-8.474372e+01,1.035914
12.20,398,0,-8.491637e+01,-8.474266e+01,1.028272
12.25,397,0,-8.491655e+01,-8.474156e+01,1.064752
12.30,398,0,-8.491671e+01,-8.474042e+01,1.025126
12.35,399,0,-8.491685e+01,-8.473922e+01,1.024821
12.40,402,0,-8.491697e+01,-8.473797e+01,1.031745
12.45,405,0,-8.491706e+01,-8.473666e+01,1.039382
12.50,403,0,-8.491714e+01,-8.473532e+01,1.039352
12.55,401,0,-8.491720e+01,-8.473395e+01,1.026486
12.60,403,0,-8.491724e+01,-8.473257e+01,1.039648
12.65,406,0,-8.491727e+01,-8.473117e+01,1.042947
12.70,405,0,-8.491728e+01,-8.472976e+01,1.042245
12.75,399,0,-8.491728e+01,-8.472834e+01,1.022204
12.80,394,0,-8.491726e+01,-8.472692e+01,1.012987
12.85,394,0,-8.491723e+01,-8.472549e+01,1.012106
12.90,394,0,-8.491719e+01,-8.472407e+01,1.011871
12.95,394,0,-8.491714e+01,-8.472264e+01,1.011548
13.00,399,0,-8.491707e+01,-8.472121e+01,1.024043
13.05,405,0,-8.491698e+01,-8.471976e+01,1.041227
13.10,405,0,-8.491689e+01,-8.471829e+01,1.042827
13.15,401,0,-8.491677e+01,-8.471680e+01,1.028876
13.20,400,0,-8.491664e+01,-8.471529e+01,1.027811
13.25,397,0,-8.491650e+01,-8.471376e+01,1.020318
13.30,395,0,-8.491634e+01,-8.471221e+01,1.038215
13.35,398,0,-8.491617e+01,-8.471066e+01,1.017234
13.40,403,0,-8.491599e+01,-8.470910e+01,1.030810
13.45,406,0,-8.491579e+01,-8.470755e+01,1.037613
13.50,403,0,-8.491559e+01,-8.470600e+01,1.027557
13.55,403,0,-8.491538e+01,-8.470444e+01,1.032997
13.60,402,0,-8.491515e+01,-8.470286e+01,1.029184
13.65,400,0,-8.491492e+01,-8.470127e+01,1.024224
13.70,401,0,-8.491468e+01,-8.469968e+01,1.027415
13.75,405,0,-8.491443e+01,-8.469807e+01,1.036268
13.80,409,0,-8.491418e+01,-8.469643e+01,1.043485
13.85,411,0,-8.491390e+01,-8.469478e+01,1.052218
13.90,408,0,-8.491362e+01,-8.469311e+01,1.045546
13.95,409,0,-8.491332e+01,-8.469141e+01,1.044522
14.00,412,0,-8.491300e+01,-8.468968e+01,1.055311
14.05,412,0,-8.491267e+01,-8.468792e+01,1.057118
14.10,409,0,-8.491233e+01,-8.468613e+01,1.048127
14.15,411,0,-8.491197e+01,-8.468429e+01,1.055672
14.20,416,0,-8.491160e+01,-8.468243e+01,1.066054
14.25,410,0,-8.491122e+01,-8.468053e+01,1.048048
14.30,399,0,-8.491082e+01,-8.467859e+01,1.021427
14.35,398,0,-8.491042e+01,-8.467665e+01,1.017398
14.40,405,0,-8.490999e+01,-8.467470e+01,1.034554
14.45,411,0,-8.490955e+01,-8.467274e+01,1.052353
14.50,418,0,-8.490909e+01,-8.467077e+01,1.069357
14.55,422,0,-8.490861e+01,-8.466879e+01,1.076683
14.60,419,0,-8.490811e+01,-8.466680e+01,1.068791
14.65,412,0,-8.490759e+01,-8.466480e+01,1.055107
14.70,405,0,-8.490706e+01,-8.466280e+01,1.038304
14.75,401,0,-8.490651e+01,-8.466079e+01,1.027695
14.80,402,0,-8.490595e+01,-8.465878e+01,1.030837
14.85,408,0,-8.490538e+01,-8.465676e+01,1.044334
14.90,414,0,-8.490480e+01,-8.465475e+01,1.056177
14.95,418,0,-8.490422e+01,-8.465274e+01,1.068649
15.00,418,0,-8.490362e+01,-8.465074e+01,1.068461
15.05,413,0,-8.490301e+01,-8.464875e+01,1.056325
15.10,405,0,-8.490239e+01,-8.464674e+01,1.035421
15.15,402,0,-8.490175e+01,-8.464470e+01,1.030118
15.20,404,0,-8.490109e+01,-8.464263e+01,1.034669
15.25,411,0,-8.490042e+01,-8.464052e+01,1.055749
15.30,418,0,-8.489975e+01,-8.463839e+01,1.070860
15.35,422,0,-8.489906e+01,-8.463625e+01,1.086240
15.40,425,0,-8.489836e+01,-8.463410e+01,1.089398
15.45,420,0,-8.489766e+01,-8.463194e+01,1.075886
15.50,410,0,-8.489695e+01,-8.462977e+01,1.051487
15.55,403,0,-8.489623e+01,-8.462759e+01,1.026010
15.60,403,0,-8.489550e+01,-8.462538e+01,1.030033
15.65,405,0,-8.489475e+01,-8.462314e+01,1.035526
15.70,405,0,-8.489400e+01,-8.462089e+01,1.031780
15.75,407,0,-8.489323e+01,-8.461863e+01,1.045810
15.80,408,0,-8.489246e+01,-8.461637e+01,1.047223
15.85,403,0,-8.489167e+01,-8.461411e+01,1.036341
15.90,401,0,-8.489088e+01,-8.461184e+01,1.027203
15.95,403,0,-8.489008e+01,-8.460955e+01,1.030286
16.00,406,0,-8.488926e+01,-8.460724e+01,1.035823
16.05,410,0,-8.488844e+01,-8.460491e+01,1.049734
16.10,413,0,-8.488761e+01,-8.460256e+01,1.055917
16.15,412,0,-8.488676e+01,-8.460019e+01,1.050412
16.20,407,0,-8.488591e+01,-8.459780e+01,1.040347
16.25,400,0,-8.488504e+01,-8.459535e+01,1.025728
16.30,397,0,-8.488415e+01,-8.459282e+01,1.013115
16.35,401,0,-8.488324e+01,-8.459021e+01,1.026442
16.40,407,0,-8.488231e+01,-8.458753e+01,1.040349
16.45,411,0,-8.488137e+01,-8.458481e+01,1.051384
16.50,411,0,-8.488041e+01,-8.458204e+01,1.055675
16.55,408,0,-8.487943e+01,-8.457924e+01,1.045678
16.60,408,0,-8.487844e+01,-8.457639e+01,1.045339
16.65,410,0,-8.487743e+01,-8.457349e+01,1.049626
16.70,411,0,-8.487640e+01,-8.457057e+01,1.057579
16.75,409,0,-8.487536e+01,-8.456763e+01,1.045049
16.80,410,0,-8.487431e+01,-8.456467e+01,1.054234
16.85,414,0,-8.487326e+01,-8.456170e+01,1.057796
16.90,412,0,-8.487219e+01,-8.455872e+01,1.055172
16.95,411,0,-8.487112e+01,-8.455572e+01,1.047788
17.00,414,0,-8.487004e+01,-8.455269e+01,1.055744
17.05,417,0,-8.486895e+01,-8.454963e+01,1.064588
17.10,417,0,-8.486785e+01,-8.454657e+01,1.065800
17.15,417,0,-8.486675e+01,-8.454351e+01,1.067494
17.20,417,0,-8.486564e+01,-8.454049e+01,1.066787
17.25,417,0,-8.486454e+01,-8.453749e+01,1.064378
17.30,416,0,-8.486343e+01,-8.453452e+01,1.065336
17.35,415,0,-8.486231e+01,-8.453155e+01,1.065737
17.40,412,0,-8.486119e+01,-8.452859e+01,1.050727
17.45,409,0,-8.486006e+01,-8.452563e+01,1.045634
17.50,410,0,-8.485892e+01,-8.452267e+01,1.051140
17.55,419,0,-8.485777e+01,-8.451970e+01,1.070806
17.60,423,0,-8.485661e+01,-8.451673e+01,1.082441
17.65,420,0,-8.485544e+01,-8.451375e+01,1.076998
17.70,418,0,-8.485425e+01,-8.451079e+01,1.074225
17.75,413,0,-8.485305e+01,-8.450783e+01,1.056859
17.80,409,0,-8.485185e+01,-8.450488e+01,1.048035
17.85,411,0,-8.485063e+01,-8.450194e+01,1.056530
17.90,418,0,-8.484942e+01,-8.449900e+01,1.069264
17.95,421,0,-8.484819e+01,-8.449605e+01,1.077634
18.00,420,0,-8.484696e+01,-8.449309e+01,1.073889
18.05,424,0,-8.484571e+01,-8.449010e+01,1.083757
18.10,427,0,-8.484445e+01,-8.448707e+01,1.090333
18.15,423,0,-8.484317e+01,-8.448403e+01,1.081019
18.20,420,0,-8.484188e+01,-8.448098e+01,1.073693
18.25,418,0,-8.484057e+01,-8.447792e+01,1.071283
18.30,415,0,-8.483925e+01,-8.447483e+01,1.062825
18.35,416,0,-8.483792e+01,-8.447170e+01,1.062902
18.40,422,0,-8.483656e+01,-8.446850e+01,1.080876
18.45,429,0,-8.483519e+01,-8.446524e+01,1.096245
18.50,434,0,-8.483379e+01,-8.446193e+01,1.110638
18.55,436,0,-8.483238e+01,-8.445859e+01,1.113687
18.60,437,0,-8.483095e+01,-8.445523e+01,1.116358
18.65,438,0,-8.482949e+01,-8.445183e+01,1.121311
18.70,440,0,-8.482802e+01,-8.444841e+01,1.123110
18.75,444,0,-8.482653e+01,-8.444496e+01,1.134243
18.80,434,0,-8.482501e+01,-8.444150e+01,1.110408
18.85,422,0,-8.482347e+01,-8.443801e+01,1.081232
18.90,422,0,-8.482191e+01,-8.443450e+01,1.078415
18.95,424,0,-8.482033e+01,-8.443098e+01,1.084109
19.00,422,0,-8.481874e+01,-8.442747e+01,1.078853
19.05,424,0,-8.481715e+01,-8.442399e+01,1.084075
19.10,429,0,-8.481555e+01,-8.442053e+01,1.094985
19.15,434,0,-8.481396e+01,-8.441710e+01,1.108977
19.20,429,0,-8.481236e+01,-8.441367e+01,1.098281
19.25,428,0,-8.481075e+01,-8.441026e+01,1.095585
19.30,428,0,-8.480914e+01,-8.440686e+01,1.095695
19.35,424,0,-8.480752e+01,-8.440347e+01,1.083600
19.40,422,0,-8.480587e+01,-8.440008e+01,1.081481
19.45,420,0,-8.480422e+01,-8.439669e+01,1.076657
19.50,417,0,-8.480256e+01,-8.439329e+01,1.069767
19.55,417,0,-8.480089e+01,-8.438989e+01,1.068535
19.60,424,0,-8.479922e+01,-8.438646e+01,1.082141
19.65,429,0,-8.479755e+01,-8.438299e+01,1.097026
19.70,429,0,-8.479588e+01,-8.437948e+01,1.096933
19.75,430,0,-8.479420e+01,-8.437592e+01,1.100793
19.80,432,0,-8.479252e+01,-8.437232e+01,1.100411
19.85,434,0,-8.479084e+01,-8.436870e+01,1.108220
19.90,437,0,-8.478915e+01,-8.436506e+01,1.121733
19.95,432,0,-8.478745e+01,-8.436141e+01,1.106519
20.00,423,0,-8.478574e+01,-8.435775e+01,1.078800
20.05,421,0,-8.478401e+01,-8.435406e+01,1.080542
20.10,423,0,-8.478225e+01,-8.435031e+01,1.084992
20.15,426,0,-8.478046e+01,-8.434649e+01,1.087768
20.20,428,0,-8.477863e+01,-8.434261e+01,1.095980
20.25,431,0,-8.477676e+01,-8.433866e+01,1.100471
20.30,430,0,-8.477486e+01,-8.433464e+01,1.100398
20.35,430,0,-8.477293e+01,-8.433058e+01,1.098866
20.40,430,0,-8.477100e+01,-8.432647e+01,1.101181
20.45,432,0,-8.476905e+01,-8.432232e+01,1.103379
20.50,435,0,-8.476710e+01,-8.431814e+01,1.112468
20.55,438,0,-8.476514e+01,-8.431393e+01,1.119421
20.60,434,0,-8.476318e+01,-8.430971e+01,1.109138
20.65,426,0,-8.476121e+01,-8.430548e+01,1.091195
20.70,423,0,-8.475923e+01,-8.430125e+01,1.079119
20.75,427,0,-8.475726e+01,-8.429702e+01,1.092933
20.80,432,0,-8.475527e+01,-8.429280e+01,1.106876
20.85,431,0,-8.475328e+01,-8.428859e+01,1.102080
20.90,427,0,-8.475129e+01,-8.428440e+01,1.090792
20.95,424,0,-8.474929e+01,-8.428022e+01,1.084502
21.00,420,0,-8.474729e+01,-8.427605e+01,1.073490
21.05,422,0,-8.474529e+01,-8.427188e+01,1.075792
21.10,433,0,-8.474329e+01,-8.426770e+01,1.107795
21.15,445,0,-8.474128e+01,-8.426350e+01,1.137341
21.20,445,0,-8.473927e+01,-8.425928e+01,1.135226
21.25,444,0,-8.473726e+01,-8.425506e+01,1.139628
21.30,447,0,-8.473525e+01,-8.425084e+01,1.145793
21.35,448,0,-8.473323e+01,-8.424662e+01,1.144867
21.40,447,0,-8.473121e+01,-8.424240e+01,1.142265
21.45,447,0,-8.472919e+01,-8.423819e+01,1.146367
21.50,447,0,-8.472716e+01,-8.423395e+01,1.144076
21.55,444,0,-8.472511e+01,-8.422966e+01,1.135895
21.60,440,0,-8.472304e+01,-8.422529e+01,1.122376
21.65,443,0,-8.472094e+01,-8.422083e+01,1.132311
21.70,443,0,-8.471880e+01,-8.421624e+01,1.131389
21.75,442,0,-8.471663e+01,-8.421155e+01,1.128748
21.80,444,0,-8.471442e+01,-8.420680e+01,1.131461
21.85,440,0,-8.471220e+01,-8.420201e+01,1.124783
21.90,435,0,-8.470996e+01,-8.419722e+01,1.110256
21.95,438,0,-8.470770e+01,-8.419241e+01,1.122192
22.00,440,0,-8.470543e+01,-8.418761e+01,1.124648
22.05,441,0,-8.470315e+01,-8.418284e+01,1.129219
22.10,444,0,-8.470084e+01,-8.417810e+01,1.139072
22.15,443,0,-8.469851e+01,-8.417339e+01,1.130452
22.20,433,0,-8.469614e+01,-8.416871e+01,1.107552
22.25,431,0,-8.469375e+01,-8.416406e+01,1.102634
22.30,435,0,-8.469132e+01,-8.415943e+01,1.115698
22.35,436,0,-8.468886e+01,-8.415480e+01,1.114765
22.40,438,0,-8.468638e+01,-8.415017e+01,1.120061
22.45,445,0,-8.468386e+01,-8.414553e+01,1.139605
22.50,453,0,-8.468133e+01,-8.414091e+01,1.161126
22.55,454,0,-8.467878e+01,-8.413629e+01,1.162563
22.60,456,0,-8.467622e+01,-8.413168e+01,1.169253
22.65,458,0,-8.467365e+01,-8.412709e+01,1.172626
22.70,458,0,-8.467107e+01,-8.412251e+01,1.169914
22.75,459,0,-8.466848e+01,-8.411794e+01,1.174029
22.80,455,0,-8.466585e+01,-8.411339e+01,1.167922
22.85,444,0,-8.466321e+01,-8.410885e+01,1.136453
22.90,440,0,-8.466054e+01,-8.410430e+01,1.131355
22.95,439,0,-8.465786e+01,-8.409972e+01,1.126571
23.00,440,0,-8.465517e+01,-8.409508e+01,1.130476
23.05,440,0,-8.465249e+01,-8.409036e+01,1.128571
23.10,436,0,-8.464980e+01,-8.408558e+01,1.119677
23.15,438,0,-8.464713e+01,-8.408075e+01,1.118754
23.20,441,0,-8.464445e+01,-8.407588e+01,1.127952
23.25,441,0,-8.464177e+01,-8.407099e+01,1.131538
23.30,444,0,-8.463907e+01,-8.406606e+01,1.134769
23.35,450,0,-8.463634e+01,-8.406107e+01,1.154218
23.40,450,0,-8.463359e+01,-8.405605e+01,1.209085
23.45,447,0,-8.463082e+01,-8.405100e+01,1.150796
23.50,450,0,-8.462801e+01,-8.404591e+01,1.161813
23.55,452,0,-8.462517e+01,-8.404078e+01,1.162658
23.60,456,0,-8.462228e+01,-8.403557e+01,1.175724
23.65,455,0,-8.461934e+01,-8.403027e+01,1.168346
23.70,449,0,-8.461636e+01,-8.402488e+01,1.153619
23.75,447,0,-8.461332e+01,-8.401938e+01,1.149089
23.80,444,0,-8.461023e+01,-8.401381e+01,1.139609
23.85,443,0,-8.460711e+01,-8.400818e+01,1.139421
23.90,444,0,-8.460396e+01,-8.400251e+01,1.138912
23.95,446,0,-8.460080e+01,-8.399681e+01,1.147363
24.00,449,0,-8.459761e+01,-8.399107e+01,1.152507
24.05,455,0,-8.459440e+01,-8.398528e+01,1.169589
24.10,458,0,-8.459117e+01,-8.397944e+01,1.177914
24.15,458,0,-8.458791e+01,-8.397355e+01,1.175356
24.20,455,0,-8.458463e+01,-8.396764e+01,1.170976
24.25,446,0,-8.458136e+01,-8.396173e+01,1.144334
24.30,442,0,-8.457808e+01,-8.395582e+01,1.138080
24.35,445,0,-8.457480e+01,-8.394992e+01,1.143658
24.40,448,0,-8.457153e+01,-8.394399e+01,1.148963
24.45,450,0,-8.456826e+01,-8.393799e+01,1.156888
24.50,452,0,-8.456498e+01,-8.393190e+01,1.159153
24.55,447,0,-8.456169e+01,-8.392575e+01,1.150556
24.60,445,0,-8.455841e+01,-8.391957e+01,1.144120
24.65,447,0,-8.455513e+01,-8.391337e+01,1.153851
24.70,449,0,-8.455187e+01,-8.390717e+01,1.157018
24.75,450,0,-8.454860e+01,-8.390097e+01,1.156288
24.80,453,0,-8.454534e+01,-8.389476e+01,1.168989
24.85,452,0,-8.454206e+01,-8.388855e+01,1.162262
24.90,451,0,-8.453878e+01,-8.388232e+01,1.162834
24.95,453,0,-8.453548e+01,-8.387607e+01,1.161950
25.00,458,0,-8.453216e+01,-8.386976e+01,1.176369
25.05,461,0,-8.452881e+01,-8.386334e+01,1.185205
25.10,468,0,-8.452543e+01,-8.385679e+01,1.202805
25.15,472,0,-8.452202e+01,-8.385015e+01,1.213288
25.20,468,0,-8.451857e+01,-8.384345e+01,1.201070
25.25,468,0,-8.451509e+01,-8.383672e+01,1.201038
25.30,469,0,-8.451156e+01,-8.382996e+01,1.207439
25.35,469,0,-8.450800e+01,-8.382318e+01,1.206291
25.40,465,0,-8.450440e+01,-8.381642e+01,1.194405
25.45,458,0,-8.450077e+01,-8.380970e+01,1.175693
25.50,457,0,-8.449712e+01,-8.380302e+01,1.172690
25.55,456,0,-8.449345e+01,-8.379639e+01,1.174137
25.60,450,0,-8.448975e+01,-8.378977e+01,1.159801
25.65,448,0,-8.448602e+01,-8.378317e+01,1.151612
25.70,457,0,-8.448226e+01,-8.377656e+01,1.171524
25.75,464,0,-8.447848e+01,-8.376996e+01,1.192901
25.80,464,0,-8.447467e+01,-8.376340e+01,1.194509
25.85,460,0,-8.447082e+01,-8.375692e+01,1.181529
25.90,456,0,-8.446695e+01,-8.375054e+01,1.270565
25.95,460,0,-8.446304e+01,-8.374425e+01,1.205320
26.00,469,0,-8.445910e+01,-8.373806e+01,1.209447
26.05,472,0,-8.445513e+01,-8.373191e+01,1.216938
26.10,467,0,-8.445110e+01,-8.372577e+01,1.197573
26.15,462,0,-8.444701e+01,-8.371957e+01,1.235297
26.20,460,0,-8.444288e+01,-8.371328e+01,1.188958
26.25,454,0,-8.443873e+01,-8.370688e+01,1.208871
26.30,453,0,-8.443456e+01,-8.370037e+01,1.174855
26.35,455,0,-8.443038e+01,-8.369372e+01,1.172728
26.40,459,0,-8.442617e+01,-8.368694e+01,1.184831
26.45,464,0,-8.442193e+01,-8.368004e+01,1.191590
26.50,470,0,-8.441764e+01,-8.367301e+01,1.252209
26.55,467,0,-8.441329e+01,-8.366584e+01,1.290298
26.60,463,0,-8.440888e+01,-8.365851e+01,1.232312
26.65,464,0,-8.440441e+01,-8.365107e+01,1.240341
26.70,466,0,-8.439990e+01,-8.364356e+01,1.212843
26.75,463,0,-8.439537e+01,-8.363603e+01,1.227443
26.80,462,0,-8.439080e+01,-8.362850e+01,1.188813
26.85,463,0,-8.438618e+01,-8.362094e+01,1.190078
26.90,464,0,-8.438148e+01,-8.361330e+01,1.194991
26.95,462,0,-8.437669e+01,-8.360552e+01,1.187667
27.00,463,0,-8.437177e+01,-8.359758e+01,1.186612
27.05,464,0,-8.436673e+01,-8.358951e+01,1.190096
27.10,463,0,-8.436159e+01,-8.358138e+01,1.188190
27.15,463,0,-8.435637e+01,-8.357323e+01,1.190372
27.20,463,0,-8.435107e+01,-8.356508e+01,1.188592
27.25,462,0,-8.434570e+01,-8.355692e+01,1.226391
27.30,459,0,-8.434027e+01,-8.354875e+01,1.181221
27.35,457,0,-8.433480e+01,-8.354058e+01,1.174226
27.40,456,0,-8.432931e+01,-8.353241e+01,1.171365
27.45,456,0,-8.432381e+01,-8.352424e+01,1.172269
27.50,459,0,-8.431831e+01,-8.351606e+01,1.179944
27.55,466,0,-8.431278e+01,-8.350781e+01,1.198568
27.60,469,0,-8.430725e+01,-8.349947e+01,1.202512
27.65,474,0,-8.430171e+01,-8.349101e+01,1.299703
27.70,477,0,-8.429615e+01,-8.348245e+01,1.224473
27.75,477,0,-8.429060e+01,-8.347383e+01,1.227322
27.80,472,0,-8.428506e+01,-8.346516e+01,1.216911
27.85,470,0,-8.427953e+01,-8.345645e+01,1.210875
27.90,474,0,-8.427401e+01,-8.344773e+01,1.219577
27.95,477,0,-8.426850e+01,-8.343901e+01,1.271622
28.00,479,0,-8.426300e+01,-8.343030e+01,1.223782
28.05,475,0,-8.425749e+01,-8.342154e+01,1.221576
28.10,472,0,-8.425195e+01,-8.341267e+01,1.206947
28.15,469,0,-8.424637e+01,-8.340361e+01,1.197192
28.20,476,0,-8.424073e+01,-8.339427e+01,1.214369
28.25,486,0,-8.423501e+01,-8.338455e+01,1.242813
28.30,490,0,-8.422920e+01,-8.337444e+01,1.317352
28.35,489,0,-8.422331e+01,-8.336404e+01,1.249483
28.40,486,0,-8.421738e+01,-8.335344e+01,1.240903
28.45,484,0,-8.421142e+01,-8.334271e+01,1.235942
28.50,482,0,-8.420544e+01,-8.333194e+01,1.231168
28.55,481,0,-8.419945e+01,-8.332117e+01,1.226612
28.60,484,0,-8.419346e+01,-8.331047e+01,1.235680
28.65,490,0,-8.418748e+01,-8.329987e+01,1.250747
28.70,490,0,-8.418150e+01,-8.328936e+01,1.250398
28.75,491,0,-8.417553e+01,-8.327892e+01,1.253463
28.80,488,0,-8.416956e+01,-8.326854e+01,1.244264
28.85,486,0,-8.416359e+01,-8.325828e+01,1.242049
28.90,493,0,-8.415760e+01,-8.324824e+01,1.263953
28.95,505,0,-8.415161e+01,-8.323846e+01,1.291397
29.00,515,0,-8.414560e+01,-8.322891e+01,1.316286
29.05,528,0,-8.413957e+01,-8.321954e+01,1.347682
29.10,546,0,-8.413351e+01,-8.321025e+01,1.398039
29.15,547,0,-8.412739e+01,-8.320103e+01,1.400943
29.20,543,0,-8.412120e+01,-8.319185e+01,1.390693
29.25,544,0,-8.411493e+01,-8.318272e+01,1.391763
29.30,544,0,-8.410858e+01,-8.317364e+01,1.392513
29.35,538,0,-8.410213e+01,-8.316461e+01,1.383095
29.40,529,0,-8.409561e+01,-8.315559e+01,1.355743
29.45,528,0,-8.408901e+01,-8.314647e+01,1.352059
29.50,530,0,-8.408234e+01,-8.313719e+01,1.359832
29.55,534,0,-8.407555e+01,-8.312776e+01,1.365052
29.60,538,0,-8.406860e+01,-8.311819e+01,1.421336
29.65,535,0,-8.406150e+01,-8.310848e+01,1.369601
29.70,529,0,-8.405430e+01,-8.309859e+01,1.359937
29.75,522,0,-8.404701e+01,-8.308854e+01,1.340528
29.80,514,0,-8.403964e+01,-8.307838e+01,1.315718
29.85,510,0,-8.403217e+01,-8.306818e+01,1.303108
29.90,518,0,-8.402457e+01,-8.305798e+01,1.324941
29.95,532,0,-8.401678e+01,-8.304781e+01,1.362077
30.00,544,0,-8.400876e+01,-8.303766e+01,1.392424
30.05,543,0,-8.400048e+01,-8.302751e+01,1.385867
30.10,534,0,-8.399195e+01,-8.301738e+01,1.365078
30.15,523,0,-8.398321e+01,-8.300726e+01,1.337570
30.20,516,0,-8.397425e+01,-8.299711e+01,1.319484
30.25,512,0,-8.396507e+01,-8.298689e+01,1.308156
30.30,511,0,-8.395569e+01,-8.297661e+01,1.304593
30.35,515,0,-8.394613e+01,-8.296631e+01,1.319016
30.40,522,0,-8.393643e+01,-8.295600e+01,1.334212
30.45,539,0,-8.392657e+01,-8.294570e+01,1.376519
30.50,567,0,-8.391658e+01,-8.293540e+01,1.448033
30.55,581,0,-8.390646e+01,-8.292507e+01,1.486663
30.60,574,0,-8.389624e+01,-8.291464e+01,1.468955
30.65,567,0,-8.388594e+01,-8.290409e+01,1.449105
30.70,554,0,-8.387562e+01,-8.289348e+01,1.414731
30.75,537,0,-8.386530e+01,-8.288282e+01,1.372179
30.80,527,0,-8.385499e+01,-8.287208e+01,1.346225
30.85,530,0,-8.384468e+01,-8.286117e+01,1.354225
30.90,534,0,-8.383437e+01,-8.284997e+01,1.364695
30.95,532,0,-8.382401e+01,-8.283842e+01,1.358209
31.00,528,0,-8.381359e+01,-8.282654e+01,1.348908
31.05,525,0,-8.380309e+01,-8.281436e+01,1.339990
31.10,532,0,-8.379249e+01,-8.280189e+01,1.358367
31.15,544,0,-8.378178e+01,-8.278905e+01,1.388067
31.20,550,0,-8.377097e+01,-8.277577e+01,1.405933
31.25,550,0,-8.376009e+01,-8.276205e+01,1.406106
31.30,546,0,-8.374917e+01,-8.274790e+01,1.398907
31.35,540,0,-8.373824e+01,-8.273335e+01,1.381239
31.40,533,0,-8.372730e+01,-8.271845e+01,1.364329
31.45,530,0,-8.371638e+01,-8.270329e+01,1.354505
31.50,525,0,-8.370548e+01,-8.268797e+01,1.341109
31.55,525,0,-8.369462e+01,-8.267260e+01,1.342888
31.60,535,0,-8.368381e+01,-8.265722e+01,1.365394
31.65,551,0,-8.367305e+01,-8.264188e+01,1.406156
31.70,568,0,-8.366234e+01,-8.262667e+01,1.450924
31.75,570,0,-8.365168e+01,-8.261174e+01,1.454905
31.80,560,0,-8.364108e+01,-8.259726e+01,1.432510
31.85,554,0,-8.363053e+01,-8.258329e+01,1.415445
31.90,565,0,-8.362001e+01,-8.256981e+01,1.444921
31.95,580,0,-8.360953e+01,-8.255678e+01,1.486452
32.00,578,0,-8.359905e+01,-8.254424e+01,1.477792
32.05,565,0,-8.358855e+01,-8.253219e+01,1.444759
32.10,552,0,-8.357799e+01,-8.252064e+01,1.409345
32.15,539,0,-8.356736e+01,-8.250959e+01,1.379366
32.20,527,0,-8.355667e+01,-8.249888e+01,1.349674
32.25,518,0,-8.354594e+01,-8.248826e+01,1.327954
32.30,515,0,-8.353518e+01,-8.247743e+01,1.321140
32.35,515,0,-8.352436e+01,-8.246606e+01,1.318232
32.40,521,0,-8.351343e+01,-8.245399e+01,1.333950
32.45,534,0,-8.350231e+01,-8.244128e+01,1.365893
32.50,539,0,-8.349094e+01,-8.242821e+01,1.384545
32.55,525,0,-8.347922e+01,-8.241511e+01,1.345944
32.60,513,0,-8.346714e+01,-8.240217e+01,1.310805
32.65,504,0,-8.345460e+01,-8.238940e+01,1.290899
32.70,498,0,-8.344150e+01,-8.237674e+01,1.275749
32.75,499,0,-8.342765e+01,-8.236410e+01,1.273365
32.80,500,0,-8.341291e+01,-8.235143e+01,1.277344
32.85,501,0,-8.339736e+01,-8.233881e+01,1.282223
32.90,509,0,-8.338112e+01,-8.232634e+01,1.301701
32.95,511,0,-8.336428e+01,-8.231404e+01,1.308548
33.00,509,0,-8.334679e+01,-8.230184e+01,1.302205
33.05,501,0,-8.332856e+01,-8.228963e+01,1.280623
33.10,495,0,-8.330945e+01,-8.227725e+01,1.265916
33.15,496,0,-8.328942e+01,-8.226468e+01,1.268562
33.20,506,0,-8.326845e+01,-8.225195e+01,1.295206
33.25,521,0,-8.324656e+01,-8.223903e+01,1.329536
33.30,543,0,-8.322367e+01,-8.222580e+01,1.386261
33.35,564,0,-8.319985e+01,-8.221224e+01,1.440260
33.40,580,0,-8.317526e+01,-8.219853e+01,1.479735
33.45,591,0,-8.315012e+01,-8.218484e+01,1.510345
33.50,599,0,-8.312455e+01,-8.217118e+01,1.529599
33.55,596,0,-8.309857e+01,-8.215746e+01,1.521833
33.60,584,0,-8.307216e+01,-8.214362e+01,1.490361
33.65,561,0,-8.304535e+01,-8.212951e+01,1.430683
33.70,537,0,-8.301823e+01,-8.211499e+01,1.369798
33.75,528,0,-8.299091e+01,-8.210000e+01,1.349839
33.80,532,0,-8.296345e+01,-8.208442e+01,1.360116
33.85,541,0,-8.293591e+01,-8.206807e+01,1.381045
33.90,541,0,-8.290832e+01,-8.205075e+01,1.383292
33.95,533,0,-8.288073e+01,-8.203232e+01,1.362712
34.00,525,0,-8.285318e+01,-8.201258e+01,1.341306
34.05,521,0,-8.282571e+01,-8.199151e+01,1.329533
34.10,515,0,-8.279830e+01,-8.196945e+01,1.317033
34.15,510,0,-8.277092e+01,-8.194685e+01,1.304993
34.20,513,0,-8.274359e+01,-8.192394e+01,1.310653
34.25,516,0,-8.271632e+01,-8.190072e+01,1.317580
34.30,510,0,-8.268913e+01,-8.187719e+01,1.304530
34.35,497,0,-8.266196e+01,-8.185353e+01,1.271202
34.40,487,0,-8.263479e+01,-8.182987e+01,1.244486
34.45,485,0,-8.260760e+01,-8.180622e+01,1.242566
34.50,486,0,-8.258041e+01,-8.178256e+01,1.239510
34.55,488,0,-8.255325e+01,-8.175888e+01,1.248645
34.60,492,0,-8.252613e+01,-8.173516e+01,1.260010
34.65,498,0,-8.249907e+01,-8.171149e+01,1.274406
34.70,495,0,-8.247203e+01,-8.168802e+01,1.262503
34.75,489,0,-8.244500e+01,-8.166486e+01,1.252723
34.80,484,0,-8.241799e+01,-8.164200e+01,1.238032
34.85,482,0,-8.239104e+01,-8.161935e+01,1.230401
34.90,480,0,-8.236424e+01,-8.159665e+01,1.225153
34.95,482,0,-8.233772e+01,-8.157363e+01,1.229109
35.00,486,0,-8.231156e+01,-8.155014e+01,1.240831
35.05,487,0,-8.228562e+01,-8.152629e+01,1.244610
35.10,489,0,-8.225953e+01,-8.150240e+01,1.247383
35.15,496,0,-8.223275e+01,-8.147873e+01,1.267835
35.20,506,0,-8.220462e+01,-8.145553e+01,1.294838
35.25,514,0,-8.217436e+01,-8.143301e+01,1.312528
35.30,512,0,-8.214108e+01,-8.141130e+01,1.312288
35.35,504,0,-8.210421e+01,-8.139031e+01,1.292035
35.40,494,0,-8.206358e+01,-8.136978e+01,1.267470
35.45,489,0,-8.201920e+01,-8.134959e+01,1.249297
35.50,492,0,-8.197091e+01,-8.132962e+01,1.259049
35.55,494,0,-8.191815e+01,-8.130972e+01,1.259297
35.60,490,0,-8.185974e+01,-8.128960e+01,1.255854
35.65,481,0,-8.179432e+01,-8.126898e+01,1.228377
35.70,473,0,-8.172149e+01,-8.124762e+01,1.210530
35.75,471,0,-8.164214e+01,-8.122525e+01,1.205310
35.80,471,0,-8.155743e+01,-8.120149e+01,1.199523
35.85,472,0,-8.146829e+01,-8.117595e+01,1.220636
35.90,478,0,-8.137535e+01,-8.114859e+01,1.223646
35.95,483,0,-8.127892e+01,-8.111954e+01,1.235597
36.00,482,0,-8.117887e+01,-8.108874e+01,1.234960
36.05,480,0,-8.107474e+01,-8.105585e+01,1.224493
36.10,475,0,-8.096607e+01,-8.102054e+01,1.216812
36.15,471,0,-8.085292e+01,-8.098295e+01,1.204989
36.20,470,0,-8.073588e+01,-8.094346e+01,1.202964
36.25,470,0,-8.061567e+01,-8.090238e+01,1.201603
36.30,468,0,-8.049308e+01,-8.085980e+01,1.194767
36.35,465,0,-8.036884e+01,-8.081567e+01,1.193739
36.40,468,0,-8.024371e+01,-8.076979e+01,1.205568
36.45,473,0,-8.011833e+01,-8.072184e+01,1.214193
36.50,474,0,-7.999331e+01,-8.067112e+01,1.217631
36.55,478,0,-7.986957e+01,-8.061643e+01,1.225759
36.60,484,0,-7.974823e+01,-8.055680e+01,1.237160
36.65,480,0,-7.963068e+01,-8.049171e+01,1.228821
36.70,472,0,-7.951828e+01,-8.042089e+01,1.208954
36.75,465,0,-7.941125e+01,-8.034485e+01,1.193568
36.80,457,0,-7.930887e+01,-8.026450e+01,1.168638
36.85,458,0,-7.921037e+01,-8.018055e+01,1.170244
36.90,459,0,-7.911493e+01,-8.009370e+01,1.179505
36.95,460,0,-7.902166e+01,-8.000482e+01,1.179033
37.00,460,0,-7.892974e+01,-7.991466e+01,1.176481
37.05,466,0,-7.883854e+01,-7.982368e+01,1.190625
37.10,473,0,-7.874759e+01,-7.973209e+01,1.208297
37.15,473,0,-7.865654e+01,-7.964002e+01,1.209387
37.20,471,0,-7.856516e+01,-7.954752e+01,1.207115
37.25,472,0,-7.847320e+01,-7.945463e+01,1.206118
37.30,464,0,-7.838033e+01,-7.936132e+01,1.183204
37.35,456,0,-7.828606e+01,-7.926749e+01,1.169124
37.40,457,0,-7.818977e+01,-7.917292e+01,1.167202
37.45,463,0,-7.809051e+01,-7.907722e+01,1.188322
37.50,464,0,-7.798680e+01,-7.897968e+01,1.187130
37.55,462,0,-7.787678e+01,-7.887936e+01,1.182069
37.60,463,0,-7.775812e+01,-7.877499e+01,1.184857
37.65,467,0,-7.762730e+01,-7.866466e+01,1.191127
37.70,465,0,-7.747863e+01,-7.854557e+01,1.192387
37.75,463,0,-7.730463e+01,-7.841555e+01,1.184892
37.80,463,0,-7.709649e+01,-7.827418e+01,1.181372
37.85,464,0,-7.684289e+01,-7.812202e+01,1.184371
37.90,464,0,-7.653083e+01,-7.795975e+01,1.185437
37.95,466,0,-7.615838e+01,-7.778765e+01,1.190633
38.00,470,0,-7.573795e+01,-7.760549e+01,1.199333
38.05,469,0,-7.527905e+01,-7.741273e+01,1.195350
38.10,465,0,-7.478053e+01,-7.720833e+01,1.185765
38.15,466,0,-7.423211e+01,-7.699013e+01,1.190131
38.20,471,0,-7.361511e+01,-7.675453e+01,1.206837
38.25,476,0,-7.291415e+01,-7.649690e+01,1.217426
38.30,481,0,-7.215183e+01,-7.621507e+01,1.228779
38.35,488,0,-7.138341e+01,-7.591084e+01,1.249969
38.40,498,0,-7.065884e+01,-7.558728e+01,1.275107
38.45,511,0,-6.999582e+01,-7.524766e+01,1.307120
38.50,519,0,-6.938443e+01,-7.489531e+01,1.329360
38.55,520,0,-6.880802e+01,-7.453283e+01,1.331108
38.60,527,0,-6.825308e+01,-7.416150e+01,1.344574
38.65,542,0,-6.771162e+01,-7.378070e+01,1.385010
38.70,553,0,-6.718014e+01,-7.338825e+01,1.415863
38.75,565,0,-6.665684e+01,-7.298099e+01,1.444688
38.80,566,0,-6.614001e+01,-7.255450e+01,1.455976
38.85,550,0,-6.562820e+01,-7.210260e+01,1.408161
38.90,537,0,-6.512069e+01,-7.161617e+01,1.375580
38.95,541,0,-6.461713e+01,-7.108185e+01,1.384638
39.00,560,0,-6.411648e+01,-7.048021e+01,1.436043
39.05,582,0,-6.361658e+01,-6.978324e+01,1.486800
39.10,587,0,-6.311465e+01,-6.895167e+01,1.497751
39.15,566,0,-6.260789e+01,-6.793496e+01,1.452087
39.20,539,0,-6.209337e+01,-6.670529e+01,1.380103
39.25,509,0,-6.156761e+01,-6.531186e+01,1.301788
39.30,490,0,-6.102615e+01,-6.384188e+01,1.253604
39.35,488,0,-6.046348e+01,-6.235789e+01,1.246445
39.40,489,0,-5.987229e+01,-6.088869e+01,1.251562
39.45,492,0,-5.924289e+01,-5.944391e+01,1.259340
39.50,503,0,-5.856292e+01,-5.802056e+01,1.284804
39.55,522,0,-5.781623e+01,-5.660316e+01,1.335204
39.60,531,0,-5.698076e+01,-5.516276e+01,1.357458
39.65,541,0,-5.602539e+01,-5.365322e+01,1.382484
39.70,553,0,-5.490670e+01,-5.200748e+01,1.416086
39.75,557,0,-5.356388e+01,-5.013232e+01,1.425077
39.80,553,0,-5.190731e+01,-4.789706e+01,1.416864
39.85,537,0,-4.980200e+01,-4.512834e+01,1.377760
39.90,521,0,-4.704371e+01,-4.162697e+01,1.334155
39.95,508,0,-4.335071e+01,-3.713201e+01,1.301637
40.00,497,0,-3.842440e+01,-3.124103e+01,1.272365
40.05,486,0,-3.192257e+01,-2.336637e+01,1.241431
40.10,474,0,-2.328170e+01,-1.284687e+01,1.218545
40.15,467,0,-1.158436e+01,-4.624167e-01,1.195732
40.20,465,0,2.640745e+00,1.036179e+01,1.243997
40.25,470,0,1.524606e+01,1.739716e+01,1.203433
40.30,485,0,2.344755e+01,2.109783e+01,1.242906
40.35,507,0,2.775264e+01,2.277511e+01,1.298527
40.40,518,0,2.956943e+01,2.342256e+01,1.326222
40.45,517,0,3.002855e+01,2.351890e+01,1.321756
40.50,512,0,2.986847e+01,2.327324e+01,1.310359
40.55,508,0,2.945447e+01,2.282055e+01,1.295359
40.60,495,0,2.890806e+01,2.228168e+01,1.266498
40.65,490,0,2.826795e+01,2.177468e+01,1.254291
40.70,501,0,2.755748e+01,2.141137e+01,1.280462
40.75,512,0,2.680506e+01,2.125975e+01,1.309009
40.80,519,0,2.606116e+01,2.129119e+01,1.326898
40.85,526,0,2.539004e+01,2.142987e+01,1.343225
40.90,534,0,2.484832e+01,2.162547e+01,1.363453
40.95,547,0,2.447026e+01,2.185541e+01,1.398601
41.00,549,0,2.426632e+01,2.210174e+01,1.404246
41.05,528,0,2.421385e+01,2.234761e+01,1.354835
41.10,511,0,2.425284e+01,2.257928e+01,1.305801
41.15,499,0,2.432299e+01,2.278817e+01,1.276734
41.20,492,0,2.438584e+01,2.297042e+01,1.256576
41.25,490,0,2.442286e+01,2.312410e+01,1.249863
41.30,490,0,2.442661e+01,2.324900e+01,1.250842
41.35,489,0,2.439672e+01,2.334704e+01,1.248101
41.40,495,0,2.433965e+01,2.342106e+01,1.262612
41.45,517,0,2.426353e+01,2.347362e+01,1.325073
41.50,531,0,2.417407e+01,2.350669e+01,1.359040
41.55,533,0,2.407499e+01,2.352149e+01,1.363103
41.60,548,0,2.396907e+01,2.351842e+01,1.399673
41.65,554,0,2.385757e+01,2.349790e+01,1.416146
41.70,543,0,2.374024e+01,2.346110e+01,1.387537
41.75,543,0,2.361704e+01,2.340960e+01,1.385056
41.80,556,0,2.348894e+01,2.334529e+01,1.424834
41.85,577,0,2.335694e+01,2.327051e+01,1.479498
41.90,592,0,2.322183e+01,2.318714e+01,1.514679
41.95,585,0,2.308460e+01,2.309600e+01,1.496090
42.00,576,0,2.294637e+01,2.299749e+01,1.472682
42.05,579,0,2.280807e+01,2.289230e+01,1.480318
42.10,584,0,2.267025e+01,2.278152e+01,1.492678
42.15,588,0,2.253308e+01,2.266630e+01,1.503479
42.20,577,0,2.239685e+01,2.254752e+01,1.477938
42.25,557,0,2.226196e+01,2.242604e+01,1.425001
42.30,538,0,2.212876e+01,2.230287e+01,1.370841
42.35,514,0,2.199755e+01,2.217858e+01,1.312918
42.40,505,0,2.186857e+01,2.205317e+01,1.288086
42.45,514,0,2.174198e+01,2.192654e+01,1.311242
42.50,537,0,2.161786e+01,2.179886e+01,1.370475
42.55,557,0,2.149622e+01,2.167056e+01,1.419760
42.60,564,0,2.137700e+01,2.154215e+01,1.440549
42.65,557,0,2.126016e+01,2.141403e+01,1.421732
42.70,527,0,2.114569e+01,2.128636e+01,1.346816
42.75,503,0,2.103353e+01,2.115932e+01,1.286806
42.80,505,0,2.092357e+01,2.103309e+01,1.292890
42.85,516,0,2.081569e+01,2.090757e+01,1.316175
42.90,533,0,2.070977e+01,2.078252e+01,1.364553
42.95,558,0,2.060558e+01,2.065756e+01,1.428961
43.00,584,0,2.050280e+01,2.053236e+01,1.494561
43.05,588,0,2.040105e+01,2.040664e+01,1.503213
43.10,577,0,2.029987e+01,2.028020e+01,1.527563
43.15,571,0,2.019878e+01,2.015273e+01,1.468271
43.20,573,0,2.009722e+01,2.002382e+01,1.474039
43.25,571,0,1.999460e+01,1.989312e+01,1.470084
43.30,571,0,1.989032e+01,1.976042e+01,1.468415
43.35,578,0,1.978376e+01,1.962549e+01,1.487639
43.40,586,0,1.967430e+01,1.948817e+01,1.505133
43.45,604,0,1.956138e+01,1.934850e+01,1.553314
43.50,619,0,1.944450e+01,1.920672e+01,1.590945
43.55,624,0,1.932338e+01,1.906328e+01,1.602919
43.60,630,0,1.919796e+01,1.891877e+01,1.618160
43.65,621,0,1.906850e+01,1.877391e+01,1.595947
43.70,602,0,1.893552e+01,1.862939e+01,1.548334
43.75,573,0,1.879972e+01,1.848570e+01,1.471797
43.80,557,0,1.866186e+01,1.834335e+01,1.435738
43.85,557,0,1.852273e+01,1.820283e+01,1.433033
43.90,542,0,1.838307e+01,1.806457e+01,1.393845
43.95,521,0,1.824360e+01,1.792886e+01,1.337017
44.00,516,0,1.810496e+01,1.779593e+01,1.321663
44.05,515,0,1.796772e+01,1.766590e+01,1.324935
44.10,506,0,1.783230e+01,1.753885e+01,1.302269
44.15,477,0,1.769904e+01,1.741473e+01,1.222566
44.20,463,0,1.756819e+01,1.729362e+01,1.192661
44.25,484,0,1.743996e+01,1.717551e+01,1.244333
44.30,525,0,1.731448e+01,1.706032e+01,1.344332
44.35,550,0,1.719187e+01,1.694794e+01,1.413264
44.40,561,0,1.707218e+01,1.683826e+01,1.443466
44.45,568,0,1.695541e+01,1.673120e+01,1.459775
44.50,576,0,1.684153e+01,1.662668e+01,1.479374
44.55,590,0,1.673047e+01,1.652459e+01,1.518365
44.60,606,0,1.662220e+01,1.642481e+01,1.557421
44.65,623,0,1.651666e+01,1.632724e+01,1.603254
44.70,613,0,1.641381e+01,1.623180e+01,1.573871
44.75,592,0,1.631361e+01,1.613844e+01,1.522577
44.80,576,0,1.621601e+01,1.604719e+01,1.482564
44.85,559,0,1.612096e+01,1.595803e+01,1.437897
44.90,568,0,1.602840e+01,1.587094e+01,1.463371
44.95,602,0,1.593828e+01,1.578580e+01,1.549302
45.00,617,0,1.585055e+01,1.570260e+01,1.587724
45.05,599,0,1.576518e+01,1.562128e+01,1.543366
45.10,576,0,1.568212e+01,1.554193e+01,1.477987
45.15,547,0,1.560135e+01,1.546456e+01,1.411851
45.20,546,0,1.552282e+01,1.538918e+01,1.402964
45.25,567,0,1.544649e+01,1.531578e+01,1.459952
45.30,576,0,1.537233e+01,1.524432e+01,1.481126
45.35,580,0,1.530029e+01,1.517478e+01,1.492943
45.40,589,0,1.523033e+01,1.510713e+01,1.511373
45.45,593,0,1.516242e+01,1.504134e+01,1.525905
45.50,613,0,1.509651e+01,1.497738e+01,1.572844
45.55,633,0,1.503256e+01,1.491521e+01,1.629396
45.60,634,0,1.497053e+01,1.485476e+01,1.629486
45.65,628,0,1.491038e+01,1.479599e+01,1.615595
45.70,613,0,1.485205e+01,1.473888e+01,1.572035
45.75,597,0,1.479552e+01,1.468340e+01,1.535406
45.80,598,0,1.474075e+01,1.462953e+01,1.534800
45.85,602,0,1.468771e+01,1.457726e+01,1.552210
45.90,597,0,1.463636e+01,1.452658e+01,1.539377
45.95,603,0,1.458667e+01,1.447744e+01,1.556230
46.00,615,0,1.453859e+01,1.442979e+01,1.582944
46.05,620,0,1.449208e+01,1.438361e+01,1.595301
46.10,617,0,1.444713e+01,1.433890e+01,1.586031
46.15,596,0,1.440370e+01,1.429564e+01,1.527996
46.20,575,0,1.436173e+01,1.425379e+01,1.476536
46.25,560,0,1.432124e+01,1.421336e+01,1.438138
46.30,547,0,1.428218e+01,1.417435e+01,1.405726
46.35,537,0,1.424452e+01,1.413677e+01,1.378479
46.40,558,0,1.420824e+01,1.410057e+01,1.433365
46.45,594,0,1.417330e+01,1.406576e+01,1.580051
46.50,613,0,1.413968e+01,1.403233e+01,1.573052
46.55,612,0,1.410735e+01,1.400021e+01,1.621759
46.60,595,0,1.407628e+01,1.396937e+01,1.526719
46.65,568,0,1.404644e+01,1.393978e+01,1.458691
46.70,543,0,1.401780e+01,1.391142e+01,1.392904
46.75,530,0,1.399034e+01,1.388423e+01,1.363780
46.80,518,0,1.396402e+01,1.385818e+01,1.329847
46.85,498,0,1.393883e+01,1.383331e+01,1.280189
46.90,477,0,1.391474e+01,1.380961e+01,1.223729
46.95,466,0,1.389173e+01,1.378701e+01,1.196380
47.00,461,0,1.386976e+01,1.376547e+01,1.183214
47.05,468,0,1.384883e+01,1.374496e+01,1.204797
47.10,501,0,1.382891e+01,1.372546e+01,1.290927
47.15,577,0,1.380998e+01,1.370699e+01,1.479401
47.20,601,0,1.379201e+01,1.368949e+01,1.541072
47.25,567,0,1.377499e+01,1.367291e+01,1.460259
47.30,544,0,1.375888e+01,1.365720e+01,1.449771
47.35,550,0,1.374366e+01,1.364234e+01,1.418430
47.40,560,0,1.372933e+01,1.362835e+01,1.435390
47.45,576,0,1.371586e+01,1.361521e+01,1.547994
47.50,583,0,1.370322e+01,1.360293e+01,1.493579
47.55,574,0,1.369142e+01,1.359149e+01,1.472604
47.60,560,0,1.368042e+01,1.358090e+01,1.436891
47.65,547,0,1.367022e+01,1.357113e+01,1.464904
47.70,533,0,1.366080e+01,1.356217e+01,1.368963
47.75,526,0,1.365213e+01,1.355402e+01,1.455377
47.80,537,0,1.364421e+01,1.354665e+01,1.421853
47.85,559,0,1.363700e+01,1.354001e+01,1.435873
47.90,585,0,1.363050e+01,1.353409e+01,1.544046
47.95,613,0,1.362468e+01,1.352895e+01,1.591403
48.00,623,0,1.361953e+01,1.352453e+01,1.686130
48.05,611,0,1.361505e+01,1.352076e+01,1.669018
48.10,592,0,1.361122e+01,1.351760e+01,1.517855
48.15,577,0,1.360802e+01,1.351504e+01,1.477421
48.20,567,0,1.360543e+01,1.351310e+01,1.452747
48.25,571,0,1.360345e+01,1.351178e+01,1.457824
48.30,572,0,1.360205e+01,1.351105e+01,1.523087
48.35,554,0,1.360123e+01,1.351089e+01,1.438435
48.40,532,0,1.360097e+01,1.351133e+01,1.384618
48.45,537,0,1.360126e+01,1.351226e+01,1.374046
48.50,552,0,1.360207e+01,1.351364e+01,1.405973
48.55,563,0,1.360340e+01,1.351550e+01,1.440884
48.60,555,0,1.360524e+01,1.351786e+01,1.416233
48.65,539,0,1.360759e+01,1.352077e+01,1.376147
48.70,516,0,1.361043e+01,1.352426e+01,1.320367
48.75,497,0,1.361374e+01,1.352823e+01,1.272004
48.80,498,0,1.361753e+01,1.353268e+01,1.270236
48.85,515,0,1.362177e+01,1.353762e+01,1.316718
48.90,547,0,1.362647e+01,1.354292e+01,1.400789
48.95,577,0,1.363160e+01,1.354866e+01,1.475526
49.00,584,0,1.363716e+01,1.355485e+01,1.490888
49.05,577,0,1.364312e+01,1.356146e+01,1.474883
49.10,555,0,1.364950e+01,1.356852e+01,1.416023
49.15,526,0,1.365628e+01,1.357611e+01,1.341672
49.20,508,0,1.366345e+01,1.358413e+01,1.296615
49.25,495,0,1.367101e+01,1.359251e+01,1.264681
49.30,486,0,1.367893e+01,1.360126e+01,1.241083
49.35,481,0,1.368721e+01,1.361038e+01,1.227012
49.40,476,0,1.369585e+01,1.361986e+01,1.214830
49.45,469,0,1.370483e+01,1.362967e+01,1.200506
49.50,477,0,1.371415e+01,1.363978e+01,1.220621
49.55,511,0,1.372379e+01,1.365019e+01,1.302977
49.60,556,0,1.373373e+01,1.366075e+01,1.419926
49.65,576,0,1.374397e+01,1.367157e+01,1.471605
49.70,587,0,1.375451e+01,1.368267e+01,1.499090
49.75,585,0,1.376534e+01,1.369402e+01,1.494963
49.80,570,0,1.377646e+01,1.370562e+01,1.455518
49.85,570,0,1.378784e+01,1.371750e+01,1.454568
49.90,570,0,1.379950e+01,1.372964e+01,1.454940
49.95,564,0,1.381143e+01,1.374205e+01,1.443680
50.00,551,0,1.382362e+01,1.375479e+01,1.409138
50.05,537,0,1.383606e+01,1.376785e+01,1.371883
50.10,530,0,1.384875e+01,1.378121e+01,1.359406
50.15,526,0,1.386169e+01,1.379483e+01,1.352867
50.20,525,0,1.387487e+01,1.380868e+01,1.341010
50.25,516,0,1.388827e+01,1.382278e+01,1.318796
50.30,507,0,1.390190e+01,1.383710e+01,1.297405
50.35,506,0,1.391576e+01,1.385164e+01,1.294853
50.40,508,0,1.392982e+01,1.386637e+01,1.298391
50.45,507,0,1.394409e+01,1.388131e+01,1.298031
50.50,514,0,1.395856e+01,1.389643e+01,1.316475
50.55,520,0,1.397322e+01,1.391171e+01,1.331015
50.60,510,0,1.398808e+01,1.392717e+01,1.308029
50.65,496,0,1.400311e+01,1.394280e+01,1.271044
50.70,491,0,1.401831e+01,1.395858e+01,1.259321
50.75,489,0,1.403369e+01,1.397447e+01,1.252255
50.80,490,0,1.404922e+01,1.399048e+01,1.254212
50.85,488,0,1.406492e+01,1.400664e+01,1.245473
50.90,487,0,1.408078e+01,1.402294e+01,1.244690
50.95,493,0,1.409679e+01,1.403939e+01,1.259852
51.00,510,0,1.411296e+01,1.405594e+01,1.303936
51.05,523,0,1.412925e+01,1.407259e+01,1.333450
51.10,519,0,1.414570e+01,1.408939e+01,1.327408
51.15,511,0,1.416228e+01,1.410634e+01,1.307010
51.20,507,0,1.417900e+01,1.412346e+01,1.292825
51.25,503,0,1.419585e+01,1.414071e+01,1.290311
51.30,509,0,1.421282e+01,1.415808e+01,1.302304
51.35,514,0,1.422992e+01,1.417552e+01,1.321151
51.40,520,0,1.424713e+01,1.419306e+01,1.332691
51.45,530,0,1.426445e+01,1.421067e+01,1.358449
51.50,535,0,1.428189e+01,1.422840e+01,1.371477
51.55,538,0,1.429944e+01,1.424625e+01,1.376226
51.60,537,0,1.431710e+01,1.426423e+01,1.374262
51.65,525,0,1.433487e+01,1.428236e+01,1.343582
51.70,517,0,1.435275e+01,1.430063e+01,1.326398
51.75,520,0,1.437073e+01,1.431901e+01,1.334309
51.80,521,0,1.438881e+01,1.433748e+01,1.334851
51.85,514,0,1.440698e+01,1.435606e+01,1.315881
51.90,521,0,1.442524e+01,1.437466e+01,1.336796
51.95,551,0,1.444356e+01,1.439324e+01,1.415672
52.00,609,0,1.446196e+01,1.441178e+01,1.556823
52.05,645,0,1.448043e+01,1.443042e+01,1.648502
52.10,652,0,1.449898e+01,1.444911e+01,1.680384
52.15,643,0,1.451760e+01,1.446783e+01,1.649306
52.20,618,0,1.453628e+01,1.448658e+01,1.587668
52.25,570,0,1.455503e+01,1.450546e+01,1.459296
52.30,536,0,1.457386e+01,1.452444e+01,1.372291
52.35,522,0,1.459276e+01,1.454351e+01,1.341890
52.40,516,0,1.461172e+01,1.456266e+01,1.318605
52.45,512,0,1.463074e+01,1.458188e+01,1.313268
52.50,513,0,1.464983e+01,1.460115e+01,1.311000
52.55,525,0,1.466896e+01,1.462041e+01,1.343409
52.60,538,0,1.468815e+01,1.463969e+01,1.376185
52.65,550,0,1.470740e+01,1.465903e+01,1.407045
52.70,539,0,1.472670e+01,1.467843e+01,1.376443
52.75,532,0,1.474606e+01,1.469792e+01,1.363261
52.80,556,0,1.476546e+01,1.471746e+01,1.421554
52.85,588,0,1.478491e+01,1.473703e+01,1.504909
52.90,600,0,1.480440e+01,1.475661e+01,1.533007
52.95,605,0,1.482393e+01,1.477621e+01,1.545263
53.00,610,0,1.484350e+01,1.479582e+01,1.555694
53.05,619,0,1.486310e+01,1.481542e+01,1.584615
53.10,630,0,1.488274e+01,1.483502e+01,1.605450
53.15,605,0,1.490240e+01,1.485462e+01,1.543845
53.20,565,0,1.492209e+01,1.487430e+01,1.440875
53.25,546,0,1.494182e+01,1.489401e+01,1.395131
53.30,540,0,1.496158e+01,1.491375e+01,1.378492
53.35,536,0,1.498138e+01,1.493354e+01,1.374164
53.40,531,0,1.500120e+01,1.495337e+01,1.358612
53.45,528,0,1.502106e+01,1.497325e+01,1.348199
53.50,527,0,1.504096e+01,1.499317e+01,1.348880
53.55,520,0,1.506088e+01,1.501314e+01,1.331172
53.60,502,0,1.508083e+01,1.503316e+01,1.281382
53.65,495,0,1.510082e+01,1.505320e+01,1.263434
53.70,506,0,1.512084e+01,1.507324e+01,1.294572
53.75,534,0,1.514087e+01,1.509326e+01,1.366293
53.80,573,0,1.516091e+01,1.511326e+01,1.468679
53.85,595,0,1.518096e+01,1.513324e+01,1.524379
53.90,595,0,1.520104e+01,1.515322e+01,1.523196
53.95,582,0,1.522113e+01,1.517325e+01,1.490219
54.00,565,0,1.524124e+01,1.519329e+01,1.444965
54.05,566,0,1.526137e+01,1.521333e+01,1.445823
54.10,578,0,1.528150e+01,1.523338e+01,1.479178
54.15,588,0,1.530164e+01,1.525340e+01,1.507952
54.20,598,0,1.532179e+01,1.527339e+01,1.529894
54.25,609,0,1.534194e+01,1.529332e+01,1.558196
54.30,611,0,1.536209e+01,1.531322e+01,1.565774
54.35,602,0,1.538225e+01,1.533312e+01,1.534267
54.40,589,0,1.540242e+01,1.535303e+01,1.509227
54.45,583,0,1.542259e+01,1.537293e+01,1.490557
54.50,573,0,1.544277e+01,1.539284e+01,1.463790
54.55,554,0,1.546297e+01,1.541278e+01,1.420583
54.60,539,0,1.548319e+01,1.543278e+01,1.379545
54.65,533,0,1.550342e+01,1.545284e+01,1.364582
54.70,530,0,1.552367e+01,1.547294e+01,1.355481
54.75,528,0,1.554393e+01,1.549309e+01,1.353550
54.80,533,0,1.556421e+01,1.551328e+01,1.402938
54.85,554,0,1.558450e+01,1.553345e+01,1.415072
54.90,585,0,1.560479e+01,1.555365e+01,1.492356
54.95,589,0,1.562509e+01,1.557386e+01,1.502775
55.00,574,0,1.564539e+01,1.559404e+01,1.537786
55.05,544,0,1.566571e+01,1.561426e+01,1.394947
55.10,527,0,1.568602e+01,1.563448e+01,1.356097
55.15,541,0,1.570635e+01,1.565471e+01,1.390658
55.20,566,0,1.572667e+01,1.567491e+01,1.457165
55.25,577,0,1.574699e+01,1.569512e+01,1.484523
55.30,581,0,1.576732e+01,1.571532e+01,1.538412
55.35,590,0,1.578764e+01,1.573549e+01,1.516171
55.40,609,0,1.580795e+01,1.575561e+01,1.561240
55.45,626,0,1.582826e+01,1.577568e+01,1.605668
55.50,625,0,1.584856e+01,1.579574e+01,1.659384
55.55,600,0,1.586886e+01,1.581580e+01,1.541620
55.60,571,0,1.588917e+01,1.583589e+01,1.467513
55.65,559,0,1.590948e+01,1.585599e+01,1.432627
55.70,563,0,1.592978e+01,1.587610e+01,1.446460
55.75,569,0,1.595009e+01,1.589620e+01,1.459557
55.80,578,0,1.597040e+01,1.591631e+01,1.482806
55.85,598,0,1.599070e+01,1.593642e+01,1.531525
55.90,615,0,1.601099e+01,1.595650e+01,1.579570
55.95,605,0,1.603129e+01,1.597661e+01,1.553947
56.00,572,0,1.605159e+01,1.599669e+01,1.469562
56.05,550,0,1.607189e+01,1.601683e+01,1.410341
56.10,544,0,1.609219e+01,1.603698e+01,1.398249
56.15,546,0,1.611249e+01,1.605711e+01,1.404612
56.20,560,0,1.613279e+01,1.607722e+01,1.438253
56.25,591,0,1.615308e+01,1.609733e+01,1.517299
56.30,640,0,1.617337e+01,1.611739e+01,1.643036
56.35,687,0,1.619364e+01,1.613742e+01,1.764420
56.40,667,0,1.621392e+01,1.615744e+01,1.717727
56.45,614,0,1.623418e+01,1.617751e+01,1.583392
56.50,590,0,1.625445e+01,1.619757e+01,1.514784
56.55,588,0,1.627470e+01,1.621761e+01,1.510555
56.60,603,0,1.629495e+01,1.623762e+01,1.549539
56.65,621,0,1.631519e+01,1.625762e+01,1.597100
56.70,616,0,1.633542e+01,1.627761e+01,1.580579
56.75,590,0,1.635566e+01,1.629761e+01,1.519245
56.80,555,0,1.637589e+01,1.631763e+01,1.425507
56.85,537,0,1.639612e+01,1.633764e+01,1.378900
56.90,546,0,1.641635e+01,1.635768e+01,1.403158
56.95,572,0,1.643657e+01,1.637774e+01,1.470089
57.00,628,0,1.645680e+01,1.639780e+01,1.614793
57.05,678,0,1.647701e+01,1.641781e+01,1.739718
57.10,675,0,1.649723e+01,1.643782e+01,1.731444
57.15,637,0,1.651744e+01,1.645789e+01,1.629005
57.20,604,0,1.653765e+01,1.647797e+01,1.549391
57.25,620,0,1.655785e+01,1.649808e+01,1.592362
57.30,661,0,1.657805e+01,1.651806e+01,1.703027
57.35,691,0,1.659823e+01,1.653801e+01,1.773743
57.40,690,0,1.661841e+01,1.655794e+01,1.771906
57.45,669,0,1.663857e+01,1.657784e+01,1.714450
57.50,635,0,1.665872e+01,1.659780e+01,1.627964
57.55,604,0,1.667887e+01,1.661778e+01,1.554949
57.60,599,0,1.669901e+01,1.663773e+01,1.537749
57.65,612,0,1.671914e+01,1.665766e+01,1.573331
57.70,632,0,1.673926e+01,1.667756e+01,1.619814
57.75,632,0,1.675937e+01,1.669745e+01,1.625447
57.80,595,0,1.677948e+01,1.671736e+01,1.526033
57.85,546,0,1.679959e+01,1.673728e+01,1.401518
57.90,522,0,1.681970e+01,1.675723e+01,1.339080
57.95,530,0,1.683981e+01,1.677718e+01,1.361138
58.00,571,0,1.685992e+01,1.679719e+01,1.468417
58.05,636,0,1.688001e+01,1.681716e+01,1.634731
58.10,664,0,1.690010e+01,1.683707e+01,1.701804
58.15,622,0,1.692018e+01,1.685703e+01,1.596653
58.20,580,0,1.694026e+01,1.687700e+01,1.488707
58.25,568,0,1.696034e+01,1.689698e+01,1.458767
58.30,558,0,1.698041e+01,1.691694e+01,1.431106
58.35,553,0,1.700048e+01,1.693688e+01,1.425071
58.40,563,0,1.702053e+01,1.695685e+01,1.447210
58.45,578,0,1.704059e+01,1.697682e+01,1.484776
58.50,587,0,1.706064e+01,1.699680e+01,1.505459
58.55,585,0,1.708068e+01,1.701677e+01,1.500282
58.60,575,0,1.710071e+01,1.703672e+01,1.476392
58.65,577,0,1.712074e+01,1.705667e+01,1.484028
58.70,592,0,1.714076e+01,1.707664e+01,1.520071
58.75,602,0,1.716078e+01,1.709662e+01,1.543947
58.80,599,0,1.718079e+01,1.711660e+01,1.537037
58.85,585,0,1.720080e+01,1.713659e+01,1.502967
58.90,575,0,1.722080e+01,1.715657e+01,1.474677
58.95,570,0,1.724080e+01,1.717656e+01,1.463638
59.00,574,0,1.726080e+01,1.719657e+01,1.476632
59.05,572,0,1.728079e+01,1.721657e+01,1.468161
59.10,567,0,1.730077e+01,1.723656e+01,1.452744
59.15,564,0,1.732076e+01,1.725654e+01,1.444268
59.20,568,0,1.734073e+01,1.727651e+01,1.454498
59.25,571,0,1.736070e+01,1.729647e+01,1.465229
59.30,546,0,1.738066e+01,1.731640e+01,1.399085
59.35,523,0,1.740061e+01,1.733641e+01,1.341948
59.40,527,0,1.742057e+01,1.735642e+01,1.350948
59.45,548,0,1.744052e+01,1.737639e+01,1.407635
59.50,579,0,1.746047e+01,1.739642e+01,1.489646
59.55,594,0,1.748041e+01,1.741645e+01,1.525628
59.60,584,0,1.750035e+01,1.743648e+01,1.498422
59.65,593,0,1.752028e+01,1.745649e+01,1.521007
59.70,610,0,1.754019e+01,1.747644e+01,1.563142
59.75,610,0,1.756010e+01,1.749639e+01,1.565720
59.80,609,0,1.758000e+01,1.751633e+01,1.561405
59.85,609,0,1.759990e+01,1.753628e+01,1.560636
59.90,625,0,1.761979e+01,1.755622e+01,1.605059
59.95,629,0,1.763968e+01,1.757616e+01,1.618635
60.00,598,0,1.765957e+01,1.759615e+01,1.535926
60.05,560,0,1.767946e+01,1.761614e+01,1.525938
60.10,543,0,1.769934e+01,1.763612e+01,1.399779
60.15,535,0,1.771923e+01,1.765612e+01,1.375287
60.20,530,0,1.773911e+01,1.767614e+01,1.362932
60.25,525,0,1.775898e+01,1.769617e+01,1.345132
60.30,528,0,1.777885e+01,1.771620e+01,1.356635
60.35,532,0,1.779872e+01,1.773622e+01,1.366055
60.40,528,0,1.781858e+01,1.775622e+01,1.363213
60.45,527,0,1.783844e+01,1.777623e+01,1.352974
60.50,519,0,1.785829e+01,1.779623e+01,1.335057
60.55,501,0,1.787814e+01,1.781620e+01,1.286502
60.60,497,0,1.789799e+01,1.783620e+01,1.275462
60.65,497,0,1.791784e+01,1.785622e+01,1.277806
60.70,489,0,1.793770e+01,1.787627e+01,1.256419
60.75,476,0,1.795755e+01,1.789638e+01,1.223227
60.80,470,0,1.797740e+01,1.791652e+01,1.205990
60.85,473,0,1.799726e+01,1.793668e+01,1.213344
60.90,483,0,1.801711e+01,1.795682e+01,1.285730
60.95,495,0,1.803696e+01,1.797696e+01,1.272849
61.00,504,0,1.805682e+01,1.799711e+01,1.339950
61.05,501,0,1.807667e+01,1.801727e+01,1.285406
61.10,495,0,1.809653e+01,1.803746e+01,1.267230
61.15,498,0,1.811639e+01,1.805765e+01,1.280831
61.20,511,0,1.813625e+01,1.807788e+01,1.310498
61.25,526,0,1.815611e+01,1.809818e+01,1.347558
61.30,528,0,1.817598e+01,1.811850e+01,1.355891
61.35,516,0,1.819583e+01,1.813875e+01,1.320950
61.40,504,0,1.821569e+01,1.815897e+01,1.292729
61.45,491,0,1.823553e+01,1.817921e+01,1.261037
61.50,489,0,1.825537e+01,1.819946e+01,1.296592
61.55,502,0,1.827521e+01,1.821967e+01,1.338975
61.60,506,0,1.829505e+01,1.823989e+01,1.296568
61.65,501,0,1.831489e+01,1.826014e+01,1.344048
61.70,496,0,1.833473e+01,1.828043e+01,1.273889
61.75,488,0,1.835457e+01,1.830074e+01,1.250399
61.80,472,0,1.837441e+01,1.832108e+01,1.210575
61.85,465,0,1.839425e+01,1.834142e+01,1.192620
61.90,473,0,1.841409e+01,1.836175e+01,1.213816
61.95,482,0,1.843392e+01,1.838206e+01,1.236135
62.00,492,0,1.845376e+01,1.840234e+01,1.263202
62.05,504,0,1.847360e+01,1.842260e+01,1.292149
62.10,509,0,1.849344e+01,1.844287e+01,1.305438
62.15,505,0,1.851329e+01,1.846318e+01,1.296277
62.20,493,0,1.853314e+01,1.848355e+01,1.265409
62.25,475,0,1.855299e+01,1.850404e+01,1.220958
62.30,470,0,1.857284e+01,1.852456e+01,1.207618
62.35,480,0,1.859270e+01,1.854506e+01,1.269866
62.40,490,0,1.861255e+01,1.856550e+01,1.256129
62.45,491,0,1.863241e+01,1.858596e+01,1.258289
62.50,485,0,1.865228e+01,1.860647e+01,1.243056
62.55,477,0,1.867215e+01,1.862703e+01,1.266322
62.60,478,0,1.869203e+01,1.864761e+01,1.228586
62.65,483,0,1.871191e+01,1.866819e+01,1.244056
62.70,485,0,1.873180e+01,1.868879e+01,1.245499
62.75,483,0,1.875170e+01,1.870941e+01,1.247303
62.80,478,0,1.877160e+01,1.873006e+01,1.228905
62.85,479,0,1.879150e+01,1.875072e+01,1.282033
62.90,494,0,1.881140e+01,1.877135e+01,1.265559
62.95,506,0,1.883130e+01,1.879193e+01,1.301169
63.00,505,0,1.885120e+01,1.881252e+01,1.295780
63.05,496,0,1.887110e+01,1.883316e+01,1.271399
63.10,490,0,1.889101e+01,1.885386e+01,1.260264
63.15,486,0,1.891091e+01,1.887459e+01,1.247658
63.20,485,0,1.893082e+01,1.889532e+01,1.244953
63.25,483,0,1.895072e+01,1.891606e+01,1.252001
63.30,479,0,1.897063e+01,1.893680e+01,1.231133
63.35,478,0,1.899053e+01,1.895753e+01,1.237817
63.40,484,0,1.901043e+01,1.897824e+01,1.242368
63.45,484,0,1.903034e+01,1.899894e+01,1.244206
63.50,476,0,1.905024e+01,1.901964e+01,1.221713
63.55,466,0,1.907014e+01,1.904033e+01,1.238051
63.60,462,0,1.909005e+01,1.906103e+01,1.188913
63.65,465,0,1.910995e+01,1.908175e+01,1.245962
63.70,476,0,1.912985e+01,1.910250e+01,1.220779
63.75,482,0,1.914976e+01,1.912326e+01,1.287652
63.80,485,0,1.916966e+01,1.914405e+01,1.243795
63.85,494,0,1.918957e+01,1.916485e+01,1.270790
63.90,497,0,1.920949e+01,1.918568e+01,1.286075
63.95,495,0,1.922940e+01,1.920653e+01,1.312551
64.00,495,0,1.924931e+01,1.922740e+01,1.275059
64.05,496,0,1.926922e+01,1.924829e+01,1.280382
64.10,490,0,1.928912e+01,1.926919e+01,1.301667
64.15,478,0,1.930902e+01,1.929006e+01,1.232879
64.20,471,0,1.932891e+01,1.931091e+01,1.210982
64.25,470,0,1.934878e+01,1.933175e+01,1.248542
64.30,468,0,1.936864e+01,1.935256e+01,1.204230
64.35,472,0,1.938849e+01,1.937336e+01,1.212901
64.40,478,0,1.940833e+01,1.939415e+01,1.229577
64.45,482,0,1.942816e+01,1.941492e+01,1.237785
64.50,485,0,1.944797e+01,1.943568e+01,1.245022
64.55,483,0,1.946776e+01,1.945643e+01,1.241754
64.60,482,0,1.948754e+01,1.947716e+01,1.233863
64.65,487,0,1.950731e+01,1.949787e+01,1.292018
64.70,493,0,1.952705e+01,1.951858e+01,1.266109
64.75,492,0,1.954679e+01,1.953927e+01,1.262830
64.80,493,0,1.956651e+01,1.955996e+01,1.265398
64.85,503,0,1.958621e+01,1.958066e+01,1.293418
64.90,511,0,1.960589e+01,1.960136e+01,1.308807
64.95,505,0,1.962556e+01,1.962204e+01,1.296798
65.00,491,0,1.964521e+01,1.964266e+01,1.261315
65.05,481,0,1.966483e+01,1.966323e+01,1.232903
65.10,474,0,1.968443e+01,1.968376e+01,1.216369
65.15,468,0,1.970400e+01,1.970428e+01,1.204226
65.20,464,0,1.972356e+01,1.972478e+01,1.193302
65.25,468,0,1.974308e+01,1.974527e+01,1.246106
65.30,476,0,1.976259e+01,1.976575e+01,1.221844
65.35,485,0,1.978206e+01,1.978624e+01,1.245760
65.40,497,0,1.980151e+01,1.980674e+01,1.274480
65.45,499,0,1.982093e+01,1.982721e+01,1.284879
65.50,492,0,1.984031e+01,1.984761e+01,1.270881
65.55,495,0,1.985967e+01,1.986799e+01,1.270380
65.60,499,0,1.987899e+01,1.988834e+01,1.319795
65.65,491,0,1.989827e+01,1.990859e+01,1.262187
65.70,479,0,1.991751e+01,1.992874e+01,1.229704
65.75,478,0,1.993672e+01,1.994885e+01,1.229880
65.80,495,0,1.995589e+01,1.996898e+01,1.272918
65.85,513,0,1.997502e+01,1.998915e+01,1.365959
65.90,515,0,1.999411e+01,2.000926e+01,1.323515
65.95,502,0,2.001316e+01,2.002925e+01,1.336504
66.00,480,0,2.003217e+01,2.004909e+01,1.226810
66.05,473,0,2.005113e+01,2.006887e+01,1.207495
66.10,469,0,2.007005e+01,2.008860e+01,1.198293
66.15,457,0,2.008892e+01,2.010831e+01,1.168020
66.20,450,0,2.010774e+01,2.012797e+01,1.150565
66.25,457,0,2.012652e+01,2.014757e+01,1.165387
66.30,456,0,2.014526e+01,2.016711e+01,1.165240
66.35,461,0,2.016395e+01,2.018660e+01,1.180251
66.40,479,0,2.018259e+01,2.020601e+01,1.223765
66.45,486,0,2.020118e+01,2.022536e+01,1.239203
66.50,478,0,2.021973e+01,2.024465e+01,1.221246
66.55,470,0,2.023823e+01,2.026388e+01,1.202315
66.60,460,0,2.025668e+01,2.028306e+01,1.175982
66.65,441,0,2.027507e+01,2.030219e+01,1.127672
66.70,428,0,2.029342e+01,2.032124e+01,1.091889
66.75,422,0,2.031171e+01,2.034022e+01,1.077545
66.80,420,0,2.032995e+01,2.035913e+01,1.072193
66.85,434,0,2.034814e+01,2.037797e+01,1.105989
66.90,458,0,2.036628e+01,2.039675e+01,1.168392
66.95,453,0,2.038436e+01,2.041547e+01,1.155940
67.00,433,0,2.040240e+01,2.043411e+01,1.107446
67.05,434,0,2.042038e+01,2.045268e+01,1.105214
67.10,460,0,2.043830e+01,2.047121e+01,1.173726
67.15,475,0,2.045618e+01,2.048968e+01,1.213255
67.20,476,0,2.047400e+01,2.050809e+01,1.216847
67.25,471,0,2.049177e+01,2.052643e+01,1.200576
67.30,464,0,2.050948e+01,2.054471e+01,1.184537
67.35,461,0,2.052714e+01,2.056292e+01,1.176790
67.40,442,0,2.054475e+01,2.058104e+01,1.129450
67.45,425,0,2.056230e+01,2.059909e+01,1.086492
67.50,422,0,2.057979e+01,2.061708e+01,1.078347
67.55,425,0,2.059723e+01,2.063499e+01,1.083959
67.60,432,0,2.061461e+01,2.065283e+01,1.103916
67.65,435,0,2.063193e+01,2.067061e+01,1.114026
67.70,410,0,2.064919e+01,2.068832e+01,1.051701
67.75,382,0,2.066640e+01,2.070598e+01,0.976791
67.80,376,0,2.068355e+01,2.072356e+01,0.961988
67.85,393,0,2.070065e+01,2.074107e+01,1.003423
67.90,423,0,2.071768e+01,2.075849e+01,1.083644
67.95,450,0,2.073466e+01,2.077585e+01,1.148006
68.00,434,0,2.075158e+01,2.079314e+01,1.108491
68.05,400,0,2.076845e+01,2.081038e+01,1.019262
68.10,374,0,2.078525e+01,2.082755e+01,0.953890
68.15,371,0,2.080200e+01,2.084465e+01,0.946078
68.20,379,0,2.081869e+01,2.086168e+01,0.967824
68.25,392,0,2.083532e+01,2.087864e+01,0.999139
68.30,426,0,2.085189e+01,2.089551e+01,1.086525
68.35,468,0,2.086841e+01,2.091232e+01,1.193179
68.40,445,0,2.088486e+01,2.092905e+01,1.133664
68.45,443,0,2.090126e+01,2.094571e+01,1.129521
68.50,489,0,2.091760e+01,2.096232e+01,1.247198
68.55,519,0,2.093388e+01,2.097887e+01,1.327233
68.60,510,0,2.095010e+01,2.099535e+01,1.301968
68.65,505,0,2.096626e+01,2.101176e+01,1.290843
68.70,495,0,2.098237e+01,2.102810e+01,1.261732
68.75,488,0,2.099842e+01,2.104438e+01,1.244698
68.80,458,0,2.101441e+01,2.106059e+01,1.167219
68.85,408,0,2.103034e+01,2.107673e+01,1.041608
68.90,377,0,2.104621e+01,2.109281e+01,0.961477
68.95,358,0,2.106202e+01,2.110882e+01,0.914624
69.00,354,0,2.107778e+01,2.112476e+01,0.904555
69.05,357,0,2.109347e+01,2.114063e+01,0.914264
69.10,360,0,2.110911e+01,2.115644e+01,0.921631
69.15,366,0,2.112468e+01,2.117217e+01,0.933057
69.20,362,0,2.114020e+01,2.118784e+01,0.926785
69.25,348,0,2.115566e+01,2.120344e+01,0.887074
69.30,342,0,2.117106e+01,2.121897e+01,0.877064
69.35,351,0,2.118640e+01,2.123443e+01,0.898079
69.40,359,0,2.120168e+01,2.124983e+01,0.915819
69.45,364,0,2.121690e+01,2.126516e+01,0.928237
69.50,358,0,2.123206e+01,2.128043e+01,0.913858
69.55,339,0,2.124717e+01,2.129562e+01,0.866475
69.60,331,0,2.126221e+01,2.131075e+01,0.845667
69.65,322,0,2.127720e+01,2.132582e+01,0.822022
69.70,318,0,2.129213e+01,2.134081e+01,0.813059
69.75,321,0,2.130699e+01,2.135574e+01,0.820405
69.80,326,0,2.132180e+01,2.137061e+01,0.832476
69.85,326,0,2.133655e+01,2.138540e+01,0.832211
69.90,331,0,2.135124e+01,2.140013e+01,0.847869
69.95,352,0,2.136588e+01,2.141480e+01,0.896732
70.00,373,0,2.138045e+01,2.142940e+01,0.953032
70.05,367,0,2.139497e+01,2.144394e+01,0.938798
70.10,347,0,2.140942e+01,2.145842e+01,0.886007
70.15,333,0,2.142382e+01,2.147283e+01,0.851135
70.20,325,0,2.143817e+01,2.148717e+01,0.829801
70.25,324,0,2.145245e+01,2.150146e+01,0.827738
70.30,325,0,2.146667e+01,2.151568e+01,0.828429
70.35,321,0,2.148084e+01,2.152985e+01,0.820630
70.40,320,0,2.149495e+01,2.154395e+01,0.815356
70.45,324,0,2.150900e+01,2.155798e+01,0.828665
70.50,327,0,2.152300e+01,2.157196e+01,0.834364
70.55,321,0,2.153693e+01,2.158587e+01,0.819663
70.60,311,0,2.155081e+01,2.159972e+01,0.795380
70.65,310,0,2.156463e+01,2.161351e+01,0.789427
70.70,327,0,2.157840e+01,2.162724e+01,0.834999
70.75,353,0,2.159210e+01,2.164090e+01,0.904466
70.80,372,0,2.160575e+01,2.165450e+01,0.951440
70.85,372,0,2.161934e+01,2.166803e+01,0.949757
70.90,358,0,2.163287e+01,2.168151e+01,0.916066
70.95,339,0,2.164635e+01,2.169492e+01,0.866881
71.00,332,0,2.165977e+01,2.170826e+01,0.847518
71.05,327,0,2.167313e+01,2.172155e+01,0.836828
71.10,324,0,2.168643e+01,2.173478e+01,0.826203
71.15,327,0,2.169968e+01,2.174794e+01,0.836806
71.20,333,0,2.171287e+01,2.176104e+01,0.847597
71.25,331,0,2.172600e+01,2.177408e+01,0.847416
71.30,324,0,2.173908e+01,2.178706e+01,0.826708
71.35,325,0,2.175209e+01,2.179997e+01,0.829739
71.40,322,0,2.176505e+01,2.181283e+01,0.821629
71.45,307,0,2.177796e+01,2.182562e+01,0.782874
71.50,299,0,2.179081e+01,2.183836e+01,0.767660
71.55,301,0,2.180360e+01,2.185103e+01,0.768639
71.60,308,0,2.181634e+01,2.186365e+01,0.786805
71.65,310,0,2.182902e+01,2.187621e+01,0.791686
71.70,305,0,2.184164e+01,2.188870e+01,0.780774
71.75,300,0,2.185421e+01,2.190114e+01,0.766367
71.80,302,0,2.186672e+01,2.191351e+01,0.773635
71.85,310,0,2.187917e+01,2.192583e+01,0.791099
71.90,316,0,2.189157e+01,2.193809e+01,0.810997
71.95,311,0,2.190392e+01,2.195028e+01,0.793226
72.00,302,0,2.191621e+01,2.196242e+01,0.771771
72.05,302,0,2.192844e+01,2.197450e+01,0.774592
72.10,300,0,2.194062e+01,2.198653e+01,0.767021
72.15,304,0,2.195274e+01,2.199850e+01,0.775440
72.20,313,0,2.196481e+01,2.201041e+01,0.803354
72.25,311,0,2.197683e+01,2.202227e+01,0.791277
72.30,299,0,2.198879e+01,2.203407e+01,0.764364
72.35,303,0,2.200069e+01,2.204581e+01,0.771112
72.40,316,0,2.201254e+01,2.205750e+01,0.807180
72.45,308,0,2.202434e+01,2.206914e+01,0.785254
72.50,293,0,2.203608e+01,2.208072e+01,0.747785
72.55,286,0,2.204777e+01,2.209224e+01,0.730812
72.60,287,0,2.205941e+01,2.210371e+01,0.734144
72.65,296,0,2.207099e+01,2.211513e+01,0.755654
72.70,300,0,2.208252e+01,2.212649e+01,0.766684
72.75,292,0,2.209400e+01,2.213779e+01,0.744751
72.80,283,0,2.210542e+01,2.214904e+01,0.724445
72.85,284,0,2.211679e+01,2.216024e+01,0.724462
72.90,294,0,2.212810e+01,2.217138e+01,0.750388
72.95,297,0,2.213937e+01,2.218246e+01,0.756879
73.00,294,0,2.215058e+01,2.219349e+01,0.750504
73.05,300,0,2.216173e+01,2.220446e+01,0.765809
73.10,305,0,2.217284e+01,2.221538e+01,0.779067
73.15,306,0,2.218389e+01,2.222625e+01,0.779918
73.20,309,0,2.219489e+01,2.223707e+01,0.790971
73.25,317,0,2.220583e+01,2.224783e+01,0.810828
73.30,337,0,2.221673e+01,2.225854e+01,0.863507
73.35,352,0,2.222757e+01,2.226919e+01,0.897894
73.40,349,0,2.223836e+01,2.227980e+01,0.891771
73.45,340,0,2.224910e+01,2.229035e+01,0.868052
73.50,329,0,2.225979e+01,2.230085e+01,0.841683
73.55,316,0,2.227043e+01,2.231131e+01,0.806822
73.60,308,0,2.228102e+01,2.232172e+01,0.787562
73.65,306,0,2.229156e+01,2.233207e+01,0.780638
73.70,305,0,2.230204e+01,2.234237e+01,0.779273
73.75,306,0,2.231248e+01,2.235263e+01,0.781344
73.80,309,0,2.232286e+01,2.236283e+01,0.789270
73.85,307,0,2.233319e+01,2.237298e+01,0.785903
73.90,302,0,2.234348e+01,2.238308e+01,0.771391
73.95,298,0,2.235371e+01,2.239314e+01,0.762792
74.00,297,0,2.236389e+01,2.240314e+01,0.757874
74.05,307,0,2.237403e+01,2.241309e+01,0.786892
74.10,329,0,2.238411e+01,2.242299e+01,0.839028
74.15,354,0,2.239414e+01,2.243284e+01,0.905358
74.20,364,0,2.240413e+01,2.244264e+01,0.928367
74.25,364,0,2.241406e+01,2.245239e+01,0.929665
74.30,357,0,2.242395e+01,2.246209e+01,0.911613
74.35,344,0,2.243378e+01,2.247175e+01,0.878069
74.40,347,0,2.244357e+01,2.248135e+01,0.886467
74.45,354,0,2.245331e+01,2.249091e+01,0.907639
74.50,346,0,2.246300e+01,2.250042e+01,0.885327
74.55,347,0,2.247264e+01,2.250989e+01,0.885094
74.60,350,0,2.248223e+01,2.251930e+01,0.893063
74.65,331,0,2.249178e+01,2.252867e+01,0.845752
74.70,315,0,2.250128e+01,2.253799e+01,0.802948
74.75,319,0,2.251072e+01,2.254727e+01,0.821644
74.80,331,0,2.252013e+01,2.255649e+01,0.844715
74.85,342,0,2.252948e+01,2.256567e+01,0.875117
74.90,344,0,2.253878e+01,2.257480e+01,0.876560
74.95,340,0,2.254804e+01,2.258388e+01,0.868188
75.00,336,0,2.255725e+01,2.259291e+01,0.859229
75.05,337,0,2.256642e+01,2.260190e+01,0.860859
75.10,348,0,2.257554e+01,2.261084e+01,0.890009
75.15,360,0,2.258460e+01,2.261973e+01,0.917873
75.20,351,0,2.259363e+01,2.262858e+01,0.897777
75.25,346,0,2.260260e+01,2.263738e+01,0.882432
75.30,357,0,2.261153e+01,2.264613e+01,0.912043
75.35,370,0,2.262042e+01,2.265484e+01,0.943783
75.40,352,0,2.262925e+01,2.266350e+01,0.898397
75.45,315,0,2.263805e+01,2.267212e+01,0.804696
75.50,298,0,2.264679e+01,2.268069e+01,0.761670
75.55,293,0,2.265549e+01,2.268922e+01,0.749375
75.60,290,0,2.266415e+01,2.269771e+01,0.739403
75.65,285,0,2.267276e+01,2.270615e+01,0.727131
75.70,284,0,2.268132e+01,2.271455e+01,0.725720
75.75,289,0,2.268984e+01,2.272290e+01,0.739549
75.80,293,0,2.269831e+01,2.273120e+01,0.748131
75.85,297,0,2.270674e+01,2.273946e+01,0.757493
75.90,303,0,2.271512e+01,2.274767e+01,0.774639
75.95,302,0,2.272346e+01,2.275584e+01,0.772244
76.00,295,0,2.273176e+01,2.276396e+01,0.753176
76.05,293,0,2.274001e+01,2.277204e+01,0.746260
76.10,292,0,2.274821e+01,2.278007e+01,0.746766
76.15,292,0,2.275637e+01,2.278806e+01,0.743759
76.20,292,0,2.276449e+01,2.279601e+01,0.746842
76.25,291,0,2.277256e+01,2.280392e+01,0.740835
76.30,290,0,2.278059e+01,2.281178e+01,0.741495
76.35,291,0,2.278858e+01,2.281960e+01,0.743422
76.40,288,0,2.279652e+01,2.282738e+01,0.736297
76.45,285,0,2.280442e+01,2.283511e+01,0.727629
76.50,283,0,2.281228e+01,2.284281e+01,0.725173
76.55,283,0,2.282009e+01,2.285046e+01,0.720658
76.60,285,0,2.282787e+01,2.285807e+01,0.729957
76.65,288,0,2.283559e+01,2.286563e+01,0.735668
76.70,292,0,2.284328e+01,2.287315e+01,0.745810
76.75,292,0,2.285092e+01,2.288064e+01,0.745553
76.80,295,0,2.285852e+01,2.288807e+01,0.753679
76.85,295,0,2.286608e+01,2.289547e+01,0.751822
76.90,297,0,2.287360e+01,2.290282e+01,0.760331
76.95,300,0,2.288107e+01,2.291014e+01,0.764100
77.00,297,0,2.288851e+01,2.291741e+01,0.759646
77.05,297,0,2.289590e+01,2.292464e+01,0.757077
77.10,305,0,2.290325e+01,2.293183e+01,0.779122
77.15,320,0,2.291056e+01,2.293898e+01,0.815371
77.20,327,0,2.291782e+01,2.294608e+01,0.835542
77.25,320,0,2.292505e+01,2.295315e+01,0.816507
77.30,314,0,2.293223e+01,2.296018e+01,0.803503
77.35,320,0,2.293938e+01,2.296716e+01,0.815577
77.40,339,0,2.294648e+01,2.297411e+01,0.865890
77.45,352,0,2.295354e+01,2.298101e+01,0.897977
77.50,351,0,2.296057e+01,2.298788e+01,0.897232
77.55,317,0,2.296755e+01,2.299471e+01,0.813018
77.60,289,0,2.297449e+01,2.300150e+01,0.739381
77.65,278,0,2.298140e+01,2.300826e+01,0.713466
77.70,288,0,2.298826e+01,2.301498e+01,0.737832
77.75,323,0,2.299509e+01,2.302165e+01,0.830185
77.80,342,0,2.300187e+01,2.302828e+01,0.870933
77.85,346,0,2.300862e+01,2.303487e+01,0.884972
77.90,350,0,2.301532e+01,2.304142e+01,0.893956
77.95,347,0,2.302199e+01,2.304792e+01,0.887373
78.00,334,0,2.302861e+01,2.305439e+01,0.853056
78.05,317,0,2.303520e+01,2.306081e+01,0.809996
78.10,315,0,2.304174e+01,2.306720e+01,0.803645
78.15,323,0,2.304825e+01,2.307355e+01,0.831200
78.20,305,0,2.305472e+01,2.307986e+01,0.780466
78.25,284,0,2.306116e+01,2.308613e+01,0.725046
78.30,286,0,2.306755e+01,2.309237e+01,0.730387
78.35,288,0,2.307391e+01,2.309857e+01,0.737261
78.40,287,0,2.308023e+01,2.310473e+01,0.732548
78.45,293,0,2.308651e+01,2.311085e+01,0.749186
78.50,299,0,2.309275e+01,2.311693e+01,0.763441
78.55,297,0,2.309895e+01,2.312297e+01,0.760642
78.60,292,0,2.310512e+01,2.312898e+01,0.744992
78.65,291,0,2.311125e+01,2.313495e+01,0.743762
78.70,291,0,2.311734e+01,2.314088e+01,0.740907
78.75,289,0,2.312340e+01,2.314678e+01,0.739256
78.80,292,0,2.312942e+01,2.315263e+01,0.745168
78.85,298,0,2.313540e+01,2.315846e+01,0.760094
78.90,293,0,2.314135e+01,2.316424e+01,0.747035
78.95,287,0,2.314726e+01,2.316999e+01,0.733381
79.00,289,0,2.315313e+01,2.317571e+01,0.736785
79.05,289,0,2.315897e+01,2.318139e+01,0.739419
79.10,289,0,2.316477e+01,2.318703e+01,0.735759
79.15,292,0,2.317054e+01,2.319264e+01,0.746055
79.20,299,0,2.317627e+01,2.319822e+01,0.761897
79.25,311,0,2.318196e+01,2.320376e+01,0.794517
79.30,315,0,2.318762e+01,2.320926e+01,0.802984
79.35,312,0,2.319324e+01,2.321473e+01,0.796991
79.40,315,0,2.319883e+01,2.322016e+01,0.803216
79.45,313,0,2.320438e+01,2.322556e+01,0.799921
79.50,309,0,2.320990e+01,2.323092e+01,0.786381
79.55,308,0,2.321538e+01,2.323625e+01,0.787406
79.60,303,0,2.322083e+01,2.324154e+01,0.776783
79.65,302,0,2.322624e+01,2.324681e+01,0.771808
79.70,312,0,2.323162e+01,2.325203e+01,0.795884
79.75,303,0,2.323697e+01,2.325723e+01,0.774350
79.80,292,0,2.324228e+01,2.326239e+01,0.743970
79.85,291,0,2.324756e+01,2.326753e+01,0.743616
79.90,290,0,2.325281e+01,2.327262e+01,0.739578
79.95,287,0,2.325802e+01,2.327769e+01,0.733374
80.00,283,0,2.326319e+01,2.328273e+01,0.720197
80.05,283,0,2.326834e+01,2.328773e+01,0.722677
80.10,285,0,2.327345e+01,2.329270e+01,0.727534
80.15,290,0,2.327853e+01,2.329763e+01,0.741638
80.20,291,0,2.328357e+01,2.330254e+01,0.741736
80.25,289,0,2.328858e+01,2.330741e+01,0.739058
80.30,288,0,2.329356e+01,2.331224e+01,0.738112
80.35,287,0,2.329851e+01,2.331705e+01,0.738153
80.40,281,0,2.330343e+01,2.332183e+01,0.716944
80.45,275,0,2.330831e+01,2.332657e+01,0.706551
80.50,279,0,2.331316e+01,2.333129e+01,0.714534
80.55,280,0,2.331798e+01,2.333597e+01,0.716392
80.60,278,0,2.332276e+01,2.334062e+01,0.707998
80.65,282,0,2.332752e+01,2.334524e+01,0.719871
80.70,286,0,2.333224e+01,2.334984e+01,0.730417
80.75,285,0,2.333693e+01,2.335440e+01,0.726926
80.80,286,0,2.334159e+01,2.335893e+01,0.731967
80.85,290,0,2.334622e+01,2.336342e+01,0.739351
80.90,288,0,2.335082e+01,2.336789e+01,0.736556
80.95,285,0,2.335539e+01,2.337233e+01,0.727843
81.00,289,0,2.335992e+01,2.337674e+01,0.743577
81.05,294,0,2.336443e+01,2.338112e+01,0.750882
81.10,296,0,2.336890e+01,2.338546e+01,0.758109
81.15,294,0,2.337335e+01,2.338978e+01,0.749911
81.20,291,0,2.337776e+01,2.339407e+01,0.745296
81.25,288,0,2.338214e+01,2.339832e+01,0.734589
81.30,288,0,2.338650e+01,2.340255e+01,0.735791
81.35,288,0,2.339082e+01,2.340675e+01,0.734213
81.40,289,0,2.339512e+01,2.341092e+01,0.738507
81.45,288,0,2.339938e+01,2.341506e+01,0.735024
81.50,284,0,2.340361e+01,2.341918e+01,0.726346
81.55,279,0,2.340782e+01,2.342326e+01,0.711362
81.60,279,0,2.341199e+01,2.342731e+01,0.714211
81.65,282,0,2.341614e+01,2.343134e+01,0.717676
81.70,287,0,2.342026e+01,2.343534e+01,0.734531
81.75,288,0,2.342434e+01,2.343930e+01,0.733663
81.80,286,0,2.342840e+01,2.344324e+01,0.728936
81.85,286,0,2.343243e+01,2.344715e+01,0.730665
81.90,285,0,2.343643e+01,2.345103e+01,0.726845
81.95,277,0,2.344041e+01,2.345489e+01,0.707885
82.00,268,0,2.344435e+01,2.345872e+01,0.684702
82.05,269,0,2.344827e+01,2.346252e+01,0.688584
82.10,269,0,2.345216e+01,2.346629e+01,0.685215
82.15,271,0,2.345602e+01,2.347004e+01,0.693979
82.20,276,0,2.345985e+01,2.347375e+01,0.708393
82.25,281,0,2.346366e+01,2.347744e+01,0.719220
82.30,283,0,2.346743e+01,2.348111e+01,0.722601
82.35,279,0,2.347118e+01,2.348474e+01,0.713310
82.40,281,0,2.347490e+01,2.348835e+01,0.716713
82.45,285,0,2.347860e+01,2.349193e+01,0.727607
82.50,286,0,2.348227e+01,2.349548e+01,0.730657
82.55,286,0,2.348591e+01,2.349901e+01,0.730696
82.60,285,0,2.348952e+01,2.350251e+01,0.729240
82.65,283,0,2.349311e+01,2.350599e+01,0.725174
82.70,282,0,2.349667e+01,2.350944e+01,0.721652
82.75,278,0,2.350020e+01,2.351286e+01,0.709452
82.80,277,0,2.350371e+01,2.351626e+01,0.708639
82.85,283,0,2.350719e+01,2.351963e+01,0.724415
82.90,292,0,2.351064e+01,2.352297e+01,0.744842
82.95,290,0,2.351407e+01,2.352629e+01,0.741549
83.00,279,0,2.351747e+01,2.352958e+01,0.714716
83.05,273,0,2.352085e+01,2.353285e+01,0.695327
83.10,265,0,2.352420e+01,2.353610e+01,0.677929
83.15,263,0,2.352752e+01,2.353932e+01,0.670759
83.20,270,0,2.353082e+01,2.354251e+01,0.689051
83.25,278,0,2.353410e+01,2.354569e+01,0.711504
83.30,285,0,2.353735e+01,2.354883e+01,0.727175
83.35,292,0,2.354057e+01,2.355195e+01,0.747114
83.40,292,0,2.354377e+01,2.355504e+01,0.745768
83.45,284,0,2.354694e+01,2.355811e+01,0.726794
83.50,279,0,2.355009e+01,2.356115e+01,0.712081
83.55,281,0,2.355321e+01,2.356417e+01,0.723021
83.60,286,0,2.355631e+01,2.356717e+01,0.728571
83.65,284,0,2.355938e+01,2.357013e+01,0.727083
83.70,282,0,2.356243e+01,2.357308e+01,0.723554
83.75,284,0,2.356546e+01,2.357600e+01,0.727888
83.80,289,0,2.356846e+01,2.357889e+01,0.738017
83.85,288,0,2.357143e+01,2.358176e+01,0.736452
83.90,285,0,2.357439e+01,2.358461e+01,0.725826
83.95,283,0,2.357731e+01,2.358743e+01,0.725062
84.00,282,0,2.358022e+01,2.359023e+01,0.719271
84.05,279,0,2.358310e+01,2.359301e+01,0.713365
84.10,276,0,2.358595e+01,2.359576e+01,0.706521
84.15,277,0,2.358879e+01,2.359849e+01,0.709243
84.20,278,0,2.359160e+01,2.360120e+01,0.712154
84.25,273,0,2.359438e+01,2.360389e+01,0.698591
84.30,266,0,2.359715e+01,2.360655e+01,0.681484
84.35,262,0,2.359989e+01,2.360919e+01,0.670351
84.40,261,0,2.360261e+01,2.361181e+01,0.668232
84.45,260,0,2.360530e+01,2.361441e+01,0.665896
84.50,252,0,2.360797e+01,2.361698e+01,0.645868
84.55,248,0,2.361062e+01,2.361954e+01,0.634743
84.60,246,0,2.361325e+01,2.362207e+01,0.628134
84.65,245,0,2.361586e+01,2.362458e+01,0.627770
84.70,246,0,2.361844e+01,2.362707e+01,0.629095
84.75,251,0,2.362100e+01,2.362954e+01,0.643318
84.80,260,0,2.362354e+01,2.363199e+01,0.663646
84.85,269,0,2.362606e+01,2.363441e+01,0.688568
84.90,279,0,2.362855e+01,2.363681e+01,0.713913
84.95,293,0,2.363102e+01,2.363919e+01,0.749791
85.00,305,0,2.363347e+01,2.364154e+01,0.782422
85.05,322,0,2.363590e+01,2.364387e+01,0.828627
85.10,338,0,2.363830e+01,2.364618e+01,0.866151
85.15,344,0,2.364069e+01,2.364846e+01,0.881054
85.20,344,0,2.364305e+01,2.365073e+01,0.880874
85.25,339,0,2.364539e+01,2.365298e+01,0.913344
85.30,333,0,2.364772e+01,2.365521e+01,0.850687
85.35,323,0,2.365002e+01,2.365742e+01,0.828018
85.40,296,0,2.365230e+01,2.365961e+01,0.754480
85.45,276,0,2.365456e+01,2.366178e+01,0.707316
85.50,266,0,2.365680e+01,2.366394e+01,0.680243
85.55,268,0,2.365902e+01,2.366608e+01,0.686454
85.60,278,0,2.366122e+01,2.366819e+01,0.711418
85.65,277,0,2.366339e+01,2.367029e+01,0.711837
85.70,267,0,2.366555e+01,2.367236e+01,0.681881
85.75,267,0,2.366769e+01,2.367441e+01,0.684639
85.80,270,0,2.366980e+01,2.367645e+01,0.691061
85.85,270,0,2.367190e+01,2.367846e+01,0.689763
85.90,269,0,2.367398e+01,2.368045e+01,0.688786
85.95,272,0,2.367603e+01,2.368242e+01,0.696003
86.00,272,0,2.367807e+01,2.368437e+01,0.697274
86.05,269,0,2.368008e+01,2.368630e+01,0.687823
86.10,271,0,2.368208e+01,2.368821e+01,0.698673
86.15,271,0,2.368406e+01,2.369010e+01,0.694990
86.20,270,0,2.368601e+01,2.369197e+01,0.692481
86.25,274,0,2.368795e+01,2.369382e+01,0.699567
86.30,282,0,2.368987e+01,2.369565e+01,0.722250
86.35,284,0,2.369177e+01,2.369746e+01,0.729704
86.40,280,0,2.369365e+01,2.369925e+01,0.717371
86.45,279,0,2.369551e+01,2.370102e+01,0.713544
86.50,277,0,2.369735e+01,2.370277e+01,0.707924
86.55,271,0,2.369917e+01,2.370451e+01,0.693315
86.60,266,0,2.370098e+01,2.370622e+01,0.680256
86.65,264,0,2.370276e+01,2.370792e+01,0.676025
86.70,261,0,2.370453e+01,2.370960e+01,0.671431
86.75,260,0,2.370628e+01,2.371126e+01,0.667649
86.80,259,0,2.370801e+01,2.371291e+01,0.662424
86.85,257,0,2.370972e+01,2.371453e+01,0.657760
86.90,260,0,2.371141e+01,2.371614e+01,0.665180
86.95,264,0,2.371309e+01,2.371773e+01,0.674120
87.00,267,0,2.371475e+01,2.371930e+01,0.683711
87.05,266,0,2.371639e+01,2.372086e+01,0.680237
87.10,261,0,2.371801e+01,2.372239e+01,0.668770
87.15,254,0,2.371961e+01,2.372391e+01,0.648679
87.20,257,0,2.372120e+01,2.372541e+01,0.658710
87.25,276,0,2.372277e+01,2.372690e+01,0.705079
87.30,290,0,2.372432e+01,2.372837e+01,0.741172
87.35,286,0,2.372585e+01,2.372981e+01,0.731098
87.40,283,0,2.372736e+01,2.373124e+01,0.723012
87.45,283,0,2.372886e+01,2.373265e+01,0.724807
87.50,285,0,2.373034e+01,2.373405e+01,0.729140
87.55,290,0,2.373180e+01,2.373543e+01,0.744333
87.60,293,0,2.373325e+01,2.373679e+01,0.749062
87.65,292,0,2.373468e+01,2.373813e+01,0.750535
87.70,287,0,2.373609e+01,2.373945e+01,0.732790
87.75,288,0,2.373748e+01,2.374076e+01,0.739623
87.80,292,0,2.373886e+01,2.374205e+01,0.746972
87.85,293,0,2.374022e+01,2.374333e+01,0.753676
87.90,290,0,2.374156e+01,2.374459e+01,0.741905
87.95,279,0,2.374289e+01,2.374584e+01,0.714782
88.00,268,0,2.374420e+01,2.374707e+01,0.685856
88.05,264,0,2.374550e+01,2.374828e+01,0.680603
88.10,262,0,2.374678e+01,2.374948e+01,0.670544
88.15,265,0,2.374804e+01,2.375067e+01,0.682472
88.20,265,0,2.374929e+01,2.375185e+01,0.677865
88.25,263,0,2.375052e+01,2.375300e+01,0.676997
88.30,264,0,2.375174e+01,2.375415e+01,0.683186
88.35,264,0,2.375294e+01,2.375528e+01,0.675075
88.40,263,0,2.375413e+01,2.375639e+01,0.673849
88.45,260,0,2.375530e+01,2.375750e+01,0.665771
88.50,254,0,2.375645e+01,2.375858e+01,0.652304
88.55,253,0,2.375759e+01,2.375966e+01,0.646637
88.60,255,0,2.375871e+01,2.376071e+01,0.653944
88.65,258,0,2.375982e+01,2.376176e+01,0.661870
88.70,261,0,2.376091e+01,2.376279e+01,0.667065
88.75,261,0,2.376199e+01,2.376380e+01,0.670171
88.80,259,0,2.376305e+01,2.376481e+01,0.661943
88.85,254,0,2.376410e+01,2.376579e+01,0.651104
88.90,255,0,2.376513e+01,2.376677e+01,0.653465
88.95,282,0,2.376615e+01,2.376773e+01,0.721841
89.00,362,0,2.376715e+01,2.376866e+01,0.924145
89.05,403,0,2.376814e+01,2.376958e+01,1.031525
89.10,427,0,2.376911e+01,2.377048e+01,1.089421
89.15,438,0,2.377006e+01,2.377137e+01,1.116635
89.20,450,0,2.377100e+01,2.377224e+01,1.150948
89.25,445,0,2.377193e+01,2.377309e+01,1.137610
89.30,412,0,2.377284e+01,2.377393e+01,1.051784
89.35,377,0,2.377373e+01,2.377475e+01,0.963518
89.40,367,0,2.377461e+01,2.377556e+01,0.939146
89.45,382,0,2.377548e+01,2.377636e+01,0.975211
89.50,395,0,2.377633e+01,2.377715e+01,1.016177
89.55,374,0,2.377717e+01,2.377792e+01,0.957865
89.60,341,0,2.377800e+01,2.377868e+01,0.872629
89.65,316,0,2.377881e+01,2.377943e+01,0.808814
89.70,301,0,2.377961e+01,2.378016e+01,0.770732
89.75,288,0,2.378039e+01,2.378089e+01,0.740712
89.80,273,0,2.378116e+01,2.378160e+01,0.696795
89.85,257,0,2.378192e+01,2.378230e+01,0.657755
89.90,256,0,2.378267e+01,2.378299e+01,0.653565
89.95,268,0,2.378340e+01,2.378366e+01,0.683701
90.00,279,0,2.378411e+01,2.378432e+01,0.712980
90.05,282,0,2.378482e+01,2.378497e+01,0.720682
90.10,284,0,2.378551e+01,2.378561e+01,0.725498
90.15,283,0,2.378619e+01,2.378624e+01,0.722134
90.20,282,0,2.378685e+01,2.378685e+01,0.721779
90.25,284,0,2.378750e+01,2.378745e+01,0.723702
90.30,291,0,2.378814e+01,2.378804e+01,0.744904
90.35,301,0,2.378876e+01,2.378861e+01,0.772868
90.40,306,0,2.378937e+01,2.378918e+01,0.781918
90.45,303,0,2.378997e+01,2.378972e+01,0.776350
90.50,294,0,2.379056e+01,2.379026e+01,0.754642
90.55,287,0,2.379113e+01,2.379079e+01,0.736078
90.60,286,0,2.379169e+01,2.379130e+01,0.732021
90.65,283,0,2.379224e+01,2.379180e+01,0.721397
90.70,277,0,2.379277e+01,2.379229e+01,0.709262
90.75,271,0,2.379330e+01,2.379277e+01,0.693523
90.80,275,0,2.379381e+01,2.379323e+01,0.701284
90.85,278,0,2.379430e+01,2.379369e+01,0.711792
90.90,277,0,2.379479e+01,2.379413e+01,0.706340
90.95,274,0,2.379526e+01,2.379456e+01,0.700059
91.00,277,0,2.379572e+01,2.379498e+01,0.708051
91.05,277,0,2.379617e+01,2.379539e+01,0.708026
91.10,274,0,2.379661e+01,2.379579e+01,0.698503
91.15,271,0,2.379704e+01,2.379618e+01,0.694250
91.20,269,0,2.379745e+01,2.379655e+01,0.685319
91.25,271,0,2.379785e+01,2.379692e+01,0.692703
91.30,274,0,2.379824e+01,2.379727e+01,0.701930
91.35,278,0,2.379861e+01,2.379761e+01,0.711147
91.40,278,0,2.379898e+01,2.379794e+01,0.710081
91.45,277,0,2.379933e+01,2.379826e+01,0.706364
91.50,275,0,2.379967e+01,2.379856e+01,0.703242
91.55,271,0,2.380000e+01,2.379886e+01,0.692225
91.60,268,0,2.380032e+01,2.379914e+01,0.685531
91.65,271,0,2.380063e+01,2.379941e+01,0.691246
91.70,280,0,2.380092e+01,2.379967e+01,0.716306
91.75,287,0,2.380121e+01,2.379992e+01,0.731887
91.80,291,0,2.380148e+01,2.380016e+01,0.743879
91.85,289,0,2.380174e+01,2.380038e+01,0.737982
91.90,282,0,2.380199e+01,2.380060e+01,0.720645
91.95,275,0,2.380223e+01,2.380080e+01,0.700750
92.00,270,0,2.380245e+01,2.380100e+01,0.690967
92.05,269,0,2.380267e+01,2.380118e+01,0.686027
92.10,276,0,2.380287e+01,2.380135e+01,0.703446
92.15,284,0,2.380307e+01,2.380152e+01,0.726629
92.20,285,0,2.380325e+01,2.380167e+01,0.726727
92.25,282,0,2.380342e+01,2.380181e+01,0.723130
92.30,282,0,2.380358e+01,2.380194e+01,0.721688
92.35,283,0,2.380373e+01,2.380206e+01,0.723138
92.40,285,0,2.380387e+01,2.380217e+01,0.730759
92.45,291,0,2.380400e+01,2.380227e+01,0.747189
92.50,301,0,2.380411e+01,2.380235e+01,0.767745
92.55,305,0,2.380422e+01,2.380243e+01,0.779811
92.60,294,0,2.380432e+01,2.380250e+01,0.749072
92.65,286,0,2.380440e+01,2.380255e+01,0.730629
92.70,285,0,2.380448e+01,2.380260e+01,0.726119
92.75,293,0,2.380454e+01,2.380264e+01,0.823452
92.80,301,0,2.380459e+01,2.380267e+01,0.773888
92.85,298,0,2.380464e+01,2.380269e+01,0.768755
92.90,288,0,2.380467e+01,2.380270e+01,0.739410
92.95,282,0,2.380470e+01,2.380270e+01,0.768006
93.00,280,0,2.380471e+01,2.380269e+01,0.720067
93.05,278,0,2.380471e+01,2.380267e+01,0.714300
93.10,277,0,2.380471e+01,2.380264e+01,0.752218
93.15,276,0,2.380469e+01,2.380260e+01,0.708882
93.20,274,0,2.380466e+01,2.380255e+01,0.704942
93.25,275,0,2.380462e+01,2.380249e+01,0.709591
93.30,280,0,2.380458e+01,2.380241e+01,0.718155
93.35,279,0,2.380452e+01,2.380233e+01,0.760665
93.40,272,0,2.380445e+01,2.380224e+01,0.700108
93.45,268,0,2.380437e+01,2.380214e+01,0.688127
93.50,266,0,2.380429e+01,2.380203e+01,0.686082
93.55,268,0,2.380419e+01,2.380191e+01,0.689755
93.60,275,0,2.380408e+01,2.380178e+01,0.712960
93.65,286,0,2.380397e+01,2.380164e+01,0.738074
93.70,289,0,2.380384e+01,2.380149e+01,0.744940
93.75,282,0,2.380371e+01,2.380133e+01,0.727223
93.80,275,0,2.380356e+01,2.380116e+01,0.710906
93.85,273,0,2.380341e+01,2.380099e+01,0.702025
93.90,272,0,2.380324e+01,2.380080e+01,0.702075
93.95,271,0,2.380307e+01,2.380060e+01,0.699469
94.00,271,0,2.380289e+01,2.380040e+01,0.699916
94.05,275,0,2.380269e+01,2.380019e+01,0.710199
94.10,279,0,2.380249e+01,2.379996e+01,0.718389
94.15,278,0,2.380228e+01,2.379973e+01,0.715828
94.20,280,0,2.380206e+01,2.379949e+01,0.726611
94.25,281,0,2.380183e+01,2.379924e+01,0.725290
94.30,283,0,2.380159e+01,2.379897e+01,0.729530
94.35,281,0,2.380134e+01,2.379870e+01,0.725042
94.40,275,0,2.380109e+01,2.379842e+01,0.707438
94.45,269,0,2.380082e+01,2.379813e+01,0.691798
94.50,268,0,2.380054e+01,2.379784e+01,0.695397
94.55,272,0,2.380026e+01,2.379753e+01,0.700727
94.60,280,0,2.379997e+01,2.379721e+01,0.718379
94.65,289,0,2.379966e+01,2.379689e+01,0.787319
94.70,298,0,2.379935e+01,2.379655e+01,0.763494
94.75,298,0,2.379903e+01,2.379621e+01,0.810880
94.80,300,0,2.379870e+01,2.379586e+01,0.771795
94.85,316,0,2.379836e+01,2.379549e+01,0.814322
94.90,332,0,2.379802e+01,2.379512e+01,0.856254
94.95,323,0,2.379766e+01,2.379474e+01,0.832252
95.00,312,0,2.379730e+01,2.379435e+01,0.857342
95.05,309,0,2.379692e+01,2.379395e+01,0.798831
95.10,305,0,2.379654e+01,2.379355e+01,0.785521
95.15,297,0,2.379615e+01,2.379313e+01,0.766191
95.20,289,0,2.379575e+01,2.379271e+01,0.743522
95.25,290,0,2.379534e+01,2.379228e+01,0.804653
95.30,289,0,2.379493e+01,2.379184e+01,0.743955
95.35,288,0,2.379450e+01,2.379139e+01,0.744185
95.40,289,0,2.379407e+01,2.379093e+01,0.743456
95.45,283,0,2.379363e+01,2.379047e+01,0.728400
95.50,278,0,2.379318e+01,2.379000e+01,0.715431
95.55,275,0,2.379272e+01,2.378952e+01,0.709338
95.60,276,0,2.379226e+01,2.378904e+01,0.710491
95.65,279,0,2.379179e+01,2.378854e+01,0.720519
95.70,282,0,2.379130e+01,2.378804e+01,0.724556
95.75,286,0,2.379082e+01,2.378753e+01,0.737145
95.80,286,0,2.379032e+01,2.378702e+01,0.737074
95.85,285,0,2.378981e+01,2.378649e+01,0.734104
95.90,285,0,2.378930e+01,2.378596e+01,0.735027
95.95,279,0,2.378878e+01,2.378542e+01,0.722328
96.00,277,0,2.378825e+01,2.378487e+01,0.711944
96.05,279,0,2.378771e+01,2.378431e+01,0.717375
96.10,283,0,2.378717e+01,2.378375e+01,0.731311
96.15,284,0,2.378661e+01,2.378318e+01,0.731234
96.20,277,0,2.378605e+01,2.378260e+01,0.715003
96.25,278,0,2.378548e+01,2.378201e+01,0.713973
96.30,284,0,2.378491e+01,2.378142e+01,0.732140
96.35,279,0,2.378432e+01,2.378082e+01,0.719132
96.40,270,0,2.378373e+01,2.378021e+01,0.695448
96.45,269,0,2.378313e+01,2.377960e+01,0.692627
96.50,271,0,2.378253e+01,2.377898e+01,0.699796
96.55,272,0,2.378191e+01,2.377835e+01,0.782415
96.60,283,0,2.378129e+01,2.377771e+01,0.729793
96.65,304,0,2.378066e+01,2.377707e+01,0.782550
96.70,320,0,2.378002e+01,2.377641e+01,0.825594
96.75,326,0,2.377938e+01,2.377575e+01,0.840615
96.80,316,0,2.377873e+01,2.377508e+01,0.812487
96.85,298,0,2.377807e+01,2.377440e+01,0.820706
96.90,284,0,2.377740e+01,2.377372e+01,0.760401
96.95,280,0,2.377672e+01,2.377303e+01,0.763465
97.00,286,0,2.377604e+01,2.377233e+01,0.738162
97.05,290,0,2.377535e+01,2.377162e+01,0.793147
97.10,289,0,2.377466e+01,2.377091e+01,0.743480
97.15,298,0,2.377395e+01,2.377019e+01,0.762078
97.20,301,0,2.377324e+01,2.376946e+01,0.768645
97.25,300,0,2.377252e+01,2.376872e+01,0.767914
97.30,294,0,2.377180e+01,2.376798e+01,0.753133
97.35,284,0,2.377106e+01,2.376723e+01,0.724100
97.40,288,0,2.377032e+01,2.376648e+01,0.737310
97.45,301,0,2.376958e+01,2.376571e+01,0.767830
97.50,321,0,2.376882e+01,2.376494e+01,0.821725
97.55,330,0,2.376806e+01,2.376416e+01,0.840989
97.60,314,0,2.376729e+01,2.376338e+01,0.802863
97.65,299,0,2.376652e+01,2.376259e+01,0.763895
97.70,293,0,2.376574e+01,2.376179e+01,0.749105
97.75,291,0,2.376495e+01,2.376098e+01,0.744939
97.80,287,0,2.376415e+01,2.376017e+01,0.736035
97.85,277,0,2.376335e+01,2.375935e+01,0.707737
97.90,273,0,2.376254e+01,2.375853e+01,0.700152
97.95,279,0,2.376172e+01,2.375770e+01,0.712170
98.00,296,0,2.376090e+01,2.375686e+01,0.758252
98.05,305,0,2.376007e+01,2.375601e+01,0.779234
98.10,304,0,2.375923e+01,2.375516e+01,0.777038
98.15,299,0,2.375839e+01,2.375430e+01,0.763107
98.20,293,0,2.375754e+01,2.375343e+01,0.749396
98.25,293,0,2.375668e+01,2.375256e+01,0.748213
98.30,289,0,2.375582e+01,2.375168e+01,0.741637
98.35,285,0,2.375495e+01,2.375080e+01,0.728177
98.40,278,0,2.375407e+01,2.374990e+01,0.710876
98.45,268,0,2.375319e+01,2.374901e+01,0.690125
98.50,266,0,2.375230e+01,2.374810e+01,0.679866
98.55,267,0,2.375140e+01,2.374719e+01,0.681615
98.60,270,0,2.375050e+01,2.374628e+01,0.689497
98.65,277,0,2.374959e+01,2.374535e+01,0.708213
98.70,290,0,2.374868e+01,2.374442e+01,0.740223
98.75,308,0,2.374776e+01,2.374349e+01,0.787548
98.80,321,0,2.374683e+01,2.374255e+01,0.818391
98.85,336,0,2.374589e+01,2.374160e+01,0.860664
98.90,363,0,2.374495e+01,2.374064e+01,0.928082
98.95,359,0,2.374400e+01,2.373967e+01,0.917063
99.00,333,0,2.374305e+01,2.373870e+01,0.851644
99.05,325,0,2.374209e+01,2.373773e+01,0.831526
99.10,332,0,2.374112e+01,2.373675e+01,0.848818
99.15,347,0,2.374015e+01,2.373576e+01,0.884333
99.20,350,0,2.373917e+01,2.373476e+01,0.895624
99.25,313,0,2.373818e+01,2.373376e+01,0.797509
99.30,290,0,2.373719e+01,2.373276e+01,0.742593
99.35,281,0,2.373620e+01,2.373175e+01,0.716842
99.40,278,0,2.373519e+01,2.373073e+01,0.709669
99.45,280,0,2.373418e+01,2.372971e+01,0.716092
99.50,283,0,2.373317e+01,2.372868e+01,0.723918
99.55,282,0,2.373215e+01,2.372765e+01,0.719796
99.60,275,0,2.373112e+01,2.372661e+01,0.703414
99.65,269,0,2.373009e+01,2.372556e+01,0.686375
99.70,267,0,2.372905e+01,2.372451e+01,0.684333
99.75,268,0,2.372800e+01,2.372345e+01,0.684504
99.80,274,0,2.372695e+01,2.372239e+01,0.700357
99.85,285,0,2.372589e+01,2.372132e+01,0.728694
99.90,292,0,2.372483e+01,2.372025e+01,0.746709
99.95,288,0,2.372376e+01,2.371917e+01,0.736257
100.00,288,0,2.372269e+01,2.371808e+01,0.736089
100.05,284,0,2.372161e+01,2.371699e+01,0.726648
100.10,276,0,2.372052e+01,2.371589e+01,0.705366
100.15,269,0,2.371943e+01,2.371478e+01,0.689336
100.20,267,0,2.371833e+01,2.371367e+01,0.682513
100.25,268,0,2.371723e+01,2.371256e+01,0.684819
100.30,268,0,2.371612e+01,2.371144e+01,0.685794
100.35,267,0,2.371500e+01,2.371031e+01,0.684469
100.40,264,0,2.371388e+01,2.370918e+01,0.673664
100.45,262,0,2.371276e+01,2.370805e+01,0.673067
100.50,258,0,2.371162e+01,2.370690e+01,0.660741
100.55,257,0,2.371049e+01,2.370576e+01,0.655906
100.60,256,0,2.370935e+01,2.370460e+01,0.656868
100.65,255,0,2.370820e+01,2.370345e+01,0.651249
100.70,257,0,2.370704e+01,2.370228e+01,0.658144
100.75,260,0,2.370588e+01,2.370111e+01,0.664378
100.80,262,0,2.370472e+01,2.369993e+01,0.671347
100.85,261,0,2.370355e+01,2.369875e+01,0.665752
100.90,255,0,2.370237e+01,2.369756e+01,0.651872
100.95,251,0,2.370119e+01,2.369637e+01,0.642273
101.00,253,0,2.370000e+01,2.369517e+01,0.645176
101.05,257,0,2.369881e+01,2.369397e+01,0.658696
101.10,265,0,2.369761e+01,2.369276e+01,0.676658
101.15,272,0,2.369641e+01,2.369154e+01,0.695778
101.20,278,0,2.369520e+01,2.369032e+01,0.711862
101.25,281,0,2.369398e+01,2.368910e+01,0.717146
101.30,283,0,2.369276e+01,2.368786e+01,0.722583
101.35,288,0,2.369154e+01,2.368662e+01,0.738854
101.40,300,0,2.369030e+01,2.368538e+01,0.771201
101.45,302,0,2.368907e+01,2.368413e+01,0.773645
101.50,288,0,2.368782e+01,2.368287e+01,0.736972
101.55,268,0,2.368658e+01,2.368160e+01,0.683690
101.60,245,0,2.368532e+01,2.368034e+01,0.627599
101.65,240,0,2.368407e+01,2.367906e+01,0.612377
101.70,245,0,2.368280e+01,2.367778e+01,0.629549
101.75,252,0,2.368153e+01,2.367650e+01,0.642908
101.80,259,0,2.368026e+01,2.367521e+01,0.660622
101.85,264,0,2.367898e+01,2.367392e+01,0.679186
101.90,266,0,2.367770e+01,2.367262e+01,0.679142
101.95,264,0,2.367641e+01,2.367132e+01,0.677656
102.00,265,0,2.367511e+01,2.367001e+01,0.676725
102.05,273,0,2.367381e+01,2.366869e+01,0.699908
102.10,275,0,2.367251e+01,2.366737e+01,0.705678
102.15,271,0,2.367120e+01,2.366604e+01,0.697296
102.20,272,0,2.366988e+01,2.366471e+01,0.700489
102.25,277,0,2.366856e+01,2.366338e+01,0.713999
102.30,290,0,2.366724e+01,2.366203e+01,0.740644
102.35,313,0,2.366591e+01,2.366069e+01,0.801588
102.40,342,0,2.366457e+01,2.365933e+01,0.873676
102.45,370,0,2.366323e+01,2.365797e+01,0.945889
102.50,403,0,2.366188e+01,2.365661e+01,1.029193
102.55,427,0,2.366053e+01,2.365523e+01,1.093861
102.60,432,0,2.365917e+01,2.365386e+01,1.104902
102.65,408,0,2.365781e+01,2.365247e+01,1.041547
102.70,372,0,2.365645e+01,2.365109e+01,0.953327
102.75,342,0,2.365507e+01,2.364970e+01,0.875426
102.80,322,0,2.365370e+01,2.364830e+01,0.822288
102.85,313,0,2.365232e+01,2.364690e+01,0.800116
102.90,314,0,2.365093e+01,2.364550e+01,0.801424
102.95,318,0,2.364954e+01,2.364409e+01,0.821366
103.00,326,0,2.364815e+01,2.364268e+01,0.834279
103.05,349,0,2.364675e+01,2.364126e+01,0.897893
103.10,363,0,2.364534e+01,2.363984e+01,0.930579
103.15,342,0,2.364393e+01,2.363841e+01,0.873687
103.20,329,0,2.364252e+01,2.363698e+01,0.842870
103.25,312,0,2.364110e+01,2.363554e+01,0.795903
103.30,303,0,2.363967e+01,2.363410e+01,0.773642
103.35,300,0,2.363824e+01,2.363265e+01,0.765965
103.40,274,0,2.363681e+01,2.363120e+01,0.700543
103.45,261,0,2.363537e+01,2.362975e+01,0.665249
103.50,267,0,2.363393e+01,2.362829e+01,0.681187
103.55,273,0,2.363248e+01,2.362683e+01,0.697287
103.60,277,0,2.363103e+01,2.362536e+01,0.709615
103.65,277,0,2.362957e+01,2.362389e+01,0.715552
103.70,270,0,2.362811e+01,2.362241e+01,0.691873
103.75,264,0,2.362664e+01,2.362093e+01,0.677099
103.80,265,0,2.362517e+01,2.361945e+01,0.676079
103.85,271,0,2.362370e+01,2.361795e+01,0.693158
103.90,278,0,2.362222e+01,2.361646e+01,0.709225
103.95,282,0,2.362073e+01,2.361496e+01,0.721509
104.00,277,0,2.361924e+01,2.361345e+01,0.706971
104.05,276,0,2.361775e+01,2.361194e+01,0.706266
104.10,274,0,2.361625e+01,2.361043e+01,0.699196
104.15,265,0,2.361475e+01,2.360891e+01,0.675043
104.20,258,0,2.361324e+01,2.360739e+01,0.659719
104.25,259,0,2.361173e+01,2.360586e+01,0.661130
104.30,262,0,2.361021e+01,2.360433e+01,0.669004
104.35,258,0,2.360869e+01,2.360279e+01,0.657267
104.40,251,0,2.360717e+01,2.360125e+01,0.642260
104.45,257,0,2.360564e+01,2.359971e+01,0.656106
104.50,266,0,2.360410e+01,2.359816e+01,0.678738
104.55,260,0,2.360257e+01,2.359661e+01,0.664805
104.60,252,0,2.360102e+01,2.359506e+01,0.642285
104.65,249,0,2.359947e+01,2.359349e+01,0.637962
104.70,247,0,2.359792e+01,2.359193e+01,0.629928
104.75,249,0,2.359637e+01,2.359036e+01,0.639473
104.80,253,0,2.359481e+01,2.358879e+01,0.646218
104.85,257,0,2.359324e+01,2.358721e+01,0.656287
104.90,262,0,2.359167e+01,2.358563e+01,0.670705
104.95,260,0,2.359010e+01,2.358405e+01,0.662600
105.00,255,0,2.358852e+01,2.358246e+01,0.651277
105.05,255,0,2.358694e+01,2.358086e+01,0.650550
105.10,259,0,2.358536e+01,2.357927e+01,0.663199
105.15,270,0,2.358377e+01,2.357767e+01,0.688464
105.20,283,0,2.358217e+01,2.357606e+01,0.722219
105.25,288,0,2.358057e+01,2.357445e+01,0.737228
105.30,289,0,2.357897e+01,2.357283e+01,0.737473
105.35,300,0,2.357736e+01,2.357121e+01,0.768106
105.40,314,0,2.357575e+01,2.356959e+01,0.800878
105.45,313,0,2.357413e+01,2.356796e+01,0.800304
105.50,307,0,2.357251e+01,2.356632e+01,0.783951
105.55,294,0,2.357089e+01,2.356468e+01,0.752152
105.60,298,0,2.356926e+01,2.356304e+01,0.760796
105.65,326,0,2.356762e+01,2.356139e+01,0.832036
105.70,352,0,2.356598e+01,2.355974e+01,0.899667
105.75,342,0,2.356434e+01,2.355808e+01,0.873327
105.80,317,0,2.356270e+01,2.355642e+01,0.810570
105.85,297,0,2.356104e+01,2.355475e+01,0.757768
105.90,300,0,2.355939e+01,2.355308e+01,0.769166
105.95,325,0,2.355773e+01,2.355141e+01,0.829227
106.00,312,0,2.355607e+01,2.354973e+01,0.798024
106.05,278,0,2.355440e+01,2.354805e+01,0.710982
106.10,266,0,2.355273e+01,2.354636e+01,0.681011
106.15,264,0,2.355105e+01,2.354467e+01,0.673654
106.20,270,0,2.354937e+01,2.354298e+01,0.691356
106.25,274,0,2.354769e+01,2.354128e+01,0.697669
106.30,271,0,2.354600e+01,2.353958e+01,0.691188
106.35,282,0,2.354431e+01,2.353788e+01,0.721230
106.40,307,0,2.354262e+01,2.353617e+01,0.782795
106.45,301,0,2.354092e+01,2.353446e+01,0.768437
106.50,283,0,2.353921e+01,2.353274e+01,0.723894
106.55,277,0,2.353751e+01,2.353102e+01,0.713627
106.60,277,0,2.353580e+01,2.352930e+01,0.707792
106.65,297,0,2.353408e+01,2.352757e+01,0.757791
106.70,325,0,2.353236e+01,2.352584e+01,0.828550
106.75,316,0,2.353064e+01,2.352410e+01,0.806781
106.80,313,0,2.352891e+01,2.352236e+01,0.798331
106.85,311,0,2.352718e+01,2.352062e+01,0.796109
106.90,305,0,2.352544e+01,2.351887e+01,0.778348
106.95,300,0,2.352370e+01,2.351712e+01,0.767356
107.00,300,0,2.352196e+01,2.351536e+01,0.765823
107.05,303,0,2.352021e+01,2.351360e+01,0.775063
107.10,297,0,2.351846e+01,2.351183e+01,0.759041
107.15,287,0,2.351670e+01,2.351007e+01,0.733163
107.20,275,0,2.351494e+01,2.350829e+01,0.701838
107.25,268,0,2.351318e+01,2.350652e+01,0.685016
107.30,266,0,2.351142e+01,2.350474e+01,0.678688
107.35,264,0,2.350964e+01,2.350296e+01,0.677085
107.40,264,0,2.350787e+01,2.350118e+01,0.675270
107.45,265,0,2.350609e+01,2.349939e+01,0.677226
107.50,267,0,2.350431e+01,2.349760e+01,0.681659
107.55,267,0,2.350253e+01,2.349581e+01,0.684261
107.60,260,0,2.350074e+01,2.349401e+01,0.664974
107.65,256,0,2.349895e+01,2.349221e+01,0.654051
107.70,257,0,2.349715e+01,2.349041e+01,0.657505
107.75,259,0,2.349535e+01,2.348860e+01,0.661795
107.80,261,0,2.349355e+01,2.348679e+01,0.670613
107.85,265,0,2.349174e+01,2.348498e+01,0.675966
107.90,263,0,2.348993e+01,2.348316e+01,0.670530
107.95,258,0,2.348811e+01,2.348134e+01,0.659504
108.00,259,0,2.348630e+01,2.347952e+01,0.661591
108.05,266,0,2.348447e+01,2.347769e+01,0.681206
108.10,270,0,2.348265e+01,2.347586e+01,0.688638
108.15,266,0,2.348082e+01,2.347402e+01,0.680295
108.20,264,0,2.347898e+01,2.347218e+01,0.673855
108.25,267,0,2.347714e+01,2.347033e+01,0.684215
108.30,275,0,2.347530e+01,2.346848e+01,0.701603
108.35,277,0,2.347345e+01,2.346663e+01,0.706476
108.40,276,0,2.347160e+01,2.346478e+01,0.703905
108.45,270,0,2.346975e+01,2.346292e+01,0.690063
108.50,260,0,2.346790e+01,2.346105e+01,0.666255
108.55,252,0,2.346604e+01,2.345918e+01,0.642449
108.60,253,0,2.346417e+01,2.345731e+01,0.648210
108.65,259,0,2.346230e+01,2.345544e+01,0.662512
108.70,267,0,2.346043e+01,2.345356e+01,0.683010
108.75,273,0,2.345856e+01,2.345168e+01,0.697738
108.80,272,0,2.345668e+01,2.344979e+01,0.693134
108.85,272,0,2.345480e+01,2.344790e+01,0.695898
108.90,277,0,2.345291e+01,2.344600e+01,0.706919
108.95,281,0,2.345102e+01,2.344411e+01,0.719768
109.00,283,0,2.344913e+01,2.344220e+01,0.720578
109.05,289,0,2.344723e+01,2.344030e+01,0.740023
109.10,290,0,2.344534e+01,2.343839e+01,0.741076
109.15,292,0,2.344343e+01,2.343648e+01,0.746421
109.20,302,0,2.344153e+01,2.343456e+01,0.770858
109.25,331,0,2.343961e+01,2.343264e+01,0.844442
109.30,364,0,2.343770e+01,2.343071e+01,0.928602
109.35,350,0,2.343578e+01,2.342878e+01,0.894649
109.40,333,0,2.343385e+01,2.342685e+01,0.850571
109.45,349,0,2.343193e+01,2.342491e+01,0.890356
109.50,331,0,2.343000e+01,2.342297e+01,0.847080
109.55,293,0,2.342806e+01,2.342102e+01,0.747201
109.60,278,0,2.342613e+01,2.341907e+01,0.714669
109.65,272,0,2.342419e+01,2.341712e+01,0.693815
109.70,272,0,2.342224e+01,2.341517e+01,0.695030
109.75,275,0,2.342029e+01,2.341321e+01,0.701048
109.80,273,0,2.341834e+01,2.341125e+01,0.697416
109.85,276,0,2.341638e+01,2.340929e+01,0.705568
109.90,283,0,2.341443e+01,2.340732e+01,0.722122
109.95,283,0,2.341247e+01,2.340535e+01,0.723530
110.00,288,0,2.341050e+01,2.340338e+01,0.736551
110.05,302,0,2.340853e+01,2.340140e+01,0.772034
110.10,296,0,2.340656e+01,2.339942e+01,0.755098
110.15,278,0,2.340459e+01,2.339744e+01,0.711839
110.20,271,0,2.340261e+01,2.339545e+01,0.692797
110.25,268,0,2.340063e+01,2.339346e+01,0.685958
110.30,267,0,2.339865e+01,2.339147e+01,0.727396
110.35,268,0,2.339666e+01,2.338948e+01,0.686848
110.40,268,0,2.339467e+01,2.338748e+01,0.684125
110.45,266,0,2.339267e+01,2.338548e+01,0.680513
110.50,268,0,2.339068e+01,2.338347e+01,0.684495
110.55,271,0,2.338868e+01,2.338146e+01,0.691378
110.60,272,0,2.338667e+01,2.337945e+01,0.694125
110.65,269,0,2.338466e+01,2.337744e+01,0.686619
110.70,263,0,2.338265e+01,2.337543e+01,0.677635
110.75,251,0,2.338063e+01,2.337341e+01,0.640327
110.80,249,0,2.337861e+01,2.337139e+01,0.638586
110.85,259,0,2.337659e+01,2.336936e+01,0.660576
110.90,277,0,2.337456e+01,2.336733e+01,0.706712
110.95,290,0,2.337253e+01,2.336530e+01,0.743290
111.00,290,0,2.337050e+01,2.336326e+01,0.739368
111.05,292,0,2.336847e+01,2.336122e+01,0.746825
111.10,290,0,2.336643e+01,2.335918e+01,0.739830
111.15,292,0,2.336439e+01,2.335713e+01,0.747067
111.20,297,0,2.336234e+01,2.335508e+01,0.756875
111.25,288,0,2.336029e+01,2.335302e+01,0.735891
111.30,279,0,2.335823e+01,2.335096e+01,0.712475
111.35,276,0,2.335617e+01,2.334889e+01,0.707228
111.40,274,0,2.335411e+01,2.334683e+01,0.700229
111.45,273,0,2.335205e+01,2.334476e+01,0.697492
111.50,282,0,2.334998e+01,2.334268e+01,0.719446
111.55,294,0,2.334791e+01,2.334061e+01,0.751453
111.60,298,0,2.334584e+01,2.333853e+01,0.760201
111.65,293,0,2.334376e+01,2.333644e+01,0.747595
111.70,281,0,2.334168e+01,2.333435e+01,0.717554
111.75,272,0,2.333960e+01,2.333226e+01,0.700886
111.80,276,0,2.333751e+01,2.333017e+01,0.705436
111.85,288,0,2.333542e+01,2.332807e+01,0.736907
111.90,292,0,2.333333e+01,2.332597e+01,0.745147
111.95,282,0,2.333123e+01,2.332387e+01,0.720753
112.00,277,0,2.332913e+01,2.332176e+01,0.707284
112.05,278,0,2.332703e+01,2.331965e+01,0.709263
112.10,279,0,2.332493e+01,2.331754e+01,0.713286
112.15,279,0,2.332282e+01,2.331542e+01,0.710787
112.20,290,0,2.332071e+01,2.331330e+01,0.742872
112.25,299,0,2.331859e+01,2.331118e+01,0.761941
112.30,293,0,2.331647e+01,2.330905e+01,0.749639
112.35,291,0,2.331435e+01,2.330692e+01,0.742051
112.40,293,0,2.331222e+01,2.330479e+01,0.750701
112.45,286,0,2.331009e+01,2.330265e+01,0.729218
112.50,278,0,2.330796e+01,2.330051e+01,0.712268
112.55,287,0,2.330582e+01,2.329836e+01,0.731685
112.60,281,0,2.330368e+01,2.329621e+01,0.718457
112.65,264,0,2.330153e+01,2.329406e+01,0.673552
112.70,261,0,2.329939e+01,2.329191e+01,0.666840
112.75,270,0,2.329724e+01,2.328975e+01,0.688419
112.80,284,0,2.329509e+01,2.328759e+01,0.724945
112.85,293,0,2.329293e+01,2.328543e+01,0.748622
112.90,294,0,2.329078e+01,2.328326e+01,0.748577
112.95,296,0,2.328861e+01,2.328109e+01,0.758040
113.00,294,0,2.328645e+01,2.327892e+01,0.750815
113.05,276,0,2.328428e+01,2.327675e+01,0.705910
113.10,268,0,2.328211e+01,2.327457e+01,0.684565
113.15,275,0,2.327993e+01,2.327239e+01,0.702498
113.20,282,0,2.327776e+01,2.327021e+01,0.719795
113.25,270,0,2.327558e+01,2.326802e+01,0.691569
113.30,264,0,2.327339e+01,2.326583e+01,0.672897
113.35,266,0,2.327120e+01,2.326364e+01,0.680746
113.40,266,0,2.326901e+01,2.326145e+01,0.680493
113.45,265,0,2.326682e+01,2.325925e+01,0.677370
113.50,262,0,2.326462e+01,2.325705e+01,0.670212
113.55,268,0,2.326242e+01,2.325484e+01,0.684908
113.60,289,0,2.326022e+01,2.325263e+01,0.738767
113.65,327,0,2.325802e+01,2.325042e+01,0.836194
113.70,357,0,2.325581e+01,2.324820e+01,0.914205
113.75,360,0,2.325359e+01,2.324598e+01,0.920293
113.80,344,0,2.325138e+01,2.324376e+01,0.881479
113.85,334,0,2.324916e+01,2.324153e+01,0.853999
113.90,336,0,2.324694e+01,2.323930e+01,0.858404
113.95,321,0,2.324471e+01,2.323707e+01,0.820267
114.00,302,0,2.324248e+01,2.323484e+01,0.770159
114.05,301,0,2.324025e+01,2.323260e+01,0.770002
114.10,323,0,2.323802e+01,2.323036e+01,0.825106
114.15,352,0,2.323578e+01,2.322811e+01,0.900063
114.20,380,0,2.323354e+01,2.322586e+01,0.970489
114.25,366,0,2.323129e+01,2.322361e+01,0.934140
114.30,304,0,2.322905e+01,2.322136e+01,0.776634
114.35,285,0,2.322680e+01,2.321910e+01,0.728423
114.40,287,0,2.322454e+01,2.321684e+01,0.735670
114.45,295,0,2.322228e+01,2.321458e+01,0.753490
114.50,309,0,2.322002e+01,2.321232e+01,0.790498
114.55,307,0,2.321776e+01,2.321005e+01,0.784134
114.60,300,0,2.321549e+01,2.320777e+01,0.766663
114.65,305,0,2.321323e+01,2.320550e+01,0.777565
114.70,305,0,2.321096e+01,2.320322e+01,0.781699
114.75,290,0,2.320868e+01,2.320094e+01,0.745827
114.80,288,0,2.320640e+01,2.319865e+01,0.739364
114.85,286,0,2.320412e+01,2.319636e+01,0.729621
114.90,281,0,2.320184e+01,2.319407e+01,0.720285
114.95,274,0,2.319955e+01,2.319178e+01,0.700268
115.00,265,0,2.319726e+01,2.318948e+01,0.678992
115.05,264,0,2.319496e+01,2.318718e+01,0.675583
115.10,267,0,2.319267e+01,2.318487e+01,0.682271
115.15,268,0,2.319037e+01,2.318257e+01,0.687046
115.20,266,0,2.318807e+01,2.318026e+01,0.682134
115.25,268,0,2.318577e+01,2.317795e+01,0.687962
115.30,276,0,2.318346e+01,2.317563e+01,0.705786
115.35,291,0,2.318115e+01,2.317332e+01,0.747343
115.40,303,0,2.317884e+01,2.317100e+01,0.775192
115.45,304,0,2.317652e+01,2.316867e+01,0.778780
115.50,301,0,2.317420e+01,2.316635e+01,0.769070
115.55,298,0,2.317188e+01,2.316402e+01,0.763097
115.60,307,0,2.316955e+01,2.316169e+01,0.785765
115.65,325,0,2.316722e+01,2.315935e+01,0.832121
115.70,335,0,2.316489e+01,2.315701e+01,0.856134
115.75,333,0,2.316255e+01,2.315467e+01,0.853416
115.80,300,0,2.316021e+01,2.315233e+01,0.768174
115.85,279,0,2.315787e+01,2.314998e+01,0.716426
115.90,282,0,2.315553e+01,2.314762e+01,0.721510
115.95,311,0,2.315318e+01,2.314527e+01,0.797972
116.00,340,0,2.315083e+01,2.314291e+01,0.870416
116.05,322,0,2.314847e+01,2.314055e+01,0.825166
116.10,330,0,2.314612e+01,2.313818e+01,0.845058
116.15,342,0,2.314376e+01,2.313581e+01,0.874832
116.20,331,0,2.314139e+01,2.313344e+01,0.847450
116.25,330,0,2.313903e+01,2.313107e+01,0.843116
116.30,336,0,2.313666e+01,2.312869e+01,0.860999
116.35,333,0,2.313428e+01,2.312631e+01,0.849920
116.40,302,0,2.313191e+01,2.312392e+01,0.773703
116.45,303,0,2.312953e+01,2.312154e+01,0.774592
116.50,295,0,2.312715e+01,2.311915e+01,0.754164
116.55,275,0,2.312477e+01,2.311676e+01,0.703197
116.60,263,0,2.312238e+01,2.311436e+01,0.673033
116.65,258,0,2.311999e+01,2.311197e+01,0.659648
116.70,269,0,2.311760e+01,2.310957e+01,0.689614
116.75,299,0,2.311521e+01,2.310717e+01,0.764374
116.80,325,0,2.311281e+01,2.310476e+01,0.831709
116.85,329,0,2.311041e+01,2.310235e+01,0.842052
116.90,339,0,2.310800e+01,2.309994e+01,0.868165
116.95,347,0,2.310560e+01,2.309753e+01,0.888238
117.00,343,0,2.310319e+01,2.309511e+01,0.877980
117.05,353,0,2.310077e+01,2.309269e+01,0.903215
117.10,371,0,2.309836e+01,2.309026e+01,0.950567
117.15,361,0,2.309594e+01,2.308784e+01,0.924480
117.20,329,0,2.309352e+01,2.308541e+01,0.842485
117.25,329,0,2.309109e+01,2.308297e+01,0.843278
117.30,354,0,2.308866e+01,2.308054e+01,0.905022
117.35,370,0,2.308623e+01,2.307810e+01,0.946503
117.40,361,0,2.308380e+01,2.307565e+01,0.925481
117.45,356,0,2.308136e+01,2.307321e+01,0.910151
117.50,369,0,2.307892e+01,2.307076e+01,0.944006
117.55,377,0,2.307648e+01,2.306831e+01,0.964658
117.60,393,0,2.307403e+01,2.306586e+01,1.005837
117.65,412,0,2.307158e+01,2.306340e+01,1.051543
117.70,416,0,2.306913e+01,2.306094e+01,1.060349
117.75,426,0,2.306668e+01,2.305848e+01,1.088288
117.80,446,0,2.306422e+01,2.305601e+01,1.139951
117.85,451,0,2.306176e+01,2.305354e+01,1.150272
117.90,429,0,2.305930e+01,2.305107e+01,1.094607
117.95,392,0,2.305683e+01,2.304859e+01,1.000444
118.00,349,0,2.305436e+01,2.304612e+01,0.893092
118.05,315,0,2.305189e+01,2.304364e+01,0.802498
118.10,308,0,2.304942e+01,2.304116e+01,0.786426
118.15,320,0,2.304694e+01,2.303867e+01,0.817381
118.20,331,0,2.304446e+01,2.303619e+01,0.846103
118.25,328,0,2.304197e+01,2.303370e+01,0.837514
118.30,316,0,2.303949e+01,2.303120e+01,0.812253
118.35,304,0,2.303700e+01,2.302871e+01,0.774825
118.40,300,0,2.303451e+01,2.302621e+01,0.768206
118.45,289,0,2.303202e+01,2.302371e+01,0.737530
118.50,270,0,2.302952e+01,2.302120e+01,0.692478
118.55,259,0,2.302703e+01,2.301870e+01,0.662704
118.60,252,0,2.302452e+01,2.301619e+01,0.645637
118.65,251,0,2.302201e+01,2.301368e+01,0.641923
118.70,256,0,2.301950e+01,2.301116e+01,0.652638
118.75,249,0,2.301699e+01,2.300864e+01,0.637797
118.80,246,0,2.301448e+01,2.300612e+01,0.630515
118.85,258,0,2.301197e+01,2.300360e+01,0.660629
118.90,276,0,2.300945e+01,2.300107e+01,0.703553
118.95,283,0,2.300693e+01,2.299855e+01,0.723708
119.00,277,0,2.300440e+01,2.299602e+01,0.705313
119.05,272,0,2.300187e+01,2.299348e+01,0.695274
119.10,267,0,2.299934e+01,2.299095e+01,0.682442
119.15,261,0,2.299681e+01,2.298841e+01,0.664750
119.20,254,0,2.299427e+01,2.298587e+01,0.648950
119.25,247,0,2.299173e+01,2.298332e+01,0.629296
119.30,242,0,2.298919e+01,2.298078e+01,0.619604
119.35,240,0,2.298664e+01,2.297823e+01,0.612221
119.40,244,0,2.298409e+01,2.297568e+01,0.623195
119.45,249,0,2.298155e+01,2.297313e+01,0.637173
119.50,257,0,2.297900e+01,2.297057e+01,0.655533
119.55,274,0,2.297644e+01,2.296801e+01,0.701655
119.60,299,0,2.297388e+01,2.296545e+01,0.763127
119.65,309,0,2.297132e+01,2.296289e+01,0.791774
119.70,303,0,2.296875e+01,2.296032e+01,0.774673
119.75,303,0,2.296619e+01,2.295775e+01,0.774803
119.80,315,0,2.296362e+01,2.295517e+01,0.803114
119.85,331,0,2.296105e+01,2.295259e+01,0.846912
119.90,330,0,2.295847e+01,2.295001e+01,0.843671
119.95,308,0,2.295589e+01,2.294742e+01,0.789157
120.00,284,0,2.295331e+01,2.294483e+01,0.724551
120.05,269,0,2.295073e+01,2.294224e+01,0.689398
120.10,266,0,2.294814e+01,2.293964e+01,0.679127
120.15,270,0,2.294555e+01,2.293705e+01,0.692194
120.20,293,0,2.294296e+01,2.293445e+01,0.746804
120.25,329,0,2.294036e+01,2.293184e+01,0.841476
120.30,332,0,2.293776e+01,2.292924e+01,0.847494
120.35,315,0,2.293516e+01,2.292663e+01,0.805471
120.40,296,0,2.293256e+01,2.292402e+01,0.754644
120.45,282,0,2.292995e+01,2.292140e+01,0.720710
120.50,281,0,2.292734e+01,2.291878e+01,0.718214
120.55,285,0,2.292473e+01,2.291616e+01,0.729379
120.60,290,0,2.292211e+01,2.291354e+01,0.740182
120.65,305,0,2.291950e+01,2.291091e+01,0.780608
120.70,317,0,2.291688e+01,2.290828e+01,0.807506
120.75,299,0,2.291425e+01,2.290565e+01,0.763205
120.80,288,0,2.291162e+01,2.290302e+01,0.735187
120.85,294,0,2.290899e+01,2.290038e+01,0.750843
120.90,311,0,2.290636e+01,2.289774e+01,0.794019
120.95,313,0,2.290372e+01,2.289509e+01,0.799187
121.00,304,0,2.290109e+01,2.289244e+01,0.775771
121.05,297,0,2.289844e+01,2.288979e+01,0.758180
121.10,288,0,2.289580e+01,2.288714e+01,0.735155
121.15,291,0,2.289315e+01,2.288448e+01,0.744274
121.20,336,0,2.289051e+01,2.288182e+01,0.855599
121.25,366,0,2.288785e+01,2.287916e+01,0.934029
121.30,293,0,2.288520e+01,2.287649e+01,0.746746
121.35,270,0,2.288254e+01,2.287383e+01,0.690005
121.40,269,0,2.287989e+01,2.287116e+01,0.686169
121.45,273,0,2.287722e+01,2.286848e+01,0.696807
121.50,280,0,2.287456e+01,2.286581e+01,0.714293
121.55,288,0,2.287189e+01,2.286313e+01,0.734957
121.60,287,0,2.286921e+01,2.286046e+01,0.730885
121.65,292,0,2.286654e+01,2.285777e+01,0.748015
121.70,305,0,2.286387e+01,2.285509e+01,0.777372
121.75,294,0,2.286119e+01,2.285240e+01,0.751585
121.80,283,0,2.285851e+01,2.284972e+01,0.721548
121.85,284,0,2.285582e+01,2.284702e+01,0.725894
121.90,283,0,2.285313e+01,2.284433e+01,0.721766
121.95,284,0,2.285044e+01,2.284163e+01,0.725927
122.00,296,0,2.284775e+01,2.283893e+01,0.754827
122.05,314,0,2.284505e+01,2.283623e+01,0.803220
122.10,312,0,2.284236e+01,2.283352e+01,0.793920
122.15,302,0,2.283965e+01,2.283082e+01,0.772923
122.20,304,0,2.283695e+01,2.282810e+01,0.775751
122.25,290,0,2.283425e+01,2.282539e+01,0.740691
122.30,286,0,2.283153e+01,2.282267e+01,0.730773
122.35,287,0,2.282882e+01,2.281995e+01,0.734099
122.40,280,0,2.282611e+01,2.281723e+01,0.719103
122.45,278,0,2.282339e+01,2.281451e+01,0.711346
122.50,283,0,2.282067e+01,2.281178e+01,0.723664
122.55,285,0,2.281794e+01,2.280905e+01,0.727929
122.60,281,0,2.281522e+01,2.280631e+01,0.719197
122.65,285,0,2.281249e+01,2.280358e+01,0.727266
122.70,289,0,2.280976e+01,2.280084e+01,0.739162
122.75,283,0,2.280703e+01,2.279810e+01,0.722470
122.80,284,0,2.280429e+01,2.279535e+01,0.726434
122.85,292,0,2.280155e+01,2.279261e+01,0.745473
122.90,292,0,2.279881e+01,2.278986e+01,0.746666
122.95,285,0,2.279607e+01,2.278711e+01,0.725980
123.00,289,0,2.279332e+01,2.278435e+01,0.740259
123.05,303,0,2.279057e+01,2.278159e+01,0.772388
123.10,314,0,2.278782e+01,2.277883e+01,0.802728
123.15,314,0,2.278506e+01,2.277607e+01,0.801537
123.20,315,0,2.278231e+01,2.277330e+01,0.804706
123.25,298,0,2.277954e+01,2.277053e+01,0.761486
123.30,277,0,2.277678e+01,2.276776e+01,0.709396
123.35,269,0,2.277401e+01,2.276498e+01,0.685871
123.40,271,0,2.277125e+01,2.276220e+01,0.694113
123.45,271,0,2.276848e+01,2.275943e+01,0.690741
123.50,266,0,2.276570e+01,2.275664e+01,0.679900
123.55,265,0,2.276292e+01,2.275386e+01,0.677829
123.60,270,0,2.276014e+01,2.275107e+01,0.689315
123.65,281,0,2.275736e+01,2.274828e+01,0.718368
123.70,294,0,2.275458e+01,2.274549e+01,0.750585
123.75,316,0,2.275179e+01,2.274270e+01,0.808246
123.80,336,0,2.274900e+01,2.273990e+01,0.857256
123.85,353,0,2.274621e+01,2.273710e+01,0.901612
123.90,364,0,2.274341e+01,2.273429e+01,0.929229
123.95,375,0,2.274061e+01,2.273149e+01,0.956247
124.00,369,0,2.273781e+01,2.272868e+01,0.941604
124.05,355,0,2.273500e+01,2.272586e+01,0.906158
124.10,362,0,2.273220e+01,2.272304e+01,0.925220
124.15,367,0,2.272938e+01,2.272023e+01,0.940943
124.20,349,0,2.272657e+01,2.271740e+01,0.889286
124.25,332,0,2.272376e+01,2.271458e+01,0.851215
124.30,301,0,2.272094e+01,2.271175e+01,0.767782
124.35,268,0,2.271812e+01,2.270893e+01,0.684115
124.40,255,0,2.271530e+01,2.270610e+01,0.649865
124.45,254,0,2.271247e+01,2.270326e+01,0.649020
124.50,260,0,2.270964e+01,2.270043e+01,0.662954
124.55,271,0,2.270681e+01,2.269759e+01,0.693023
124.60,277,0,2.270398e+01,2.269475e+01,0.707644
124.65,271,0,2.270114e+01,2.269191e+01,0.691299
124.70,264,0,2.269830e+01,2.268906e+01,0.675399
124.75,263,0,2.269546e+01,2.268621e+01,0.669728
124.80,268,0,2.269262e+01,2.268336e+01,0.684317
124.85,286,0,2.268977e+01,2.268051e+01,0.729688
124.90,306,0,2.268692e+01,2.267765e+01,0.780484
124.95,313,0,2.268407e+01,2.267479e+01,0.797950
125.00,305,0,2.268121e+01,2.267193e+01,0.779743
125.05,300,0,2.267836e+01,2.266907e+01,0.766295
125.10,301,0,2.267550e+01,2.266620e+01,0.769919
125.15,310,0,2.267263e+01,2.266333e+01,0.790435
125.20,321,0,2.266976e+01,2.266046e+01,0.820782
125.25,336,0,2.266690e+01,2.265759e+01,0.857242
125.30,355,0,2.266403e+01,2.265471e+01,0.908443
125.35,363,0,2.266115e+01,2.265183e+01,0.927884
125.40,342,0,2.265828e+01,2.264894e+01,0.874602
125.45,325,0,2.265540e+01,2.264606e+01,0.835404
125.50,328,0,2.265252e+01,2.264317e+01,0.837299
125.55,344,0,2.264964e+01,2.264028e+01,0.881718
125.60,354,0,2.264675e+01,2.263738e+01,0.903909
125.65,347,0,2.264386e+01,2.263449e+01,0.887499
125.70,343,0,2.264097e+01,2.263159e+01,0.877637
125.75,330,0,2.263807e+01,2.262869e+01,0.842378
125.80,316,0,2.263518e+01,2.262578e+01,0.809188
125.85,304,0,2.263228e+01,2.262288e+01,0.775263
125.90,300,0,2.262938e+01,2.261997e+01,0.769690
125.95,303,0,2.262647e+01,2.261706e+01,0.774520
126.00,300,0,2.262356e+01,2.261414e+01,0.768273
126.05,293,0,2.262066e+01,2.261122e+01,0.748918
126.10,294,0,2.261775e+01,2.260830e+01,0.752782
126.15,309,0,2.261483e+01,2.260538e+01,0.789334
126.20,334,0,2.261191e+01,2.260245e+01,0.854496
126.25,366,0,2.260899e+01,2.259952e+01,0.939850
126.30,380,0,2.260606e+01,2.259659e+01,0.971271
126.35,346,0,2.260314e+01,2.259365e+01,0.883668
126.40,298,0,2.260021e+01,2.259072e+01,0.761302
126.45,273,0,2.259727e+01,2.258778e+01,0.696783
126.50,269,0,2.259434e+01,2.258484e+01,0.687280
126.55,273,0,2.259141e+01,2.258189e+01,0.696629
126.60,300,0,2.258847e+01,2.257895e+01,0.767803
126.65,329,0,2.258552e+01,2.257600e+01,0.841401
126.70,321,0,2.258258e+01,2.257305e+01,0.820100
126.75,311,0,2.257963e+01,2.257010e+01,0.793541
126.80,309,0,2.257668e+01,2.256714e+01,0.789592
126.85,311,0,2.257373e+01,2.256419e+01,0.793841
126.90,326,0,2.257078e+01,2.256123e+01,0.832935
126.95,347,0,2.256782e+01,2.255826e+01,0.886785
127.00,344,0,2.256486e+01,2.255530e+01,0.877111
127.05,330,0,2.256190e+01,2.255233e+01,0.843919
127.10,315,0,2.255893e+01,2.254936e+01,0.802837
127.15,305,0,2.255597e+01,2.254638e+01,0.779768
127.20,303,0,2.255300e+01,2.254341e+01,0.774029
127.25,306,0,2.255003e+01,2.254043e+01,0.782831
127.30,313,0,2.254705e+01,2.253745e+01,0.799926
127.35,314,0,2.254408e+01,2.253446e+01,0.803146
127.40,321,0,2.254109e+01,2.253147e+01,0.820622
127.45,324,0,2.253811e+01,2.252848e+01,0.828583
127.50,315,0,2.253513e+01,2.252549e+01,0.802626
127.55,305,0,2.253214e+01,2.252249e+01,0.781742
127.60,295,0,2.252915e+01,2.251950e+01,0.751694
127.65,292,0,2.252616e+01,2.251650e+01,0.747131
127.70,295,0,2.252316e+01,2.251349e+01,0.752395
127.75,304,0,2.252016e+01,2.251049e+01,0.777390
127.80,325,0,2.251716e+01,2.250748e+01,0.829647
127.85,347,0,2.251416e+01,2.250447e+01,0.885402
127.90,339,0,2.251115e+01,2.250146e+01,0.878120
127.95,312,0,2.250814e+01,2.249844e+01,0.796584
128.00,311,0,2.250513e+01,2.249542e+01,0.795006
128.05,316,0,2.250211e+01,2.249240e+01,0.806908
128.10,331,0,2.249909e+01,2.248938e+01,0.846060
128.15,345,0,2.249607e+01,2.248635e+01,0.880028
128.20,362,0,2.249305e+01,2.248332e+01,0.925092
128.25,365,0,2.249003e+01,2.248029e+01,0.932442
128.30,348,0,2.248700e+01,2.247726e+01,0.888297
128.35,332,0,2.248397e+01,2.247422e+01,0.849543
128.40,317,0,2.248094e+01,2.247118e+01,0.810004
128.45,325,0,2.247790e+01,2.246814e+01,0.830380
128.50,345,0,2.247486e+01,2.246510e+01,0.880643
128.55,336,0,2.247182e+01,2.246205e+01,0.857666
128.60,327,0,2.246878e+01,2.245900e+01,0.836071
128.65,332,0,2.246573e+01,2.245595e+01,0.847943
128.70,339,0,2.246269e+01,2.245289e+01,0.865139
128.75,334,0,2.245963e+01,2.244984e+01,0.851627
128.80,339,0,2.245658e+01,2.244678e+01,0.866210
128.85,358,0,2.245353e+01,2.244371e+01,0.912139
128.90,347,0,2.245047e+01,2.244064e+01,0.886263
128.95,308,0,2.244740e+01,2.243758e+01,0.786698
129.00,301,0,2.244434e+01,2.243450e+01,0.769972
129.05,317,0,2.244128e+01,2.243143e+01,0.809380
129.10,311,0,2.243821e+01,2.242836e+01,0.794646
129.15,296,0,2.243513e+01,2.242528e+01,0.755125
129.20,299,0,2.243206e+01,2.242220e+01,0.766325
129.25,309,0,2.242898e+01,2.241911e+01,0.789804
129.30,310,0,2.242590e+01,2.241603e+01,0.792724
129.35,313,0,2.242282e+01,2.241294e+01,0.798872
129.40,335,0,2.241973e+01,2.240985e+01,0.855952
129.45,351,0,2.241665e+01,2.240676e+01,0.903871
129.50,335,0,2.241356e+01,2.240366e+01,0.854511
129.55,310,0,2.241047e+01,2.240056e+01,0.794529
129.60,294,0,2.240737e+01,2.239746e+01,0.750211
129.65,289,0,2.240428e+01,2.239435e+01,0.740250
129.70,290,0,2.240118e+01,2.239125e+01,0.741788
129.75,302,0,2.239808e+01,2.238814e+01,0.771840
129.80,318,0,2.239497e+01,2.238502e+01,0.811382
129.85,320,0,2.239186e+01,2.238191e+01,0.818298
129.90,321,0,2.238875e+01,2.237879e+01,0.823125
129.95,332,0,2.238564e+01,2.237567e+01,0.850383
130.00,341,0,2.238252e+01,2.237255e+01,0.868586
130.05,346,0,2.237941e+01,2.236943e+01,0.883247
130.10,343,0,2.237629e+01,2.236630e+01,0.876640
130.15,336,0,2.237316e+01,2.236317e+01,0.858942
130.20,327,0,2.237004e+01,2.236004e+01,0.836451
130.25,327,0,2.236691e+01,2.235691e+01,0.835757
130.30,349,0,2.236379e+01,2.235377e+01,0.892275
130.35,372,0,2.236065e+01,2.235064e+01,0.948188
130.40,345,0,2.235752e+01,2.234749e+01,0.883333
130.45,323,0,2.235438e+01,2.234435e+01,0.824041
130.50,315,0,2.235124e+01,2.234120e+01,0.806597
130.55,311,0,2.234810e+01,2.233806e+01,0.793399
130.60,310,0,2.234495e+01,2.233491e+01,0.793397
130.65,311,0,2.234180e+01,2.233175e+01,0.794743
130.70,312,0,2.233865e+01,2.232860e+01,0.798738
130.75,309,0,2.233549e+01,2.232544e+01,0.788729
130.80,299,0,2.233234e+01,2.232228e+01,0.765411
130.85,295,0,2.232918e+01,2.231912e+01,0.753414
130.90,317,0,2.232602e+01,2.231595e+01,0.810708
130.95,338,0,2.232286e+01,2.231278e+01,0.864489
131.00,343,0,2.231969e+01,2.230961e+01,0.876352
131.05,344,0,2.231652e+01,2.230643e+01,0.878994
131.10,346,0,2.231335e+01,2.230325e+01,0.882028
131.15,354,0,2.231018e+01,2.230007e+01,0.904971
131.20,380,0,2.230700e+01,2.229689e+01,0.968903
131.25,385,0,2.230382e+01,2.229370e+01,0.982054
131.30,371,0,2.230064e+01,2.229051e+01,0.948582
131.35,357,0,2.229746e+01,2.228732e+01,0.912949
131.40,362,0,2.229427e+01,2.228413e+01,0.923506
131.45,367,0,2.229108e+01,2.228093e+01,0.938033
131.50,349,0,2.228789e+01,2.227773e+01,0.888915
131.55,341,0,2.228470e+01,2.227453e+01,0.871020
131.60,333,0,2.228150e+01,2.227133e+01,0.849278
131.65,316,0,2.227831e+01,2.226813e+01,0.807948
131.70,312,0,2.227510e+01,2.226492e+01,0.796338
131.75,319,0,2.227190e+01,2.226171e+01,0.815502
131.80,334,0,2.226869e+01,2.225850e+01,0.851448
131.85,339,0,2.226548e+01,2.225528e+01,0.866119
131.90,344,0,2.226227e+01,2.225206e+01,0.879075
131.95,343,0,2.225906e+01,2.224884e+01,0.875164
132.00,347,0,2.225584e+01,2.224561e+01,0.887486
132.05,362,0,2.225262e+01,2.224238e+01,0.923801
132.10,351,0,2.224940e+01,2.223915e+01,0.895626
132.15,335,0,2.224617e+01,2.223592e+01,0.855697
132.20,321,0,2.224295e+01,2.223268e+01,0.820932
132.25,306,0,2.223972e+01,2.222944e+01,0.782168
132.30,295,0,2.223649e+01,2.222620e+01,0.752968
132.35,294,0,2.223325e+01,2.222296e+01,0.749869
132.40,294,0,2.223002e+01,2.221971e+01,0.752638
132.45,287,0,2.222677e+01,2.221646e+01,0.731743
132.50,283,0,2.222353e+01,2.221321e+01,0.722687
132.55,283,0,2.222029e+01,2.220996e+01,0.721394
132.60,289,0,2.221704e+01,2.220671e+01,0.738439
132.65,311,0,2.221379e+01,2.220345e+01,0.792797
132.70,335,0,2.221054e+01,2.220019e+01,0.856237
132.75,339,0,2.220728e+01,2.219693e+01,0.865971
132.80,333,0,2.220403e+01,2.219367e+01,0.850808
132.85,347,0,2.220077e+01,2.219040e+01,0.887130
132.90,342,0,2.219750e+01,2.218713e+01,0.872332
132.95,330,0,2.219424e+01,2.218386e+01,0.844308
133.00,334,0,2.219097e+01,2.218059e+01,0.852772
133.05,340,0,2.218770e+01,2.217731e+01,0.868867
133.10,317,0,2.218443e+01,2.217403e+01,0.809878
133.15,318,0,2.218115e+01,2.217075e+01,0.813813
133.20,331,0,2.217788e+01,2.216746e+01,0.845390
133.25,315,0,2.217460e+01,2.216418e+01,0.805144
133.30,305,0,2.217132e+01,2.216089e+01,0.780442
133.35,318,0,2.216803e+01,2.215759e+01,0.811665
133.40,333,0,2.216474e+01,2.215430e+01,0.850645
133.45,347,0,2.216145e+01,2.215100e+01,0.890684
133.50,368,0,2.215816e+01,2.214770e+01,0.939957
133.55,387,0,2.215486e+01,2.214440e+01,0.985958
133.60,393,0,2.215156e+01,2.214109e+01,1.004546
133.65,396,0,2.214826e+01,2.213778e+01,1.011777
133.70,415,0,2.214496e+01,2.213446e+01,1.058510
133.75,434,0,2.214165e+01,2.213115e+01,1.108865
133.80,448,0,2.213835e+01,2.212783e+01,1.144133
133.85,457,0,2.213504e+01,2.212451e+01,1.165824
133.90,432,0,2.213172e+01,2.212119e+01,1.101229
133.95,397,0,2.212841e+01,2.211787e+01,1.012754
134.00,376,0,2.212509e+01,2.211454e+01,0.962003
134.05,359,0,2.212177e+01,2.211122e+01,0.916246
134.10,350,0,2.211845e+01,2.210789e+01,0.895132
134.15,347,0,2.211512e+01,2.210455e+01,0.885591
134.20,345,0,2.211179e+01,2.210122e+01,0.883036
134.25,368,0,2.210846e+01,2.209788e+01,0.939150
134.30,390,0,2.210513e+01,2.209453e+01,0.995087
134.35,384,0,2.210179e+01,2.209119e+01,0.979674
134.40,365,0,2.209845e+01,2.208784e+01,0.932019
134.45,339,0,2.209511e+01,2.208449e+01,0.864563
134.50,325,0,2.209177e+01,2.208114e+01,0.832114
134.55,316,0,2.208843e+01,2.207779e+01,0.806329
134.60,324,0,2.208508e+01,2.207443e+01,0.827995
134.65,334,0,2.208173e+01,2.207108e+01,0.850569
134.70,328,0,2.207838e+01,2.206772e+01,0.838210
134.75,331,0,2.207502e+01,2.206435e+01,0.845155
134.80,343,0,2.207166e+01,2.206099e+01,0.875783
134.85,342,0,2.206830e+01,2.205762e+01,0.872213
134.90,315,0,2.206494e+01,2.205424e+01,0.804920
134.95,297,0,2.206157e+01,2.205087e+01,0.758570
135.00,308,0,2.205820e+01,2.204749e+01,0.786347
135.05,319,0,2.205483e+01,2.204412e+01,0.814342
135.10,312,0,2.205146e+01,2.204073e+01,0.794511
135.15,294,0,2.204808e+01,2.203735e+01,0.751100
135.20,291,0,2.204471e+01,2.203397e+01,0.740972
135.25,297,0,2.204132e+01,2.203058e+01,0.759853
135.30,300,0,2.203794e+01,2.202719e+01,0.764945
135.35,309,0,2.203455e+01,2.202380e+01,0.789861
135.40,308,0,2.203116e+01,2.202040e+01,0.784687
135.45,298,0,2.202777e+01,2.201700e+01,0.762426
135.50,288,0,2.202438e+01,2.201360e+01,0.735114
135.55,282,0,2.202099e+01,2.201020e+01,0.720422
135.60,284,0,2.201759e+01,2.200680e+01,0.723985
135.65,284,0,2.201419e+01,2.200339e+01,0.725557
135.70,282,0,2.201079e+01,2.199998e+01,0.721594
135.75,280,0,2.200738e+01,2.199657e+01,0.713754
135.80,290,0,2.200398e+01,2.199316e+01,0.741545
135.85,302,0,2.200057e+01,2.198974e+01,0.769810
135.90,307,0,2.199715e+01,2.198632e+01,0.786273
135.95,298,0,2.199374e+01,2.198290e+01,0.759899
136.00,294,0,2.199032e+01,2.197947e+01,0.750532
136.05,301,0,2.198690e+01,2.197604e+01,0.768417
136.10,300,0,2.198347e+01,2.197261e+01,0.766950
136.15,305,0,2.198005e+01,2.196918e+01,0.779944
136.20,311,0,2.197662e+01,2.196574e+01,0.794373
136.25,306,0,2.197319e+01,2.196230e+01,0.779538
136.30,292,0,2.196976e+01,2.195886e+01,0.747115
136.35,283,0,2.196633e+01,2.195542e+01,0.723274
136.40,277,0,2.196289e+01,2.195197e+01,0.708023
136.45,280,0,2.195945e+01,2.194853e+01,0.714180
136.50,289,0,2.195600e+01,2.194508e+01,0.739009
136.55,294,0,2.195256e+01,2.194163e+01,0.750390
136.60,291,0,2.194911e+01,2.193817e+01,0.742943
136.65,292,0,2.194566e+01,2.193472e+01,0.744736
136.70,306,0,2.194221e+01,2.193126e+01,0.781616
136.75,312,0,2.193876e+01,2.192780e+01,0.796126
136.80,296,0,2.193530e+01,2.192434e+01,0.756508
136.85,279,0,2.193184e+01,2.192087e+01,0.711266
136.90,270,0,2.192838e+01,2.191740e+01,0.689893
136.95,270,0,2.192492e+01,2.191393e+01,0.688703
137.00,280,0,2.192145e+01,2.191046e+01,0.716517
137.05,302,0,2.191798e+01,2.190698e+01,0.774734
137.10,318,0,2.191451e+01,2.190350e+01,0.814036
137.15,320,0,2.191103e+01,2.190002e+01,0.815327
137.20,326,0,2.190755e+01,2.189654e+01,0.832229
137.25,333,0,2.190407e+01,2.189305e+01,0.849095
137.30,343,0,2.190059e+01,2.188956e+01,0.877979
137.35,348,0,2.189710e+01,2.188607e+01,0.887439
137.40,347,0,2.189361e+01,2.188257e+01,0.888317
137.45,329,0,2.189012e+01,2.187907e+01,0.841975
137.50,303,0,2.188663e+01,2.187557e+01,0.772671
137.55,292,0,2.188314e+01,2.187207e+01,0.746764
137.60,295,0,2.187964e+01,2.186856e+01,0.754262
137.65,307,0,2.187614e+01,2.186505e+01,0.785436
137.70,330,0,2.187264e+01,2.186154e+01,0.843336
137.75,347,0,2.186913e+01,2.185803e+01,0.886096
137.80,297,0,2.186562e+01,2.185451e+01,0.757221
137.85,259,0,2.186211e+01,2.185099e+01,0.666085
137.90,250,0,2.185860e+01,2.184747e+01,0.641815
137.95,267,0,2.185508e+01,2.184394e+01,0.680875
138.00,304,0,2.185157e+01,2.184042e+01,0.777884
138.05,328,0,2.184805e+01,2.183689e+01,0.836127
138.10,333,0,2.184452e+01,2.183335e+01,0.851837
138.15,343,0,2.184100e+01,2.182982e+01,0.876015
138.20,362,0,2.183747e+01,2.182628e+01,0.922414
138.25,371,0,2.183394e+01,2.182274e+01,0.947978
138.30,348,0,2.183041e+01,2.181920e+01,0.888040
138.35,310,0,2.182687e+01,2.181565e+01,0.792132
138.40,291,0,2.182333e+01,2.181210e+01,0.741366
138.45,291,0,2.181979e+01,2.180855e+01,0.744008
138.50,296,0,2.181625e+01,2.180500e+01,0.755364
138.55,287,0,2.181270e+01,2.180145e+01,0.733183
138.60,270,0,2.180916e+01,2.179789e+01,0.690087
138.65,259,0,2.180561e+01,2.179433e+01,0.662269
138.70,267,0,2.180205e+01,2.179077e+01,0.681117
138.75,292,0,2.179850e+01,2.178721e+01,0.748760
138.80,284,0,2.179494e+01,2.178364e+01,0.724232
138.85,272,0,2.179138e+01,2.178007e+01,0.695156
138.90,285,0,2.178782e+01,2.177650e+01,0.727355
138.95,299,0,2.178425e+01,2.177292e+01,0.764855
139.00,307,0,2.178069e+01,2.176935e+01,0.843299
139.05,299,0,2.177711e+01,2.176577e+01,0.767693
139.10,286,0,2.177354e+01,2.176218e+01,0.733507
139.15,279,0,2.176996e+01,2.175860e+01,0.718861
139.20,278,0,2.176638e+01,2.175501e+01,0.712542
139.25,281,0,2.176281e+01,2.175143e+01,0.725282
139.30,291,0,2.175923e+01,2.174784e+01,0.748765
139.35,306,0,2.175565e+01,2.174424e+01,0.786102
139.40,320,0,2.175206e+01,2.174065e+01,0.821648
139.45,328,0,2.174847e+01,2.173705e+01,0.841105
139.50,343,0,2.174488e+01,2.173345e+01,0.877849
139.55,352,0,2.174128e+01,2.172985e+01,0.906245
139.60,332,0,2.173768e+01,2.172624e+01,0.851138
139.65,312,0,2.173408e+01,2.172264e+01,0.804693
139.70,302,0,2.173048e+01,2.171903e+01,0.774423
139.75,300,0,2.172687e+01,2.171541e+01,0.771219
139.80,307,0,2.172327e+01,2.171180e+01,0.788538
139.85,315,0,2.171966e+01,2.170818e+01,0.809928
139.90,305,0,2.171605e+01,2.170456e+01,0.786696
139.95,282,0,2.171244e+01,2.170094e+01,0.725583
140.00,281,0,2.170882e+01,2.169731e+01,0.719092
140.05,291,0,2.170520e+01,2.169368e+01,0.749847
140.10,299,0,2.170158e+01,2.169005e+01,0.767544
140.15,308,0,2.169795e+01,2.168642e+01,0.792150
140.20,314,0,2.169433e+01,2.168278e+01,0.807243
140.25,317,0,2.169070e+01,2.167914e+01,0.814238
140.30,313,0,2.168707e+01,2.167550e+01,0.806887
140.35,327,0,2.168343e+01,2.167186e+01,0.839659
140.40,344,0,2.167979e+01,2.166821e+01,0.887062
140.45,312,0,2.167615e+01,2.166456e+01,0.800278
140.50,284,0,2.167251e+01,2.166091e+01,0.729990
140.55,280,0,2.166887e+01,2.165725e+01,0.724989
140.60,289,0,2.166522e+01,2.165360e+01,0.786426
140.65,306,0,2.166157e+01,2.164994e+01,0.788332
140.70,311,0,2.165792e+01,2.164628e+01,0.799118
140.75,314,0,2.165426e+01,2.164261e+01,0.847991
140.80,324,0,2.165061e+01,2.163895e+01,0.834899
140.85,338,0,2.164695e+01,2.163528e+01,0.912691
140.90,335,0,2.164329e+01,2.163160e+01,0.864355
140.95,312,0,2.163962e+01,2.162793e+01,0.800119
141.00,293,0,2.163596e+01,2.162425e+01,0.756789
141.05,292,0,2.163229e+01,2.162057e+01,0.793519
141.10,301,0,2.162861e+01,2.161689e+01,0.839852
141.15,317,0,2.162494e+01,2.161320e+01,0.816470
141.20,317,0,2.162127e+01,2.160951e+01,0.812352
141.25,316,0,2.161759e+01,2.160582e+01,0.810981
141.30,331,0,2.161390e+01,2.160213e+01,0.849172
141.35,347,0,2.161022e+01,2.159843e+01,0.892306
141.40,339,0,2.160653e+01,2.159474e+01,0.869324
141.45,322,0,2.160284e+01,2.159104e+01,0.823206
141.50,332,0,2.159915e+01,2.158733e+01,0.849765
141.55,353,0,2.159545e+01,2.158363e+01,0.903741
141.60,347,0,2.159176e+01,2.157992e+01,0.909574
141.65,348,0,2.158806e+01,2.157621e+01,0.936981
141.70,338,0,2.158436e+01,2.157250e+01,0.864979
141.75,318,0,2.158065e+01,2.156878e+01,0.865570
141.80,306,0,2.157695e+01,2.156506e+01,0.783973
141.85,296,0,2.157324e+01,2.156135e+01,0.760213
141.90,292,0,2.156953e+01,2.155763e+01,0.751527
141.95,289,0,2.156582e+01,2.155390e+01,0.740876
142.00,286,0,2.156210e+01,2.155018e+01,0.740252
142.05,289,0,2.155838e+01,2.154645e+01,0.743562
142.10,286,0,2.155465e+01,2.154272e+01,0.736138
142.15,276,0,2.155093e+01,2.153899e+01,0.711197
142.20,265,0,2.154720e+01,2.153526e+01,0.681263
142.25,262,0,2.154347e+01,2.153152e+01,0.674408
142.30,267,0,2.153974e+01,2.152778e+01,0.686126
142.35,283,0,2.153601e+01,2.152404e+01,0.726260
142.40,323,0,2.153228e+01,2.152030e+01,0.831723
142.45,349,0,2.152854e+01,2.151655e+01,0.895333
142.50,343,0,2.152480e+01,2.151280e+01,0.941646
142.55,357,0,2.152105e+01,2.150905e+01,0.915149
142.60,368,0,2.151731e+01,2.150529e+01,0.945528
142.65,344,0,2.151356e+01,2.150153e+01,0.891030
142.70,312,0,2.150981e+01,2.149777e+01,0.801316
142.75,304,0,2.150606e+01,2.149401e+01,0.781751
142.80,321,0,2.150230e+01,2.149025e+01,0.824365
142.85,327,0,2.149854e+01,2.148648e+01,0.840353
142.90,320,0,2.149478e+01,2.148271e+01,0.820540
142.95,310,0,2.149102e+01,2.147893e+01,0.795462
143.00,295,0,2.148726e+01,2.147516e+01,0.798446
143.05,292,0,2.148349e+01,2.147138e+01,0.751109
143.10,299,0,2.147972e+01,2.146760e+01,0.767451
143.15,298,0,2.147594e+01,2.146382e+01,0.762468
143.20,310,0,2.147217e+01,2.146004e+01,0.793147
143.25,342,0,2.146839e+01,2.145625e+01,0.919027
143.30,357,0,2.146461e+01,2.145246e+01,0.914843
143.35,336,0,2.146083e+01,2.144867e+01,0.863534
143.40,326,0,2.145704e+01,2.144487e+01,0.835334
143.45,341,0,2.145326e+01,2.144108e+01,0.877142
143.50,349,0,2.144947e+01,2.143728e+01,0.897554
143.55,330,0,2.144568e+01,2.143347e+01,0.845170
143.60,305,0,2.144188e+01,2.142967e+01,0.784917
143.65,319,0,2.143809e+01,2.142586e+01,0.816366
143.70,361,0,2.143429e+01,2.142205e+01,0.971267
143.75,364,0,2.143048e+01,2.141823e+01,0.929176
143.80,365,0,2.142668e+01,2.141442e+01,0.933920
143.85,351,0,2.142287e+01,2.141060e+01,0.898592
143.90,331,0,2.141906e+01,2.140678e+01,0.844400
143.95,341,0,2.141525e+01,2.140295e+01,0.870784
144.00,347,0,2.141144e+01,2.139913e+01,0.885175
144.05,345,0,2.140762e+01,2.139530e+01,0.880629
144.10,354,0,2.140380e+01,2.139147e+01,0.903252
144.15,357,0,2.139997e+01,2.138763e+01,0.909988
144.20,351,0,2.139615e+01,2.138380e+01,0.895604
144.25,359,0,2.139232e+01,2.137996e+01,0.915573
144.30,358,0,2.138849e+01,2.137612e+01,0.912708
144.35,325,0,2.138466e+01,2.137228e+01,0.829926
144.40,310,0,2.138083e+01,2.136843e+01,0.796344
144.45,302,0,2.137699e+01,2.136458e+01,0.770902
144.50,291,0,2.137315e+01,2.136073e+01,0.742706
144.55,279,0,2.136931e+01,2.135688e+01,0.710166
144.60,273,0,2.136547e+01,2.135303e+01,0.697104
144.65,276,0,2.136162e+01,2.134917e+01,0.704219
144.70,282,0,2.135777e+01,2.134531e+01,0.720119
144.75,287,0,2.135392e+01,2.134145e+01,0.731794
144.80,293,0,2.135007e+01,2.133759e+01,0.750615
144.85,300,0,2.134621e+01,2.133372e+01,0.767127
144.90,309,0,2.134235e+01,2.132986e+01,0.789638
144.95,325,0,2.133849e+01,2.132599e+01,0.828159
145.00,320,0,2.133462e+01,2.132211e+01,0.816505
145.05,299,0,2.133076e+01,2.131824e+01,0.762975
145.10,288,0,2.132689e+01,2.131436e+01,0.735084
145.15,289,0,2.132301e+01,2.131048e+01,0.737744
145.20,302,0,2.131914e+01,2.130660e+01,0.770931
145.25,310,0,2.131526e+01,2.130271e+01,0.789657
145.30,315,0,2.131139e+01,2.129882e+01,0.805741
145.35,329,0,2.130751e+01,2.129493e+01,0.837544
145.40,330,0,2.130362e+01,2.129104e+01,0.843795
145.45,333,0,2.129974e+01,2.128714e+01,0.849673
145.50,343,0,2.129585e+01,2.128324e+01,0.875880
145.55,347,0,2.129196e+01,2.127934e+01,0.886322
145.60,344,0,2.128806e+01,2.127543e+01,0.877814
145.65,324,0,2.128417e+01,2.127153e+01,0.826942
145.70,308,0,2.128027e+01,2.126762e+01,0.785535
145.75,317,0,2.127637e+01,2.126370e+01,0.809417
145.80,343,0,2.127247e+01,2.125979e+01,0.874469
145.85,332,0,2.126856e+01,2.125587e+01,0.847509
145.90,315,0,2.126465e+01,2.125195e+01,0.803531
145.95,317,0,2.126075e+01,2.124803e+01,0.808456
146.00,329,0,2.125683e+01,2.124411e+01,0.838918
146.05,340,0,2.125292e+01,2.124018e+01,0.868259
146.10,340,0,2.124900e+01,2.123625e+01,0.868558
146.15,343,0,2.124508e+01,2.123232e+01,0.878892
146.20,355,0,2.124116e+01,2.122839e+01,0.906410
146.25,366,0,2.123723e+01,2.122445e+01,0.933940
146.30,361,0,2.123330e+01,2.122051e+01,0.922522
146.35,361,0,2.122937e+01,2.121657e+01,0.923304
146.40,353,0,2.122544e+01,2.121263e+01,0.904572
146.45,343,0,2.122151e+01,2.120868e+01,0.876516
146.50,340,0,2.121757e+01,2.120473e+01,0.867010
146.55,340,0,2.121363e+01,2.120078e+01,0.867787
146.60,354,0,2.120969e+01,2.119682e+01,0.904408
146.65,357,0,2.120574e+01,2.119286e+01,0.912636
146.70,353,0,2.120179e+01,2.118890e+01,0.903637
146.75,367,0,2.119784e+01,2.118494e+01,0.934642
146.80,355,0,2.119389e+01,2.118098e+01,0.906300
146.85,339,0,2.118994e+01,2.117701e+01,0.864152
146.90,330,0,2.118598e+01,2.117304e+01,0.843581
146.95,300,0,2.118202e+01,2.116907e+01,0.763325
147.00,289,0,2.117805e+01,2.116509e+01,0.738951
147.05,294,0,2.117409e+01,2.116112e+01,0.750329
147.10,304,0,2.117013e+01,2.115714e+01,0.776990
147.15,311,0,2.116615e+01,2.115316e+01,0.792808
147.20,320,0,2.116218e+01,2.114918e+01,0.816412
147.25,315,0,2.115821e+01,2.114519e+01,0.804274
147.30,297,0,2.115423e+01,2.114120e+01,0.759788
147.35,289,0,2.115025e+01,2.113721e+01,0.736820
147.40,282,0,2.114627e+01,2.113322e+01,0.721051
147.45,290,0,2.114229e+01,2.112922e+01,0.740803
147.50,308,0,2.113830e+01,2.112522e+01,0.787335
147.55,310,0,2.113431e+01,2.112122e+01,0.790766
147.60,304,0,2.113032e+01,2.111722e+01,0.781370
147.65,308,0,2.112632e+01,2.111322e+01,0.788286
147.70,320,0,2.112233e+01,2.110921e+01,0.817876
147.75,336,0,2.111833e+01,2.110520e+01,0.858995
147.80,321,0,2.111432e+01,2.110118e+01,0.820380
147.85,298,0,2.111032e+01,2.109717e+01,0.762100
147.90,280,0,2.110631e+01,2.109315e+01,0.713521
147.95,280,0,2.110231e+01,2.108913e+01,0.716298
148.00,306,0,2.109830e+01,2.108511e+01,0.779797
148.05,337,0,2.109428e+01,2.108108e+01,0.862195
148.10,356,0,2.109027e+01,2.107705e+01,0.914034
148.15,367,0,2.108625e+01,2.107302e+01,0.937579
148.20,371,0,2.108223e+01,2.106899e+01,0.945582
148.25,363,0,2.107820e+01,2.106496e+01,0.927679
148.30,341,0,2.107418e+01,2.106092e+01,0.872135
148.35,325,0,2.107015e+01,2.105688e+01,0.827590
148.40,318,0,2.106612e+01,2.105283e+01,0.812230
148.45,319,0,2.106208e+01,2.104879e+01,0.813441
148.50,321,0,2.105805e+01,2.104474e+01,0.819057
148.55,310,0,2.105401e+01,2.104069e+01,0.789701
148.60,308,0,2.104996e+01,2.103664e+01,0.786704
148.65,325,0,2.104592e+01,2.103258e+01,0.828403
148.70,330,0,2.104188e+01,2.102852e+01,0.843555
148.75,335,0,2.103783e+01,2.102446e+01,0.853733
148.80,341,0,2.103378e+01,2.102040e+01,0.871911
148.85,341,0,2.102972e+01,2.101633e+01,0.870626
148.90,347,0,2.102567e+01,2.101226e+01,0.883804
148.95,348,0,2.102161e+01,2.100819e+01,0.888990
149.00,331,0,2.101755e+01,2.100412e+01,0.845528
149.05,339,0,2.101348e+01,2.100004e+01,0.864828
149.10,369,0,2.100942e+01,2.099596e+01,0.940387
149.15,371,0,2.100535e+01,2.099188e+01,0.947316
149.20,355,0,2.100128e+01,2.098779e+01,0.907281
149.25,343,0,2.099720e+01,2.098371e+01,0.874614
149.30,300,0,2.099313e+01,2.097962e+01,0.766555
149.35,284,0,2.098905e+01,2.097553e+01,0.724513
149.40,288,0,2.098497e+01,2.097143e+01,0.736867
149.45,284,0,2.098088e+01,2.096734e+01,0.723894
149.50,277,0,2.097680e+01,2.096324e+01,0.707768
149.55,295,0,2.097271e+01,2.095914e+01,0.750461
149.60,335,0,2.096862e+01,2.095504e+01,0.856717
149.65,365,0,2.096453e+01,2.095093e+01,0.929960
149.70,373,0,2.096043e+01,2.094682e+01,0.951976
149.75,356,0,2.095633e+01,2.094271e+01,0.907848
149.80,331,0,2.095223e+01,2.093860e+01,0.846884
149.85,312,0,2.094813e+01,2.093449e+01,0.797975
149.90,305,0,2.094403e+01,2.093037e+01,0.780530
149.95,308,0,2.093992e+01,2.092625e+01,0.790077
150.00,320,0,2.093581e+01,2.092213e+01,0.817158
150.05,335,0,2.093169e+01,2.091800e+01,0.856483
150.10,356,0,2.092758e+01,2.091388e+01,0.909082
150.15,371,0,2.092346e+01,2.090975e+01,0.947466
150.20,380,0,2.091934e+01,2.090561e+01,0.970621
150.25,389,0,2.091522e+01,2.090147e+01,0.992395
150.30,407,0,2.091109e+01,2.089734e+01,1.039255
150.35,440,0,2.090696e+01,2.089319e+01,1.123926
150.40,454,0,2.090283e+01,2.088905e+01,1.158350
150.45,424,0,2.089870e+01,2.088490e+01,1.083621
150.50,399,0,2.089457e+01,2.088075e+01,1.019882
150.55,380,0,2.089043e+01,2.087660e+01,0.969071
150.60,360,0,2.088629e+01,2.087245e+01,0.921052
150.65,347,0,2.088215e+01,2.086829e+01,0.886006
150.70,345,0,2.087800e+01,2.086413e+01,0.878831
150.75,349,0,2.087385e+01,2.085997e+01,0.892014
150.80,337,0,2.086970e+01,2.085581e+01,0.858021
150.85,335,0,2.086555e+01,2.085165e+01,0.855924
150.90,333,0,2.086139e+01,2.084748e+01,0.851009
150.95,329,0,2.085724e+01,2.084331e+01,0.841616
151.00,332,0,2.085308e+01,2.083914e+01,0.846612
151.05,326,0,2.084892e+01,2.083496e+01,0.832324
151.10,317,0,2.084475e+01,2.083079e+01,0.809892
151.15,318,0,2.084059e+01,2.082661e+01,0.811536
151.20,328,0,2.083642e+01,2.082242e+01,0.838066
151.25,332,0,2.083225e+01,2.081824e+01,0.844964
151.30,325,0,2.082807e+01,2.081405e+01,0.829771
151.35,335,0,2.082389e+01,2.080986e+01,0.855574
151.40,373,0,2.081971e+01,2.080566e+01,0.952128
151.45,382,0,2.081553e+01,2.080146e+01,0.973756
151.50,342,0,2.081135e+01,2.079726e+01,0.880901
151.55,327,0,2.080716e+01,2.079306e+01,0.836000
151.60,314,0,2.080297e+01,2.078886e+01,0.800332
151.65,292,0,2.079878e+01,2.078465e+01,0.745673
151.70,287,0,2.079458e+01,2.078045e+01,0.731262
151.75,298,0,2.079039e+01,2.077624e+01,0.763605
151.80,312,0,2.078618e+01,2.077203e+01,0.796551
151.85,327,0,2.078198e+01,2.076781e+01,0.835346
151.90,317,0,2.077778e+01,2.076359e+01,0.808631
151.95,302,0,2.077357e+01,2.075938e+01,0.773463
152.00,296,0,2.076937e+01,2.075516e+01,0.755373
152.05,291,0,2.076516e+01,2.075093e+01,0.743428
152.10,287,0,2.076094e+01,2.074671e+01,0.733345
152.15,293,0,2.075673e+01,2.074248e+01,0.749305
152.20,299,0,2.075250e+01,2.073825e+01,0.762888
152.25,308,0,2.074828e+01,2.073402e+01,0.789134
152.30,304,0,2.074406e+01,2.072978e+01,0.775276
152.35,300,0,2.073983e+01,2.072555e+01,0.767107
152.40,304,0,2.073561e+01,2.072131e+01,0.776027
152.45,305,0,2.073138e+01,2.071706e+01,0.779063
152.50,299,0,2.072714e+01,2.071282e+01,0.763202
152.55,298,0,2.072290e+01,2.070857e+01,0.761671
152.60,286,0,2.071867e+01,2.070432e+01,0.731354
152.65,262,0,2.071442e+01,2.070006e+01,0.669649
152.70,254,0,2.071018e+01,2.069581e+01,0.648673
152.75,261,0,2.070593e+01,2.069155e+01,0.666036
152.80,271,0,2.070169e+01,2.068729e+01,0.693703
152.85,272,0,2.069744e+01,2.068302e+01,0.694160
152.90,270,0,2.069319e+01,2.067876e+01,0.691643
152.95,278,0,2.068893e+01,2.067449e+01,0.710682
153.00,294,0,2.068467e+01,2.067022e+01,0.752147
153.05,301,0,2.068041e+01,2.066594e+01,0.767363
153.10,299,0,2.067614e+01,2.066167e+01,0.764625
153.15,300,0,2.067188e+01,2.065739e+01,0.765559
153.20,290,0,2.066761e+01,2.065311e+01,0.740633
153.25,269,0,2.066334e+01,2.064883e+01,0.684641
153.30,251,0,2.065906e+01,2.064454e+01,0.641405
153.35,243,0,2.065479e+01,2.064025e+01,0.619931
153.40,236,0,2.065051e+01,2.063596e+01,0.604126
153.45,232,0,2.064623e+01,2.063167e+01,0.594499
153.50,242,0,2.064194e+01,2.062738e+01,0.617308
153.55,264,0,2.063766e+01,2.062308e+01,0.675723
153.60,288,0,2.063337e+01,2.061878e+01,0.733790
153.65,302,0,2.062908e+01,2.061448e+01,0.772609
153.70,311,0,2.062478e+01,2.061017e+01,0.792331
153.75,324,0,2.062049e+01,2.060587e+01,0.827759
153.80,342,0,2.061619e+01,2.060156e+01,0.872234
153.85,350,0,2.061189e+01,2.059724e+01,0.893500
153.90,343,0,2.060759e+01,2.059293e+01,0.874436
153.95,324,0,2.060328e+01,2.058861e+01,0.827334
154.00,291,0,2.059897e+01,2.058429e+01,0.741905
154.05,268,0,2.059466e+01,2.057996e+01,0.685050
154.10,261,0,2.059035e+01,2.057564e+01,0.664402
154.15,263,0,2.058604e+01,2.057131e+01,0.673596
154.20,267,0,2.058172e+01,2.056698e+01,0.680645
154.25,264,0,2.057739e+01,2.056264e+01,0.674669
154.30,266,0,2.057307e+01,2.055831e+01,0.679455
154.35,275,0,2.056874e+01,2.055397e+01,0.701315
154.40,278,0,2.056441e+01,2.054963e+01,0.710332
154.45,273,0,2.056008e+01,2.054529e+01,0.696917
154.50,263,0,2.055575e+01,2.054094e+01,0.672400
154.55,253,0,2.055141e+01,2.053659e+01,0.645460
154.60,249,0,2.054708e+01,2.053224e+01,0.638413
154.65,254,0,2.054274e+01,2.052789e+01,0.647623
154.70,267,0,2.053839e+01,2.052354e+01,0.682854
154.75,281,0,2.053405e+01,2.051918e+01,0.717571
154.80,275,0,2.052970e+01,2.051482e+01,0.702225
154.85,270,0,2.052535e+01,2.051046e+01,0.692291
154.90,268,0,2.052100e+01,2.050610e+01,0.685455
154.95,258,0,2.051665e+01,2.050173e+01,0.660024
155.00,255,0,2.051229e+01,2.049736e+01,0.649823
155.05,260,0,2.050793e+01,2.049298e+01,0.664734
155.10,259,0,2.050357e+01,2.048861e+01,0.660569
155.15,256,0,2.049921e+01,2.048423e+01,0.655123
155.20,264,0,2.049484e+01,2.047985e+01,0.673985
155.25,271,0,2.049047e+01,2.047546e+01,0.691681
155.30,270,0,2.048610e+01,2.047108e+01,0.691035
155.35,266,0,2.048172e+01,2.046669e+01,0.679644
155.40,269,0,2.047735e+01,2.046230e+01,0.688052
155.45,285,0,2.047297e+01,2.045790e+01,0.727866
155.50,310,0,2.046858e+01,2.045351e+01,0.792894
155.55,334,0,2.046419e+01,2.044911e+01,0.851853
155.60,359,0,2.045981e+01,2.044470e+01,0.922955
155.65,368,0,2.045541e+01,2.044030e+01,0.939331
155.70,353,0,2.045102e+01,2.043589e+01,0.900918
155.75,345,0,2.044662e+01,2.043148e+01,0.883061
155.80,348,0,2.044223e+01,2.042706e+01,0.887817
155.85,341,0,2.043783e+01,2.042264e+01,0.871674
155.90,327,0,2.043342e+01,2.041822e+01,0.834007
155.95,312,0,2.042902e+01,2.041380e+01,0.799221
156.00,284,0,2.042461e+01,2.040938e+01,0.725069
156.05,270,0,2.042020e+01,2.040495e+01,0.691146
156.10,273,0,2.041579e+01,2.040052e+01,0.696735
156.15,277,0,2.041137e+01,2.039609e+01,0.709007
156.20,275,0,2.040695e+01,2.039166e+01,0.701380
156.25,269,0,2.040253e+01,2.038722e+01,0.687326
156.30,265,0,2.039810e+01,2.038278e+01,0.674791
156.35,263,0,2.039367e+01,2.037834e+01,0.672093
156.40,263,0,2.038924e+01,2.037390e+01,0.671285
156.45,269,0,2.038482e+01,2.036945e+01,0.685018
156.50,283,0,2.038039e+01,2.036501e+01,0.723576
156.55,305,0,2.037595e+01,2.036056e+01,0.778030
156.60,311,0,2.037151e+01,2.035610e+01,0.793787
156.65,311,0,2.036707e+01,2.035165e+01,0.793029
156.70,317,0,2.036263e+01,2.034719e+01,0.809310
156.75,310,0,2.035818e+01,2.034273e+01,0.790630
156.80,299,0,2.035373e+01,2.033826e+01,0.764058
156.85,287,0,2.034928e+01,2.033380e+01,0.732097
156.90,279,0,2.034482e+01,2.032933e+01,0.713239
156.95,283,0,2.034037e+01,2.032486e+01,0.721476
157.00,296,0,2.033591e+01,2.032038e+01,0.757252
157.05,300,0,2.033145e+01,2.031591e+01,0.764650
157.10,303,0,2.032699e+01,2.031143e+01,0.773366
157.15,319,0,2.032252e+01,2.030695e+01,0.813617
157.20,332,0,2.031805e+01,2.030247e+01,0.848496
157.25,331,0,2.031358e+01,2.029798e+01,0.844966
157.30,317,0,2.030911e+01,2.029349e+01,0.809972
157.35,294,0,2.030464e+01,2.028900e+01,0.750323
157.40,272,0,2.030016e+01,2.028451e+01,0.694569
157.45,265,0,2.029568e+01,2.028002e+01,0.675989
157.50,272,0,2.029119e+01,2.027552e+01,0.694159
157.55,269,0,2.028671e+01,2.027102e+01,0.687033
157.60,264,0,2.028222e+01,2.026651e+01,0.675380
157.65,263,0,2.027773e+01,2.026201e+01,0.669883
157.70,265,0,2.027323e+01,2.025750e+01,0.678541
157.75,269,0,2.026874e+01,2.025299e+01,0.685971
157.80,279,0,2.026424e+01,2.024848e+01,0.713458
157.85,286,0,2.025973e+01,2.024396e+01,0.730346
157.90,284,0,2.025523e+01,2.023944e+01,0.724904
157.95,284,0,2.025073e+01,2.023492e+01,0.725582
158.00,299,0,2.024622e+01,2.023039e+01,0.763083
158.05,322,0,2.024170e+01,2.022587e+01,0.823527
158.10,312,0,2.023719e+01,2.022134e+01,0.798147
158.15,278,0,2.023267e+01,2.021680e+01,0.708416
158.20,260,0,2.022815e+01,2.021227e+01,0.663254
158.25,268,0,2.022363e+01,2.020773e+01,0.686875
158.30,298,0,2.021911e+01,2.020319e+01,0.761084
158.35,317,0,2.021458e+01,2.019865e+01,0.810629
158.40,305,0,2.021005e+01,2.019410e+01,0.777003
158.45,298,0,2.020552e+01,2.018955e+01,0.762397
158.50,292,0,2.020099e+01,2.018500e+01,0.745771
158.55,300,0,2.019645e+01,2.018045e+01,0.766969
158.60,316,0,2.019191e+01,2.017589e+01,0.806142
158.65,321,0,2.018737e+01,2.017133e+01,0.822881
158.70,318,0,2.018282e+01,2.016677e+01,0.810292
158.75,310,0,2.017827e+01,2.016220e+01,0.792695
158.80,304,0,2.017372e+01,2.015764e+01,0.775402
158.85,300,0,2.016917e+01,2.015307e+01,0.767866
158.90,293,0,2.016462e+01,2.014849e+01,0.748983
158.95,287,0,2.016006e+01,2.014392e+01,0.734294
159.00,277,0,2.015549e+01,2.013934e+01,0.706767
159.05,265,0,2.015093e+01,2.013476e+01,0.677453
159.10,260,0,2.014637e+01,2.013018e+01,0.663911
159.15,257,0,2.014180e+01,2.012560e+01,0.658273
159.20,258,0,2.013723e+01,2.012101e+01,0.657871
159.25,268,0,2.013266e+01,2.011642e+01,0.686023
159.30,283,0,2.012809e+01,2.011183e+01,0.723232
159.35,294,0,2.012351e+01,2.010724e+01,0.752587
159.40,304,0,2.011893e+01,2.010265e+01,0.774657
159.45,319,0,2.011435e+01,2.009805e+01,0.815906
159.50,338,0,2.010977e+01,2.009345e+01,0.862539
159.55,334,0,2.010518e+01,2.008884e+01,0.853991
159.60,304,0,2.010059e+01,2.008424e+01,0.781203
159.65,272,0,2.009599e+01,2.007963e+01,0.695147
159.70,262,0,2.009140e+01,2.007502e+01,0.670670
159.75,266,0,2.008680e+01,2.007041e+01,0.680325
159.80,268,0,2.008220e+01,2.006579e+01,0.682244
159.85,268,0,2.007760e+01,2.006117e+01,0.684433
159.90,269,0,2.007299e+01,2.005655e+01,0.687596
159.95,283,0,2.006839e+01,2.005193e+01,0.721173
160.00,319,0,2.006377e+01,2.004730e+01,0.814438
160.05,350,0,2.005916e+01,2.004267e+01,0.892242
160.10,348,0,2.005454e+01,2.003804e+01,0.888881
160.15,328,0,2.004992e+01,2.003340e+01,0.838163
160.20,303,0,2.004530e+01,2.002876e+01,0.772691
160.25,311,0,2.004068e+01,2.002412e+01,0.793118
160.30,337,0,2.003605e+01,2.001947e+01,0.858945
160.35,338,0,2.003142e+01,2.001483e+01,0.864488
160.40,318,0,2.002679e+01,2.001018e+01,0.811471
160.45,290,0,2.002216e+01,2.000553e+01,0.741465
160.50,274,0,2.001752e+01,2.000087e+01,0.698894
160.55,278,0,2.001288e+01,1.999622e+01,0.710729
160.60,301,0,2.000823e+01,1.999156e+01,0.768598
160.65,318,0,2.000359e+01,1.998690e+01,0.812476
160.70,311,0,1.999894e+01,1.998223e+01,0.793107
160.75,296,0,1.999429e+01,1.997757e+01,0.757158
160.80,301,0,1.998964e+01,1.997290e+01,0.768178
160.85,336,0,1.998499e+01,1.996823e+01,0.860673
160.90,358,0,1.998033e+01,1.996355e+01,0.913607
160.95,335,0,1.997567e+01,1.995888e+01,0.857055
161.00,296,0,1.997101e+01,1.995420e+01,0.754475
161.05,279,0,1.996634e+01,1.994951e+01,0.712089
161.10,271,0,1.996168e+01,1.994483e+01,0.692070
161.15,278,0,1.995701e+01,1.994014e+01,0.710299
161.20,301,0,1.995233e+01,1.993545e+01,0.767069
161.25,326,0,1.994766e+01,1.993076e+01,0.832622
161.30,334,0,1.994298e+01,1.992607e+01,0.851337
161.35,299,0,1.993830e+01,1.992137e+01,0.764168
161.40,276,0,1.993361e+01,1.991667e+01,0.705025
161.45,265,0,1.992893e+01,1.991197e+01,0.677891
161.50,257,0,1.992424e+01,1.990726e+01,0.655811
161.55,248,0,1.991955e+01,1.990255e+01,0.634929
161.60,245,0,1.991486e+01,1.989784e+01,0.625667
161.65,250,0,1.991017e+01,1.989313e+01,0.639029
161.70,263,0,1.990547e+01,1.988842e+01,0.672856
161.75,290,0,1.990076e+01,1.988370e+01,0.739456
161.80,306,0,1.989606e+01,1.987898e+01,0.781382
161.85,287,0,1.989136e+01,1.987426e+01,0.732827
161.90,301,0,1.988665e+01,1.986953e+01,0.768107
161.95,330,0,1.988194e+01,1.986481e+01,0.840740
162.00,298,0,1.987722e+01,1.986008e+01,0.761315
162.05,282,0,1.987251e+01,1.985534e+01,0.719316
162.10,308,0,1.986779e+01,1.985061e+01,0.787704
162.15,320,0,1.986307e+01,1.984587e+01,0.814908
162.20,330,0,1.985834e+01,1.984113e+01,0.848274
162.25,327,0,1.985362e+01,1.983639e+01,0.843989
162.30,288,0,1.984889e+01,1.983164e+01,0.740560
162.35,261,0,1.984416e+01,1.982689e+01,0.666890
162.40,255,0,1.983942e+01,1.982214e+01,0.652660
162.45,260,0,1.983469e+01,1.981739e+01,0.664675
162.50,263,0,1.982994e+01,1.981263e+01,0.672901
162.55,267,0,1.982520e+01,1.980788e+01,0.682015
162.60,272,0,1.982046e+01,1.980311e+01,0.697376
162.65,281,0,1.981571e+01,1.979835e+01,0.717796
162.70,325,0,1.981096e+01,1.979358e+01,0.834140
162.75,362,0,1.980621e+01,1.978881e+01,0.923421
162.80,369,0,1.980145e+01,1.978404e+01,0.946402
162.85,352,0,1.979670e+01,1.977926e+01,0.908660
162.90,301,0,1.979194e+01,1.977448e+01,0.770176
162.95,275,0,1.978717e+01,1.976970e+01,0.701634
163.00,273,0,1.978241e+01,1.976492e+01,0.698796
163.05,287,0,1.977764e+01,1.976014e+01,0.733053
163.10,318,0,1.977287e+01,1.975535e+01,0.812846
163.15,334,0,1.976809e+01,1.975056e+01,0.851850
163.20,311,0,1.976332e+01,1.974577e+01,0.795562
163.25,311,0,1.975854e+01,1.974097e+01,0.794044
163.30,304,0,1.975376e+01,1.973617e+01,0.779656
163.35,286,0,1.974897e+01,1.973137e+01,0.729412
163.40,272,0,1.974419e+01,1.972657e+01,0.695595
163.45,265,0,1.973940e+01,1.972177e+01,0.676522
163.50,264,0,1.973461e+01,1.971696e+01,0.676164
163.55,278,0,1.972981e+01,1.971215e+01,0.709825
163.60,304,0,1.972502e+01,1.970734e+01,0.777607
163.65,311,0,1.972022e+01,1.970252e+01,0.793947
163.70,300,0,1.971541e+01,1.969770e+01,0.767743
163.75,282,0,1.971061e+01,1.969288e+01,0.720332
163.80,289,0,1.970580e+01,1.968806e+01,0.739412
163.85,315,0,1.970099e+01,1.968323e+01,0.803271
163.90,324,0,1.969618e+01,1.967840e+01,0.827408
163.95,338,0,1.969137e+01,1.967356e+01,0.863111
164.00,357,0,1.968655e+01,1.966873e+01,0.912785
164.05,347,0,1.968173e+01,1.966389e+01,0.885951
164.10,282,0,1.967690e+01,1.965904e+01,0.718988
164.15,263,0,1.967208e+01,1.965420e+01,0.669638
164.20,257,0,1.966725e+01,1.964936e+01,0.658348
164.25,249,0,1.966242e+01,1.964451e+01,0.635995
164.30,240,0,1.965759e+01,1.963966e+01,0.612581
164.35,236,0,1.965276e+01,1.963480e+01,0.602265
164.40,247,0,1.964792e+01,1.962995e+01,0.631279
164.45,281,0,1.964308e+01,1.962509e+01,0.719585
164.50,306,0,1.963824e+01,1.962023e+01,0.781167
164.55,323,0,1.963339e+01,1.961537e+01,0.824608
164.60,344,0,1.962854e+01,1.961050e+01,0.880518
164.65,346,0,1.962369e+01,1.960563e+01,0.882821
164.70,327,0,1.961883e+01,1.960076e+01,0.835406
164.75,300,0,1.961397e+01,1.959588e+01,0.766256
164.80,277,0,1.960911e+01,1.959101e+01,0.708858
164.85,258,0,1.960425e+01,1.958613e+01,0.660599
164.90,257,0,1.959939e+01,1.958125e+01,0.656955
164.95,269,0,1.959452e+01,1.957636e+01,0.686695
165.00,295,0,1.958965e+01,1.957148e+01,0.752308
165.05,301,0,1.958478e+01,1.956659e+01,0.771647
165.10,294,0,1.957990e+01,1.956169e+01,0.749387
165.15,289,0,1.957502e+01,1.955680e+01,0.739061
165.20,272,0,1.957015e+01,1.955190e+01,0.695697
165.25,254,0,1.956526e+01,1.954700e+01,0.650703
165.30,248,0,1.956038e+01,1.954210e+01,0.633560
165.35,252,0,1.955549e+01,1.953719e+01,0.657298
165.40,259,0,1.955060e+01,1.953228e+01,0.661213
165.45,276,0,1.954570e+01,1.952737e+01,0.705223
165.50,310,0,1.954080e+01,1.952246e+01,0.792606
165.55,341,0,1.953591e+01,1.951754e+01,0.871820
165.60,350,0,1.953100e+01,1.951262e+01,0.891562
165.65,350,0,1.952610e+01,1.950769e+01,0.895090
165.70,337,0,1.952119e+01,1.950277e+01,0.860228
165.75,315,0,1.951628e+01,1.949784e+01,0.804117
165.80,306,0,1.951137e+01,1.949291e+01,0.782430
165.85,303,0,1.950646e+01,1.948797e+01,0.775708
165.90,309,0,1.950154e+01,1.948304e+01,0.789398
165.95,322,0,1.949662e+01,1.947810e+01,0.824315
166.00,302,0,1.949169e+01,1.947316e+01,0.771327
166.05,280,0,1.948677e+01,1.946821e+01,0.718080
166.10,270,0,1.948184e+01,1.946327e+01,0.688480
166.15,262,0,1.947691e+01,1.945832e+01,0.670868
166.20,261,0,1.947198e+01,1.945337e+01,0.667100
166.25,264,0,1.946704e+01,1.944842e+01,0.675802
166.30,262,0,1.946210e+01,1.944346e+01,0.670016
166.35,277,0,1.945716e+01,1.943850e+01,0.709294
166.40,329,0,1.945221e+01,1.943354e+01,0.838546
166.45,367,0,1.944727e+01,1.942857e+01,0.937805
166.50,330,0,1.944232e+01,1.942360e+01,0.842293
166.55,295,0,1.943737e+01,1.941863e+01,0.754451
166.60,285,0,1.943241e+01,1.941366e+01,0.727765
166.65,267,0,1.942745e+01,1.940868e+01,0.682112
166.70,260,0,1.942249e+01,1.940370e+01,0.662711
166.75,267,0,1.941753e+01,1.939872e+01,0.682961
166.80,296,0,1.941256e+01,1.939374e+01,0.758422
166.85,352,0,1.940760e+01,1.938875e+01,0.902413
166.90,360,0,1.940263e+01,1.938376e+01,0.920369
166.95,340,0,1.939765e+01,1.937877e+01,0.873275
167.00,323,0,1.939267e+01,1.937377e+01,0.825339
167.05,318,0,1.938770e+01,1.936877e+01,0.813219
167.10,340,0,1.938272e+01,1.936377e+01,0.867826
167.15,373,0,1.937773e+01,1.935877e+01,0.953078
167.20,387,0,1.937275e+01,1.935377e+01,0.988743
167.25,398,0,1.936776e+01,1.934876e+01,1.015680
167.30,405,0,1.936276e+01,1.934374e+01,1.033122
167.35,400,0,1.935777e+01,1.933873e+01,1.026311
167.40,392,0,1.935277e+01,1.933371e+01,1.001965
167.45,390,0,1.934777e+01,1.932869e+01,0.998186
167.50,374,0,1.934276e+01,1.932366e+01,0.959598
167.55,341,0,1.933776e+01,1.931864e+01,0.871860
167.60,304,0,1.933275e+01,1.931361e+01,0.778928
167.65,292,0,1.932774e+01,1.930857e+01,0.745404
167.70,291,0,1.932272e+01,1.930354e+01,0.743733
167.75,308,0,1.931771e+01,1.929850e+01,0.787818
167.80,337,0,1.931269e+01,1.929346e+01,0.863881
167.85,355,0,1.930766e+01,1.928842e+01,0.907968
167.90,359,0,1.930264e+01,1.928338e+01,0.918692
167.95,339,0,1.929761e+01,1.927833e+01,0.867639
168.00,296,0,1.929258e+01,1.927328e+01,0.755021
168.05,282,0,1.928755e+01,1.926823e+01,0.721105
168.10,285,0,1.928252e+01,1.926317e+01,0.728648
168.15,288,0,1.927747e+01,1.925812e+01,0.734260
168.20,288,0,1.927243e+01,1.925306e+01,0.739806
168.25,292,0,1.926739e+01,1.924800e+01,0.745856
168.30,303,0,1.926234e+01,1.924293e+01,0.777180
168.35,316,0,1.925730e+01,1.923786e+01,0.806420
168.40,336,0,1.925224e+01,1.923279e+01,0.858836
168.45,348,0,1.924719e+01,1.922772e+01,0.889609
168.50,356,0,1.924213e+01,1.922264e+01,0.908278
168.55,342,0,1.923707e+01,1.921756e+01,0.873505
168.60,321,0,1.923201e+01,1.921248e+01,0.819650
168.65,304,0,1.922694e+01,1.920739e+01,0.777671
168.70,285,0,1.922188e+01,1.920231e+01,0.727055
168.75,262,0,1.921681e+01,1.919722e+01,0.670374
168.80,252,0,1.921173e+01,1.919213e+01,0.642999
168.85,254,0,1.920665e+01,1.918703e+01,0.649159
168.90,260,0,1.920158e+01,1.918194e+01,0.662960
168.95,256,0,1.919649e+01,1.917684e+01,0.653280
169.00,254,0,1.919141e+01,1.917174e+01,0.649703
169.05,246,0,1.918632e+01,1.916663e+01,0.628546
169.10,238,0,1.918123e+01,1.916153e+01,0.608762
169.15,240,0,1.917614e+01,1.915642e+01,0.612229
169.20,246,0,1.917105e+01,1.915130e+01,0.628927
169.25,248,0,1.916595e+01,1.914619e+01,0.634907
169.30,249,0,1.916086e+01,1.914107e+01,0.635684
169.35,247,0,1.915576e+01,1.913595e+01,0.632622
169.40,246,0,1.915065e+01,1.913082e+01,0.628179
169.45,253,0,1.914554e+01,1.912570e+01,0.648149
169.50,263,0,1.914043e+01,1.912057e+01,0.672080
169.55,262,0,1.913531e+01,1.911544e+01,0.668150
169.60,257,0,1.913020e+01,1.911030e+01,0.658540
169.65,258,0,1.912508e+01,1.910516e+01,0.657943
169.70,253,0,1.911995e+01,1.910002e+01,0.647219
169.75,244,0,1.911483e+01,1.909488e+01,0.623841
169.80,244,0,1.910970e+01,1.908973e+01,0.622870
169.85,243,0,1.910457e+01,1.908459e+01,0.620875
169.90,231,0,1.909943e+01,1.907944e+01,0.589064
169.95,222,0,1.909430e+01,1.907428e+01,0.568601
170.00,222,0,1.908916e+01,1.906913e+01,0.567682
170.05,229,0,1.908402e+01,1.906397e+01,0.582759
170.10,231,0,1.907887e+01,1.905881e+01,0.591872
170.15,228,0,1.907373e+01,1.905365e+01,0.581400
170.20,236,0,1.906858e+01,1.904848e+01,0.603247
170.25,250,0,1.906343e+01,1.904331e+01,0.638915
170.30,256,0,1.905827e+01,1.903814e+01,0.654248
170.35,244,0,1.905312e+01,1.903296e+01,0.624590
170.40,234,0,1.904796e+01,1.902779e+01,0.596960
170.45,232,0,1.904279e+01,1.902261e+01,0.595053
170.50,240,0,1.903763e+01,1.901742e+01,0.613999
170.55,259,0,1.903246e+01,1.901224e+01,0.661218
170.60,286,0,1.902729e+01,1.900705e+01,0.731399
170.65,323,0,1.902211e+01,1.900185e+01,0.823760
170.70,329,0,1.901694e+01,1.899666e+01,0.843599
170.75,304,0,1.901176e+01,1.899146e+01,0.775692
170.80,274,0,1.900658e+01,1.898626e+01,0.699930
170.85,259,0,1.900140e+01,1.898105e+01,0.661328
170.90,271,0,1.899621e+01,1.897585e+01,0.694293
170.95,291,0,1.899102e+01,1.897064e+01,0.742324
171.00,294,0,1.898583e+01,1.896543e+01,0.751449
171.05,268,0,1.898063e+01,1.896021e+01,0.683445
171.10,240,0,1.897543e+01,1.895499e+01,0.613943
171.15,230,0,1.897022e+01,1.894977e+01,0.588042
171.20,232,0,1.896502e+01,1.894455e+01,0.592498
171.25,238,0,1.895981e+01,1.893932e+01,0.608743
171.30,241,0,1.895460e+01,1.893409e+01,0.616010
171.35,247,0,1.894939e+01,1.892886e+01,0.633272
171.40,256,0,1.894417e+01,1.892363e+01,0.652995
171.45,260,0,1.893896e+01,1.891839e+01,0.666103
171.50,265,0,1.893373e+01,1.891315e+01,0.675609
171.55,270,0,1.892851e+01,1.890791e+01,0.687336
171.60,287,0,1.892328e+01,1.890266e+01,0.738591
171.65,292,0,1.891805e+01,1.889741e+01,0.746504
171.70,260,0,1.891282e+01,1.889216e+01,0.665126
171.75,238,0,1.890759e+01,1.888691e+01,0.607587
171.80,228,0,1.890235e+01,1.888165e+01,0.583548
171.85,221,0,1.889711e+01,1.887639e+01,0.564369
171.90,217,0,1.889187e+01,1.887113e+01,0.554463
171.95,220,0,1.888662e+01,1.886586e+01,0.563320
172.00,229,0,1.888137e+01,1.886060e+01,0.584178
172.05,243,0,1.887611e+01,1.885533e+01,0.619910
172.10,261,0,1.887086e+01,1.885006e+01,0.668168
172.15,266,0,1.886560e+01,1.884478e+01,0.680243
172.20,271,0,1.886034e+01,1.883950e+01,0.692275
172.25,278,0,1.885508e+01,1.883422e+01,0.709316
172.30,279,0,1.884981e+01,1.882893e+01,0.713975
172.35,287,0,1.884454e+01,1.882364e+01,0.733589
172.40,300,0,1.883927e+01,1.881835e+01,0.767379
172.45,289,0,1.883400e+01,1.881306e+01,0.736866
172.50,270,0,1.882872e+01,1.880776e+01,0.690204
172.55,265,0,1.882344e+01,1.880246e+01,0.677556
172.60,274,0,1.881816e+01,1.879715e+01,0.699588
172.65,293,0,1.881287e+01,1.879185e+01,0.747480
172.70,299,0,1.880758e+01,1.878654e+01,0.764322
172.75,305,0,1.880229e+01,1.878122e+01,0.778612
172.80,304,0,1.879700e+01,1.877591e+01,0.778300
172.85,290,0,1.879170e+01,1.877059e+01,0.739950
172.90,273,0,1.878640e+01,1.876526e+01,0.696790
172.95,263,0,1.878110e+01,1.875994e+01,0.672698
173.00,267,0,1.877579e+01,1.875461e+01,0.681933
173.05,276,0,1.877048e+01,1.874928e+01,0.705621
173.10,268,0,1.876517e+01,1.874395e+01,0.684545
173.15,261,0,1.875986e+01,1.873861e+01,0.668240
173.20,279,0,1.875454e+01,1.873327e+01,0.712046
173.25,318,0,1.874922e+01,1.872793e+01,0.813530
173.30,343,0,1.874390e+01,1.872259e+01,0.874868
173.35,345,0,1.873857e+01,1.871724e+01,0.882155
173.40,315,0,1.873325e+01,1.871188e+01,0.803114
173.45,277,0,1.872791e+01,1.870653e+01,0.708647
173.50,269,0,1.872258e+01,1.870117e+01,0.686408
173.55,254,0,1.871724e+01,1.869581e+01,0.648869
173.60,234,0,1.871190e+01,1.869045e+01,0.597942
173.65,232,0,1.870656e+01,1.868509e+01,0.592808
173.70,245,0,1.870121e+01,1.867972e+01,0.626139
173.75,267,0,1.869586e+01,1.867435e+01,0.681160
173.80,288,0,1.869051e+01,1.866898e+01,0.738123
173.85,301,0,1.868516e+01,1.866360e+01,0.770633
173.90,300,0,1.867980e+01,1.865822e+01,0.767728
173.95,277,0,1.867444e+01,1.865284e+01,0.705820
174.00,254,0,1.866908e+01,1.864746e+01,0.649965
174.05,247,0,1.866371e+01,1.864207e+01,0.631642
174.10,257,0,1.865835e+01,1.863668e+01,0.657827
174.15,277,0,1.865297e+01,1.863129e+01,0.705601
174.20,282,0,1.864760e+01,1.862589e+01,0.719454
174.25,288,0,1.864222e+01,1.862049e+01,0.735429
174.30,309,0,1.863684e+01,1.861509e+01,0.788414
174.35,306,0,1.863146e+01,1.860969e+01,0.781713
174.40,283,0,1.862608e+01,1.860428e+01,0.721679
174.45,267,0,1.862069e+01,1.859887e+01,0.682460
174.50,260,0,1.861530e+01,1.859346e+01,0.663439
174.55,265,0,1.860991e+01,1.858804e+01,0.677919
174.60,279,0,1.860451e+01,1.858263e+01,0.711307
174.65,276,0,1.859911e+01,1.857720e+01,0.706595
174.70,263,0,1.859371e+01,1.857178e+01,0.669530
174.75,284,0,1.858830e+01,1.856635e+01,0.726094
174.80,328,0,1.858289e+01,1.856092e+01,0.836058
174.85,347,0,1.857748e+01,1.855549e+01,0.887848
174.90,332,0,1.857207e+01,1.855005e+01,0.845813
174.95,302,0,1.856665e+01,1.854461e+01,0.771798
175.00,274,0,1.856123e+01,1.853917e+01,0.698649
175.05,259,0,1.855581e+01,1.853372e+01,0.663547
175.10,266,0,1.855038e+01,1.852828e+01,0.678662
175.15,287,0,1.854495e+01,1.852283e+01,0.735580
175.20,297,0,1.853952e+01,1.851737e+01,0.759878
175.25,298,0,1.853408e+01,1.851192e+01,0.762987
175.30,300,0,1.852865e+01,1.850646e+01,0.764890
175.35,294,0,1.852321e+01,1.850099e+01,0.751312
175.40,290,0,1.851776e+01,1.849553e+01,0.739764
175.45,316,0,1.851232e+01,1.849006e+01,0.809592
175.50,368,0,1.850687e+01,1.848459e+01,0.938173
175.55,387,0,1.850142e+01,1.847911e+01,0.988554
175.60,356,0,1.849596e+01,1.847363e+01,0.907724
175.65,303,0,1.849050e+01,1.846815e+01,0.774675
175.70,281,0,1.848504e+01,1.846266e+01,0.716736
175.75,282,0,1.847958e+01,1.845718e+01,0.725950
175.80,294,0,1.847412e+01,1.845169e+01,0.752325
175.85,307,0,1.846865e+01,1.844620e+01,0.783243
175.90,317,0,1.846318e+01,1.844070e+01,0.807707
175.95,311,0,1.845770e+01,1.843520e+01,0.794116
176.00,278,0,1.845222e+01,1.842970e+01,0.709423
176.05,261,0,1.844674e+01,1.842420e+01,0.667933
176.10,260,0,1.844126e+01,1.841870e+01,0.663853
176.15,278,0,1.843577e+01,1.841319e+01,0.711258
176.20,292,0,1.843028e+01,1.840768e+01,0.745484
176.25,281,0,1.842479e+01,1.840216e+01,0.717786
176.30,271,0,1.841930e+01,1.839664e+01,0.691076
176.35,291,0,1.841380e+01,1.839112e+01,0.744167
176.40,323,0,1.840829e+01,1.838560e+01,0.823804
176.45,345,0,1.840279e+01,1.838007e+01,0.879881
176.50,363,0,1.839728e+01,1.837454e+01,0.925218
176.55,338,0,1.839177e+01,1.836900e+01,0.864960
176.60,323,0,1.838626e+01,1.836347e+01,0.823054
176.65,317,0,1.838074e+01,1.835793e+01,0.810996
176.70,312,0,1.837522e+01,1.835238e+01,0.796270
176.75,299,0,1.836970e+01,1.834684e+01,0.764208
176.80,288,0,1.836417e+01,1.834129e+01,0.735592
176.85,302,0,1.835864e+01,1.833574e+01,0.771995
176.90,321,0,1.835311e+01,1.833019e+01,0.817944
176.95,313,0,1.834758e+01,1.832463e+01,0.799209
177.00,304,0,1.834204e+01,1.831907e+01,0.775744
177.05,288,0,1.833650e+01,1.831351e+01,0.736278
177.10,273,0,1.833096e+01,1.830794e+01,0.696535
177.15,268,0,1.832541e+01,1.830237e+01,0.685044
177.20,271,0,1.831987e+01,1.829680e+01,0.690910
177.25,281,0,1.831431e+01,1.829123e+01,0.718402
177.30,280,0,1.830876e+01,1.828565e+01,0.713315
177.35,289,0,1.830320e+01,1.828007e+01,0.739020
177.40,297,0,1.829764e+01,1.827449e+01,0.758714
177.45,302,0,1.829208e+01,1.826890e+01,0.773023
177.50,332,0,1.828651e+01,1.826331e+01,0.847284
177.55,362,0,1.828094e+01,1.825772e+01,0.924955
177.60,355,0,1.827537e+01,1.825212e+01,0.904796
177.65,324,0,1.826979e+01,1.824652e+01,0.827812
177.70,307,0,1.826421e+01,1.824092e+01,0.784102
177.75,296,0,1.825863e+01,1.823532e+01,0.757036
177.80,276,0,1.825305e+01,1.822971e+01,0.702876
177.85,264,0,1.824746e+01,1.822410e+01,0.674550
177.90,268,0,1.824187e+01,1.821849e+01,0.684077
177.95,281,0,1.823628e+01,1.821287e+01,0.718815
178.00,289,0,1.823068e+01,1.820725e+01,0.736108
178.05,298,0,1.822508e+01,1.820163e+01,0.761316
178.10,309,0,1.821948e+01,1.819600e+01,0.787657
178.15,306,0,1.821387e+01,1.819038e+01,0.782612
178.20,278,0,1.820826e+01,1.818474e+01,0.708881
178.25,269,0,1.820265e+01,1.817911e+01,0.687793
178.30,279,0,1.819704e+01,1.817347e+01,0.712264
178.35,291,0,1.819142e+01,1.816783e+01,0.744560
178.40,293,0,1.818580e+01,1.816219e+01,0.748026
178.45,303,0,1.818018e+01,1.815654e+01,0.775052
178.50,306,0,1.817456e+01,1.815089e+01,0.778754
178.55,312,0,1.816892e+01,1.814524e+01,0.798862
178.60,328,0,1.816329e+01,1.813958e+01,0.836144
178.65,314,0,1.815766e+01,1.813392e+01,0.805121
178.70,295,0,1.815202e+01,1.812826e+01,0.752523
178.75,289,0,1.814638e+01,1.812259e+01,0.740768
178.80,291,0,1.814073e+01,1.811693e+01,0.743993
178.85,292,0,1.813509e+01,1.811125e+01,0.747763
178.90,296,0,1.812944e+01,1.810558e+01,0.755426
178.95,291,0,1.812378e+01,1.809990e+01,0.745049
179.00,287,0,1.811812e+01,1.809422e+01,0.732188
179.05,291,0,1.811247e+01,1.808854e+01,0.746781
179.10,293,0,1.810680e+01,1.808285e+01,0.747598
179.15,302,0,1.810114e+01,1.807717e+01,0.775673
179.20,303,0,1.809547e+01,1.807147e+01,0.774642
179.25,283,0,1.808980e+01,1.806578e+01,0.724587
179.30,278,0,1.808412e+01,1.806008e+01,0.709912
179.35,284,0,1.807845e+01,1.805438e+01,0.728612
179.40,294,0,1.807277e+01,1.804867e+01,0.749806
179.45,312,0,1.806708e+01,1.804296e+01,0.798925
179.50,339,0,1.806140e+01,1.803725e+01,0.866118
179.55,349,0,1.805571e+01,1.803154e+01,0.891845
179.60,328,0,1.805001e+01,1.802582e+01,0.837322
179.65,310,0,1.804432e+01,1.802010e+01,0.797136
179.70,296,0,1.803862e+01,1.801438e+01,0.757026
179.75,276,0,1.803292e+01,1.800865e+01,0.706936
179.80,263,0,1.802721e+01,1.800292e+01,0.670603
179.85,263,0,1.802150e+01,1.799719e+01,0.673675
179.90,275,0,1.801579e+01,1.799146e+01,0.701834
179.95,288,0,1.801008e+01,1.798572e+01,0.736757
180.00,298,0,1.800436e+01,1.797998e+01,0.761865
180.05,303,0,1.799864e+01,1.797423e+01,0.774613
180.10,289,0,1.799291e+01,1.796848e+01,0.738154
180.15,307,0,1.798719e+01,1.796273e+01,0.786165
180.20,329,0,1.798146e+01,1.795698e+01,0.840170
180.25,325,0,1.797573e+01,1.795122e+01,0.832124
180.30,317,0,1.796999e+01,1.794546e+01,0.809825
180.35,295,0,1.796426e+01,1.793970e+01,0.755079
180.40,287,0,1.795851e+01,1.793393e+01,0.732630
180.45,289,0,1.795277e+01,1.792816e+01,0.742088
180.50,291,0,1.794702e+01,1.792239e+01,0.742581
180.55,299,0,1.794127e+01,1.791662e+01,0.765773
180.60,300,0,1.793551e+01,1.791084e+01,0.765285
180.65,284,0,1.792975e+01,1.790506e+01,0.727040
180.70,271,0,1.792400e+01,1.789927e+01,0.692452
180.75,272,0,1.791823e+01,1.789348e+01,0.696627
180.80,279,0,1.791247e+01,1.788769e+01,0.711433
180.85,296,0,1.790670e+01,1.788190e+01,0.754722
180.90,313,0,1.790092e+01,1.787610e+01,0.800305
180.95,332,0,1.789515e+01,1.787030e+01,0.849002
181.00,337,0,1.788937e+01,1.786450e+01,0.859409
181.05,309,0,1.788359e+01,1.785869e+01,0.790909
181.10,291,0,1.787780e+01,1.785288e+01,0.742498
181.15,293,0,1.787201e+01,1.784707e+01,0.750731
181.20,295,0,1.786622e+01,1.784125e+01,0.752122
181.25,293,0,1.786043e+01,1.783543e+01,0.749982
181.30,282,0,1.785463e+01,1.782961e+01,0.719106
181.35,268,0,1.784883e+01,1.782378e+01,0.684723
181.40,266,0,1.784303e+01,1.781795e+01,0.679902
181.45,286,0,1.783722e+01,1.781212e+01,0.728892
181.50,325,0,1.783141e+01,1.780628e+01,0.831429
181.55,325,0,1.782560e+01,1.780045e+01,0.829363
181.60,305,0,1.781978e+01,1.779460e+01,0.778319
181.65,293,0,1.781396e+01,1.778876e+01,0.746804
181.70,290,0,1.780814e+01,1.778291e+01,0.741551
181.75,289,0,1.780231e+01,1.777706e+01,0.739462
181.80,284,0,1.779648e+01,1.777121e+01,0.727250
181.85,277,0,1.779065e+01,1.776535e+01,0.706673
181.90,286,0,1.778482e+01,1.775949e+01,0.731495
181.95,297,0,1.777898e+01,1.775363e+01,0.757580
182.00,299,0,1.777314e+01,1.774776e+01,0.765244
182.05,287,0,1.776729e+01,1.774189e+01,0.732367
182.10,291,0,1.776144e+01,1.773602e+01,0.744797
182.15,302,0,1.775559e+01,1.773014e+01,0.770338
182.20,301,0,1.774974e+01,1.772427e+01,0.769538
182.25,302,0,1.774388e+01,1.771838e+01,0.771118
182.30,306,0,1.773802e+01,1.771250e+01,0.781717
182.35,306,0,1.773216e+01,1.770661e+01,0.780979
182.40,300,0,1.772629e+01,1.770072e+01,0.768000
182.45,283,0,1.772042e+01,1.769482e+01,0.721845
182.50,268,0,1.771455e+01,1.768892e+01,0.685179
182.55,262,0,1.770867e+01,1.768302e+01,0.668405
182.60,265,0,1.770279e+01,1.767712e+01,0.677238
182.65,284,0,1.769691e+01,1.767121e+01,0.723027
182.70,294,0,1.769103e+01,1.766530e+01,0.752445
182.75,296,0,1.768514e+01,1.765938e+01,0.754933
182.80,307,0,1.767925e+01,1.765347e+01,0.784922
182.85,326,0,1.767335e+01,1.764754e+01,0.830454
182.90,328,0,1.766746e+01,1.764162e+01,0.838175
182.95,309,0,1.766155e+01,1.763569e+01,0.788724
183.00,306,0,1.765565e+01,1.762976e+01,0.783119
183.05,321,0,1.764974e+01,1.762383e+01,0.821541
183.10,348,0,1.764383e+01,1.761789e+01,0.889698
183.15,357,0,1.763792e+01,1.761195e+01,0.909873
183.20,335,0,1.763200e+01,1.760600e+01,0.855942
183.25,323,0,1.762608e+01,1.760005e+01,0.825688
183.30,326,0,1.762015e+01,1.759410e+01,0.832062
183.35,353,0,1.761423e+01,1.758815e+01,0.902428
183.40,393,0,1.760829e+01,1.758219e+01,1.002698
183.45,412,0,1.760236e+01,1.757623e+01,1.052716
183.50,426,0,1.759642e+01,1.757027e+01,1.087545
183.55,447,0,1.759048e+01,1.756430e+01,1.146119
183.60,462,0,1.758454e+01,1.755833e+01,1.179915
183.65,434,0,1.757859e+01,1.755235e+01,1.108149
183.70,385,0,1.757264e+01,1.754637e+01,0.982681
183.75,353,0,1.756669e+01,1.754039e+01,0.902207
183.80,332,0,1.756073e+01,1.753441e+01,0.848374
183.85,314,0,1.755478e+01,1.752842e+01,0.807192
183.90,320,0,1.754881e+01,1.752243e+01,0.820555
183.95,330,0,1.754285e+01,1.751644e+01,0.843069
184.00,318,0,1.753688e+01,1.751044e+01,0.817240
184.05,305,0,1.753091e+01,1.750444e+01,0.780464
184.10,304,0,1.752493e+01,1.749844e+01,0.778048
184.15,318,0,1.751895e+01,1.749243e+01,0.810638
184.20,344,0,1.751297e+01,1.748642e+01,0.879974
184.25,353,0,1.750699e+01,1.748041e+01,0.901815
184.30,330,0,1.750100e+01,1.747439e+01,0.841872
184.35,295,0,1.749501e+01,1.746838e+01,0.754054
184.40,278,0,1.748901e+01,1.746235e+01,0.711731
184.45,280,0,1.748301e+01,1.745633e+01,0.716806
184.50,299,0,1.747701e+01,1.745030e+01,0.769513
184.55,306,0,1.747101e+01,1.744427e+01,0.781876
184.60,290,0,1.746500e+01,1.743823e+01,0.741250
184.65,292,0,1.745899e+01,1.743220e+01,0.745280
184.70,309,0,1.745297e+01,1.742615e+01,0.790798
184.75,309,0,1.744695e+01,1.742011e+01,0.792374
184.80,291,0,1.744093e+01,1.741406e+01,0.742250
184.85,286,0,1.743491e+01,1.740801e+01,0.731075
184.90,281,0,1.742888e+01,1.740196e+01,0.717303
184.95,284,0,1.742285e+01,1.739590e+01,0.724544
185.00,301,0,1.741682e+01,1.738984e+01,0.769711
185.05,303,0,1.741078e+01,1.738378e+01,0.773170
185.10,299,0,1.740474e+01,1.737771e+01,0.765701
185.15,302,0,1.739869e+01,1.737164e+01,0.770998
185.20,312,0,1.739264e+01,1.736556e+01,0.796794
185.25,323,0,1.738659e+01,1.735948e+01,0.825618
185.30,325,0,1.738054e+01,1.735340e+01,0.830607
185.35,318,0,1.737448e+01,1.734732e+01,0.813949
185.40,294,0,1.736842e+01,1.734123e+01,0.749701
185.45,270,0,1.736236e+01,1.733514e+01,0.689397
185.50,254,0,1.735629e+01,1.732905e+01,0.649000
185.55,261,0,1.735022e+01,1.732295e+01,0.666207
185.60,277,0,1.734415e+01,1.731685e+01,0.709069
185.65,283,0,1.733807e+01,1.731075e+01,0.720955
185.70,278,0,1.733199e+01,1.730464e+01,0.711524
185.75,266,0,1.732591e+01,1.729853e+01,0.679876
185.80,279,0,1.731982e+01,1.729242e+01,0.714585
185.85,298,0,1.731373e+01,1.728630e+01,0.761460
185.90,305,0,1.730764e+01,1.728018e+01,0.778574
185.95,297,0,1.730154e+01,1.727406e+01,0.760854
186.00,288,0,1.729544e+01,1.726793e+01,0.736544
186.05,279,0,1.728934e+01,1.726180e+01,0.712262
186.10,265,0,1.728323e+01,1.725567e+01,0.677963
186.15,261,0,1.727712e+01,1.724953e+01,0.665792
186.20,251,0,1.727101e+01,1.724339e+01,0.640758
186.25,238,0,1.726490e+01,1.723725e+01,0.608877
186.30,235,0,1.725878e+01,1.723110e+01,0.598145
186.35,243,0,1.725265e+01,1.722495e+01,0.622227
186.40,257,0,1.724652e+01,1.721880e+01,0.656057
186.45,263,0,1.724040e+01,1.721265e+01,0.671048
186.50,248,0,1.723427e+01,1.720649e+01,0.634553
186.55,240,0,1.722813e+01,1.720032e+01,0.613809
186.60,250,0,1.722199e+01,1.719416e+01,0.639145
186.65,265,0,1.721585e+01,1.718799e+01,0.675646
186.70,276,0,1.720970e+01,1.718182e+01,0.706741
186.75,283,0,1.720355e+01,1.717564e+01,0.721673
186.80,282,0,1.719740e+01,1.716946e+01,0.722249
186.85,281,0,1.719124e+01,1.716328e+01,0.718260
186.90,284,0,1.718508e+01,1.715709e+01,0.724928
186.95,275,0,1.717892e+01,1.715090e+01,0.702212
187.00,262,0,1.717275e+01,1.714471e+01,0.669024
187.05,258,0,1.716658e+01,1.713851e+01,0.659399
187.10,250,0,1.716041e+01,1.713231e+01,0.637586
187.15,239,0,1.715424e+01,1.712611e+01,0.611528
187.20,234,0,1.714806e+01,1.711990e+01,0.596841
187.25,226,0,1.714187e+01,1.711370e+01,0.577308
187.30,226,0,1.713569e+01,1.710748e+01,0.578835
187.35,237,0,1.712950e+01,1.710127e+01,0.603818
187.40,255,0,1.712330e+01,1.709505e+01,0.651341
187.45,267,0,1.711711e+01,1.708883e+01,0.681830
187.50,268,0,1.711090e+01,1.708260e+01,0.683999
187.55,262,0,1.710470e+01,1.707637e+01,0.673087
187.60,244,0,1.709849e+01,1.707013e+01,0.623805
187.65,242,0,1.709228e+01,1.706390e+01,0.620088
187.70,255,0,1.708606e+01,1.705765e+01,0.650263
187.75,263,0,1.707985e+01,1.705141e+01,0.672887
187.80,274,0,1.707363e+01,1.704516e+01,0.698160
187.85,285,0,1.706740e+01,1.703891e+01,0.727738
187.90,280,0,1.706118e+01,1.703265e+01,0.714716
187.95,279,0,1.705494e+01,1.702639e+01,0.711275
188.00,287,0,1.704871e+01,1.702013e+01,0.732513
188.05,292,0,1.704247e+01,1.701386e+01,0.746012
188.10,288,0,1.703623e+01,1.700759e+01,0.736190
188.15,293,0,1.702998e+01,1.700132e+01,0.747829
188.20,297,0,1.702374e+01,1.699504e+01,0.759561
188.25,288,0,1.701748e+01,1.698876e+01,0.732755
188.30,277,0,1.701123e+01,1.698248e+01,0.709277
188.35,279,0,1.700497e+01,1.697619e+01,0.710823
188.40,283,0,1.699871e+01,1.696989e+01,0.723203
188.45,287,0,1.699244e+01,1.696360e+01,0.732857
188.50,299,0,1.698617e+01,1.695730e+01,0.764609
188.55,315,0,1.697990e+01,1.695100e+01,0.802491
188.60,321,0,1.697362e+01,1.694469e+01,0.821426
188.65,309,0,1.696734e+01,1.693838e+01,0.787689
188.70,305,0,1.696106e+01,1.693206e+01,0.780808
188.75,319,0,1.695477e+01,1.692574e+01,0.813610
188.80,332,0,1.694848e+01,1.691942e+01,0.848055
188.85,316,0,1.694219e+01,1.691310e+01,0.805572
188.90,291,0,1.693589e+01,1.690677e+01,0.743402
188.95,268,0,1.692959e+01,1.690044e+01,0.684112
189.00,259,0,1.692328e+01,1.689410e+01,0.663892
189.05,268,0,1.691698e+01,1.688776e+01,0.682494
189.10,281,0,1.691066e+01,1.688142e+01,0.719497
189.15,293,0,1.690435e+01,1.687507e+01,0.746970
189.20,304,0,1.689803e+01,1.686873e+01,0.776789
189.25,292,0,1.689171e+01,1.686237e+01,0.745360
189.30,273,0,1.688539e+01,1.685602e+01,0.697523
189.35,278,0,1.687906e+01,1.684966e+01,0.707873
189.40,295,0,1.687272e+01,1.684329e+01,0.754423
189.45,309,0,1.686639e+01,1.683693e+01,0.787147
189.50,302,0,1.686005e+01,1.683056e+01,0.772500
189.55,284,0,1.685371e+01,1.682418e+01,0.724069
189.60,281,0,1.684736e+01,1.681780e+01,0.717965
189.65,294,0,1.684101e+01,1.681142e+01,0.749591
189.70,317,0,1.683466e+01,1.680504e+01,0.809007
189.75,343,0,1.682830e+01,1.679865e+01,0.874743
189.80,350,0,1.682194e+01,1.679226e+01,0.892655
189.85,316,0,1.681558e+01,1.678586e+01,0.806211
189.90,289,0,1.680921e+01,1.677946e+01,0.738513
189.95,285,0,1.680284e+01,1.677306e+01,0.727353
190.00,289,0,1.679646e+01,1.676665e+01,0.738487
190.05,292,0,1.679008e+01,1.676024e+01,0.746229
190.10,300,0,1.678370e+01,1.675383e+01,0.765855
190.15,301,0,1.677731e+01,1.674742e+01,0.767952
190.20,292,0,1.677092e+01,1.674100e+01,0.746364
190.25,285,0,1.676453e+01,1.673457e+01,0.726222
190.30,290,0,1.675814e+01,1.672814e+01,0.741495
190.35,308,0,1.675174e+01,1.672171e+01,0.786009
190.40,310,0,1.674533e+01,1.671528e+01,0.792859
190.45,297,0,1.673893e+01,1.670884e+01,0.756808
190.50,297,0,1.673252e+01,1.670240e+01,0.760396
190.55,292,0,1.672610e+01,1.669595e+01,0.746019
190.60,288,0,1.671968e+01,1.668951e+01,0.736829
190.65,310,0,1.671326e+01,1.668305e+01,0.791017
190.70,364,0,1.670684e+01,1.667659e+01,0.930862
190.75,384,0,1.670041e+01,1.667013e+01,0.980178
190.80,346,0,1.669398e+01,1.666367e+01,0.884451
190.85,327,0,1.668754e+01,1.665720e+01,0.834908
190.90,334,0,1.668110e+01,1.665073e+01,0.854861
190.95,333,0,1.667466e+01,1.664426e+01,0.850343
191.00,318,0,1.666821e+01,1.663778e+01,0.811175
191.05,303,0,1.666176e+01,1.663130e+01,0.775552
191.10,289,0,1.665531e+01,1.662481e+01,0.736423
191.15,286,0,1.664885e+01,1.661832e+01,0.733725
191.20,287,0,1.664239e+01,1.661183e+01,0.731136
191.25,290,0,1.663593e+01,1.660534e+01,0.741767
191.30,307,0,1.662946e+01,1.659884e+01,0.782861
191.35,319,0,1.662299e+01,1.659233e+01,0.815246
191.40,310,0,1.661651e+01,1.658582e+01,0.790746
191.45,302,0,1.661004e+01,1.657931e+01,0.772630
191.50,302,0,1.660355e+01,1.657280e+01,0.774205
191.55,310,0,1.659707e+01,1.656628e+01,0.794121
191.60,334,0,1.659058e+01,1.655976e+01,0.850455
191.65,354,0,1.658408e+01,1.655323e+01,0.905048
191.70,341,0,1.657759e+01,1.654670e+01,0.869909
191.75,335,0,1.657109e+01,1.654017e+01,0.854447
191.80,341,0,1.656458e+01,1.653363e+01,0.869799
191.85,335,0,1.655807e+01,1.652709e+01,0.855227
191.90,307,0,1.655156e+01,1.652055e+01,0.784389
191.95,286,0,1.654505e+01,1.651400e+01,0.731864
192.00,280,0,1.653853e+01,1.650745e+01,0.714531
192.05,287,0,1.653201e+01,1.650090e+01,0.734905
192.10,303,0,1.652548e+01,1.649434e+01,0.772205
192.15,297,0,1.651895e+01,1.648778e+01,0.759574
192.20,288,0,1.651242e+01,1.648121e+01,0.734391
192.25,297,0,1.650588e+01,1.647464e+01,0.758507
192.30,313,0,1.649934e+01,1.646807e+01,0.799058
192.35,294,0,1.649280e+01,1.646149e+01,0.750753
192.40,287,0,1.648625e+01,1.645491e+01,0.731123
192.45,299,0,1.647970e+01,1.644833e+01,0.763966
192.50,316,0,1.647314e+01,1.644174e+01,0.806888
192.55,332,0,1.646658e+01,1.643515e+01,0.848403
192.60,339,0,1.646002e+01,1.642855e+01,0.867627
192.65,344,0,1.645345e+01,1.642195e+01,0.878423
192.70,341,0,1.644688e+01,1.641535e+01,0.870699
192.75,310,0,1.644031e+01,1.640874e+01,0.792103
192.80,280,0,1.643373e+01,1.640213e+01,0.716765
192.85,277,0,1.642715e+01,1.639552e+01,0.706024
192.90,286,0,1.642056e+01,1.638890e+01,0.731768
192.95,287,0,1.641397e+01,1.638228e+01,0.731714
193.00,285,0,1.640738e+01,1.637566e+01,0.729026
193.05,305,0,1.640079e+01,1.636903e+01,0.778705
193.10,346,0,1.639419e+01,1.636239e+01,0.882604
193.15,363,0,1.638758e+01,1.635575e+01,0.925070
193.20,347,0,1.638097e+01,1.634911e+01,0.885438
193.25,344,0,1.637436e+01,1.634247e+01,0.876965
193.30,349,0,1.636775e+01,1.633582e+01,0.892831
193.35,338,0,1.636113e+01,1.632917e+01,0.864337
193.40,307,0,1.635451e+01,1.632251e+01,0.784403
193.45,304,0,1.634788e+01,1.631585e+01,0.776347
193.50,313,0,1.634125e+01,1.630919e+01,0.798935
193.55,306,0,1.633462e+01,1.630252e+01,0.782133
193.60,292,0,1.632798e+01,1.629585e+01,0.744254
193.65,290,0,1.632134e+01,1.628918e+01,0.742567
193.70,295,0,1.631470e+01,1.628250e+01,0.752443
193.75,302,0,1.630805e+01,1.627582e+01,0.770343
193.80,316,0,1.630140e+01,1.626914e+01,0.806377
193.85,324,0,1.629474e+01,1.626245e+01,0.827079
193.90,315,0,1.628808e+01,1.625575e+01,0.804866
193.95,331,0,1.628141e+01,1.624905e+01,0.845872
194.00,375,0,1.627475e+01,1.624235e+01,0.955607
194.05,416,0,1.626808e+01,1.623565e+01,1.063239
194.10,421,0,1.626140e+01,1.622893e+01,1.077288
194.15,346,0,1.625472e+01,1.622222e+01,0.882480
194.20,283,0,1.624804e+01,1.621550e+01,0.723684
194.25,262,0,1.624135e+01,1.620879e+01,0.668567
194.30,259,0,1.623466e+01,1.620206e+01,0.662639
194.35,256,0,1.622797e+01,1.619534e+01,0.653075
194.40,258,0,1.622127e+01,1.618861e+01,0.658821
194.45,273,0,1.621457e+01,1.618187e+01,0.697692
194.50,303,0,1.620787e+01,1.617513e+01,0.771653
194.55,312,0,1.620116e+01,1.616839e+01,0.797674
194.60,328,0,1.619444e+01,1.616164e+01,0.838544
194.65,354,0,1.618773e+01,1.615489e+01,0.903849
194.70,363,0,1.618100e+01,1.614814e+01,0.927399
194.75,374,0,1.617428e+01,1.614138e+01,0.953602
194.80,366,0,1.616755e+01,1.613461e+01,0.936416
194.85,326,0,1.616082e+01,1.612785e+01,0.832711
194.90,298,0,1.615408e+01,1.612108e+01,0.761766
194.95,301,0,1.614734e+01,1.611430e+01,0.768341
195.00,312,0,1.614060e+01,1.610752e+01,0.798341
195.05,291,0,1.613385e+01,1.610074e+01,0.743828
195.10,278,0,1.612710e+01,1.609396e+01,0.711231
195.15,282,0,1.612034e+01,1.608717e+01,0.718252
195.20,282,0,1.611358e+01,1.608037e+01,0.724456
195.25,286,0,1.610682e+01,1.607358e+01,0.731375
195.30,296,0,1.610005e+01,1.606678e+01,0.757473
195.35,291,0,1.609328e+01,1.605997e+01,0.742308
195.40,290,0,1.608651e+01,1.605316e+01,0.743784
195.45,304,0,1.607973e+01,1.604635e+01,0.775662
195.50,336,0,1.607295e+01,1.603953e+01,0.859740
195.55,384,0,1.606616e+01,1.603271e+01,0.983561
195.60,393,0,1.605937e+01,1.602589e+01,1.004034
195.65,341,0,1.605257e+01,1.601906e+01,0.871741
195.70,318,0,1.604578e+01,1.601222e+01,0.810929
195.75,329,0,1.603898e+01,1.600538e+01,0.841238
195.80,325,0,1.603217e+01,1.599854e+01,0.829571
195.85,300,0,1.602536e+01,1.599170e+01,0.767622
195.90,290,0,1.601854e+01,1.598485e+01,0.739907
195.95,298,0,1.601173e+01,1.597800e+01,0.760315
196.00,311,0,1.600490e+01,1.597114e+01,0.792911
196.05,305,0,1.599808e+01,1.596428e+01,0.779936
196.10,308,0,1.599125e+01,1.595742e+01,0.785801
196.15,313,0,1.598442e+01,1.595055e+01,0.800019
196.20,307,0,1.597758e+01,1.594368e+01,0.783489
196.25,313,0,1.597074e+01,1.593680e+01,0.801511
196.30,324,0,1.596389e+01,1.592992e+01,0.827463
196.35,318,0,1.595704e+01,1.592303e+01,0.813166
196.40,310,0,1.595019e+01,1.591614e+01,0.795371
196.45,315,0,1.594333e+01,1.590925e+01,0.802697
196.50,333,0,1.593647e+01,1.590236e+01,0.853195
196.55,319,0,1.592961e+01,1.589546e+01,0.814613
196.60,287,0,1.592274e+01,1.588855e+01,0.735226
196.65,285,0,1.591587e+01,1.588164e+01,0.728883
196.70,311,0,1.590899e+01,1.587473e+01,0.795666
196.75,345,0,1.590211e+01,1.586781e+01,0.880887
196.80,388,0,1.589522e+01,1.586089e+01,0.992471
196.85,446,0,1.588834e+01,1.585396e+01,1.139255
196.90,450,0,1.588144e+01,1.584703e+01,1.146868
196.95,452,0,1.587454e+01,1.584010e+01,1.159792
197.00,480,0,1.586764e+01,1.583316e+01,1.229318
197.05,489,0,1.586074e+01,1.582622e+01,1.251577
197.10,472,0,1.585383e+01,1.581927e+01,1.209165
197.15,454,0,1.584692e+01,1.581232e+01,1.159237
197.20,452,0,1.584000e+01,1.580537e+01,1.160601
197.25,429,0,1.583308e+01,1.579841e+01,1.097340
197.30,384,0,1.582615e+01,1.579144e+01,0.981425
197.35,364,0,1.581922e+01,1.578448e+01,0.930522
197.40,357,0,1.581229e+01,1.577751e+01,0.913892
197.45,354,0,1.580535e+01,1.577053e+01,0.904133
197.50,370,0,1.579841e+01,1.576356e+01,0.946437
197.55,375,0,1.579147e+01,1.575657e+01,0.956355
197.60,374,0,1.578452e+01,1.574959e+01,0.955886
197.65,401,0,1.577756e+01,1.574259e+01,1.025057
197.70,421,0,1.577061e+01,1.573560e+01,1.074427
197.75,401,0,1.576365e+01,1.572860e+01,1.024539
197.80,374,0,1.575668e+01,1.572160e+01,0.957765
197.85,365,0,1.574971e+01,1.571459e+01,0.930902
197.90,368,0,1.574274e+01,1.570758e+01,0.941877
197.95,361,0,1.573576e+01,1.570056e+01,0.922442
198.00,331,0,1.572878e+01,1.569355e+01,0.849114
198.05,294,0,1.572180e+01,1.568652e+01,0.753709
198.10,298,0,1.571481e+01,1.567950e+01,0.760611
198.15,311,0,1.570781e+01,1.567247e+01,0.797507
198.20,305,0,1.570081e+01,1.566543e+01,0.776783
198.25,302,0,1.569381e+01,1.565840e+01,0.772987
198.30,310,0,1.568681e+01,1.565135e+01,0.791445
198.35,323,0,1.567979e+01,1.564431e+01,0.825486
198.40,317,0,1.567278e+01,1.563725e+01,0.808801
198.45,297,0,1.566576e+01,1.563020e+01,0.759079
198.50,303,0,1.565874e+01,1.562314e+01,0.773564
198.55,336,0,1.565172e+01,1.561608e+01,0.863331
198.60,365,0,1.564469e+01,1.560901e+01,0.932232
198.65,378,0,1.563765e+01,1.560194e+01,0.966755
198.70,361,0,1.563061e+01,1.559486e+01,0.922150
198.75,344,0,1.562357e+01,1.558778e+01,0.878132
198.80,317,0,1.561652e+01,1.558070e+01,0.809878
198.85,290,0,1.560947e+01,1.557361e+01,0.741301
198.90,292,0,1.560242e+01,1.556652e+01,0.747895
198.95,286,0,1.559536e+01,1.555942e+01,0.730315
199.00,281,0,1.558829e+01,1.555232e+01,0.718485
199.05,306,0,1.558123e+01,1.554521e+01,0.780669
199.10,348,0,1.557416e+01,1.553810e+01,0.890052
199.15,378,0,1.556708e+01,1.553099e+01,0.964151
199.20,357,0,1.556000e+01,1.552387e+01,0.913815
199.25,308,0,1.555292e+01,1.551675e+01,0.786788
199.30,273,0,1.554583e+01,1.550963e+01,0.698848
199.35,269,0,1.553874e+01,1.550250e+01,0.686844
199.40,273,0,1.553164e+01,1.549536e+01,0.697549
199.45,281,0,1.552454e+01,1.548822e+01,0.716760
199.50,286,0,1.551744e+01,1.548108e+01,0.732359
199.55,299,0,1.551033e+01,1.547394e+01,0.762817
199.60,311,0,1.550321e+01,1.546679e+01,0.794675
199.65,313,0,1.549609e+01,1.545963e+01,0.800074
199.70,327,0,1.548897e+01,1.545247e+01,0.834717
199.75,342,0,1.548185e+01,1.544531e+01,0.872880
199.80,324,0,1.547472e+01,1.543814e+01,0.827889
199.85,299,0,1.546758e+01,1.543097e+01,0.762856
199.90,288,0,1.546044e+01,1.542379e+01,0.736630
199.95,295,0,1.545330e+01,1.541661e+01,0.751416
200.00,319,0,1.544616e+01,1.540942e+01,0.815976
200.05,342,0,1.543900e+01,1.540223e+01,0.871658
200.10,341,0,1.543185e+01,1.539504e+01,0.871577
200.15,321,0,1.542469e+01,1.538784e+01,0.820492
200.20,301,0,1.541752e+01,1.538064e+01,0.767471
200.25,296,0,1.541036e+01,1.537343e+01,0.758067
200.30,317,0,1.540319e+01,1.536622e+01,0.809125
200.35,353,0,1.539601e+01,1.535900e+01,0.903121
200.40,371,0,1.538883e+01,1.535179e+01,0.946677
200.45,361,0,1.538164e+01,1.534456e+01,0.923230
200.50,361,0,1.537445e+01,1.533733e+01,0.920305
200.55,376,0,1.536726e+01,1.533010e+01,0.961071
200.60,384,0,1.536006e+01,1.532286e+01,0.980826
200.65,384,0,1.535286e+01,1.531562e+01,0.979794
200.70,375,0,1.534565e+01,1.530837e+01,0.959119
200.75,346,0,1.533844e+01,1.530112e+01,0.884047
200.80,320,0,1.533123e+01,1.529387e+01,0.817537
200.85,322,0,1.532401e+01,1.528661e+01,0.822904
200.90,344,0,1.531678e+01,1.527934e+01,0.880383
200.95,383,0,1.530956e+01,1.527207e+01,0.978249
201.00,404,0,1.530232e+01,1.526480e+01,1.032494
201.05,363,0,1.529509e+01,1.525753e+01,0.924490
201.10,322,0,1.528785e+01,1.525024e+01,0.823404
201.15,296,0,1.528060e+01,1.524296e+01,0.755752
201.20,295,0,1.527335e+01,1.523567e+01,0.753654
201.25,296,0,1.526610e+01,1.522838e+01,0.755564
201.30,291,0,1.525884e+01,1.522108e+01,0.744045
201.35,277,0,1.525158e+01,1.521378e+01,0.706475
201.40,269,0,1.524431e+01,1.520647e+01,0.689064
201.45,258,0,1.523704e+01,1.519917e+01,0.658191
201.50,250,0,1.522977e+01,1.519185e+01,0.638129
201.55,263,0,1.522249e+01,1.518453e+01,0.674066
201.60,283,0,1.521521e+01,1.517721e+01,0.724653
201.65,292,0,1.520792e+01,1.516988e+01,0.747338
201.70,276,0,1.520062e+01,1.516255e+01,0.704479
201.75,267,0,1.519333e+01,1.515522e+01,0.683385
201.80,265,0,1.518602e+01,1.514788e+01,0.676831
201.85,259,0,1.517872e+01,1.514053e+01,0.663592
201.90,256,0,1.517141e+01,1.513318e+01,0.653375
201.95,267,0,1.516409e+01,1.512583e+01,0.681977
202.00,278,0,1.515677e+01,1.511847e+01,0.710776
202.05,268,0,1.514945e+01,1.511111e+01,0.684372
202.10,263,0,1.514212e+01,1.510375e+01,0.672413
202.15,262,0,1.513479e+01,1.509638e+01,0.668465
202.20,257,0,1.512746e+01,1.508900e+01,0.657033
202.25,261,0,1.512012e+01,1.508163e+01,0.665262
202.30,274,0,1.511278e+01,1.507424e+01,0.700981
202.35,290,0,1.510543e+01,1.506686e+01,0.743098
202.40,300,0,1.509807e+01,1.505946e+01,0.769428
202.45,313,0,1.509071e+01,1.505207e+01,0.799824
202.50,324,0,1.508335e+01,1.504466e+01,0.830426
202.55,321,0,1.507598e+01,1.503726e+01,0.818172
202.60,300,0,1.506861e+01,1.502985e+01,0.768009
202.65,299,0,1.506124e+01,1.502243e+01,0.763687
202.70,306,0,1.505386e+01,1.501501e+01,0.783691
202.75,297,0,1.504647e+01,1.500759e+01,0.758234
202.80,275,0,1.503908e+01,1.500016e+01,0.705680
202.85,271,0,1.503169e+01,1.499271e+01,0.691339
202.90,287,0,1.502429e+01,1.498528e+01,0.734809
202.95,307,0,1.501689e+01,1.497783e+01,0.783073
203.00,301,0,1.500948e+01,1.497038e+01,0.769202
203.05,284,0,1.500207e+01,1.496293e+01,0.724362
203.10,286,0,1.499466e+01,1.495548e+01,0.728948
203.15,322,0,1.498724e+01,1.494801e+01,0.822121
203.20,361,0,1.497981e+01,1.494055e+01,0.923603
203.25,343,0,1.497238e+01,1.493307e+01,0.872794
203.30,319,0,1.496495e+01,1.492560e+01,0.817063
203.35,298,0,1.495751e+01,1.491812e+01,0.760966
203.40,286,0,1.495006e+01,1.491063e+01,0.732544
203.45,285,0,1.494262e+01,1.490314e+01,0.728570
203.50,290,0,1.493516e+01,1.489564e+01,0.741800
203.55,299,0,1.492771e+01,1.488815e+01,0.762360
203.60,326,0,1.492024e+01,1.488064e+01,0.834382
203.65,336,0,1.491278e+01,1.487313e+01,0.854332
203.70,317,0,1.490531e+01,1.486562e+01,0.811278
203.75,322,0,1.489783e+01,1.485810e+01,0.820486
203.80,344,0,1.489035e+01,1.485057e+01,0.878913
203.85,345,0,1.488287e+01,1.484305e+01,0.879818
203.90,321,0,1.487538e+01,1.483551e+01,0.820618
203.95,295,0,1.486789e+01,1.482798e+01,0.755281
204.00,294,0,1.486039e+01,1.482044e+01,0.749841
204.05,322,0,1.485289e+01,1.481289e+01,0.835081
204.10,349,0,1.484538e+01,1.480534e+01,0.889589
204.15,340,0,1.483787e+01,1.479778e+01,0.869149
204.20,351,0,1.483035e+01,1.479022e+01,0.895998
204.25,358,0,1.482283e+01,1.478265e+01,0.915310
204.30,323,0,1.481530e+01,1.477508e+01,0.824198
204.35,273,0,1.480778e+01,1.476751e+01,0.698151
204.40,256,0,1.480024e+01,1.475993e+01,0.653923
204.45,261,0,1.479270e+01,1.475235e+01,0.668395
204.50,275,0,1.478516e+01,1.474476e+01,0.701059
204.55,298,0,1.477761e+01,1.473717e+01,0.763383
204.60,336,0,1.477006e+01,1.472958e+01,0.857905
204.65,358,0,1.476250e+01,1.472198e+01,0.915737
204.70,342,0,1.475494e+01,1.471437e+01,0.873634
204.75,343,0,1.474737e+01,1.470676e+01,0.875548
204.80,333,0,1.473980e+01,1.469914e+01,0.851222
204.85,302,0,1.473222e+01,1.469152e+01,0.772132
204.90,277,0,1.472464e+01,1.468390e+01,0.707222
204.95,271,0,1.471706e+01,1.467627e+01,0.692021
205.00,288,0,1.470947e+01,1.466863e+01,0.734709
205.05,343,0,1.470187e+01,1.466100e+01,0.877758
205.10,399,0,1.469427e+01,1.465335e+01,1.018790
205.15,368,0,1.468667e+01,1.464570e+01,0.938159
205.20,341,0,1.467906e+01,1.463805e+01,0.871026
205.25,316,0,1.467145e+01,1.463039e+01,0.806543
205.30,280,0,1.466383e+01,1.462273e+01,0.716624
205.35,265,0,1.465620e+01,1.461506e+01,0.674881
205.40,273,0,1.464858e+01,1.460739e+01,0.699359
205.45,295,0,1.464095e+01,1.459971e+01,0.753720
205.50,324,0,1.463331e+01,1.459203e+01,0.828252
205.55,350,0,1.462567e+01,1.458435e+01,0.893825
205.60,365,0,1.461802e+01,1.457665e+01,0.934639
205.65,362,0,1.461037e+01,1.456896e+01,0.925634
205.70,314,0,1.460271e+01,1.456126e+01,0.800852
205.75,289,0,1.459505e+01,1.455355e+01,0.739951
205.80,275,0,1.458739e+01,1.454584e+01,0.702046
205.85,271,0,1.457972e+01,1.453813e+01,0.691959
205.90,272,0,1.457205e+01,1.453041e+01,0.695152
205.95,276,0,1.456437e+01,1.452269e+01,0.709433
206.00,296,0,1.455668e+01,1.451496e+01,0.756743
206.05,323,0,1.454899e+01,1.450723e+01,0.824661
206.10,328,0,1.454130e+01,1.449949e+01,0.841629
206.15,326,0,1.453360e+01,1.449174e+01,0.834987
206.20,301,0,1.452590e+01,1.448399e+01,0.768958
206.25,290,0,1.451819e+01,1.447624e+01,0.739778
206.30,301,0,1.451048e+01,1.446848e+01,0.771912
206.35,305,0,1.450276e+01,1.446072e+01,0.779452
206.40,297,0,1.449504e+01,1.445296e+01,0.759092
206.45,310,0,1.448731e+01,1.444518e+01,0.792882
206.50,340,0,1.447958e+01,1.443740e+01,0.866910
206.55,363,0,1.447184e+01,1.442962e+01,0.927058
206.60,361,0,1.446410e+01,1.442183e+01,0.921336
206.65,315,0,1.445635e+01,1.441404e+01,0.805443
206.70,280,0,1.444860e+01,1.440624e+01,0.714783
206.75,274,0,1.444085e+01,1.439844e+01,0.701189
206.80,284,0,1.443309e+01,1.439064e+01,0.724835
206.85,293,0,1.442532e+01,1.438282e+01,0.749620
206.90,280,0,1.441755e+01,1.437501e+01,0.713436
206.95,273,0,1.440978e+01,1.436719e+01,0.698845
207.00,284,0,1.440200e+01,1.435936e+01,0.724371
207.05,295,0,1.439422e+01,1.435153e+01,0.754951
207.10,291,0,1.438643e+01,1.434370e+01,0.742113
207.15,298,0,1.437863e+01,1.433586e+01,0.762306
207.20,316,0,1.437083e+01,1.432801e+01,0.806435
207.25,325,0,1.436303e+01,1.432016e+01,0.829695
207.30,317,0,1.435522e+01,1.431230e+01,0.808870
207.35,291,0,1.434740e+01,1.430444e+01,0.744569
207.40,272,0,1.433959e+01,1.429658e+01,0.693973
207.45,280,0,1.433176e+01,1.428871e+01,0.715614
207.50,312,0,1.432393e+01,1.428083e+01,0.795463
207.55,311,0,1.431610e+01,1.427295e+01,0.794902
207.60,274,0,1.430826e+01,1.426507e+01,0.699352
207.65,257,0,1.430042e+01,1.425718e+01,0.655849
207.70,251,0,1.429257e+01,1.424929e+01,0.641540
207.75,254,0,1.428472e+01,1.424139e+01,0.649533
207.80,265,0,1.427686e+01,1.423348e+01,0.676698
207.85,274,0,1.426899e+01,1.422557e+01,0.698368
207.90,285,0,1.426113e+01,1.421766e+01,0.729686
207.95,304,0,1.425325e+01,1.420974e+01,0.775692
208.00,308,0,1.424538e+01,1.420181e+01,0.786321
208.05,297,0,1.423750e+01,1.419388e+01,0.756647
208.10,307,0,1.422961e+01,1.418595e+01,0.784484
208.15,329,0,1.422172e+01,1.417801e+01,0.839532
208.20,320,0,1.421382e+01,1.417006e+01,0.819195
208.25,271,0,1.420591e+01,1.416211e+01,0.690039
208.30,250,0,1.419801e+01,1.415416e+01,0.640651
208.35,245,0,1.419009e+01,1.414620e+01,0.624772
208.40,252,0,1.418218e+01,1.413823e+01,0.643058
208.45,267,0,1.417425e+01,1.413026e+01,0.682111
208.50,288,0,1.416633e+01,1.412229e+01,0.734484
208.55,304,0,1.415839e+01,1.411431e+01,0.777525
208.60,294,0,1.415046e+01,1.410632e+01,0.750351
208.65,285,0,1.414251e+01,1.409833e+01,0.728057
208.70,280,0,1.413457e+01,1.409034e+01,0.714374
208.75,280,0,1.412661e+01,1.408234e+01,0.715124
208.80,298,0,1.411866e+01,1.407433e+01,0.760319
208.85,312,0,1.411069e+01,1.406632e+01,0.798483
208.90,308,0,1.410273e+01,1.405830e+01,0.784504
208.95,291,0,1.409475e+01,1.405028e+01,0.743067
209.00,295,0,1.408678e+01,1.404225e+01,0.752702
209.05,320,0,1.407879e+01,1.403422e+01,0.818034
209.10,330,0,1.407080e+01,1.402619e+01,0.841185
209.15,306,0,1.406281e+01,1.401814e+01,0.783072
209.20,276,0,1.405481e+01,1.401009e+01,0.703706
209.25,266,0,1.404681e+01,1.400204e+01,0.680307
209.30,264,0,1.403880e+01,1.399399e+01,0.673212
209.35,268,0,1.403079e+01,1.398593e+01,0.685742
209.40,279,0,1.402277e+01,1.397786e+01,0.712951
209.45,305,0,1.401474e+01,1.396979e+01,0.780454
209.50,318,0,1.400672e+01,1.396171e+01,0.810499
209.55,315,0,1.399868e+01,1.395362e+01,0.804990
209.60,302,0,1.399064e+01,1.394553e+01,0.771923
209.65,281,0,1.398260e+01,1.393744e+01,0.718970
209.70,263,0,1.397455e+01,1.392934e+01,0.670508
209.75,264,0,1.396650e+01,1.392124e+01,0.676657
209.80,278,0,1.395844e+01,1.391313e+01,0.710388
209.85,278,0,1.395037e+01,1.390502e+01,0.710530
209.90,272,0,1.394230e+01,1.389690e+01,0.694012
209.95,281,0,1.393423e+01,1.388878e+01,0.716740
210.00,306,0,1.392615e+01,1.388065e+01,0.782569
210.05,314,0,1.391806e+01,1.387251e+01,0.801471
210.10,292,0,1.390997e+01,1.386437e+01,0.749608
210.15,277,0,1.390188e+01,1.385622e+01,0.707810
210.20,271,0,1.389378e+01,1.384807e+01,0.694471
210.25,270,0,1.388567e+01,1.383992e+01,0.689212
210.30,267,0,1.387756e+01,1.383176e+01,0.683245
210.35,265,0,1.386944e+01,1.382359e+01,0.676630
210.40,275,0,1.386132e+01,1.381542e+01,0.704991
210.45,292,0,1.385319e+01,1.380725e+01,0.746384
210.50,295,0,1.384506e+01,1.379906e+01,0.755460
210.55,291,0,1.383693e+01,1.379088e+01,0.742406
210.60,280,0,1.382878e+01,1.378268e+01,0.716263
210.65,260,0,1.382064e+01,1.377448e+01,0.663910
210.70,247,0,1.381248e+01,1.376628e+01,0.630092
210.75,246,0,1.380433e+01,1.375807e+01,0.629933
210.80,250,0,1.379616e+01,1.374986e+01,0.638800
210.85,253,0,1.378800e+01,1.374164e+01,0.647246
210.90,262,0,1.377982e+01,1.373342e+01,0.668879
210.95,277,0,1.377164e+01,1.372519e+01,0.707936
211.00,302,0,1.376346e+01,1.371695e+01,0.770156
211.05,315,0,1.375527e+01,1.370871e+01,0.805285
211.10,310,0,1.374707e+01,1.370046e+01,0.791445
211.15,312,0,1.373887e+01,1.369221e+01,0.798606
211.20,315,0,1.373067e+01,1.368395e+01,0.803679
211.25,326,0,1.372246e+01,1.367569e+01,0.832924
211.30,323,0,1.371424e+01,1.366742e+01,0.824952
211.35,296,0,1.370602e+01,1.365915e+01,0.755989
211.40,280,0,1.369779e+01,1.365087e+01,0.715327
211.45,279,0,1.368956e+01,1.364258e+01,0.713856
211.50,285,0,1.368132e+01,1.363429e+01,0.727860
211.55,284,0,1.367308e+01,1.362600e+01,0.726648
211.60,262,0,1.366483e+01,1.361770e+01,0.668238
211.65,247,0,1.365658e+01,1.360939e+01,0.630588
211.70,242,0,1.364832e+01,1.360108e+01,0.619777
211.75,245,0,1.364006e+01,1.359277e+01,0.625521
211.80,255,0,1.363178e+01,1.358445e+01,0.652268
211.85,275,0,1.362351e+01,1.357612e+01,0.702520
211.90,312,0,1.361523e+01,1.356779e+01,0.797081
211.95,332,0,1.360694e+01,1.355945e+01,0.846902
212.00,340,0,1.359865e+01,1.355110e+01,0.868455
212.05,346,0,1.359036e+01,1.354275e+01,0.880943
212.10,335,0,1.358206e+01,1.353440e+01,0.857378
212.15,300,0,1.357375e+01,1.352604e+01,0.765567
212.20,280,0,1.356544e+01,1.351767e+01,0.715668
212.25,277,0,1.355712e+01,1.350930e+01,0.707183
212.30,279,0,1.354879e+01,1.350092e+01,0.713396
212.35,285,0,1.354047e+01,1.349254e+01,0.728118
212.40,290,0,1.353213e+01,1.348415e+01,0.741385
212.45,287,0,1.352379e+01,1.347576e+01,0.731008
212.50,288,0,1.351545e+01,1.346736e+01,0.738035
212.55,289,0,1.350710e+01,1.345896e+01,0.739687
212.60,279,0,1.349874e+01,1.345055e+01,0.714094
212.65,260,0,1.349038e+01,1.344214e+01,0.663619
212.70,246,0,1.348201e+01,1.343371e+01,0.630288
212.75,244,0,1.347364e+01,1.342529e+01,0.622983
212.80,247,0,1.346526e+01,1.341686e+01,0.630856
212.85,257,0,1.345688e+01,1.340842e+01,0.656472
212.90,273,0,1.344849e+01,1.339998e+01,0.696273
212.95,282,0,1.344009e+01,1.339153e+01,0.721703
213.00,271,0,1.343169e+01,1.338308e+01,0.691492
213.05,269,0,1.342329e+01,1.337462e+01,0.688474
213.10,279,0,1.341488e+01,1.336615e+01,0.711728
213.15,288,0,1.340646e+01,1.335768e+01,0.735625
213.20,284,0,1.339804e+01,1.334921e+01,0.724421
213.25,279,0,1.338961e+01,1.334072e+01,0.712623
213.30,277,0,1.338118e+01,1.333224e+01,0.706972
213.35,281,0,1.337274e+01,1.332374e+01,0.716479
213.40,289,0,1.336430e+01,1.331525e+01,0.738893
213.45,285,0,1.335585e+01,1.330674e+01,0.726676
213.50,267,0,1.334739e+01,1.329823e+01,0.683333
213.55,253,0,1.333893e+01,1.328972e+01,0.646378
213.60,245,0,1.333046e+01,1.328120e+01,0.626314
213.65,244,0,1.332199e+01,1.327267e+01,0.622045
213.70,247,0,1.331351e+01,1.326414e+01,0.630211
213.75,254,0,1.330503e+01,1.325560e+01,0.648754
213.80,269,0,1.329654e+01,1.324706e+01,0.687263
213.85,298,0,1.328805e+01,1.323851e+01,0.762408
213.90,315,0,1.327955e+01,1.322995e+01,0.803123
213.95,326,0,1.327104e+01,1.322139e+01,0.832585
214.00,343,0,1.326253e+01,1.321282e+01,0.874758
214.05,362,0,1.325401e+01,1.320425e+01,0.925705
214.10,370,0,1.324549e+01,1.319566e+01,0.944872
214.15,337,0,1.323696e+01,1.318708e+01,0.858571
214.20,305,0,1.322843e+01,1.317849e+01,0.785400
214.25,288,0,1.321989e+01,1.316989e+01,0.735170
214.30,283,0,1.321134e+01,1.316129e+01,0.723592
214.35,286,0,1.320279e+01,1.315268e+01,0.728709
214.40,295,0,1.319424e+01,1.314407e+01,0.754499
214.45,312,0,1.318567e+01,1.313545e+01,0.796843
214.50,324,0,1.317710e+01,1.312683e+01,0.827957
214.55,327,0,1.316853e+01,1.311820e+01,0.835356
214.60,316,0,1.315995e+01,1.310956e+01,0.807863
214.65,294,0,1.315137e+01,1.310092e+01,0.749030
214.70,294,0,1.314278e+01,1.309227e+01,0.752901
214.75,312,0,1.313418e+01,1.308362e+01,0.795235
214.80,327,0,1.312558e+01,1.307496e+01,0.836811
214.85,314,0,1.311697e+01,1.306630e+01,0.800235
214.90,314,0,1.310835e+01,1.305762e+01,0.802509
214.95,317,0,1.309973e+01,1.304895e+01,0.809717
215.00,281,0,1.309111e+01,1.304027e+01,0.717661
215.05,265,0,1.308248e+01,1.303158e+01,0.675342
215.10,259,0,1.307384e+01,1.302289e+01,0.663270
215.15,258,0,1.306520e+01,1.301419e+01,0.657045
215.20,261,0,1.305655e+01,1.300549e+01,0.668423
215.25,271,0,1.304790e+01,1.299678e+01,0.691529
215.30,348,0,1.303924e+01,1.298806e+01,0.888050
215.35,420,0,1.303057e+01,1.297933e+01,1.073845
215.40,425,0,1.302190e+01,1.297060e+01,1.084612
215.45,412,0,1.301322e+01,1.296186e+01,1.051991
215.50,386,0,1.300454e+01,1.295311e+01,0.983491
215.55,349,0,1.299585e+01,1.294436e+01,0.892505
215.60,309,0,1.298715e+01,1.293561e+01,0.788211
215.65,277,0,1.297845e+01,1.292685e+01,0.708122
215.70,268,0,1.296974e+01,1.291808e+01,0.684621
215.75,265,0,1.296103e+01,1.290931e+01,0.677726
215.80,262,0,1.295231e+01,1.290053e+01,0.669917
215.85,276,0,1.294359e+01,1.289175e+01,0.706482
215.90,348,0,1.293486e+01,1.288296e+01,0.886819
215.95,420,0,1.292612e+01,1.287416e+01,1.073105
216.00,448,0,1.291738e+01,1.286535e+01,1.142398
216.05,450,0,1.290863e+01,1.285654e+01,1.149255
216.10,426,0,1.289988e+01,1.284772e+01,1.086418
216.15,392,0,1.289111e+01,1.283890e+01,1.002266
216.20,345,0,1.288235e+01,1.283007e+01,0.881862
216.25,298,0,1.287358e+01,1.282124e+01,0.762689
216.30,277,0,1.286480e+01,1.281240e+01,0.705166
216.35,283,0,1.285601e+01,1.280356e+01,0.724311
216.40,283,0,1.284723e+01,1.279471e+01,0.722138
216.45,260,0,1.283843e+01,1.278586e+01,0.665434
216.50,243,0,1.282963e+01,1.277700e+01,0.620171
216.55,253,0,1.282082e+01,1.276813e+01,0.645738
216.60,293,0,1.281201e+01,1.275926e+01,0.746090
216.65,392,0,1.280319e+01,1.275037e+01,1.001763
216.70,430,0,1.279436e+01,1.274148e+01,1.096879
216.75,435,0,1.278553e+01,1.273259e+01,1.109620
216.80,394,0,1.277669e+01,1.272369e+01,1.004540
216.85,340,0,1.276785e+01,1.271478e+01,0.866802
216.90,297,0,1.275900e+01,1.270587e+01,0.758297
216.95,283,0,1.275014e+01,1.269695e+01,0.722921
217.00,293,0,1.274128e+01,1.268803e+01,0.749497
217.05,305,0,1.273241e+01,1.267910e+01,0.776629
217.10,284,0,1.272354e+01,1.267017e+01,0.727374
217.15,251,0,1.271466e+01,1.266123e+01,0.641229
217.20,232,0,1.270578e+01,1.265229e+01,0.593889
217.25,237,0,1.269689e+01,1.264333e+01,0.605100
217.30,268,0,1.268799e+01,1.263438e+01,0.684748
217.35,352,0,1.267908e+01,1.262541e+01,0.899941
217.40,405,0,1.267017e+01,1.261644e+01,1.034464
217.45,363,0,1.266126e+01,1.260746e+01,0.927015
217.50,307,0,1.265234e+01,1.259847e+01,0.785584
217.55,284,0,1.264341e+01,1.258948e+01,0.724648
217.60,283,0,1.263447e+01,1.258048e+01,0.724791
217.65,286,0,1.262553e+01,1.257148e+01,0.729246
217.70,304,0,1.261659e+01,1.256247e+01,0.777012
217.75,394,0,1.260763e+01,1.255346e+01,1.005289
217.80,455,0,1.259867e+01,1.254443e+01,1.160742
217.85,466,0,1.258971e+01,1.253540e+01,1.194043
217.90,439,0,1.258074e+01,1.252637e+01,1.122612
217.95,423,0,1.257176e+01,1.251732e+01,1.077332
218.00,453,0,1.256278e+01,1.250827e+01,1.156558
218.05,492,0,1.255379e+01,1.249922e+01,1.254917
218.10,542,0,1.254479e+01,1.249016e+01,1.384354
218.15,565,0,1.253579e+01,1.248109e+01,1.442275
218.20,567,0,1.252678e+01,1.247202e+01,1.446320
218.25,563,0,1.251776e+01,1.246294e+01,1.437780
218.30,561,0,1.250874e+01,1.245385e+01,1.432360
218.35,560,0,1.249971e+01,1.244476e+01,1.430892
218.40,559,0,1.249068e+01,1.243566e+01,1.423988
218.45,560,0,1.248164e+01,1.242655e+01,1.430913
218.50,560,0,1.247259e+01,1.241744e+01,1.430064
218.55,560,0,1.246354e+01,1.240832e+01,1.429240
218.60,560,0,1.245448e+01,1.239920e+01,1.430105
218.65,561,0,1.244542e+01,1.239007e+01,1.433697
218.70,561,0,1.243635e+01,1.238093e+01,1.431757
218.75,561,0,1.242727e+01,1.237179e+01,1.432026
218.80,561,0,1.241819e+01,1.236264e+01,1.433383
218.85,561,0,1.240910e+01,1.235348e+01,1.432527
218.90,560,0,1.240000e+01,1.234432e+01,1.429238
218.95,560,0,1.239090e+01,1.233515e+01,1.429466
219.00,560,0,1.238179e+01,1.232598e+01,1.430873
219.05,560,0,1.237267e+01,1.231680e+01,1.429399
219.10,560,0,1.236355e+01,1.230761e+01,1.428165
219.15,559,0,1.235442e+01,1.229842e+01,1.426916
219.20,559,0,1.234529e+01,1.228922e+01,1.428613
219.25,559,0,1.233615e+01,1.228001e+01,1.427724
219.30,558,0,1.232700e+01,1.227080e+01,1.423583
219.35,557,0,1.231785e+01,1.226158e+01,1.423134
219.40,557,0,1.230869e+01,1.225235e+01,1.423351
219.45,556,0,1.229952e+01,1.224312e+01,1.420435
219.50,555,0,1.229035e+01,1.223388e+01,1.416706
219.55,555,0,1.228117e+01,1.222463e+01,1.415021
219.60,554,0,1.227199e+01,1.221538e+01,1.413669
219.65,553,0,1.226280e+01,1.220612e+01,1.412841
219.70,553,0,1.225360e+01,1.219686e+01,1.411506
219.75,552,0,1.224439e+01,1.218759e+01,1.409366
219.80,551,0,1.223518e+01,1.217831e+01,1.404647
219.85,550,0,1.222597e+01,1.216902e+01,1.405124
219.90,549,0,1.221674e+01,1.215973e+01,1.401028
219.95,549,0,1.220751e+01,1.215043e+01,1.400182
220.00,548,0,1.219827e+01,1.214113e+01,1.402664
220.05,547,0,1.218903e+01,1.213182e+01,1.395858
220.10,546,0,1.217978e+01,1.212250e+01,1.392284
220.15,546,0,1.217053e+01,1.211318e+01,1.394859
220.20,545,0,1.216126e+01,1.210385e+01,1.396739
220.25,545,0,1.215200e+01,1.209452e+01,1.397026
220.30,544,0,1.214272e+01,1.208517e+01,1.391419
220.35,543,0,1.213344e+01,1.207583e+01,1.387254
220.40,543,0,1.212415e+01,1.206647e+01,1.391522
220.45,542,0,1.211485e+01,1.205711e+01,1.384259
220.50,542,0,1.210555e+01,1.204774e+01,1.384907
220.55,541,0,1.209625e+01,1.203836e+01,1.381194
220.60,541,0,1.208693e+01,1.202898e+01,1.380870
220.65,541,0,1.207761e+01,1.201959e+01,1.380759
220.70,540,0,1.206828e+01,1.201020e+01,1.380128
220.75,540,0,1.205895e+01,1.200080e+01,1.377680
220.80,540,0,1.204961e+01,1.199139e+01,1.378512
220.85,539,0,1.204026e+01,1.198197e+01,1.373583
220.90,539,0,1.203091e+01,1.197255e+01,1.376989
220.95,539,0,1.202155e+01,1.196312e+01,1.374729
221.00,538,0,1.201218e+01,1.195368e+01,1.373503
221.05,538,0,1.200280e+01,1.194424e+01,1.372966
221.10,538,0,1.199342e+01,1.193479e+01,1.371695
221.15,537,0,1.198404e+01,1.192534e+01,1.371759
221.20,537,0,1.197464e+01,1.191587e+01,1.371076
221.25,537,0,1.196524e+01,1.190640e+01,1.369853
221.30,537,0,1.195584e+01,1.189693e+01,1.372232
221.35,536,0,1.194642e+01,1.188745e+01,1.367994
221.40,536,0,1.193700e+01,1.187796e+01,1.366852
221.45,536,0,1.192758e+01,1.186846e+01,1.368698
221.50,535,0,1.191814e+01,1.185896e+01,1.365369
221.55,535,0,1.190870e+01,1.184945e+01,1.364429
221.60,535,0,1.189925e+01,1.183993e+01,1.366376
221.65,534,0,1.188980e+01,1.183041e+01,1.364056
221.70,534,0,1.188034e+01,1.182088e+01,1.364279
221.75,534,0,1.187087e+01,1.181134e+01,1.361659
221.80,534,0,1.186140e+01,1.180179e+01,1.364807
221.85,533,0,1.185192e+01,1.179224e+01,1.361277
221.90,533,0,1.184243e+01,1.178269e+01,1.362888
221.95,532,0,1.183294e+01,1.177312e+01,1.358157
222.00,532,0,1.182344e+01,1.176355e+01,1.360333
222.05,532,0,1.181393e+01,1.175397e+01,1.358917
222.10,531,0,1.180441e+01,1.174439e+01,1.356299
222.15,531,0,1.179489e+01,1.173479e+01,1.356256
222.20,531,0,1.178537e+01,1.172520e+01,1.357735
222.25,530,0,1.177583e+01,1.171559e+01,1.353964
222.30,530,0,1.176629e+01,1.170598e+01,1.352442
222.35,529,0,1.175674e+01,1.169636e+01,1.348869
222.40,529,0,1.174718e+01,1.168673e+01,1.351655
222.45,529,0,1.173762e+01,1.167709e+01,1.351700
222.50,528,0,1.172805e+01,1.166745e+01,1.347087
222.55,528,0,1.171848e+01,1.165781e+01,1.347727
222.60,527,0,1.170890e+01,1.164815e+01,1.344348
222.65,527,0,1.169931e+01,1.163849e+01,1.342476
222.70,526,0,1.168971e+01,1.162882e+01,1.343905
222.75,526,0,1.168011e+01,1.161914e+01,1.345041
222.80,526,0,1.167050e+01,1.160946e+01,1.343494
222.85,525,0,1.166088e+01,1.159977e+01,1.341249
222.90,525,0,1.165125e+01,1.159007e+01,1.341563
222.95,524,0,1.164162e+01,1.158037e+01,1.335700
223.00,524,0,1.163199e+01,1.157065e+01,1.335877
223.05,524,0,1.162234e+01,1.156094e+01,1.338247
223.10,523,0,1.161269e+01,1.155121e+01,1.335045
223.15,523,0,1.160303e+01,1.154148e+01,1.335101
223.20,523,0,1.159337e+01,1.153174e+01,1.335308
223.25,522,0,1.158369e+01,1.152199e+01,1.331432
223.30,522,0,1.157401e+01,1.151224e+01,1.333416
223.35,522,0,1.156433e+01,1.150247e+01,1.333769
223.40,522,0,1.155463e+01,1.149271e+01,1.330587
223.45,521,0,1.154493e+01,1.148293e+01,1.329601
223.50,521,0,1.153522e+01,1.147315e+01,1.329918
223.55,521,0,1.152551e+01,1.146336e+01,1.330453
223.60,520,0,1.151579e+01,1.145356e+01,1.328326
223.65,520,0,1.150606e+01,1.144376e+01,1.328007
223.70,520,0,1.149632e+01,1.143395e+01,1.328092
223.75,519,0,1.148658e+01,1.142413e+01,1.323622
223.80,519,0,1.147683e+01,1.141430e+01,1.324138
223.85,519,0,1.146707e+01,1.140447e+01,1.324058
223.90,519,0,1.145731e+01,1.139463e+01,1.325358
223.95,518,0,1.144754e+01,1.138478e+01,1.322322
224.00,518,0,1.143776e+01,1.137493e+01,1.320647
224.05,518,0,1.142798e+01,1.136507e+01,1.324213
224.10,518,0,1.141818e+01,1.135520e+01,1.322076
224.15,517,0,1.140838e+01,1.134533e+01,1.316966
224.20,517,0,1.139858e+01,1.133544e+01,1.319975
224.25,517,0,1.138876e+01,1.132555e+01,1.319569
224.30,517,0,1.137894e+01,1.131566e+01,1.318160
224.35,516,0,1.136912e+01,1.130575e+01,1.314812
224.40,516,0,1.135928e+01,1.129584e+01,1.317505
224.45,516,0,1.134944e+01,1.128592e+01,1.319586
224.50,516,0,1.133959e+01,1.127600e+01,1.315951
224.55,516,0,1.132973e+01,1.126606e+01,1.314960
224.60,515,0,1.131987e+01,1.125612e+01,1.315048
224.65,515,0,1.131000e+01,1.124618e+01,1.314172
224.70,515,0,1.130012e+01,1.123622e+01,1.313349
224.75,515,0,1.129023e+01,1.122626e+01,1.314474
224.80,515,0,1.128034e+01,1.121629e+01,1.313819
224.85,514,0,1.127044e+01,1.120631e+01,1.310578
224.90,514,0,1.126053e+01,1.119633e+01,1.312965
224.95,514,0,1.125062e+01,1.118634e+01,1.311567
225.00,514,0,1.124070e+01,1.117634e+01,1.314623
225.05,514,0,1.123077e+01,1.116633e+01,1.312091
225.10,513,0,1.122083e+01,1.115632e+01,1.312948
225.15,513,0,1.121089e+01,1.114630e+01,1.308591
225.20,513,0,1.120094e+01,1.113627e+01,1.308874
225.25,513,0,1.119098e+01,1.112623e+01,1.310268
225.30,513,0,1.118101e+01,1.111619e+01,1.309317
225.35,513,0,1.117104e+01,1.110614e+01,1.310120
225.40,512,0,1.116106e+01,1.109608e+01,1.306439
225.45,512,0,1.115107e+01,1.108601e+01,1.309019
225.50,512,0,1.114108e+01,1.107594e+01,1.308093
225.55,512,0,1.113107e+01,1.106586e+01,1.308777
225.60,512,0,1.112107e+01,1.105577e+01,1.311518
225.65,512,0,1.111105e+01,1.104568e+01,1.310200
225.70,512,0,1.110102e+01,1.103557e+01,1.306280
225.75,512,0,1.109099e+01,1.102546e+01,1.307191
225.80,511,0,1.108095e+01,1.101534e+01,1.306551
225.85,511,0,1.107091e+01,1.100522e+01,1.303238
225.90,511,0,1.106085e+01,1.099509e+01,1.305857
225.95,511,0,1.105079e+01,1.098494e+01,1.304980
226.00,511,0,1.104072e+01,1.097480e+01,1.303551
226.05,511,0,1.103064e+01,1.096464e+01,1.304067
226.10,511,0,1.102056e+01,1.095448e+01,1.304934
226.15,511,0,1.101047e+01,1.094431e+01,1.307040
226.20,510,0,1.100037e+01,1.093413e+01,1.300121
226.25,510,0,1.099026e+01,1.092394e+01,1.302324
226.30,510,0,1.098015e+01,1.091375e+01,1.301937
226.35,510,0,1.097003e+01,1.090355e+01,1.305827
226.40,510,0,1.095990e+01,1.089334e+01,1.302520
226.45,510,0,1.094976e+01,1.088312e+01,1.302319
226.50,510,0,1.093962e+01,1.087289e+01,1.300729
226.55,510,0,1.092947e+01,1.086266e+01,1.300406
226.60,510,0,1.091931e+01,1.085242e+01,1.302823
226.65,510,0,1.090914e+01,1.084217e+01,1.301707
226.70,510,0,1.089897e+01,1.083192e+01,1.305689
226.75,509,0,1.088879e+01,1.082166e+01,1.299200
226.80,509,0,1.087860e+01,1.081139e+01,1.300115
226.85,509,0,1.086840e+01,1.080111e+01,1.297956
226.90,509,0,1.085820e+01,1.079082e+01,1.298465
226.95,509,0,1.084798e+01,1.078053e+01,1.300369
227.00,509,0,1.083776e+01,1.077023e+01,1.297805
227.05,509,0,1.082754e+01,1.075992e+01,1.299405
227.10,509,0,1.081730e+01,1.074960e+01,1.298687
227.15,509,0,1.080706e+01,1.073927e+01,1.297484
227.20,509,0,1.079681e+01,1.072894e+01,1.299308
227.25,509,0,1.078655e+01,1.071860e+01,1.296824
227.30,509,0,1.077628e+01,1.070825e+01,1.298934
227.35,509,0,1.076601e+01,1.069790e+01,1.299212
227.40,508,0,1.075573e+01,1.068753e+01,1.296832
227.45,509,0,1.074544e+01,1.067716e+01,1.298834
227.50,508,0,1.073514e+01,1.066678e+01,1.294908
227.55,508,0,1.072484e+01,1.065639e+01,1.296264
227.60,508,0,1.071453e+01,1.064600e+01,1.295511
227.65,508,0,1.070421e+01,1.063559e+01,1.298015
227.70,508,0,1.069388e+01,1.062518e+01,1.294607
227.75,508,0,1.068355e+01,1.061476e+01,1.296083
227.80,508,0,1.067320e+01,1.060434e+01,1.293357
227.85,508,0,1.066285e+01,1.059390e+01,1.296724
227.90,508,0,1.065249e+01,1.058346e+01,1.295769
227.95,508,0,1.064213e+01,1.057301e+01,1.296437
228.00,508,0,1.063175e+01,1.056255e+01,1.296837
228.05,508,0,1.062137e+01,1.055208e+01,1.294871
228.10,508,0,1.061098e+01,1.054161e+01,1.297548
228.15,508,0,1.060058e+01,1.053112e+01,1.294373
228.20,507,0,1.059018e+01,1.052063e+01,1.293880
228.25,508,0,1.057976e+01,1.051013e+01,1.296806
228.30,507,0,1.056934e+01,1.049963e+01,1.294097
228.35,507,0,1.055891e+01,1.048911e+01,1.293649
228.40,507,0,1.054848e+01,1.047859e+01,1.294604
228.45,507,0,1.053803e+01,1.046806e+01,1.292051
228.50,507,0,1.052758e+01,1.045752e+01,1.293833
228.55,507,0,1.051712e+01,1.044697e+01,1.294062
228.60,507,0,1.050665e+01,1.043642e+01,1.294284
228.65,507,0,1.049617e+01,1.042586e+01,1.295488
228.70,507,0,1.048569e+01,1.041528e+01,1.294496
228.75,507,0,1.047519e+01,1.040471e+01,1.291986
228.80,507,0,1.046469e+01,1.039412e+01,1.293589
228.85,507,0,1.045418e+01,1.038352e+01,1.295209
228.90,507,0,1.044367e+01,1.037292e+01,1.292764
228.95,507,0,1.043314e+01,1.036231e+01,1.293631
229.00,507,0,1.042261e+01,1.035169e+01,1.298877
229.05,507,0,1.041207e+01,1.034106e+01,1.295789
229.10,506,0,1.040152e+01,1.033042e+01,1.290020
229.15,507,0,1.039096e+01,1.031978e+01,1.294156
229.20,506,0,1.038040e+01,1.030913e+01,1.292487
229.25,506,0,1.036983e+01,1.029847e+01,1.292565
229.30,506,0,1.035925e+01,1.028780e+01,1.293787
229.35,506,0,1.034866e+01,1.027712e+01,1.292121
229.40,506,0,1.033806e+01,1.026643e+01,1.291248
229.45,506,0,1.032745e+01,1.025574e+01,1.291959
229.50,506,0,1.031684e+01,1.024504e+01,1.292178
229.55,506,0,1.030622e+01,1.023433e+01,1.292082
229.60,506,0,1.029559e+01,1.022361e+01,1.291998
229.65,506,0,1.028495e+01,1.021288e+01,1.291315
229.70,506,0,1.027431e+01,1.020215e+01,1.290498
229.75,506,0,1.026365e+01,1.019141e+01,1.295621
229.80,506,0,1.025299e+01,1.018065e+01,1.292470
229.85,506,0,1.024232e+01,1.016990e+01,1.293693
229.90,506,0,1.023164e+01,1.015913e+01,1.295708
229.95,506,0,1.022096e+01,1.014835e+01,1.293964
230.00,505,0,1.021026e+01,1.013757e+01,1.290186
230.05,506,0,1.019956e+01,1.012677e+01,1.291127
230.10,505,0,1.018885e+01,1.011597e+01,1.288853
230.15,505,0,1.017813e+01,1.010516e+01,1.290413
230.20,505,0,1.016740e+01,1.009434e+01,1.289442
230.25,505,0,1.015666e+01,1.008352e+01,1.288657
230.30,505,0,1.014592e+01,1.007268e+01,1.289133
230.35,505,0,1.013517e+01,1.006184e+01,1.287355
230.40,505,0,1.012440e+01,1.005099e+01,1.288657
230.45,505,0,1.011364e+01,1.004013e+01,1.290776
230.50,505,0,1.010286e+01,1.002926e+01,1.290236
230.55,505,0,1.009207e+01,1.001838e+01,1.289858
230.60,505,0,1.008128e+01,1.000749e+01,1.288082
230.65,505,0,1.007048e+01,9.996599e+00,1.289736
230.70,505,0,1.005966e+01,9.985696e+00,1.287920
230.75,505,0,1.004885e+01,9.974785e+00,1.288578
230.80,505,0,1.003802e+01,9.963865e+00,1.288236
230.85,505,0,1.002718e+01,9.952937e+00,1.287429
230.90,505,0,1.001634e+01,9.942000e+00,1.288764
230.95,505,0,1.000548e+01,9.931055e+00,1.287748
231.00,504,0,9.994623e+00,9.920101e+00,1.286164
231.05,505,0,9.983754e+00,9.909138e+00,1.290774
231.10,504,0,9.972875e+00,9.898167e+00,1.284616
231.15,504,0,9.961989e+00,9.887188e+00,1.286240
231.20,504,0,9.951094e+00,9.876199e+00,1.287792
231.25,504,0,9.940190e+00,9.865202e+00,1.286955
231.30,504,0,9.929279e+00,9.854197e+00,1.286088
231.35,504,0,9.918358e+00,9.843183e+00,1.291256
231.40,504,0,9.907429e+00,9.832160e+00,1.287420
231.45,504,0,9.896492e+00,9.821129e+00,1.284746
231.50,504,0,9.885546e+00,9.810089e+00,1.284188
231.55,504,0,9.874591e+00,9.799040e+00,1.284864
231.60,504,0,9.863628e+00,9.787982e+00,1.287025
231.65,504,0,9.852657e+00,9.776916e+00,1.284692
231.70,504,0,9.841677e+00,9.765841e+00,1.287820
231.75,504,0,9.830688e+00,9.754758e+00,1.287372
231.80,504,0,9.819691e+00,9.743665e+00,1.286071
231.85,504,0,9.808685e+00,9.732564e+00,1.288288
231.90,504,0,9.797670e+00,9.721454e+00,1.286761
231.95,503,0,9.786647e+00,9.710336e+00,1.284238
232.00,504,0,9.775615e+00,9.699209e+00,1.287253
232.05,503,0,9.764575e+00,9.688073e+00,1.284011
232.10,503,0,9.753526e+00,9.676928e+00,1.285994
232.15,503,0,9.742468e+00,9.665774e+00,1.283355
232.20,503,0,9.731402e+00,9.654611e+00,1.284066
232.25,503,0,9.720327e+00,9.643440e+00,1.283313
232.30,503,0,9.709243e+00,9.632260e+00,1.285537
232.35,503,0,9.698151e+00,9.621071e+00,1.283813
232.40,503,0,9.687049e+00,9.609873e+00,1.296307
232.45,503,0,9.675940e+00,9.598666e+00,1.332054
232.50,503,0,9.664821e+00,9.587450e+00,1.288701
232.55,503,0,9.653694e+00,9.576226e+00,1.288646
232.60,503,0,9.642558e+00,9.564992e+00,1.287466
232.65,503,0,9.631413e+00,9.553750e+00,1.284295
232.70,503,0,9.620259e+00,9.542499e+00,1.284045
232.75,503,0,9.609097e+00,9.531238e+00,1.286808
232.80,503,0,9.597925e+00,9.519969e+00,1.284228
232.85,503,0,9.586745e+00,9.508691e+00,1.286021
232.90,503,0,9.575556e+00,9.497404e+00,1.285954
232.95,503,0,9.564359e+00,9.486108e+00,1.284811
233.00,502,0,9.553152e+00,9.474803e+00,1.284532
233.05,503,0,9.541937e+00,9.463489e+00,1.285517
233.10,502,0,9.530712e+00,9.452166e+00,1.282610
233.15,502,0,9.519479e+00,9.440833e+00,1.283045
233.20,502,0,9.508237e+00,9.429492e+00,1.282250
233.25,502,0,9.496986e+00,9.418142e+00,1.282614
233.30,502,0,9.485726e+00,9.406783e+00,1.285104
233.35,502,0,9.474458e+00,9.395414e+00,1.281332
233.40,502,0,9.463180e+00,9.384037e+00,1.288625
233.45,502,0,9.451893e+00,9.372650e+00,1.284422
233.50,502,0,9.440598e+00,9.361255e+00,1.282281
233.55,502,0,9.429293e+00,9.349850e+00,1.283323
233.60,502,0,9.417980e+00,9.338436e+00,1.281797
233.65,502,0,9.406657e+00,9.327013e+00,1.290192
233.70,502,0,9.395325e+00,9.315581e+00,1.284556
233.75,502,0,9.383985e+00,9.304139e+00,1.280663
233.80,502,0,9.372635e+00,9.292689e+00,1.284784
233.85,502,0,9.361277e+00,9.281229e+00,1.283119
233.90,502,0,9.349909e+00,9.269760e+00,1.283225
233.95,502,0,9.338532e+00,9.258282e+00,1.282425
234.00,502,0,9.327147e+00,9.246794e+00,1.282246
234.05,501,0,9.315752e+00,9.235298e+00,1.280083
234.10,502,0,9.304348e+00,9.223792e+00,1.285094
234.15,501,0,9.292935e+00,9.212277e+00,1.280790
234.20,502,0,9.281513e+00,9.200752e+00,1.281791
234.25,501,0,9.270081e+00,9.189219e+00,1.277395
234.30,501,0,9.258641e+00,9.177676e+00,1.279412
234.35,501,0,9.247191e+00,9.166123e+00,1.277125
234.40,501,0,9.235733e+00,9.154562e+00,1.279613
234.45,501,0,9.224265e+00,9.142991e+00,1.284633
234.50,501,0,9.212788e+00,9.131411e+00,1.281411
234.55,501,0,9.201301e+00,9.119821e+00,1.279919
234.60,501,0,9.189806e+00,9.108222e+00,1.279880
234.65,501,0,9.178301e+00,9.096614e+00,1.278287
234.70,501,0,9.166787e+00,9.084996e+00,1.280935
234.75,501,0,9.155264e+00,9.073369e+00,1.279328
234.80,501,0,9.143731e+00,9.061732e+00,1.279512
234.85,501,0,9.132190e+00,9.050086e+00,1.282203
234.90,501,0,9.120639e+00,9.038431e+00,1.281071
234.95,501,0,9.109079e+00,9.026766e+00,1.275988
235.00,501,0,9.097509e+00,9.015092e+00,1.278708
235.05,501,0,9.085930e+00,9.003408e+00,1.278776
235.10,501,0,9.074342e+00,8.991715e+00,1.279153
235.15,501,0,9.062745e+00,8.980012e+00,1.278730
235.20,501,0,9.051138e+00,8.968300e+00,1.277845
235.25,500,0,9.039521e+00,8.956578e+00,1.275107
235.30,501,0,9.027896e+00,8.944847e+00,1.279540
235.35,500,0,9.016261e+00,8.933106e+00,1.275406
235.40,500,0,9.004617e+00,8.921356e+00,1.275961
235.45,500,0,8.992963e+00,8.909596e+00,1.276109
235.50,500,0,8.981300e+00,8.897826e+00,1.276520
235.55,500,0,8.969627e+00,8.886047e+00,1.275311
235.60,500,0,8.957945e+00,8.874258e+00,1.276869
235.65,500,0,8.946253e+00,8.862460e+00,1.275946
235.70,500,0,8.934553e+00,8.850652e+00,1.277546
235.75,500,0,8.922842e+00,8.838834e+00,1.278638
235.80,500,0,8.911122e+00,8.827007e+00,1.276155
235.85,500,0,8.899393e+00,8.815170e+00,1.274498
235.90,500,0,8.887654e+00,8.803323e+00,1.275966
235.95,500,0,8.875905e+00,8.791467e+00,1.276418
236.00,500,0,8.864147e+00,8.779601e+00,1.279518
236.05,500,0,8.852380e+00,8.767726e+00,1.277166
236.10,500,0,8.840603e+00,8.755840e+00,1.274440
236.15,500,0,8.828816e+00,8.743945e+00,1.274213
236.20,500,0,8.817020e+00,8.732040e+00,1.276356
236.25,500,0,8.805214e+00,8.720126e+00,1.276960
236.30,500,0,8.793399e+00,8.708201e+00,1.275888
236.35,500,0,8.781574e+00,8.696267e+00,1.275897
236.40,500,0,8.769739e+00,8.684323e+00,1.273483
236.45,500,0,8.757895e+00,8.672369e+00,1.276195
236.50,500,0,8.746041e+00,8.660406e+00,1.278976
236.55,499,0,8.734177e+00,8.648432e+00,1.273080
236.60,500,0,8.722304e+00,8.636449e+00,1.276654
236.65,499,0,8.710421e+00,8.624456e+00,1.274228
236.70,500,0,8.698528e+00,8.612453e+00,1.273476
236.75,499,0,8.686626e+00,8.600440e+00,1.273406
236.80,499,0,8.674714e+00,8.588417e+00,1.272638
236.85,499,0,8.662792e+00,8.576384e+00,1.273422
236.90,499,0,8.650860e+00,8.564341e+00,1.274181
236.95,499,0,8.638919e+00,8.552289e+00,1.272916
237.00,499,0,8.626967e+00,8.540226e+00,1.273280
237.05,499,0,8.615006e+00,8.528154e+00,1.274354
237.10,499,0,8.603036e+00,8.516071e+00,1.274412
237.15,499,0,8.591055e+00,8.503979e+00,1.273050
237.20,499,0,8.579065e+00,8.491877e+00,1.273312
237.25,499,0,8.567064e+00,8.479764e+00,1.273401
237.30,499,0,8.555054e+00,8.467642e+00,1.272544
237.35,499,0,8.543034e+00,8.455509e+00,1.273662
237.40,499,0,8.531005e+00,8.443367e+00,1.273612
237.45,499,0,8.518965e+00,8.431214e+00,1.273400
237.50,499,0,8.506915e+00,8.419052e+00,1.272718
237.55,499,0,8.494856e+00,8.406879e+00,1.275152
237.60,499,0,8.482786e+00,8.394696e+00,1.271456
237.65,499,0,8.470707e+00,8.382503e+00,1.273525
237.70,499,0,8.458618e+00,8.370300e+00,1.273376
237.75,499,0,8.446518e+00,8.358087e+00,1.275139
237.80,499,0,8.434409e+00,8.345864e+00,1.274619
237.85,499,0,8.422290e+00,8.333630e+00,1.272465
237.90,499,0,8.410161e+00,8.321387e+00,1.270770
237.95,499,0,8.398021e+00,8.309133e+00,1.276142
238.00,499,0,8.385872e+00,8.296869e+00,1.272668
238.05,499,0,8.373713e+00,8.284595e+00,1.274028
238.10,498,0,8.361543e+00,8.272310e+00,1.271776
238.15,499,0,8.349364e+00,8.260015e+00,1.272795
238.20,498,0,8.337174e+00,8.247710e+00,1.269647
238.25,499,0,8.324975e+00,8.235395e+00,1.273017
238.30,498,0,8.312765e+00,8.223069e+00,1.272193
238.35,498,0,8.300545e+00,8.210733e+00,1.275944
238.40,498,0,8.288315e+00,8.198387e+00,1.272843
238.45,498,0,8.276075e+00,8.186031e+00,1.268247
238.50,498,0,8.263825e+00,8.173664e+00,1.272325
238.55,498,0,8.251565e+00,8.161287e+00,1.271254
238.60,498,0,8.239294e+00,8.148899e+00,1.271074
238.65,498,0,8.227014e+00,8.136501e+00,1.271994
238.70,498,0,8.214723e+00,8.124093e+00,1.270622
238.75,498,0,8.202421e+00,8.111674e+00,1.267660
238.80,498,0,8.190110e+00,8.099245e+00,1.270641
238.85,498,0,8.177788e+00,8.086806e+00,1.270339
238.90,498,0,8.165457e+00,8.074356e+00,1.270603
238.95,498,0,8.153114e+00,8.061896e+00,1.270962
239.00,498,0,8.140762e+00,8.049425e+00,1.270841
239.05,498,0,8.128399e+00,8.036944e+00,1.269860
239.10,498,0,8.116026e+00,8.024452e+00,1.271307
239.15,498,0,8.103643e+00,8.011950e+00,1.271637
239.20,498,0,8.091249e+00,7.999437e+00,1.269133
239.25,498,0,8.078845e+00,7.986914e+00,1.269886
239.30,498,0,8.066431e+00,7.974380e+00,1.271539
239.35,498,0,8.054006e+00,7.961836e+00,1.268017
239.40,498,0,8.041571e+00,7.949281e+00,1.271589
239.45,498,0,8.029126e+00,7.936716e+00,1.272898
239.50,498,0,8.016670e+00,7.924140e+00,1.271500
239.55,498,0,8.004204e+00,7.911553e+00,1.270649
239.60,498,0,7.991727e+00,7.898956e+00,1.269728
239.65,498,0,7.979240e+00,7.886348e+00,1.269738
239.70,498,0,7.966742e+00,7.873729e+00,1.269902
239.75,498,0,7.954234e+00,7.861100e+00,1.271716
239.80,498,0,7.941715e+00,7.848460e+00,1.271148
239.85,498,0,7.929186e+00,7.835810e+00,1.270077
239.90,497,0,7.916646e+00,7.823148e+00,1.266638
239.95,498,0,7.904096e+00,7.810476e+00,1.271359
240.00,497,0,7.891536e+00,7.797793e+00,1.268824
240.05,498,0,7.878964e+00,7.785100e+00,1.269636
240.10,497,0,7.866383e+00,7.772396e+00,1.267453
240.15,498,0,7.853790e+00,7.759681e+00,1.270983
240.20,497,0,7.841187e+00,7.746955e+00,1.266676
240.25,497,0,7.828574e+00,7.734218e+00,1.266424
240.30,497,0,7.815949e+00,7.721471e+00,1.268429
240.35,497,0,7.803315e+00,7.708712e+00,1.269809
240.40,497,0,7.790669e+00,7.695943e+00,1.267015
240.45,497,0,7.778013e+00,7.683164e+00,1.269540
240.50,497,0,7.765346e+00,7.670373e+00,1.268846
240.55,497,0,7.752669e+00,7.657571e+00,1.269259
240.60,497,0,7.739981e+00,7.644759e+00,1.269683
240.65,497,0,7.727282e+00,7.631935e+00,1.271891
240.70,497,0,7.714572e+00,7.619101e+00,1.273603
240.75,497,0,7.701852e+00,7.606256e+00,1.269733
240.80,497,0,7.689121e+00,7.593400e+00,1.266843
240.85,497,0,7.676379e+00,7.580532e+00,1.268248
240.90,497,0,7.663626e+00,7.567654e+00,1.269542
240.95,497,0,7.650863e+00,7.554765e+00,1.269416
241.00,497,0,7.638089e+00,7.541865e+00,1.271168
241.05,497,0,7.625304e+00,7.528954e+00,1.267980
241.10,497,0,7.612508e+00,7.516032e+00,1.269412
241.15,497,0,7.599701e+00,7.503099e+00,1.269643
241.20,497,0,7.586883e+00,7.490155e+00,1.269262
241.25,497,0,7.574055e+00,7.477200e+00,1.269816
241.30,497,0,7.561216e+00,7.464233e+00,1.268492
241.35,497,0,7.548365e+00,7.451256e+00,1.266527
241.40,497,0,7.535504e+00,7.438267e+00,1.269105
241.45,497,0,7.522632e+00,7.425268e+00,1.269607
241.50,497,0,7.509749e+00,7.412257e+00,1.269646
241.55,497,0,7.496855e+00,7.399235e+00,1.268885
241.60,497,0,7.483950e+00,7.386202e+00,1.268704
241.65,497,0,7.471034e+00,7.373158e+00,1.267474
241.70,497,0,7.458107e+00,7.360102e+00,1.267776
241.75,497,0,7.445170e+00,7.347035e+00,1.268366
241.80,497,0,7.432221e+00,7.333958e+00,1.268334
241.85,497,0,7.419261e+00,7.320868e+00,1.271126
241.90,497,0,7.406290e+00,7.307768e+00,1.269079
241.95,497,0,7.393308e+00,7.294656e+00,1.266993
242.00,497,0,7.380314e+00,7.281534e+00,1.269489
242.05,497,0,7.367310e+00,7.268399e+00,1.268737
242.10,497,0,7.354295e+00,7.255254e+00,1.268467
242.15,497,0,7.341268e+00,7.242097e+00,1.268896
242.20,497,0,7.328231e+00,7.228929e+00,1.266767
242.25,497,0,7.315182e+00,7.215749e+00,1.269565
242.30,497,0,7.302122e+00,7.202558e+00,1.270282
242.35,497,0,7.289051e+00,7.189356e+00,1.269517
242.40,497,0,7.275969e+00,7.176143e+00,1.268856
242.45,497,0,7.262875e+00,7.162918e+00,1.267041
242.50,497,0,7.249771e+00,7.149681e+00,1.272319
242.55,497,0,7.236655e+00,7.136433e+00,1.271923
242.60,497,0,7.223528e+00,7.123174e+00,1.272715
242.65,497,0,7.210389e+00,7.109903e+00,1.272604
242.70,497,0,7.197240e+00,7.096621e+00,1.273170
242.75,497,0,7.184079e+00,7.083327e+00,1.271773
242.80,497,0,7.170906e+00,7.070022e+00,1.269350
242.85,497,0,7.157723e+00,7.056705e+00,1.271359
242.90,497,0,7.144528e+00,7.043377e+00,1.268950
242.95,497,0,7.131322e+00,7.030037e+00,1.269953
243.00,497,0,7.118104e+00,7.016686e+00,1.269891
243.05,496,0,7.104875e+00,7.003322e+00,1.268507
243.10,497,0,7.091635e+00,6.989948e+00,1.274298
243.15,496,0,7.078383e+00,6.976561e+00,1.268445
243.20,497,0,7.065120e+00,6.963164e+00,1.272850
243.25,496,0,7.051846e+00,6.949754e+00,1.267182
243.30,497,0,7.038560e+00,6.936333e+00,1.271095
243.35,496,0,7.025262e+00,6.922900e+00,1.268849
243.40,497,0,7.011953e+00,6.909456e+00,1.266193
243.45,496,0,6.998633e+00,6.895999e+00,1.265984
243.50,497,0,6.985301e+00,6.882532e+00,1.266593
243.55,496,0,6.971958e+00,6.869052e+00,1.267231
243.60,497,0,6.958603e+00,6.855561e+00,1.271152
243.65,496,0,6.945236e+00,6.842057e+00,1.264493
243.70,497,0,6.931858e+00,6.828543e+00,1.267209
243.75,496,0,6.918469e+00,6.815016e+00,1.265886
243.80,496,0,6.905067e+00,6.801478e+00,1.264024
243.85,496,0,6.891655e+00,6.787927e+00,1.267974
243.90,497,0,6.878230e+00,6.774365e+00,1.271782
243.95,496,0,6.864794e+00,6.760791e+00,1.263523
244.00,496,0,6.851347e+00,6.747206e+00,1.267145
244.05,496,0,6.837888e+00,6.733608e+00,1.266417
244.10,496,0,6.824417e+00,6.719998e+00,1.265474
244.15,496,0,6.810934e+00,6.706377e+00,1.266092
244.20,496,0,6.797440e+00,6.692744e+00,1.266521
244.25,496,0,6.783934e+00,6.679099e+00,1.263510
244.30,496,0,6.770416e+00,6.665441e+00,1.268337
244.35,496,0,6.756886e+00,6.651772e+00,1.265615
244.40,496,0,6.743345e+00,6.638091e+00,1.267905
244.45,496,0,6.729792e+00,6.624398e+00,1.267143
244.50,496,0,6.716227e+00,6.610693e+00,1.263749
244.55,496,0,6.702651e+00,6.596976e+00,1.271564
244.60,496,0,6.689063e+00,6.583247e+00,1.266538
244.65,496,0,6.675462e+00,6.569506e+00,1.267733
244.70,496,0,6.661850e+00,6.555753e+00,1.266218
244.75,496,0,6.648226e+00,6.541988e+00,1.265491
244.80,496,0,6.634591e+00,6.528210e+00,1.263949
244.85,496,0,6.620943e+00,6.514421e+00,1.267175
244.90,496,0,6.607283e+00,6.500619e+00,1.265368
244.95,496,0,6.593612e+00,6.486806e+00,1.263760
245.00,496,0,6.579929e+00,6.472980e+00,1.266842
245.05,496,0,6.566233e+00,6.459142e+00,1.266567
245.10,496,0,6.552526e+00,6.445292e+00,1.264726
245.15,496,0,6.538807e+00,6.431429e+00,1.265712
245.20,496,0,6.525076e+00,6.417555e+00,1.266476
245.25,496,0,6.511332e+00,6.403668e+00,1.267056
245.30,496,0,6.497577e+00,6.389769e+00,1.265044
245.35,496,0,6.483810e+00,6.375858e+00,1.264116
245.40,496,0,6.470031e+00,6.361934e+00,1.265858
245.45,496,0,6.456239e+00,6.347998e+00,1.272872
245.50,496,0,6.442436e+00,6.334050e+00,1.266249
245.55,496,0,6.428620e+00,6.320090e+00,1.264813
245.60,496,0,6.414793e+00,6.306117e+00,1.265236
245.65,496,0,6.400953e+00,6.292132e+00,1.265007
245.70,496,0,6.387101e+00,6.278134e+00,1.265401
245.75,496,0,6.373237e+00,6.264125e+00,1.266514
245.80,496,0,6.359361e+00,6.250102e+00,1.267546
245.85,496,0,6.345473e+00,6.236068e+00,1.266163
245.90,496,0,6.331572e+00,6.222021e+00,1.266218
245.95,496,0,6.317659e+00,6.207961e+00,1.265550
246.00,496,0,6.303734e+00,6.193889e+00,1.264848
246.05,496,0,6.289797e+00,6.179805e+00,1.267818
246.10,496,0,6.275848e+00,6.165708e+00,1.266065
246.15,496,0,6.261886e+00,6.151599e+00,1.266237
246.20,496,0,6.247912e+00,6.137477e+00,1.265858
246.25,496,0,6.233926e+00,6.123342e+00,1.263416
246.30,496,0,6.219927e+00,6.109195e+00,1.265626
246.35,496,0,6.205916e+00,6.095036e+00,1.264570
246.40,496,0,6.191893e+00,6.080864e+00,1.267043
246.45,496,0,6.177858e+00,6.066679e+00,1.267018
246.50,496,0,6.163810e+00,6.052482e+00,1.263794
246.55,496,0,6.149749e+00,6.038272e+00,1.267631
246.60,496,0,6.135677e+00,6.024050e+00,1.267899
246.65,496,0,6.121591e+00,6.009814e+00,1.266180
246.70,496,0,6.107494e+00,5.995567e+00,1.266734
246.75,496,0,6.093384e+00,5.981306e+00,1.267152
246.80,496,0,6.079261e+00,5.967033e+00,1.265398
246.85,496,0,6.065126e+00,5.952747e+00,1.265198
246.90,496,0,6.050979e+00,5.938448e+00,1.266342
246.95,496,0,6.036819e+00,5.924137e+00,1.267161
247.00,497,0,6.022646e+00,5.909813e+00,1.268532
247.05,496,0,6.008461e+00,5.895476e+00,1.265886
247.10,497,0,5.994264e+00,5.881127e+00,1.266339
247.15,496,0,5.980054e+00,5.866764e+00,1.264564
247.20,497,0,5.965831e+00,5.852389e+00,1.269039
247.25,496,0,5.951596e+00,5.838001e+00,1.266551
247.30,497,0,5.937348e+00,5.823600e+00,1.268266
247.35,496,0,5.923087e+00,5.809186e+00,1.264546
247.40,497,0,5.908814e+00,5.794760e+00,1.271202
247.45,496,0,5.894529e+00,5.780320e+00,1.266661
247.50,497,0,5.880230e+00,5.765867e+00,1.269362
247.55,496,0,5.865919e+00,5.751402e+00,1.266896
247.60,497,0,5.851595e+00,5.736924e+00,1.269485
247.65,496,0,5.837259e+00,5.722432e+00,1.264367
247.70,497,0,5.822909e+00,5.707928e+00,1.267288
247.75,497,0,5.808547e+00,5.693411e+00,1.269699
247.80,497,0,5.794172e+00,5.678880e+00,1.273635
247.85,497,0,5.779785e+00,5.664337e+00,1.270465
247.90,497,0,5.765384e+00,5.649781e+00,1.268222
247.95,497,0,5.750971e+00,5.635211e+00,1.266658
248.00,497,0,5.736545e+00,5.620629e+00,1.268455
248.05,497,0,5.722106e+00,5.606033e+00,1.267784
248.10,497,0,5.707655e+00,5.591425e+00,1.270375
248.15,497,0,5.693190e+00,5.576803e+00,1.269584
248.20,497,0,5.678713e+00,5.562168e+00,1.268106
248.25,497,0,5.664222e+00,5.547520e+00,1.266871
248.30,497,0,5.649719e+00,5.532859e+00,1.270251
248.35,497,0,5.635203e+00,5.518184e+00,1.267796
248.40,497,0,5.620674e+00,5.503496e+00,1.268307
248.45,497,0,5.606132e+00,5.488796e+00,1.269268
248.50,497,0,5.591577e+00,5.474082e+00,1.266789
248.55,497,0,5.577009e+00,5.459354e+00,1.268211
248.60,497,0,5.562428e+00,5.444614e+00,1.270073
248.65,497,0,5.547834e+00,5.429860e+00,1.268688
248.70,497,0,5.533227e+00,5.415092e+00,1.270289
248.75,497,0,5.518606e+00,5.400312e+00,1.265804
248.80,497,0,5.503973e+00,5.385518e+00,1.268011
248.85,497,0,5.489327e+00,5.370711e+00,1.267812
248.90,497,0,5.474668e+00,5.355891e+00,1.267467
248.95,497,0,5.459995e+00,5.341057e+00,1.268108
249.00,497,0,5.445309e+00,5.326209e+00,1.267201
249.05,497,0,5.430611e+00,5.311349e+00,1.268703
249.10,497,0,5.415899e+00,5.296475e+00,1.266159
249.15,497,0,5.401174e+00,5.281587e+00,1.267685
249.20,497,0,5.386435e+00,5.266686e+00,1.267740
249.25,497,0,5.371684e+00,5.251772e+00,1.268295
249.30,497,0,5.356919e+00,5.236844e+00,1.269613
249.35,497,0,5.342141e+00,5.221902e+00,1.267560
249.40,497,0,5.327350e+00,5.206947e+00,1.266679
249.45,497,0,5.312545e+00,5.191979e+00,1.267418
249.50,497,0,5.297727e+00,5.176997e+00,1.270582
249.55,497,0,5.282896e+00,5.162001e+00,1.267774
249.60,497,0,5.268052e+00,5.146992e+00,1.268379
249.65,497,0,5.253194e+00,5.131969e+00,1.266793
249.70,497,0,5.238323e+00,5.116933e+00,1.266122
249.75,497,0,5.223439e+00,5.101883e+00,1.268992
249.80,497,0,5.208541e+00,5.086819e+00,1.268177
249.85,497,0,5.193630e+00,5.071742e+00,1.269126
249.90,497,0,5.178705e+00,5.056651e+00,1.269497
249.95,497,0,5.163767e+00,5.041546e+00,1.265191
250.00,497,0,5.148815e+00,5.026428e+00,1.268430
250.05,497,0,5.133850e+00,5.011295e+00,1.269411
250.10,497,0,5.118872e+00,4.996150e+00,1.268006
250.15,497,0,5.103880e+00,4.980990e+00,1.273759
250.20,497,0,5.088875e+00,4.965816e+00,1.270902
250.25,497,0,5.073856e+00,4.950629e+00,1.267275
250.30,497,0,5.058823e+00,4.935428e+00,1.267841
250.35,497,0,5.043777e+00,4.920213e+00,1.270162
250.40,497,0,5.028718e+00,4.904985e+00,1.269079
250.45,498,0,5.013644e+00,4.889742e+00,1.276177
250.50,497,0,4.998558e+00,4.874486e+00,1.268294
250.55,498,0,4.983457e+00,4.859216e+00,1.267933
250.60,497,0,4.968343e+00,4.843932e+00,1.270666
250.65,498,0,4.953216e+00,4.828634e+00,1.272483
250.70,498,0,4.938074e+00,4.813322e+00,1.272521
250.75,498,0,4.922919e+00,4.797996e+00,1.268411
250.80,498,0,4.907751e+00,4.782656e+00,1.271081
250.85,498,0,4.892568e+00,4.767302e+00,1.271681
250.90,498,0,4.877372e+00,4.751935e+00,1.270220
250.95,498,0,4.862162e+00,4.736553e+00,1.271881
251.00,498,0,4.846939e+00,4.721157e+00,1.271675
251.05,498,0,4.831701e+00,4.705747e+00,1.269643
251.10,498,0,4.816450e+00,4.690322e+00,1.270704
251.15,498,0,4.801185e+00,4.674884e+00,1.270941
251.20,498,0,4.785906e+00,4.659432e+00,1.270811
251.25,498,0,4.770613e+00,4.643965e+00,1.271083
251.30,498,0,4.755307e+00,4.628485e+00,1.272550
251.35,498,0,4.739987e+00,4.612990e+00,1.271207
251.40,498,0,4.724652e+00,4.597481e+00,1.270905
251.45,498,0,4.709304e+00,4.581958e+00,1.272539
251.50,498,0,4.693942e+00,4.566421e+00,1.273333
251.55,498,0,4.678566e+00,4.550869e+00,1.272325
251.60,498,0,4.663176e+00,4.535303e+00,1.271625
251.65,498,0,4.647772e+00,4.519723e+00,1.272718
251.70,498,0,4.632354e+00,4.504129e+00,1.269425
251.75,498,0,4.616922e+00,4.488520e+00,1.270769
251.80,498,0,4.601476e+00,4.472897e+00,1.271442
251.85,498,0,4.586016e+00,4.457260e+00,1.274550
251.90,498,0,4.570542e+00,4.441608e+00,1.272690
251.95,498,0,4.555054e+00,4.425942e+00,1.272960
252.00,498,0,4.539552e+00,4.410262e+00,1.267154
252.05,498,0,4.524036e+00,4.394567e+00,1.271689
252.10,498,0,4.508505e+00,4.378858e+00,1.272436
252.15,498,0,4.492961e+00,4.363135e+00,1.272793
252.20,498,0,4.477402e+00,4.347397e+00,1.273580
252.25,498,0,4.461829e+00,4.331644e+00,1.270943
252.30,498,0,4.446242e+00,4.315877e+00,1.268130
252.35,499,0,4.430641e+00,4.300096e+00,1.273476
252.40,498,0,4.415026e+00,4.284300e+00,1.271064
252.45,499,0,4.399396e+00,4.268490e+00,1.272362
252.50,498,0,4.383752e+00,4.252665e+00,1.275587
252.55,499,0,4.368094e+00,4.236826e+00,1.272759
252.60,499,0,4.352422e+00,4.220972e+00,1.271868
252.65,499,0,4.336735e+00,4.205103e+00,1.272347
252.70,499,0,4.321034e+00,4.189220e+00,1.274594
252.75,499,0,4.305319e+00,4.173322e+00,1.273697
252.80,499,0,4.289589e+00,4.157410e+00,1.273468
252.85,499,0,4.273845e+00,4.141483e+00,1.271136
252.90,499,0,4.258087e+00,4.125541e+00,1.273767
252.95,499,0,4.242314e+00,4.109585e+00,1.272943
253.00,499,0,4.226527e+00,4.093613e+00,1.274787
253.05,499,0,4.210725e+00,4.077627e+00,1.274629
253.10,499,0,4.194909e+00,4.061627e+00,1.274434
253.15,499,0,4.179079e+00,4.045611e+00,1.272935
253.20,499,0,4.163234e+00,4.029581e+00,1.275653
253.25,499,0,4.147375e+00,4.013536e+00,1.274100
253.30,499,0,4.131501e+00,3.997476e+00,1.279898
253.35,499,0,4.115612e+00,3.981401e+00,1.276040
253.40,499,0,4.099709e+00,3.965311e+00,1.275676
253.45,499,0,4.083792e+00,3.949207e+00,1.272666
253.50,499,0,4.067860e+00,3.933087e+00,1.275547
253.55,499,0,4.051913e+00,3.916953e+00,1.273565
253.60,499,0,4.035952e+00,3.900804e+00,1.274012
253.65,499,0,4.019976e+00,3.884640e+00,1.273890
253.70,499,0,4.003985e+00,3.868461e+00,1.273851
253.75,499,0,3.987980e+00,3.852267e+00,1.270984
253.80,499,0,3.971960e+00,3.836057e+00,1.273091
253.85,499,0,3.955925e+00,3.819833e+00,1.329952
253.90,499,0,3.939876e+00,3.803594e+00,1.275126
253.95,499,0,3.923812e+00,3.787340e+00,1.273832
254.00,500,0,3.907733e+00,3.771071e+00,1.275220
254.05,499,0,3.891640e+00,3.754787e+00,1.274257
254.10,500,0,3.875532e+00,3.738488e+00,1.274006
254.15,499,0,3.859409e+00,3.722173e+00,1.274762
254.20,500,0,3.843271e+00,3.705844e+00,1.275962
254.25,500,0,3.827118e+00,3.689499e+00,1.276575
254.30,500,0,3.810951e+00,3.673140e+00,1.276755
254.35,500,0,3.794768e+00,3.656765e+00,1.275176
254.40,500,0,3.778571e+00,3.640375e+00,1.277316
254.45,500,0,3.762359e+00,3.623969e+00,1.276226
254.50,500,0,3.746132e+00,3.607549e+00,1.278036
254.55,500,0,3.729890e+00,3.591113e+00,1.276354
254.60,500,0,3.713633e+00,3.574662e+00,1.277855
254.65,500,0,3.697362e+00,3.558195e+00,1.274828
254.70,500,0,3.681075e+00,3.541713e+00,1.274961
254.75,500,0,3.664773e+00,3.525216e+00,1.277569
254.80,500,0,3.648456e+00,3.508704e+00,1.275665
254.85,500,0,3.632125e+00,3.492176e+00,1.281110
254.90,500,0,3.615778e+00,3.475633e+00,1.277479
254.95,500,0,3.599416e+00,3.459074e+00,1.273926
255.00,500,0,3.583039e+00,3.442500e+00,1.276611
255.05,500,0,3.566647e+00,3.425911e+00,1.274999
255.10,500,0,3.550240e+00,3.409306e+00,1.276484
255.15,500,0,3.533817e+00,3.392686e+00,1.278200
255.20,500,0,3.517380e+00,3.376050e+00,1.275765
255.25,500,0,3.500928e+00,3.359399e+00,1.273840
255.30,500,0,3.484460e+00,3.342732e+00,1.275944
255.35,500,0,3.467977e+00,3.326049e+00,1.275747
255.40,500,0,3.451479e+00,3.309351e+00,1.277678
255.45,500,0,3.434965e+00,3.292638e+00,1.275409
255.50,501,0,3.418437e+00,3.275909e+00,1.279346
255.55,500,0,3.401893e+00,3.259164e+00,1.276508
255.60,501,0,3.385334e+00,3.242404e+00,1.278685
255.65,500,0,3.368759e+00,3.225628e+00,1.275095
255.70,501,0,3.352170e+00,3.208837e+00,1.280261
255.75,501,0,3.335565e+00,3.192029e+00,1.278800
255.80,501,0,3.318944e+00,3.175207e+00,1.278520
255.85,501,0,3.302308e+00,3.158368e+00,1.277549
255.90,501,0,3.285657e+00,3.141514e+00,1.284484
255.95,501,0,3.268991e+00,3.124643e+00,1.293063
256.00,501,0,3.252309e+00,3.107758e+00,1.283687
256.05,501,0,3.235611e+00,3.090856e+00,1.283207
256.10,501,0,3.218898e+00,3.073938e+00,1.282134
256.15,501,0,3.202170e+00,3.057005e+00,1.276711
256.20,501,0,3.185426e+00,3.040056e+00,1.279640
256.25,501,0,3.168667e+00,3.023091e+00,1.282491
256.30,501,0,3.151892e+00,3.006110e+00,1.284906
256.35,501,0,3.135102e+00,2.989113e+00,1.281322
256.40,501,0,3.118296e+00,2.972100e+00,1.279287
256.45,501,0,3.101474e+00,2.955071e+00,1.277181
256.50,501,0,3.084637e+00,2.938027e+00,1.280328
256.55,501,0,3.067785e+00,2.920966e+00,1.279560
256.60,501,0,3.050916e+00,2.903889e+00,1.280770
256.65,501,0,3.034032e+00,2.886797e+00,1.280759
256.70,501,0,3.017133e+00,2.869688e+00,1.278706
256.75,501,0,3.000217e+00,2.852563e+00,1.276314
256.80,501,0,2.983286e+00,2.835422e+00,1.280538
256.85,501,0,2.966340e+00,2.818265e+00,1.279115
256.90,502,0,2.949377e+00,2.801092e+00,1.282544
256.95,501,0,2.932399e+00,2.783903e+00,1.281835
257.00,502,0,2.915405e+00,2.766698e+00,1.283037
257.05,502,0,2.898395e+00,2.749477e+00,1.279453
257.10,502,0,2.881370e+00,2.732239e+00,1.282931
257.15,502,0,2.864328e+00,2.714986e+00,1.280923
257.20,502,0,2.847271e+00,2.697716e+00,1.285584
257.25,502,0,2.830198e+00,2.680429e+00,1.284094
257.30,502,0,2.813109e+00,2.663127e+00,1.280747
257.35,502,0,2.796004e+00,2.645808e+00,1.282488
257.40,502,0,2.778884e+00,2.628473e+00,1.281865
257.45,502,0,2.761747e+00,2.611122e+00,1.283709
257.50,502,0,2.744594e+00,2.593754e+00,1.282696
257.55,502,0,2.727426e+00,2.576370e+00,1.280812
257.60,502,0,2.710241e+00,2.558969e+00,1.280844
257.65,502,0,2.693041e+00,2.541553e+00,1.278992
257.70,502,0,2.675824e+00,2.524119e+00,1.281652
257.75,502,0,2.658592e+00,2.506670e+00,1.282299
257.80,502,0,2.641343e+00,2.489203e+00,1.281985
257.85,502,0,2.624078e+00,2.471721e+00,1.280775
257.90,502,0,2.606797e+00,2.454222e+00,1.281524
257.95,502,0,2.589501e+00,2.436706e+00,1.279883
258.00,502,0,2.572188e+00,2.419174e+00,1.280161
258.05,502,0,2.554858e+00,2.401625e+00,1.280361
258.10,502,0,2.537513e+00,2.384060e+00,1.280849
258.15,502,0,2.520151e+00,2.366478e+00,1.280375
258.20,503,0,2.502774e+00,2.348880e+00,1.284339
258.25,502,0,2.485380e+00,2.331265e+00,1.278605
258.30,503,0,2.467969e+00,2.313633e+00,1.283409
258.35,502,0,2.450543e+00,2.295985e+00,1.282129
258.40,503,0,2.433100e+00,2.278320e+00,1.284303
258.45,503,0,2.415641e+00,2.260638e+00,1.284963
258.50,503,0,2.398166e+00,2.242940e+00,1.284082
258.55,503,0,2.380674e+00,2.225224e+00,1.281454
258.60,503,0,2.363166e+00,2.207492e+00,1.284484
258.65,503,0,2.345642e+00,2.189744e+00,1.284264
258.70,503,0,2.328101e+00,2.171978e+00,1.282468
258.75,503,0,2.310544e+00,2.154196e+00,1.283026
258.80,503,0,2.292970e+00,2.136397e+00,1.282027
258.85,503,0,2.275380e+00,2.118580e+00,1.283120
258.90,503,0,2.257774e+00,2.100747e+00,1.285509
258.95,503,0,2.240151e+00,2.082898e+00,1.284187
259.00,503,0,2.222511e+00,2.065031e+00,1.287217
259.05,503,0,2.204855e+00,2.047147e+00,1.284546
259.10,503,0,2.187182e+00,2.029246e+00,1.284673
259.15,503,0,2.169493e+00,2.011329e+00,1.285043
259.20,503,0,2.151788e+00,1.993394e+00,1.284431
259.25,503,0,2.134065e+00,1.975442e+00,1.286241
259.30,503,0,2.116326e+00,1.957473e+00,1.284915
259.35,503,0,2.098571e+00,1.939487e+00,1.284986
259.40,503,0,2.080798e+00,1.921484e+00,1.283973
259.45,503,0,2.063010e+00,1.903464e+00,1.283455
259.50,504,0,2.045204e+00,1.885427e+00,1.285577
259.55,503,0,2.027382e+00,1.867373e+00,1.289938
259.60,504,0,2.009543e+00,1.849301e+00,1.289650
259.65,504,0,1.991687e+00,1.831212e+00,1.286673
259.70,504,0,1.973814e+00,1.813106e+00,1.287159
259.75,504,0,1.955925e+00,1.794983e+00,1.288312
259.80,504,0,1.938019e+00,1.776843e+00,1.284335
259.85,504,0,1.920096e+00,1.758685e+00,1.286790
259.90,504,0,1.902156e+00,1.740510e+00,1.287236
259.95,504,0,1.884199e+00,1.722318e+00,1.284270
260.00,504,0,1.866225e+00,1.704108e+00,1.288555
260.05,504,0,1.848235e+00,1.685881e+00,1.286817
260.10,504,0,1.830227e+00,1.667637e+00,1.286018
260.15,504,0,1.812203e+00,1.649375e+00,1.286754
260.20,504,0,1.794162e+00,1.631096e+00,1.287130
260.25,504,0,1.776103e+00,1.612799e+00,1.289066
260.30,504,0,1.758028e+00,1.594485e+00,1.285679
260.35,504,0,1.739935e+00,1.576153e+00,1.287518
260.40,504,0,1.721826e+00,1.557804e+00,1.285307
260.45,504,0,1.703699e+00,1.539437e+00,1.285971
260.50,504,0,1.685556e+00,1.521053e+00,1.284725
260.55,504,0,1.667395e+00,1.502651e+00,1.286200
260.60,504,0,1.649217e+00,1.484231e+00,1.286778
260.65,504,0,1.631022e+00,1.465794e+00,1.287387
260.70,504,0,1.612810e+00,1.447339e+00,1.284979
260.75,504,0,1.594580e+00,1.428867e+00,1.286680
260.80,505,0,1.576334e+00,1.410377e+00,1.290373
260.85,504,0,1.558070e+00,1.391869e+00,1.286248
260.90,505,0,1.539789e+00,1.373343e+00,1.288394
260.95,505,0,1.521490e+00,1.354800e+00,1.289537
261.00,505,0,1.503174e+00,1.336239e+00,1.286858
261.05,505,0,1.484841e+00,1.317660e+00,1.290871
261.10,505,0,1.466491e+00,1.299063e+00,1.290399
261.15,505,0,1.448123e+00,1.280448e+00,1.288188
261.20,505,0,1.429738e+00,1.261816e+00,1.288622
261.25,505,0,1.411335e+00,1.243165e+00,1.290810
261.30,505,0,1.392915e+00,1.224497e+00,1.289200
261.35,505,0,1.374478e+00,1.205811e+00,1.288308
261.40,505,0,1.356023e+00,1.187107e+00,1.287962
261.45,505,0,1.337550e+00,1.168384e+00,1.288385
261.50,505,0,1.319061e+00,1.149644e+00,1.290753
261.55,505,0,1.300553e+00,1.130886e+00,1.292557
261.60,505,0,1.282028e+00,1.112109e+00,1.289030
261.65,505,0,1.263485e+00,1.093315e+00,1.287732
261.70,505,0,1.244925e+00,1.074502e+00,1.290571
261.75,505,0,1.226347e+00,1.055672e+00,1.289521
261.80,505,0,1.207752e+00,1.036823e+00,1.288063
261.85,505,0,1.189139e+00,1.017956e+00,1.292664
261.90,505,0,1.170508e+00,9.990706e-01,1.288785
261.95,505,0,1.151859e+00,9.801672e-01,1.287186
262.00,505,0,1.133193e+00,9.612454e-01,1.287091
262.05,505,0,1.114509e+00,9.423054e-01,1.288730
262.10,505,0,1.095807e+00,9.233471e-01,1.289281
262.15,506,0,1.077087e+00,9.043704e-01,1.291403
262.20,505,0,1.058350e+00,8.853754e-01,1.288974
262.25,506,0,1.039595e+00,8.663620e-01,1.289663
262.30,506,0,1.020821e+00,8.473301e-01,1.290393
262.35,506,0,1.002030e+00,8.282799e-01,1.293523
262.40,506,0,9.832211e-01,8.092112e-01,1.290098
262.45,506,0,9.643941e-01,7.901241e-01,1.290639
262.50,506,0,9.455492e-01,7.710184e-01,1.291790
262.55,506,0,9.266863e-01,7.518943e-01,1.290651
262.60,506,0,9.078053e-01,7.327516e-01,1.290401
262.65,506,0,8.889063e-01,7.135903e-01,1.292283
262.70,506,0,8.699893e-01,6.944104e-01,1.293193
262.75,506,0,8.510541e-01,6.752119e-01,1.290109
262.80,506,0,8.321009e-01,6.559947e-01,1.292762
262.85,506,0,8.131295e-01,6.367589e-01,1.290917
262.90,506,0,7.941400e-01,6.175044e-01,1.289971
262.95,506,0,7.751323e-01,5.982311e-01,1.292175
263.00,506,0,7.561064e-01,5.789390e-01,1.290388
263.05,506,0,7.370623e-01,5.596282e-01,1.293009
263.10,506,0,7.179999e-01,5.402986e-01,1.292787
263.15,506,0,6.989192e-01,5.209501e-01,1.291578
263.20,506,0,6.798203e-01,5.015828e-01,1.355470
263.25,506,0,6.607030e-01,4.821965e-01,1.298885
263.30,506,0,6.415674e-01,4.627914e-01,1.299793
263.35,506,0,6.224134e-01,4.433673e-01,1.300295
263.40,506,0,6.032410e-01,4.239242e-01,1.303173
263.45,506,0,5.840501e-01,4.044622e-01,1.298649
263.50,507,0,5.648408e-01,3.849809e-01,1.312097
263.55,506,0,5.456131e-01,3.654808e-01,1.325647
263.60,507,0,5.263668e-01,3.459614e-01,1.306569
263.65,507,0,5.071020e-01,3.264229e-01,1.302607
263.70,507,0,4.878187e-01,3.068653e-01,1.344860
263.75,507,0,4.685168e-01,2.872886e-01,1.304659
263.80,507,0,4.491962e-01,2.676927e-01,1.303936
263.85,507,0,4.298571e-01,2.480776e-01,1.301251
263.90,507,0,4.104993e-01,2.284432e-01,1.347184
263.95,507,0,3.911228e-01,2.087896e-01,1.304970
264.00,507,0,3.717276e-01,1.891167e-01,1.301793
264.05,507,0,3.523137e-01,1.694245e-01,1.302638
264.10,507,0,3.328810e-01,1.497129e-01,1.303514
264.15,507,0,3.134295e-01,1.299819e-01,1.304935
264.20,507,0,2.939592e-01,1.102315e-01,1.307746
264.25,507,0,2.744701e-01,9.046168e-02,1.304107
264.30,507,0,2.549621e-01,7.067236e-02,1.302629
264.35,507,0,2.354352e-01,5.086353e-02,1.302616
264.40,507,0,2.158894e-01,3.103517e-02,1.304140
264.45,507,0,1.963247e-01,1.118725e-02,1.303139
264.50,507,0,1.767409e-01,-8.680276e-03,1.304134
264.55,507,0,1.571382e-01,-2.856742e-02,1.300689
264.60,507,0,1.375164e-01,-4.847423e-02,1.302867
264.65,507,0,1.178756e-01,-6.840073e-02,1.303759
264.70,507,0,9.821573e-02,-8.834694e-02,1.302141
264.75,507,0,7.853671e-02,-1.083129e-01,1.304552
264.80,507,0,5.883856e-02,-1.282986e-01,1.303961
264.85,507,0,3.912123e-02,-1.483042e-01,1.300847
264.90,508,0,1.938471e-02,-1.683298e-01,1.304940
264.95,507,0,-3.710458e-04,-1.883750e-01,1.303884
265.00,508,0,-2.014605e-02,-2.084404e-01,1.302831
265.05,508,0,-3.994035e-02,-2.285257e-01,1.308230
265.10,508,0,-5.975396e-02,-2.486310e-01,1.306305
265.15,508,0,-7.958691e-02,-2.687561e-01,1.336099
265.20,508,0,-9.943923e-02,-2.889013e-01,1.321709
265.25,508,0,-1.193110e-01,-3.090666e-01,1.305445
265.30,508,0,-1.392021e-01,-3.292519e-01,1.304255
265.35,508,0,-1.591127e-01,-3.494573e-01,1.305713
265.40,508,0,-1.790428e-01,-3.696829e-01,1.305988
265.45,508,0,-1.989925e-01,-3.899286e-01,1.301796
265.50,508,0,-2.189616e-01,-4.101946e-01,1.305318
265.55,508,0,-2.389504e-01,-4.304808e-01,1.304754
265.60,508,0,-2.589588e-01,-4.507873e-01,1.345709
265.65,508,0,-2.789868e-01,-4.711141e-01,1.306668
265.70,508,0,-2.990344e-01,-4.914613e-01,1.305381
265.75,508,0,-3.191018e-01,-5.118288e-01,1.305122
265.80,508,0,-3.391889e-01,-5.322168e-01,1.306185
265.85,508,0,-3.592958e-01,-5.526252e-01,1.304636
265.90,508,0,-3.794225e-01,-5.730541e-01,1.344441
265.95,508,0,-3.995690e-01,-5.935035e-01,1.346846
266.00,508,0,-4.197354e-01,-6.139735e-01,1.304943
266.05,508,0,-4.399216e-01,-6.344641e-01,1.305808
266.10,508,0,-4.601278e-01,-6.549753e-01,1.306776
266.15,508,0,-4.803539e-01,-6.755071e-01,1.306631
266.20,508,0,-5.006000e-01,-6.960597e-01,1.310689
266.25,508,0,-5.208661e-01,-7.166330e-01,1.353500
266.30,508,0,-5.411523e-01,-7.372270e-01,1.301928
266.35,509,0,-5.614586e-01,-7.578422e-01,1.307278
266.40,508,0,-5.817850e-01,-7.784778e-01,1.303413
266.45,509,0,-6.021315e-01,-7.991347e-01,1.307580
266.50,509,0,-6.224982e-01,-8.198125e-01,1.309886
266.55,509,0,-6.428851e-01,-8.405111e-01,1.307714
266.60,509,0,-6.632923e-01,-8.612307e-01,1.302547
266.65,509,0,-6.837198e-01,-8.819713e-01,1.309752
266.70,509,0,-7.041675e-01,-9.027329e-01,1.308602
266.75,509,0,-7.246357e-01,-9.235156e-01,1.306341
266.80,509,0,-7.451242e-01,-9.443194e-01,1.309847
266.85,509,0,-7.656331e-01,-9.651444e-01,1.307462
266.90,509,0,-7.861625e-01,-9.859906e-01,1.309759
266.95,509,0,-8.067124e-01,-1.006858e+00,1.351605
267.00,509,0,-8.272828e-01,-1.027747e+00,1.311247
267.05,509,0,-8.478738e-01,-1.048657e+00,1.306699
267.10,509,0,-8.684854e-01,-1.069588e+00,1.307727
267.15,509,0,-8.891176e-01,-1.090541e+00,1.347452
267.20,509,0,-9.097704e-01,-1.111515e+00,1.303678
267.25,509,0,-9.304440e-01,-1.132510e+00,1.309368
267.30,509,0,-9.511383e-01,-1.153528e+00,1.346557
267.35,509,0,-9.718534e-01,-1.174566e+00,1.347653
267.40,509,0,-9.925893e-01,-1.195627e+00,1.305012
267.45,509,0,-1.013346e+00,-1.216708e+00,1.310021
267.50,509,0,-1.034124e+00,-1.237812e+00,1.308130
267.55,509,0,-1.054922e+00,-1.258937e+00,1.307452
267.60,509,0,-1.075742e+00,-1.280084e+00,1.358017
267.65,509,0,-1.096582e+00,-1.301253e+00,1.503638
267.70,510,0,-1.117444e+00,-1.322444e+00,1.418700
267.75,509,0,-1.138326e+00,-1.343657e+00,1.413328
267.80,510,0,-1.159230e+00,-1.364892e+00,1.312414
267.85,510,0,-1.180155e+00,-1.386148e+00,1.310684
267.90,510,0,-1.201101e+00,-1.407427e+00,1.351882
267.95,510,0,-1.222068e+00,-1.428728e+00,1.346049
268.00,510,0,-1.243057e+00,-1.450050e+00,1.344493
268.05,510,0,-1.264067e+00,-1.471395e+00,1.356217
268.10,510,0,-1.285098e+00,-1.492762e+00,1.309061
268.15,510,0,-1.306150e+00,-1.514152e+00,1.312062
268.20,510,0,-1.327224e+00,-1.535563e+00,1.310505
268.25,510,0,-1.348320e+00,-1.556997e+00,1.308580
268.30,510,0,-1.369437e+00,-1.578453e+00,1.308905
268.35,510,0,-1.390575e+00,-1.599931e+00,1.311865
268.40,510,0,-1.411735e+00,-1.621432e+00,1.338817
268.45,510,0,-1.432917e+00,-1.642955e+00,1.331682
268.50,510,0,-1.454121e+00,-1.664501e+00,1.310541
268.55,510,0,-1.475346e+00,-1.686070e+00,1.308577
268.60,510,0,-1.496592e+00,-1.707661e+00,1.309058
268.65,510,0,-1.517861e+00,-1.729274e+00,1.307980
268.70,510,0,-1.539152e+00,-1.750911e+00,1.313042
268.75,510,0,-1.560464e+00,-1.772570e+00,1.310231
268.80,510,0,-1.581798e+00,-1.794252e+00,1.307685
268.85,510,0,-1.603154e+00,-1.815956e+00,1.360138
268.90,510,0,-1.624533e+00,-1.837684e+00,1.308965
268.95,510,0,-1.645933e+00,-1.859435e+00,1.310930
269.00,510,0,-1.667355e+00,-1.881208e+00,1.307029
269.05,511,0,-1.688800e+00,-1.903005e+00,1.361173
269.10,510,0,-1.710266e+00,-1.924825e+00,1.306370
269.15,511,0,-1.731755e+00,-1.946668e+00,1.312736
269.20,511,0,-1.753266e+00,-1.968534e+00,1.310734
269.25,511,0,-1.774800e+00,-1.990423e+00,1.311682
269.30,511,0,-1.796356e+00,-2.012336e+00,1.313792
269.35,511,0,-1.817934e+00,-2.034272e+00,1.315367
269.40,511,0,-1.839535e+00,-2.056231e+00,1.309803
269.45,511,0,-1.861158e+00,-2.078214e+00,1.314494
269.50,511,0,-1.882803e+00,-2.100220e+00,1.314083
269.55,511,0,-1.904472e+00,-2.122250e+00,1.310742
269.60,511,0,-1.926163e+00,-2.144303e+00,1.316726
269.65,511,0,-1.947876e+00,-2.166380e+00,1.311798
269.70,511,0,-1.969613e+00,-2.188480e+00,1.313309
269.75,511,0,-1.991372e+00,-2.210604e+00,1.314121
269.80,511,0,-2.013154e+00,-2.232752e+00,1.362071
269.85,511,0,-2.034958e+00,-2.254924e+00,1.313752
269.90,511,0,-2.056786e+00,-2.277119e+00,1.311106
269.95,511,0,-2.078637e+00,-2.299339e+00,1.314233
270.00,511,0,-2.100510e+00,-2.321582e+00,1.312184
270.05,511,0,-2.122407e+00,-2.343850e+00,1.311415
270.10,511,0,-2.144327e+00,-2.366141e+00,1.312957
270.15,511,0,-2.166270e+00,-2.388457e+00,1.310706
270.20,511,0,-2.188236e+00,-2.410797e+00,1.313261
270.25,511,0,-2.210225e+00,-2.433161e+00,1.312536
270.30,511,0,-2.232238e+00,-2.455549e+00,1.311864
270.35,512,0,-2.254274e+00,-2.477963e+00,1.314572
270.40,511,0,-2.276334e+00,-2.500400e+00,1.312657
270.45,512,0,-2.298417e+00,-2.522862e+00,1.313467
270.50,512,0,-2.320523e+00,-2.545348e+00,1.318332
270.55,512,0,-2.342653e+00,-2.567859e+00,1.314231
270.60,512,0,-2.364807e+00,-2.590395e+00,1.312531
270.65,512,0,-2.386984e+00,-2.612955e+00,1.316017
270.70,512,0,-2.409185e+00,-2.635540e+00,1.315578
270.75,512,0,-2.431410e+00,-2.658150e+00,1.315604
270.80,512,0,-2.453659e+00,-2.680785e+00,1.315149
270.85,512,0,-2.475931e+00,-2.703444e+00,1.313599
270.90,512,0,-2.498228e+00,-2.726129e+00,1.318804
270.95,512,0,-2.520548e+00,-2.748838e+00,1.317129
271.00,512,0,-2.542893e+00,-2.771573e+00,1.319679
271.05,512,0,-2.565261e+00,-2.794332e+00,1.316441
271.10,512,0,-2.587654e+00,-2.817117e+00,1.314915
271.15,512,0,-2.610071e+00,-2.839927e+00,1.312810
271.20,512,0,-2.632512e+00,-2.862763e+00,1.315996
271.25,512,0,-2.654978e+00,-2.885623e+00,1.314430
271.30,512,0,-2.677468e+00,-2.908510e+00,1.312918
271.35,512,0,-2.699982e+00,-2.931421e+00,1.315748
271.40,512,0,-2.722521e+00,-2.954359e+00,1.315080
271.45,512,0,-2.745084e+00,-2.977321e+00,1.313622
271.50,512,0,-2.767672e+00,-3.000310e+00,1.313563
271.55,512,0,-2.790285e+00,-3.023324e+00,1.315166
271.60,513,0,-2.812922e+00,-3.046365e+00,1.315611
271.65,512,0,-2.835584e+00,-3.069431e+00,1.316263
271.70,513,0,-2.858271e+00,-3.092523e+00,1.316410
271.75,513,0,-2.880983e+00,-3.115642e+00,1.314599
271.80,513,0,-2.903719e+00,-3.138786e+00,1.319954
271.85,513,0,-2.926481e+00,-3.161957e+00,1.317798
271.90,513,0,-2.949268e+00,-3.185153e+00,1.317039
271.95,513,0,-2.972080e+00,-3.208376e+00,1.315086
272.00,513,0,-2.994917e+00,-3.231625e+00,1.318156
272.05,513,0,-3.017779e+00,-3.254901e+00,1.316795
272.10,513,0,-3.040667e+00,-3.278203e+00,1.315607
272.15,513,0,-3.063580e+00,-3.301531e+00,1.318731
272.20,513,0,-3.086519e+00,-3.324886e+00,1.315021
272.25,513,0,-3.109483e+00,-3.348268e+00,1.316886
272.30,513,0,-3.132472e+00,-3.371676e+00,1.316742
272.35,513,0,-3.155487e+00,-3.395111e+00,1.370698
272.40,513,0,-3.178528e+00,-3.418573e+00,1.321087
272.45,513,0,-3.201595e+00,-3.442062e+00,1.318248
272.50,513,0,-3.224687e+00,-3.465578e+00,1.315663
272.55,513,0,-3.247806e+00,-3.489121e+00,1.317480
272.60,513,0,-3.270950e+00,-3.512691e+00,1.316025
272.65,513,0,-3.294120e+00,-3.536288e+00,1.316701
272.70,513,0,-3.317316e+00,-3.559912e+00,1.316142
272.75,514,0,-3.340539e+00,-3.583564e+00,1.320536
272.80,513,0,-3.363787e+00,-3.607244e+00,1.316474
272.85,514,0,-3.387062e+00,-3.630951e+00,1.371543
272.90,514,0,-3.410364e+00,-3.654685e+00,1.334771
272.95,514,0,-3.433691e+00,-3.678448e+00,1.401871
273.00,514,0,-3.457045e+00,-3.702237e+00,1.315692
273.05,514,0,-3.480426e+00,-3.726055e+00,1.318080
273.10,514,0,-3.503833e+00,-3.749900e+00,1.314664
273.15,514,0,-3.527267e+00,-3.773774e+00,1.315373
273.20,514,0,-3.550728e+00,-3.797675e+00,1.325881
273.25,514,0,-3.574215e+00,-3.821604e+00,1.405462
273.30,514,0,-3.597730e+00,-3.845562e+00,1.317602
273.35,514,0,-3.621271e+00,-3.869547e+00,1.356998
273.40,514,0,-3.644839e+00,-3.893561e+00,1.336476
273.45,514,0,-3.668435e+00,-3.917603e+00,1.335444
273.50,514,0,-3.692057e+00,-3.941674e+00,1.322201
273.55,514,0,-3.715707e+00,-3.965773e+00,1.321832
273.60,514,0,-3.739384e+00,-3.989901e+00,1.323494
273.65,514,0,-3.763089e+00,-4.014057e+00,1.321796
273.70,514,0,-3.786821e+00,-4.038242e+00,1.320791
273.75,514,0,-3.810580e+00,-4.062456e+00,1.323760
273.80,514,0,-3.834367e+00,-4.086699e+00,1.321783
273.85,515,0,-3.858182e+00,-4.110971e+00,1.322008
273.90,514,0,-3.882024e+00,-4.135272e+00,1.324690
273.95,515,0,-3.905895e+00,-4.159602e+00,1.324433
274.00,515,0,-3.929793e+00,-4.183962e+00,1.324016
274.05,515,0,-3.953719e+00,-4.208351e+00,1.325584
274.10,515,0,-3.977673e+00,-4.232769e+00,1.325262
274.15,515,0,-4.001655e+00,-4.257216e+00,1.321121
274.20,515,0,-4.025666e+00,-4.281693e+00,1.323567
274.25,515,0,-4.049705e+00,-4.306200e+00,1.325545
274.30,515,0,-4.073772e+00,-4.330736e+00,1.321910
274.35,515,0,-4.097867e+00,-4.355302e+00,1.326816
274.40,515,0,-4.121991e+00,-4.379898e+00,1.324137
274.45,515,0,-4.146144e+00,-4.404524e+00,1.323823
274.50,515,0,-4.170325e+00,-4.429180e+00,1.326286
274.55,515,0,-4.194535e+00,-4.453866e+00,1.324135
274.60,515,0,-4.218774e+00,-4.478582e+00,1.325316
274.65,515,0,-4.243042e+00,-4.503329e+00,1.325926
274.70,515,0,-4.267338e+00,-4.528105e+00,1.324809
274.75,515,0,-4.291664e+00,-4.552913e+00,1.323831
274.80,515,0,-4.316019e+00,-4.577750e+00,1.325250
274.85,515,0,-4.340403e+00,-4.602619e+00,1.330122
274.90,516,0,-4.364816e+00,-4.627518e+00,1.326491
274.95,515,0,-4.389259e+00,-4.652448e+00,1.326093
275.00,516,0,-4.413731e+00,-4.677409e+00,1.329606
275.05,516,0,-4.438233e+00,-4.702402e+00,1.327354
275.10,516,0,-4.462765e+00,-4.727425e+00,1.326588
275.15,516,0,-4.487326e+00,-4.752479e+00,1.330377
275.20,516,0,-4.511917e+00,-4.777565e+00,1.327307
275.25,516,0,-4.536538e+00,-4.802681e+00,1.328380
275.30,516,0,-4.561189e+00,-4.827830e+00,1.327444
275.35,516,0,-4.585869e+00,-4.853009e+00,1.326134
275.40,516,0,-4.610580e+00,-4.878221e+00,1.327528
275.45,516,0,-4.635322e+00,-4.903464e+00,1.329821
275.50,516,0,-4.660093e+00,-4.928738e+00,1.329836
275.55,516,0,-4.684895e+00,-4.954045e+00,1.328440
275.60,516,0,-4.709728e+00,-4.979384e+00,1.326052
275.65,516,0,-4.734591e+00,-5.004754e+00,1.325112
275.70,516,0,-4.759484e+00,-5.030157e+00,1.328674
275.75,516,0,-4.784409e+00,-5.055592e+00,1.326051
275.80,516,0,-4.809364e+00,-5.081060e+00,1.328380
275.85,517,0,-4.834350e+00,-5.106560e+00,1.331708
275.90,517,0,-4.859368e+00,-5.132093e+00,1.330290
275.95,517,0,-4.884416e+00,-5.157658e+00,1.329101
276.00,517,0,-4.909496e+00,-5.183256e+00,1.332990
276.05,517,0,-4.934607e+00,-5.208887e+00,1.328811
276.10,517,0,-4.959749e+00,-5.234551e+00,1.332844
276.15,517,0,-4.984923e+00,-5.260247e+00,1.330604
276.20,517,0,-5.010128e+00,-5.285977e+00,1.330210
276.25,517,0,-5.035365e+00,-5.311740e+00,1.329624
276.30,517,0,-5.060634e+00,-5.337537e+00,1.331347
276.35,517,0,-5.085934e+00,-5.363366e+00,1.329617
276.40,517,0,-5.111267e+00,-5.389230e+00,1.328997
276.45,517,0,-5.136631e+00,-5.415127e+00,1.331536
276.50,517,0,-5.162028e+00,-5.441057e+00,1.329321
276.55,517,0,-5.187457e+00,-5.467022e+00,1.329273
276.60,517,0,-5.212918e+00,-5.493020e+00,1.329071
276.65,518,0,-5.238412e+00,-5.519053e+00,1.329996
276.70,518,0,-5.263938e+00,-5.545119e+00,1.330070
276.75,518,0,-5.289497e+00,-5.571220e+00,1.332336
276.80,518,0,-5.315089e+00,-5.597356e+00,1.330167
276.85,518,0,-5.340713e+00,-5.623526e+00,1.331506
276.90,518,0,-5.366371e+00,-5.649730e+00,1.332033
276.95,518,0,-5.392061e+00,-5.675969e+00,1.331417
277.00,518,0,-5.417785e+00,-5.702242e+00,1.333655
277.05,518,0,-5.443541e+00,-5.728551e+00,1.332239
277.10,518,0,-5.469331e+00,-5.754894e+00,1.332545
277.15,518,0,-5.495155e+00,-5.781273e+00,1.334328
277.20,518,0,-5.521012e+00,-5.807686e+00,1.337091
277.25,518,0,-5.546902e+00,-5.834135e+00,1.333666
277.30,518,0,-5.572827e+00,-5.860620e+00,1.337832
277.35,518,0,-5.598785e+00,-5.887140e+00,1.336611
277.40,519,0,-5.624777e+00,-5.913695e+00,1.337461
277.45,519,0,-5.650803e+00,-5.940287e+00,1.339751
277.50,519,0,-5.676863e+00,-5.966914e+00,1.335599
277.55,519,0,-5.702958e+00,-5.993577e+00,1.332593
277.60,519,0,-5.729087e+00,-6.020276e+00,1.331665
277.65,519,0,-5.755250e+00,-6.047012e+00,1.336263
277.70,519,0,-5.781448e+00,-6.073783e+00,1.333119
277.75,519,0,-5.807681e+00,-6.100591e+00,1.338673
277.80,519,0,-5.833948e+00,-6.127436e+00,1.337686
277.85,519,0,-5.860250e+00,-6.154317e+00,1.335982
277.90,519,0,-5.886587e+00,-6.181234e+00,1.334294
277.95,519,0,-5.912960e+00,-6.208189e+00,1.338241
278.00,519,0,-5.939367e+00,-6.235181e+00,1.333455
278.05,520,0,-5.965810e+00,-6.262210e+00,1.343973
278.10,519,0,-5.992288e+00,-6.289275e+00,1.350955
278.15,520,0,-6.018802e+00,-6.316379e+00,1.326716
278.20,520,0,-6.045352e+00,-6.343520e+00,1.328541
278.25,520,0,-6.071937e+00,-6.370698e+00,1.328626
278.30,520,0,-6.098558e+00,-6.397914e+00,1.326023
278.35,520,0,-6.125215e+00,-6.425167e+00,1.327116
278.40,520,0,-6.151908e+00,-6.452459e+00,1.327496
278.45,520,0,-6.178638e+00,-6.479789e+00,1.327274
278.50,520,0,-6.205403e+00,-6.507156e+00,1.329914
278.55,520,0,-6.232206e+00,-6.534562e+00,1.324490
278.60,520,0,-6.259044e+00,-6.562007e+00,1.330243
278.65,520,0,-6.285920e+00,-6.589489e+00,1.328699
278.70,520,0,-6.312832e+00,-6.617011e+00,1.323378
278.75,521,0,-6.339781e+00,-6.644571e+00,1.336425
278.80,520,0,-6.366767e+00,-6.672170e+00,1.335510
278.85,521,0,-6.393790e+00,-6.699808e+00,1.330418
278.90,521,0,-6.420851e+00,-6.727485e+00,1.329944
278.95,521,0,-6.447949e+00,-6.755202e+00,1.330084
279.00,521,0,-6.475084e+00,-6.782958e+00,1.335851
279.05,521,0,-6.502257e+00,-6.810753e+00,1.328476
279.10,521,0,-6.529468e+00,-6.838588e+00,1.330387
279.15,521,0,-6.556717e+00,-6.866462e+00,1.330685
279.20,521,0,-6.584003e+00,-6.894377e+00,1.329652
279.25,521,0,-6.611328e+00,-6.922331e+00,1.330916
279.30,521,0,-6.638691e+00,-6.950326e+00,1.328684
279.35,521,0,-6.666092e+00,-6.978360e+00,1.329386
279.40,522,0,-6.693531e+00,-7.006436e+00,1.336792
279.45,521,0,-6.721010e+00,-7.034551e+00,1.328145
279.50,522,0,-6.748526e+00,-7.062707e+00,1.330901
279.55,522,0,-6.776082e+00,-7.090904e+00,1.334043
279.60,522,0,-6.803677e+00,-7.119142e+00,1.330614
279.65,522,0,-6.831311e+00,-7.147421e+00,1.332955
279.70,522,0,-6.858984e+00,-7.175741e+00,1.331163
279.75,522,0,-6.886696e+00,-7.204103e+00,1.334267
279.80,522,0,-6.914448e+00,-7.232505e+00,1.327711
279.85,522,0,-6.942239e+00,-7.260950e+00,1.330726
279.90,522,0,-6.970070e+00,-7.289436e+00,1.331654
279.95,522,0,-6.997941e+00,-7.317963e+00,1.395645
280.00,522,0,-7.025852e+00,-7.346533e+00,1.393672
280.05,523,0,-7.053802e+00,-7.375145e+00,1.356038
280.10,522,0,-7.081794e+00,-7.403799e+00,1.331543
280.15,523,0,-7.109825e+00,-7.432495e+00,1.335649
280.20,523,0,-7.137897e+00,-7.461234e+00,1.332796
280.25,523,0,-7.166010e+00,-7.490015e+00,1.335988
280.30,523,0,-7.194163e+00,-7.518839e+00,1.334624
280.35,523,0,-7.222357e+00,-7.547706e+00,1.335948
280.40,523,0,-7.250592e+00,-7.576617e+00,1.334181
280.45,523,0,-7.278868e+00,-7.605570e+00,1.334300
280.50,523,0,-7.307186e+00,-7.634566e+00,1.334317
280.55,523,0,-7.335545e+00,-7.663606e+00,1.337325
280.60,523,0,-7.363945e+00,-7.692690e+00,1.332841
280.65,523,0,-7.392388e+00,-7.721818e+00,1.338102
280.70,523,0,-7.420872e+00,-7.750989e+00,1.347282
280.75,524,0,-7.449398e+00,-7.780204e+00,1.339775
280.80,524,0,-7.477966e+00,-7.809463e+00,1.338543
280.85,524,0,-7.506576e+00,-7.838767e+00,1.337792
280.90,524,0,-7.535228e+00,-7.868114e+00,1.339040
280.95,524,0,-7.563923e+00,-7.897507e+00,1.337112
281.00,524,0,-7.592661e+00,-7.926944e+00,1.335495
281.05,524,0,-7.621441e+00,-7.956427e+00,1.338252
281.10,524,0,-7.650265e+00,-7.985954e+00,1.337975
281.15,524,0,-7.679131e+00,-8.015526e+00,1.337977
281.20,524,0,-7.708041e+00,-8.045144e+00,1.338446
281.25,524,0,-7.736994e+00,-8.074807e+00,1.338643
281.30,524,0,-7.765990e+00,-8.104516e+00,1.338678
281.35,524,0,-7.795030e+00,-8.134270e+00,1.339326
281.40,524,0,-7.824113e+00,-8.164071e+00,1.336794
281.45,525,0,-7.853241e+00,-8.193917e+00,1.341490
281.50,524,0,-7.882413e+00,-8.223810e+00,1.338043
281.55,525,0,-7.911628e+00,-8.253748e+00,1.340373
281.60,525,0,-7.940888e+00,-8.283734e+00,1.341058
281.65,525,0,-7.970193e+00,-8.313765e+00,1.339722
281.70,525,0,-7.999542e+00,-8.343844e+00,1.341284
281.75,525,0,-8.028936e+00,-8.373970e+00,1.338078
281.80,525,0,-8.058375e+00,-8.404142e+00,1.340650
281.85,525,0,-8.087858e+00,-8.434362e+00,1.340673
281.90,525,0,-8.117387e+00,-8.464630e+00,1.340298
281.95,525,0,-8.146962e+00,-8.494945e+00,1.340386
282.00,525,0,-8.176581e+00,-8.525307e+00,1.340301
282.05,525,0,-8.206247e+00,-8.555718e+00,1.340090
282.10,525,0,-8.235958e+00,-8.586176e+00,1.338621
282.15,526,0,-8.265715e+00,-8.616683e+00,1.340752
282.20,526,0,-8.295518e+00,-8.647237e+00,1.340668
282.25,526,0,-8.325367e+00,-8.677841e+00,1.346756
282.30,526,0,-8.355263e+00,-8.708492e+00,1.341948
282.35,526,0,-8.385205e+00,-8.739193e+00,1.343897
282.40,526,0,-8.415194e+00,-8.769943e+00,1.341226
282.45,526,0,-8.445230e+00,-8.800741e+00,1.342888
282.50,526,0,-8.475313e+00,-8.831589e+00,1.344293
282.55,526,0,-8.505443e+00,-8.862487e+00,1.340598
282.60,526,0,-8.535620e+00,-8.893433e+00,1.342678
282.65,526,0,-8.565844e+00,-8.924430e+00,1.342486
282.70,526,0,-8.596117e+00,-8.955477e+00,1.342520
282.75,526,0,-8.626436e+00,-8.986573e+00,1.341182
282.80,527,0,-8.656804e+00,-9.017720e+00,1.346207
282.85,527,0,-8.687220e+00,-9.048917e+00,1.344621
282.90,527,0,-8.717684e+00,-9.080164e+00,1.344718
282.95,527,0,-8.748197e+00,-9.111462e+00,1.346564
283.00,527,0,-8.778757e+00,-9.142811e+00,1.344813
283.05,527,0,-8.809367e+00,-9.174211e+00,1.344746
283.10,527,0,-8.840025e+00,-9.205662e+00,1.343487
283.15,527,0,-8.870733e+00,-9.237165e+00,1.345735
283.20,527,0,-8.901489e+00,-9.268719e+00,1.344337
283.25,527,0,-8.932295e+00,-9.300325e+00,1.344008
283.30,527,0,-8.963151e+00,-9.331983e+00,1.345452
283.35,528,0,-8.994055e+00,-9.363692e+00,1.349717
283.40,528,0,-9.025010e+00,-9.395453e+00,1.350100
283.45,528,0,-9.056015e+00,-9.427267e+00,1.348040
283.50,528,0,-9.087070e+00,-9.459133e+00,1.348834
283.55,528,0,-9.118175e+00,-9.491052e+00,1.348572
283.60,528,0,-9.149330e+00,-9.523024e+00,1.347033
283.65,528,0,-9.180536e+00,-9.555049e+00,1.347282
283.70,528,0,-9.211793e+00,-9.587127e+00,1.347662
283.75,528,0,-9.243101e+00,-9.619258e+00,1.347318
283.80,528,0,-9.274459e+00,-9.651443e+00,1.346906
283.85,528,0,-9.305869e+00,-9.683681e+00,1.347897
283.90,528,0,-9.337331e+00,-9.715974e+00,1.346948
283.95,529,0,-9.368844e+00,-9.748320e+00,1.351335
284.00,529,0,-9.400409e+00,-9.780720e+00,1.350281
284.05,529,0,-9.432025e+00,-9.813174e+00,1.351482
284.10,529,0,-9.463694e+00,-9.845683e+00,1.352541
284.15,529,0,-9.495415e+00,-9.878247e+00,1.349560
284.20,529,0,-9.527188e+00,-9.910866e+00,1.349157
284.25,529,0,-9.559014e+00,-9.943540e+00,1.349681
284.30,529,0,-9.590893e+00,-9.976268e+00,1.350457
284.35,529,0,-9.622824e+00,-1.000905e+01,1.348553
284.40,529,0,-9.654809e+00,-1.004189e+01,1.349357
284.45,529,0,-9.686846e+00,-1.007479e+01,1.353876
284.50,530,0,-9.718938e+00,-1.010774e+01,1.356823
284.55,530,0,-9.751082e+00,-1.014075e+01,1.353907
284.60,530,0,-9.783281e+00,-1.017381e+01,1.353431
284.65,530,0,-9.815533e+00,-1.020693e+01,1.353941
284.70,530,0,-9.847840e+00,-1.024011e+01,1.355126
284.75,530,0,-9.880201e+00,-1.027334e+01,1.354050
284.80,530,0,-9.912616e+00,-1.030663e+01,1.355191
284.85,530,0,-9.945085e+00,-1.033998e+01,1.355900
284.90,530,0,-9.977610e+00,-1.037338e+01,1.354701
284.95,530,0,-1.001019e+01,-1.040684e+01,1.356194
285.00,531,0,-1.004282e+01,-1.044036e+01,1.357315
285.05,531,0,-1.007551e+01,-1.047394e+01,1.356324
285.10,531,0,-1.010826e+01,-1.050758e+01,1.355877
285.15,531,0,-1.014106e+01,-1.054127e+01,1.357092
285.20,531,0,-1.017392e+01,-1.057502e+01,1.355234
285.25,531,0,-1.020683e+01,-1.060883e+01,1.357600
285.30,531,0,-1.023980e+01,-1.064270e+01,1.354510
285.35,531,0,-1.027282e+01,-1.067663e+01,1.355532
285.40,531,0,-1.030591e+01,-1.071062e+01,1.355895
285.45,531,0,-1.033904e+01,-1.074466e+01,1.353056
285.50,531,0,-1.037224e+01,-1.077877e+01,1.355499
285.55,531,0,-1.040549e+01,-1.081294e+01,1.354836
285.60,532,0,-1.043880e+01,-1.084716e+01,1.358920
285.65,532,0,-1.047217e+01,-1.088145e+01,1.357702
285.70,532,0,-1.050559e+01,-1.091579e+01,1.356967
285.75,532,0,-1.053907e+01,-1.095020e+01,1.356894
285.80,532,0,-1.057261e+01,-1.098466e+01,1.357143
285.85,532,0,-1.060621e+01,-1.101919e+01,1.355515
285.90,532,0,-1.063987e+01,-1.105378e+01,1.354703
285.95,532,0,-1.067358e+01,-1.108843e+01,1.357416
286.00,532,0,-1.070736e+01,-1.112314e+01,1.354859
286.05,532,0,-1.074119e+01,-1.115791e+01,1.361620
286.10,532,0,-1.077508e+01,-1.119274e+01,1.358331
286.15,532,0,-1.080903e+01,-1.122764e+01,1.360375
286.20,533,0,-1.084304e+01,-1.126260e+01,1.359645
286.25,533,0,-1.087711e+01,-1.129761e+01,1.361095
286.30,533,0,-1.091124e+01,-1.133270e+01,1.357812
286.35,533,0,-1.094543e+01,-1.136784e+01,1.360749
286.40,533,0,-1.097968e+01,-1.140305e+01,1.361839
286.45,533,0,-1.101399e+01,-1.143832e+01,1.359451
286.50,533,0,-1.104836e+01,-1.147365e+01,1.362583
286.55,533,0,-1.108279e+01,-1.150905e+01,1.358965
286.60,533,0,-1.111728e+01,-1.154451e+01,1.359405
286.65,533,0,-1.115183e+01,-1.158003e+01,1.363752
286.70,534,0,-1.118645e+01,-1.161562e+01,1.361168
286.75,534,0,-1.122112e+01,-1.165127e+01,1.361220
286.80,534,0,-1.125586e+01,-1.168698e+01,1.362147
286.85,534,0,-1.129066e+01,-1.172276e+01,1.361880
286.90,534,0,-1.132552e+01,-1.175861e+01,1.362853
286.95,534,0,-1.136044e+01,-1.179451e+01,1.362644
287.00,534,0,-1.139542e+01,-1.183049e+01,1.364577
287.05,534,0,-1.143047e+01,-1.186653e+01,1.362136
287.10,534,0,-1.146558e+01,-1.190263e+01,1.362866
287.15,534,0,-1.150075e+01,-1.193880e+01,1.362149
287.20,534,0,-1.153599e+01,-1.197504e+01,1.361357
287.25,534,0,-1.157128e+01,-1.201134e+01,1.362180
287.30,535,0,-1.160665e+01,-1.204771e+01,1.365841
287.35,535,0,-1.164207e+01,-1.208414e+01,1.362534
287.40,535,0,-1.167756e+01,-1.212064e+01,1.364736
287.45,535,0,-1.171311e+01,-1.215721e+01,1.365861
287.50,535,0,-1.174873e+01,-1.219384e+01,1.364080
287.55,535,0,-1.178441e+01,-1.223054e+01,1.365425
287.60,535,0,-1.182016e+01,-1.226731e+01,1.365795
287.65,535,0,-1.185597e+01,-1.230415e+01,1.363905
287.70,535,0,-1.189185e+01,-1.234105e+01,1.366434
287.75,535,0,-1.192779e+01,-1.237802e+01,1.366299
287.80,535,0,-1.196379e+01,-1.241506e+01,1.363976
287.85,536,0,-1.199986e+01,-1.245217e+01,1.369276
287.90,536,0,-1.203600e+01,-1.248934e+01,1.366320
287.95,536,0,-1.207220e+01,-1.252659e+01,1.367264
288.00,536,0,-1.210847e+01,-1.256390e+01,1.367806
288.05,536,0,-1.214481e+01,-1.260128e+01,1.368651
288.10,536,0,-1.218121e+01,-1.263873e+01,1.368521
288.15,536,0,-1.221768e+01,-1.267625e+01,1.368779
288.20,536,0,-1.225421e+01,-1.271384e+01,1.368674
288.25,536,0,-1.229081e+01,-1.275150e+01,1.367701
288.30,536,0,-1.232748e+01,-1.278923e+01,1.367459
288.35,536,0,-1.236422e+01,-1.282703e+01,1.368302
288.40,537,0,-1.240102e+01,-1.286490e+01,1.370227
288.45,537,0,-1.243789e+01,-1.290284e+01,1.369431
288.50,537,0,-1.247483e+01,-1.294085e+01,1.372206
288.55,537,0,-1.251184e+01,-1.297893e+01,1.370074
288.60,537,0,-1.254891e+01,-1.301708e+01,1.370250
288.65,537,0,-1.258606e+01,-1.305530e+01,1.369214
288.70,537,0,-1.262327e+01,-1.309360e+01,1.369450
288.75,537,0,-1.266055e+01,-1.313197e+01,1.374253
288.80,537,0,-1.269790e+01,-1.317040e+01,1.369373
288.85,537,0,-1.273532e+01,-1.320891e+01,1.374625
288.90,537,0,-1.277281e+01,-1.324750e+01,1.369816
288.95,537,0,-1.281037e+01,-1.328615e+01,1.370332
289.00,538,0,-1.284800e+01,-1.332488e+01,1.371011
289.05,538,0,-1.288570e+01,-1.336368e+01,1.372859
289.10,538,0,-1.292346e+01,-1.340255e+01,1.373767
289.15,538,0,-1.296130e+01,-1.344149e+01,1.373044
289.20,538,0,-1.299921e+01,-1.348051e+01,1.373684
289.25,538,0,-1.303719e+01,-1.351961e+01,1.371760
289.30,538,0,-1.307524e+01,-1.355877e+01,1.372860
289.35,538,0,-1.311336e+01,-1.359801e+01,1.373116
289.40,538,0,-1.315156e+01,-1.363732e+01,1.372956
289.45,538,0,-1.318982e+01,-1.367671e+01,1.372629
289.50,538,0,-1.322816e+01,-1.371617e+01,1.371676
289.55,538,0,-1.326656e+01,-1.375571e+01,1.374666
289.60,539,0,-1.330504e+01,-1.379532e+01,1.377329
289.65,539,0,-1.334360e+01,-1.383501e+01,1.375955
289.70,539,0,-1.338222e+01,-1.387477e+01,1.375411
289.75,539,0,-1.342092e+01,-1.391461e+01,1.377423
289.80,539,0,-1.345969e+01,-1.395452e+01,1.374944
289.85,539,0,-1.349853e+01,-1.399451e+01,1.377947
289.90,539,0,-1.353745e+01,-1.403457e+01,1.377896
289.95,539,0,-1.357643e+01,-1.407471e+01,1.374602
290.00,539,0,-1.361550e+01,-1.411493e+01,1.378323
290.05,539,0,-1.365463e+01,-1.415522e+01,1.378193
290.10,539,0,-1.369384e+01,-1.419559e+01,1.378025
290.15,539,0,-1.373313e+01,-1.423604e+01,1.377672
290.20,539,0,-1.377249e+01,-1.427656e+01,1.377358
290.25,539,0,-1.381192e+01,-1.431716e+01,1.377344
290.30,540,0,-1.385143e+01,-1.435784e+01,1.381787
290.35,540,0,-1.389101e+01,-1.439859e+01,1.379578
290.40,540,0,-1.393066e+01,-1.443942e+01,1.378671
290.45,540,0,-1.397040e+01,-1.448033e+01,1.379807
290.50,540,0,-1.401020e+01,-1.452132e+01,1.382476
290.55,540,0,-1.405009e+01,-1.456239e+01,1.379902
290.60,540,0,-1.409005e+01,-1.460353e+01,1.379275
290.65,540,0,-1.413008e+01,-1.464476e+01,1.380281
290.70,540,0,-1.417019e+01,-1.468606e+01,1.381660
290.75,540,0,-1.421038e+01,-1.472744e+01,1.380823
290.80,540,0,-1.425064e+01,-1.476890e+01,1.380918
290.85,540,0,-1.429098e+01,-1.481044e+01,1.386857
290.90,540,0,-1.433140e+01,-1.485206e+01,1.380707
290.95,541,0,-1.437189e+01,-1.489376e+01,1.378778
291.00,541,0,-1.441246e+01,-1.493554e+01,1.380473
291.05,541,0,-1.445311e+01,-1.497740e+01,1.385253
291.10,541,0,-1.449384e+01,-1.501934e+01,1.380072
291.15,541,0,-1.453464e+01,-1.506136e+01,1.381641
291.20,541,0,-1.457552e+01,-1.510346e+01,1.379810
291.25,541,0,-1.461648e+01,-1.514564e+01,1.381624
291.30,541,0,-1.465752e+01,-1.518790e+01,1.383075
291.35,541,0,-1.469863e+01,-1.523024e+01,1.388616
291.40,541,0,-1.473983e+01,-1.527266e+01,1.381478
291.45,541,0,-1.478110e+01,-1.531517e+01,1.381298
291.50,542,0,-1.482245e+01,-1.535776e+01,1.384731
291.55,542,0,-1.486389e+01,-1.540043e+01,1.383714
291.60,542,0,-1.490540e+01,-1.544318e+01,1.383746
291.65,542,0,-1.494699e+01,-1.548601e+01,1.383313
291.70,542,0,-1.498866e+01,-1.552892e+01,1.387468
291.75,542,0,-1.503040e+01,-1.557192e+01,1.384518
291.80,542,0,-1.507223e+01,-1.561500e+01,1.383712
291.85,542,0,-1.511414e+01,-1.565816e+01,1.383166
291.90,542,0,-1.515613e+01,-1.570141e+01,1.384076
291.95,542,0,-1.519820e+01,-1.574474e+01,1.384716
292.00,542,0,-1.524035e+01,-1.578815e+01,1.383482
292.05,543,0,-1.528259e+01,-1.583165e+01,1.387063
292.10,543,0,-1.532490e+01,-1.587522e+01,1.386409
292.15,543,0,-1.536729e+01,-1.591889e+01,1.386136
292.20,543,0,-1.540977e+01,-1.596263e+01,1.387870
292.25,543,0,-1.545233e+01,-1.600647e+01,1.387594
292.30,543,0,-1.549496e+01,-1.605038e+01,1.386269
292.35,543,0,-1.553768e+01,-1.609438e+01,1.386896
292.40,543,0,-1.558049e+01,-1.613846e+01,1.384012
292.45,543,0,-1.562337e+01,-1.618263e+01,1.387258
292.50,543,0,-1.566634e+01,-1.622689e+01,1.386039
292.55,544,0,-1.570939e+01,-1.627122e+01,1.389587
292.60,544,0,-1.575252e+01,-1.631565e+01,1.387761
292.65,544,0,-1.579573e+01,-1.636016e+01,1.388544
292.70,544,0,-1.583903e+01,-1.640475e+01,1.387343
292.75,544,0,-1.588241e+01,-1.644943e+01,1.388637
292.80,544,0,-1.592588e+01,-1.649420e+01,1.388436
292.85,544,0,-1.596943e+01,-1.653905e+01,1.389775
292.90,544,0,-1.601306e+01,-1.658399e+01,1.387405
292.95,544,0,-1.605677e+01,-1.662902e+01,1.386796
293.00,544,0,-1.610057e+01,-1.667413e+01,1.386273
293.05,545,0,-1.614446e+01,-1.671932e+01,1.390093
293.10,545,0,-1.618842e+01,-1.676461e+01,1.391939
293.15,545,0,-1.623248e+01,-1.680998e+01,1.390447
293.20,545,0,-1.627661e+01,-1.685544e+01,1.395470
293.25,545,0,-1.632083e+01,-1.690098e+01,1.391825
293.30,545,0,-1.636514e+01,-1.694662e+01,1.391478
293.35,545,0,-1.640953e+01,-1.699234e+01,1.392061
293.40,545,0,-1.645401e+01,-1.703815e+01,1.390591
293.45,545,0,-1.649857e+01,-1.708404e+01,1.391485
293.50,545,0,-1.654322e+01,-1.713002e+01,1.389824
293.55,546,0,-1.658795e+01,-1.717610e+01,1.391606
293.60,546,0,-1.663277e+01,-1.722226e+01,1.393541
293.65,546,0,-1.667767e+01,-1.726851e+01,1.393167
293.70,546,0,-1.672266e+01,-1.731484e+01,1.392739
293.75,546,0,-1.676774e+01,-1.736127e+01,1.392825
293.80,546,0,-1.681291e+01,-1.740778e+01,1.392845
293.85,546,0,-1.685816e+01,-1.745438e+01,1.393811
293.90,546,0,-1.690349e+01,-1.750108e+01,1.394337
293.95,546,0,-1.694892e+01,-1.754786e+01,1.394944
294.00,546,0,-1.699443e+01,-1.759473e+01,1.395022
294.05,547,0,-1.704002e+01,-1.764169e+01,1.395465
294.10,547,0,-1.708571e+01,-1.768874e+01,1.398908
294.15,547,0,-1.713148e+01,-1.773588e+01,1.395669
294.20,547,0,-1.717734e+01,-1.778311e+01,1.395544
294.25,547,0,-1.722329e+01,-1.783042e+01,1.397345
294.30,547,0,-1.726933e+01,-1.787783e+01,1.394829
294.35,547,0,-1.731545e+01,-1.792533e+01,1.394366
294.40,547,0,-1.736166e+01,-1.797292e+01,1.396331
294.45,547,0,-1.740796e+01,-1.802060e+01,1.393504
294.50,547,0,-1.745435e+01,-1.806837e+01,1.396541
294.55,547,0,-1.750083e+01,-1.811623e+01,1.395727
294.60,548,0,-1.754739e+01,-1.816419e+01,1.395976
294.65,548,0,-1.759404e+01,-1.821223e+01,1.400544
294.70,548,0,-1.764079e+01,-1.826036e+01,1.398692
294.75,548,0,-1.768762e+01,-1.830859e+01,1.398717
294.80,548,0,-1.773454e+01,-1.835691e+01,1.400455
294.85,548,0,-1.778155e+01,-1.840531e+01,1.397114
294.90,548,0,-1.782865e+01,-1.845381e+01,1.398797
294.95,548,0,-1.787584e+01,-1.850240e+01,1.398050
295.00,548,0,-1.792312e+01,-1.855109e+01,1.401729
295.05,548,0,-1.797049e+01,-1.859986e+01,1.398729
295.10,548,0,-1.801795e+01,-1.864873e+01,1.396944
295.15,548,0,-1.806550e+01,-1.869769e+01,1.397290
295.20,549,0,-1.811313e+01,-1.874674e+01,1.401067
295.25,549,0,-1.816086e+01,-1.879588e+01,1.401456
295.30,549,0,-1.820868e+01,-1.884512e+01,1.398931
295.35,549,0,-1.825659e+01,-1.889445e+01,1.406867
295.40,549,0,-1.830459e+01,-1.894387e+01,1.400977
295.45,549,0,-1.835269e+01,-1.899338e+01,1.402068
295.50,549,0,-1.840087e+01,-1.904299e+01,1.400845
295.55,549,0,-1.844914e+01,-1.909269e+01,1.402329
295.60,549,0,-1.849751e+01,-1.914248e+01,1.401163
295.65,549,0,-1.854596e+01,-1.919237e+01,1.401285
295.70,549,0,-1.859451e+01,-1.924235e+01,1.400962
295.75,549,0,-1.864315e+01,-1.929242e+01,1.399373
295.80,549,0,-1.869188e+01,-1.934258e+01,1.400688
295.85,549,0,-1.874070e+01,-1.939284e+01,1.401609
295.90,550,0,-1.878961e+01,-1.944320e+01,1.403233
295.95,550,0,-1.883861e+01,-1.949364e+01,1.403875
296.00,550,0,-1.888771e+01,-1.954419e+01,1.403040
296.05,550,0,-1.893690e+01,-1.959482e+01,1.402583
296.10,550,0,-1.898618e+01,-1.964555e+01,1.403492
296.15,550,0,-1.903556e+01,-1.969637e+01,1.402026
296.20,550,0,-1.908502e+01,-1.974729e+01,1.402066
296.25,550,0,-1.913458e+01,-1.979830e+01,1.404652
296.30,550,0,-1.918423e+01,-1.984941e+01,1.402356
296.35,550,0,-1.923397e+01,-1.990061e+01,1.403384
296.40,550,0,-1.928381e+01,-1.995190e+01,1.404113
296.45,550,0,-1.933374e+01,-2.000329e+01,1.403323
296.50,550,0,-1.938376e+01,-2.005478e+01,1.404121
296.55,550,0,-1.943387e+01,-2.010636e+01,1.403932
296.60,550,0,-1.948408e+01,-2.015803e+01,1.403641
296.65,550,0,-1.953438e+01,-2.020980e+01,1.403504
296.70,551,0,-1.958478e+01,-2.026166e+01,1.408729
296.75,551,0,-1.963527e+01,-2.031362e+01,1.407650
296.80,551,0,-1.968585e+01,-2.036568e+01,1.408826
296.85,551,0,-1.973652e+01,-2.041783e+01,1.406018
296.90,551,0,-1.978729e+01,-2.047007e+01,1.403863
296.95,551,0,-1.983815e+01,-2.052241e+01,1.406210
297.00,551,0,-1.988911e+01,-2.057485e+01,1.407207
297.05,551,0,-1.994016e+01,-2.062738e+01,1.405302
297.10,551,0,-1.999130e+01,-2.068001e+01,1.408708
297.15,551,0,-2.004254e+01,-2.073273e+01,1.408549
297.20,551,0,-2.009388e+01,-2.078555e+01,1.406915
297.25,551,0,-2.014530e+01,-2.083847e+01,1.408701
297.30,551,0,-2.019682e+01,-2.089148e+01,1.407099
297.35,551,0,-2.024844e+01,-2.094458e+01,1.409342
297.40,551,0,-2.030015e+01,-2.099779e+01,1.407055
297.45,551,0,-2.035195e+01,-2.105109e+01,1.408046
297.50,552,0,-2.040385e+01,-2.110448e+01,1.411566
297.55,551,0,-2.045584e+01,-2.115797e+01,1.406309
297.60,552,0,-2.050793e+01,-2.121156e+01,1.411752
297.65,552,0,-2.056012e+01,-2.126525e+01,1.409089
297.70,552,0,-2.061239e+01,-2.131903e+01,1.410662
297.75,552,0,-2.066477e+01,-2.137290e+01,1.408469
297.80,552,0,-2.071723e+01,-2.142688e+01,1.409600
297.85,552,0,-2.076980e+01,-2.148095e+01,1.408944
297.90,552,0,-2.082246e+01,-2.153512e+01,1.407872
297.95,552,0,-2.087521e+01,-2.158938e+01,1.408175
298.00,552,0,-2.092806e+01,-2.164374e+01,1.407938
298.05,552,0,-2.098100e+01,-2.169820e+01,1.406935
298.10,552,0,-2.103404e+01,-2.175275e+01,1.406337
298.15,552,0,-2.108718e+01,-2.180740e+01,1.409139
298.20,552,0,-2.114041e+01,-2.186215e+01,1.407779
298.25,552,0,-2.119373e+01,-2.191700e+01,1.409115
298.30,552,0,-2.124715e+01,-2.197194e+01,1.408379
298.35,552,0,-2.130067e+01,-2.202698e+01,1.409887
298.40,552,0,-2.135428e+01,-2.208212e+01,1.408825
298.45,552,0,-2.140799e+01,-2.213735e+01,1.409105
298.50,552,0,-2.146180e+01,-2.219268e+01,1.407368
298.55,552,0,-2.151570e+01,-2.224811e+01,1.408895
298.60,552,0,-2.156969e+01,-2.230364e+01,1.408630
298.65,552,0,-2.162379e+01,-2.235926e+01,1.408223
298.70,552,0,-2.167797e+01,-2.241498e+01,1.407768
298.75,552,0,-2.173226e+01,-2.247080e+01,1.407508
298.80,552,0,-2.178664e+01,-2.252672e+01,1.409926
298.85,552,0,-2.184112e+01,-2.258273e+01,1.409261
298.90,552,0,-2.189569e+01,-2.263884e+01,1.410026
298.95,552,0,-2.195036e+01,-2.269505e+01,1.407579
299.00,552,0,-2.200513e+01,-2.275136e+01,1.407611
299.05,552,0,-2.205999e+01,-2.280776e+01,1.409490
299.10,552,0,-2.211495e+01,-2.286426e+01,1.408747
299.15,552,0,-2.217000e+01,-2.292087e+01,1.408365
299.20,552,0,-2.222515e+01,-2.297756e+01,1.408511
299.25,552,0,-2.228040e+01,-2.303436e+01,1.410817
299.30,552,0,-2.233575e+01,-2.309125e+01,1.412019
299.35,552,0,-2.239119e+01,-2.314825e+01,1.408926
299.40,552,0,-2.244673e+01,-2.320534e+01,1.410732
299.45,552,0,-2.250236e+01,-2.326252e+01,1.409697
299.50,552,0,-2.255809e+01,-2.331981e+01,1.408404
299.55,552,0,-2.261392e+01,-2.337719e+01,1.408355
299.60,552,0,-2.266985e+01,-2.343468e+01,1.411029
299.65,552,0,-2.272587e+01,-2.349226e+01,1.411666
299.70,552,0,-2.278199e+01,-2.354993e+01,1.408664
299.75,552,0,-2.283820e+01,-2.360771e+01,1.407522
299.80,552,0,-2.289452e+01,-2.366559e+01,1.410078
299.85,552,0,-2.295093e+01,-2.372356e+01,1.408847
299.90,552,0,-2.300743e+01,-2.378163e+01,1.407628
299.95,552,0,-2.306404e+01,-2.383980e+01,1.409093
300.00,552,0,-2.312074e+01,-2.389807e+01,1.408443
300.05,552,0,-2.317754e+01,-2.395644e+01,1.408111
300.10,552,0,-2.323443e+01,-2.401490e+01,1.408674
300.15,552,0,-2.329143e+01,-2.407347e+01,1.409568
300.20,552,0,-2.334852e+01,-2.413213e+01,1.407980
300.25,552,0,-2.340570e+01,-2.419089e+01,1.407943
300.30,552,0,-2.346299e+01,-2.424975e+01,1.408694
300.35,552,0,-2.352037e+01,-2.430871e+01,1.409104
300.40,552,0,-2.357785e+01,-2.436776e+01,1.409056
300.45,552,0,-2.363542e+01,-2.442692e+01,1.408797
300.50,552,0,-2.369310e+01,-2.448617e+01,1.409073
300.55,552,0,-2.375087e+01,-2.454553e+01,1.420426
300.60,552,0,-2.380874e+01,-2.460498e+01,1.407556
300.65,552,0,-2.386670e+01,-2.466453e+01,1.408759
300.70,552,0,-2.392477e+01,-2.472417e+01,1.406716
300.75,552,0,-2.398293e+01,-2.478392e+01,1.407316
300.80,552,0,-2.404118e+01,-2.484377e+01,1.408837
300.85,552,0,-2.409954e+01,-2.490371e+01,1.409583
300.90,552,0,-2.415799e+01,-2.496376e+01,1.409848
300.95,552,0,-2.421655e+01,-2.502390e+01,1.408825
301.00,552,0,-2.427519e+01,-2.508414e+01,1.410047
301.05,552,0,-2.433394e+01,-2.514448e+01,1.408493
301.10,552,0,-2.439278e+01,-2.520492e+01,1.408890
301.15,551,0,-2.445173e+01,-2.526546e+01,1.405373
301.20,551,0,-2.451077e+01,-2.532610e+01,1.405451
301.25,551,0,-2.456990e+01,-2.538683e+01,1.404839
301.30,551,0,-2.462914e+01,-2.544767e+01,1.405352
301.35,551,0,-2.468847e+01,-2.550860e+01,1.407242
301.40,551,0,-2.474790e+01,-2.556964e+01,1.407271
301.45,551,0,-2.480743e+01,-2.563077e+01,1.406539
301.50,551,0,-2.486706e+01,-2.569200e+01,1.411773
301.55,551,0,-2.492678e+01,-2.575333e+01,1.406433
301.60,551,0,-2.498660e+01,-2.581476e+01,1.406806
301.65,551,0,-2.504652e+01,-2.587629e+01,1.404005
301.70,551,0,-2.510654e+01,-2.593792e+01,1.404144
301.75,551,0,-2.516666e+01,-2.599965e+01,1.406511
301.80,551,0,-2.522687e+01,-2.606147e+01,1.406104
301.85,551,0,-2.528718e+01,-2.612340e+01,1.412417
301.90,550,0,-2.534759e+01,-2.618543e+01,1.406435
301.95,550,0,-2.540810e+01,-2.624755e+01,1.405470
302.00,550,0,-2.546870e+01,-2.630978e+01,1.406383
302.05,550,0,-2.552941e+01,-2.637210e+01,1.404045
302.10,550,0,-2.559021e+01,-2.643452e+01,1.404587
302.15,550,0,-2.565111e+01,-2.649705e+01,1.403268
302.20,550,0,-2.571211e+01,-2.655967e+01,1.406201
302.25,550,0,-2.577321e+01,-2.662239e+01,1.403221
302.30,550,0,-2.583440e+01,-2.668521e+01,1.402062
302.35,550,0,-2.589569e+01,-2.674814e+01,1.403832
302.40,550,0,-2.595709e+01,-2.681116e+01,1.404163
302.45,549,0,-2.601858e+01,-2.687428e+01,1.401803
302.50,549,0,-2.608016e+01,-2.693750e+01,1.401520
302.55,549,0,-2.614185e+01,-2.700082e+01,1.401724
302.60,549,0,-2.620363e+01,-2.706424e+01,1.401065
302.65,549,0,-2.626552e+01,-2.712776e+01,1.402681
302.70,549,0,-2.632750e+01,-2.719138e+01,1.401952
302.75,549,0,-2.638958e+01,-2.725510e+01,1.402502
302.80,549,0,-2.645176e+01,-2.731892e+01,1.400916
302.85,549,0,-2.651404e+01,-2.738284e+01,1.401618
302.90,549,0,-2.657641e+01,-2.744686e+01,1.400509
302.95,549,0,-2.663889e+01,-2.751098e+01,1.401440
303.00,548,0,-2.670146e+01,-2.757520e+01,1.399310
303.05,548,0,-2.676413e+01,-2.763952e+01,1.397427
303.10,548,0,-2.682690e+01,-2.770394e+01,1.397525
303.15,548,0,-2.688977e+01,-2.776846e+01,1.399161
303.20,548,0,-2.695274e+01,-2.783308e+01,1.399044
303.25,548,0,-2.701581e+01,-2.789780e+01,1.398375
303.30,548,0,-2.707897e+01,-2.796262e+01,1.398923
303.35,548,0,-2.714224e+01,-2.802755e+01,1.399079
303.40,548,0,-2.720560e+01,-2.809257e+01,1.398641
303.45,548,0,-2.726906e+01,-2.815769e+01,1.395824
303.50,548,0,-2.733262e+01,-2.822292e+01,1.403184
303.55,547,0,-2.739628e+01,-2.828824e+01,1.396225
303.60,547,0,-2.746004e+01,-2.835367e+01,1.397810
303.65,547,0,-2.752390e+01,-2.841919e+01,1.397757
303.70,547,0,-2.758786e+01,-2.848482e+01,1.397788
303.75,547,0,-2.765192e+01,-2.855055e+01,1.399486
303.80,547,0,-2.771608e+01,-2.861638e+01,1.397345
303.85,547,0,-2.778033e+01,-2.868231e+01,1.399412
303.90,547,0,-2.784469e+01,-2.874834e+01,1.397256
303.95,547,0,-2.790914e+01,-2.881448e+01,1.395734
304.00,547,0,-2.797370e+01,-2.888071e+01,1.395707
304.05,546,0,-2.803835e+01,-2.894704e+01,1.392810
304.10,546,0,-2.810310e+01,-2.901348e+01,1.396624
304.15,546,0,-2.816796e+01,-2.908002e+01,1.395346
304.20,546,0,-2.823291e+01,-2.914666e+01,1.393606
304.25,546,0,-2.829796e+01,-2.921340e+01,1.392493
304.30,546,0,-2.836312e+01,-2.928025e+01,1.393936
304.35,546,0,-2.842837e+01,-2.934719e+01,1.398014
304.40,546,0,-2.849372e+01,-2.941424e+01,1.394499
304.45,546,0,-2.855917e+01,-2.948139e+01,1.395465
304.50,545,0,-2.862473e+01,-2.954864e+01,1.392458
304.55,545,0,-2.869038e+01,-2.961599e+01,1.391012
304.60,545,0,-2.875613e+01,-2.968345e+01,1.391950
304.65,545,0,-2.882199e+01,-2.975101e+01,1.393212
304.70,545,0,-2.888794e+01,-2.981867e+01,1.392207
304.75,545,0,-2.895400e+01,-2.988643e+01,1.391185
304.80,545,0,-2.902015e+01,-2.995430e+01,1.392108
304.85,545,0,-2.908641e+01,-3.002227e+01,1.391241
304.90,544,0,-2.915277e+01,-3.009034e+01,1.388231
304.95,544,0,-2.921922e+01,-3.015851e+01,1.389374
305.00,544,0,-2.928578e+01,-3.022679e+01,1.388402
305.05,544,0,-2.935244e+01,-3.029517e+01,1.387553
305.10,544,0,-2.941920e+01,-3.036365e+01,1.388334
305.15,544,0,-2.948606e+01,-3.043224e+01,1.390445
305.20,544,0,-2.955303e+01,-3.050093e+01,1.389852
305.25,544,0,-2.962009e+01,-3.056973e+01,1.389507
305.30,543,0,-2.968726e+01,-3.063863e+01,1.387677
305.35,543,0,-2.975453e+01,-3.070763e+01,1.387499
305.40,543,0,-2.982190e+01,-3.077674e+01,1.386083
305.45,543,0,-2.988937e+01,-3.084595e+01,1.386609
305.50,543,0,-2.995694e+01,-3.091526e+01,1.386011
305.55,543,0,-3.002462e+01,-3.098469e+01,1.386637
305.60,543,0,-3.009239e+01,-3.105421e+01,1.386952
305.65,542,0,-3.016027e+01,-3.112384e+01,1.385963
305.70,542,0,-3.022825e+01,-3.119357e+01,1.384277
305.75,542,0,-3.029634e+01,-3.126341e+01,1.385066
305.80,542,0,-3.036453e+01,-3.133336e+01,1.386273
305.85,542,0,-3.043282e+01,-3.140341e+01,1.383819
305.90,542,0,-3.050121e+01,-3.147356e+01,1.382713
305.95,542,0,-3.056970e+01,-3.154383e+01,1.383295
306.00,541,0,-3.063830e+01,-3.161419e+01,1.383988
306.05,541,0,-3.070701e+01,-3.168467e+01,1.380962
306.10,541,0,-3.077581e+01,-3.175525e+01,1.379492
306.15,541,0,-3.084472e+01,-3.182593e+01,1.380789
306.20,541,0,-3.091373e+01,-3.189672e+01,1.380020
306.25,541,0,-3.098285e+01,-3.196762e+01,1.382407
306.30,540,0,-3.105207e+01,-3.203863e+01,1.377880
306.35,540,0,-3.112140e+01,-3.210974e+01,1.379895
306.40,540,0,-3.119083e+01,-3.218096e+01,1.377708
306.45,540,0,-3.126036e+01,-3.225229e+01,1.379262
306.50,540,0,-3.133000e+01,-3.232373e+01,1.378724
306.55,540,0,-3.139974e+01,-3.239527e+01,1.377452
306.60,540,0,-3.146959e+01,-3.246692e+01,1.376147
306.65,539,0,-3.153954e+01,-3.253868e+01,1.374847
306.70,539,0,-3.160960e+01,-3.261055e+01,1.375777
306.75,539,0,-3.167976e+01,-3.268253e+01,1.373500
306.80,539,0,-3.175003e+01,-3.275461e+01,1.376631
306.85,539,0,-3.182041e+01,-3.282681e+01,1.374533
306.90,539,0,-3.189089e+01,-3.289911e+01,1.378938
306.95,539,0,-3.196148e+01,-3.297153e+01,1.376688
307.00,538,0,-3.203217e+01,-3.304405e+01,1.372716
307.05,538,0,-3.210297e+01,-3.311669e+01,1.376428
307.10,538,0,-3.217388e+01,-3.318943e+01,1.371072
307.15,538,0,-3.224490e+01,-3.326229e+01,1.373213
307.20,538,0,-3.231602e+01,-3.333525e+01,1.372950
307.25,538,0,-3.238725e+01,-3.340833e+01,1.372807
307.30,538,0,-3.245859e+01,-3.348152e+01,1.372988
307.35,537,0,-3.253003e+01,-3.355482e+01,1.369675
307.40,537,0,-3.260158e+01,-3.362823e+01,1.369046
307.45,537,0,-3.267324e+01,-3.370175e+01,1.370604
307.50,537,0,-3.274502e+01,-3.377539e+01,1.369882
307.55,537,0,-3.281689e+01,-3.384914e+01,1.368626
307.60,537,0,-3.288888e+01,-3.392300e+01,1.371050
307.65,537,0,-3.296098e+01,-3.399698e+01,1.370197
307.70,537,0,-3.303319e+01,-3.407107e+01,1.370728
307.75,536,0,-3.310550e+01,-3.414527e+01,1.365993
307.80,536,0,-3.317793e+01,-3.421958e+01,1.367989
307.85,536,0,-3.325047e+01,-3.429401e+01,1.370086
307.90,536,0,-3.332311e+01,-3.436856e+01,1.367158
307.95,536,0,-3.339587e+01,-3.444322e+01,1.369587
308.00,536,0,-3.346874e+01,-3.451800e+01,1.367023
308.05,536,0,-3.354172e+01,-3.459289e+01,1.367307
308.10,536,0,-3.361481e+01,-3.466789e+01,1.368985
308.15,535,0,-3.368802e+01,-3.474302e+01,1.365521
308.20,535,0,-3.376133e+01,-3.481826e+01,1.368943
308.25,535,0,-3.383476e+01,-3.489361e+01,1.363809
308.30,535,0,-3.390831e+01,-3.496909e+01,1.364101
308.35,535,0,-3.398196e+01,-3.504468e+01,1.366680
308.40,535,0,-3.405573e+01,-3.512039e+01,1.365327
308.45,535,0,-3.412961e+01,-3.519621e+01,1.367339
308.50,535,0,-3.420361e+01,-3.527216e+01,1.365445
308.55,535,0,-3.427772e+01,-3.534822e+01,1.364536
308.60,534,0,-3.435194e+01,-3.542441e+01,1.362749
308.65,534,0,-3.442628e+01,-3.550071e+01,1.365340
308.70,534,0,-3.450074e+01,-3.557713e+01,1.364672
308.75,534,0,-3.457531e+01,-3.565368e+01,1.363439
308.80,534,0,-3.464999e+01,-3.573034e+01,1.364120
308.85,534,0,-3.472480e+01,-3.580713e+01,1.364139
308.90,534,0,-3.479971e+01,-3.588403e+01,1.363613
308.95,534,0,-3.487475e+01,-3.596106e+01,1.363870
309.00,534,0,-3.494990e+01,-3.603821e+01,1.363805
309.05,534,0,-3.502518e+01,-3.611549e+01,1.365390
309.10,534,0,-3.510056e+01,-3.619288e+01,1.363314
309.15,534,0,-3.517607e+01,-3.627040e+01,1.363695
309.20,533,0,-3.525170e+01,-3.634805e+01,1.360201
309.25,533,0,-3.532744e+01,-3.642581e+01,1.361505
309.30,533,0,-3.540331e+01,-3.650371e+01,1.360269
309.35,533,0,-3.547929e+01,-3.658172e+01,1.359801
309.40,533,0,-3.555540e+01,-3.665987e+01,1.359994
309.45,533,0,-3.563163e+01,-3.673814e+01,1.362479
309.50,533,0,-3.570797e+01,-3.681653e+01,1.360176
309.55,533,0,-3.578444e+01,-3.689506e+01,1.361815
309.60,533,0,-3.586103e+01,-3.697371e+01,1.382380
309.65,533,0,-3.593774e+01,-3.705248e+01,1.365069
309.70,533,0,-3.601458e+01,-3.713139e+01,1.360684
309.75,533,0,-3.609154e+01,-3.721042e+01,1.360421
309.80,533,0,-3.616862e+01,-3.728959e+01,1.360990
309.85,533,0,-3.624583e+01,-3.736888e+01,1.360251
309.90,533,0,-3.632316e+01,-3.744830e+01,1.387517
309.95,533,0,-3.640061e+01,-3.752786e+01,1.363937
310.00,533,0,-3.647819e+01,-3.760754e+01,1.361832
310.05,533,0,-3.655590e+01,-3.768736e+01,1.364529
310.10,532,0,-3.663373e+01,-3.776730e+01,1.359434
310.15,532,0,-3.671169e+01,-3.784738e+01,1.361134
310.20,532,0,-3.678978e+01,-3.792760e+01,1.360412
310.25,532,0,-3.686799e+01,-3.800794e+01,1.360258
310.30,532,0,-3.694634e+01,-3.808842e+01,1.361353
310.35,532,0,-3.702481e+01,-3.816904e+01,1.356862
310.40,532,0,-3.710341e+01,-3.824979e+01,1.357445
310.45,532,0,-3.718214e+01,-3.833068e+01,1.356276
310.50,532,0,-3.726100e+01,-3.841170e+01,1.357960
310.55,532,0,-3.733999e+01,-3.849286e+01,1.356754
310.60,532,0,-3.741911e+01,-3.857415e+01,1.359715
310.65,532,0,-3.749836e+01,-3.865559e+01,1.358790
310.70,532,0,-3.757775e+01,-3.873716e+01,1.358599
310.75,532,0,-3.765727e+01,-3.881887e+01,1.358768
310.80,532,0,-3.773692e+01,-3.890072e+01,1.355569
310.85,532,0,-3.781670e+01,-3.898271e+01,1.357118
310.90,532,0,-3.789662e+01,-3.906484e+01,1.356974
310.95,532,0,-3.797668e+01,-3.914711e+01,1.360381
311.00,532,0,-3.805687e+01,-3.922952e+01,1.359080
311.05,532,0,-3.813719e+01,-3.931208e+01,1.359925
311.10,532,0,-3.821765e+01,-3.939477e+01,1.358563
311.15,533,0,-3.829825e+01,-3.947761e+01,1.361880
311.20,533,0,-3.837899e+01,-3.956060e+01,1.361565
311.25,533,0,-3.845986e+01,-3.964373e+01,1.361866
311.30,533,0,-3.854088e+01,-3.972700e+01,1.360213
311.35,533,0,-3.862203e+01,-3.981042e+01,1.358788
311.40,533,0,-3.870332e+01,-3.989399e+01,1.361128
311.45,533,0,-3.878476e+01,-3.997771e+01,1.362375
311.50,533,0,-3.886633e+01,-4.006157e+01,1.359797
311.55,533,0,-3.894805e+01,-4.014558e+01,1.366612
311.60,533,0,-3.902991e+01,-4.022974e+01,1.362426
311.65,533,0,-3.911191e+01,-4.031404e+01,1.363493
311.70,533,0,-3.919406e+01,-4.039850e+01,1.363524
311.75,533,0,-3.927635e+01,-4.048311e+01,1.359502
311.80,533,0,-3.935878e+01,-4.056787e+01,1.360678
311.85,533,0,-3.944136e+01,-4.065279e+01,1.365979
311.90,533,0,-3.952409e+01,-4.073785e+01,1.360371
311.95,533,0,-3.960696e+01,-4.082307e+01,1.361621
312.00,534,0,-3.968998e+01,-4.090844e+01,1.363467
312.05,534,0,-3.977315e+01,-4.099397e+01,1.363086
312.10,534,0,-3.985647e+01,-4.107966e+01,1.365122
312.15,534,0,-3.993993e+01,-4.116550e+01,1.363471
312.20,534,0,-4.002355e+01,-4.125149e+01,1.361319
312.25,534,0,-4.010732e+01,-4.133765e+01,1.363670
312.30,534,0,-4.019124e+01,-4.142396e+01,1.362566
312.35,534,0,-4.027531e+01,-4.151043e+01,1.362701
312.40,534,0,-4.035954e+01,-4.159706e+01,1.364107
312.45,535,0,-4.044392e+01,-4.168385e+01,1.367613
312.50,535,0,-4.052845e+01,-4.177080e+01,1.365565
312.55,535,0,-4.061314e+01,-4.185791e+01,1.365822
312.60,535,0,-4.069798e+01,-4.194519e+01,1.365568
312.65,535,0,-4.078298e+01,-4.203263e+01,1.362958
312.70,535,0,-4.086814e+01,-4.212023e+01,1.366198
312.75,535,0,-4.095345e+01,-4.220800e+01,1.366277
312.80,536,0,-4.103893e+01,-4.229593e+01,1.368227
312.85,536,0,-4.112456e+01,-4.238403e+01,1.366872
312.90,536,0,-4.121035e+01,-4.247229e+01,1.367515
312.95,536,0,-4.129631e+01,-4.256073e+01,1.368579
313.00,536,0,-4.138242e+01,-4.264933e+01,1.367348
313.05,536,0,-4.146870e+01,-4.273810e+01,1.368176
313.10,537,0,-4.155514e+01,-4.282704e+01,1.370271
313.15,537,0,-4.164175e+01,-4.291614e+01,1.371036
313.20,537,0,-4.172852e+01,-4.300542e+01,1.370392
313.25,537,0,-4.181546e+01,-4.309488e+01,1.371271
313.30,537,0,-4.190256e+01,-4.318450e+01,1.370638
313.35,537,0,-4.198983e+01,-4.327430e+01,1.370344
313.40,538,0,-4.207726e+01,-4.336427e+01,1.373267
313.45,538,0,-4.216487e+01,-4.345442e+01,1.373343
313.50,538,0,-4.225264e+01,-4.354474e+01,1.372999
313.55,538,0,-4.234059e+01,-4.363524e+01,1.372510
313.60,538,0,-4.242870e+01,-4.372591e+01,1.370807
313.65,539,0,-4.251699e+01,-4.381677e+01,1.376559
313.70,539,0,-4.260545e+01,-4.390780e+01,1.376512
313.75,539,0,-4.269409e+01,-4.399901e+01,1.375863
313.80,539,0,-4.278289e+01,-4.409040e+01,1.375885
313.85,540,0,-4.287188e+01,-4.418197e+01,1.377951
313.90,540,0,-4.296104e+01,-4.427372e+01,1.377615
313.95,540,0,-4.305037e+01,-4.436566e+01,1.378933
314.00,540,0,-4.313988e+01,-4.445777e+01,1.377508
314.05,541,0,-4.322958e+01,-4.455008e+01,1.383572
314.10,541,0,-4.331945e+01,-4.464256e+01,1.380147
314.15,541,0,-4.340950e+01,-4.473523e+01,1.381798
314.20,541,0,-4.349973e+01,-4.482809e+01,1.380037
314.25,542,0,-4.359014e+01,-4.492113e+01,1.388842
314.30,542,0,-4.368073e+01,-4.501436e+01,1.385492
314.35,542,0,-4.377151e+01,-4.510778e+01,1.384811
314.40,543,0,-4.386248e+01,-4.520139e+01,1.386000
314.45,543,0,-4.395362e+01,-4.529518e+01,1.387864
314.50,543,0,-4.404496e+01,-4.538917e+01,1.385976
314.55,544,0,-4.413648e+01,-4.548335e+01,1.389138
314.60,544,0,-4.422818e+01,-4.557772e+01,1.387979
314.65,544,0,-4.432008e+01,-4.567228e+01,1.387579
314.70,545,0,-4.441216e+01,-4.576703e+01,1.390370
314.75,545,0,-4.450444e+01,-4.586198e+01,1.390735
314.80,545,0,-4.459690e+01,-4.595712e+01,1.392766
314.85,546,0,-4.468956e+01,-4.605246e+01,1.393296
314.90,546,0,-4.478241e+01,-4.614799e+01,1.394898
314.95,546,0,-4.487545e+01,-4.624372e+01,1.398532
315.00,547,0,-4.496869e+01,-4.633965e+01,1.398636
315.05,547,0,-4.506212e+01,-4.643577e+01,1.397459
315.10,547,0,-4.515574e+01,-4.653209e+01,1.396666
315.15,548,0,-4.524957e+01,-4.662861e+01,1.397960
315.20,548,0,-4.534359e+01,-4.672533e+01,1.400105
315.25,549,0,-4.543781e+01,-4.682225e+01,1.400646
315.30,549,0,-4.553223e+01,-4.691937e+01,1.403878
315.35,549,0,-4.562685e+01,-4.701669e+01,1.405032
315.40,550,0,-4.572166e+01,-4.711421e+01,1.406441
315.45,550,0,-4.581669e+01,-4.721194e+01,1.406246
315.50,551,0,-4.591191e+01,-4.730987e+01,1.406927
315.55,551,0,-4.600733e+01,-4.740800e+01,1.409819
315.60,551,0,-4.610296e+01,-4.750633e+01,1.407365
315.65,552,0,-4.619880e+01,-4.760487e+01,1.410615
315.70,552,0,-4.629484e+01,-4.770362e+01,1.407094
315.75,553,0,-4.639109e+01,-4.780257e+01,1.412749
315.80,553,0,-4.648754e+01,-4.790172e+01,1.413626
315.85,554,0,-4.658420e+01,-4.800109e+01,1.417076
315.90,554,0,-4.668107e+01,-4.810065e+01,1.415781
315.95,555,0,-4.677815e+01,-4.820043e+01,1.421379
316.00,555,0,-4.687544e+01,-4.830041e+01,1.417463
316.05,555,0,-4.697294e+01,-4.840061e+01,1.421994
316.10,556,0,-4.707065e+01,-4.850101e+01,1.420525
316.15,556,0,-4.716858e+01,-4.860162e+01,1.424480
316.20,557,0,-4.726671e+01,-4.870243e+01,1.424000
316.25,557,0,-4.736507e+01,-4.880346e+01,1.422120
316.30,558,0,-4.746363e+01,-4.890470e+01,1.425147
316.35,559,0,-4.756241e+01,-4.900615e+01,1.427180
316.40,559,0,-4.766141e+01,-4.910781e+01,1.427818
316.45,560,0,-4.776062e+01,-4.920968e+01,1.433905
316.50,561,0,-4.786005e+01,-4.931176e+01,1.434722
316.55,561,0,-4.795970e+01,-4.941406e+01,1.432229
316.60,562,0,-4.805956e+01,-4.951656e+01,1.438329
316.65,563,0,-4.815965e+01,-4.961928e+01,1.438184
316.70,563,0,-4.825995e+01,-4.972221e+01,1.441627
316.75,564,0,-4.836047e+01,-4.982536e+01,1.448206
316.80,564,0,-4.846122e+01,-4.992871e+01,1.445420
316.85,565,0,-4.856219e+01,-5.003228e+01,1.443817
316.90,566,0,-4.866337e+01,-5.013607e+01,1.445206
316.95,567,0,-4.876478e+01,-5.024006e+01,1.446974
317.00,567,0,-4.886642e+01,-5.034427e+01,1.447649
317.05,568,0,-4.896827e+01,-5.044870e+01,1.449384
317.10,569,0,-4.907035e+01,-5.055334e+01,1.452671
317.15,570,0,-4.917265e+01,-5.065819e+01,1.455142
317.20,570,0,-4.927518e+01,-5.076325e+01,1.454896
317.25,571,0,-4.937793e+01,-5.086853e+01,1.458639
317.30,572,0,-4.948091e+01,-5.097402e+01,1.459438
317.35,573,0,-4.958412e+01,-5.107973e+01,1.464706
317.40,574,0,-4.968755e+01,-5.118564e+01,1.465462
317.45,575,0,-4.979120e+01,-5.129177e+01,1.467480
317.50,576,0,-4.989509e+01,-5.139812e+01,1.470744
317.55,577,0,-4.999920e+01,-5.150467e+01,1.474956
317.60,578,0,-5.010353e+01,-5.161144e+01,1.477086
317.65,579,0,-5.020810e+01,-5.171841e+01,1.478460
317.70,580,0,-5.031289e+01,-5.182560e+01,1.482117
317.75,581,0,-5.041791e+01,-5.193300e+01,1.482919
317.80,582,0,-5.052316e+01,-5.204060e+01,1.486629
317.85,583,0,-5.062863e+01,-5.214841e+01,1.490050
317.90,584,0,-5.073433e+01,-5.225643e+01,1.494295
317.95,585,0,-5.084027e+01,-5.236466e+01,1.494155
318.00,586,0,-5.094642e+01,-5.247309e+01,1.496208
318.05,588,0,-5.105281e+01,-5.258173e+01,1.501898
318.10,589,0,-5.115943e+01,-5.269057e+01,1.503691
318.15,590,0,-5.126627e+01,-5.279962e+01,1.508858
318.20,591,0,-5.137334e+01,-5.290886e+01,1.511330
318.25,592,0,-5.148064e+01,-5.301831e+01,1.513653
318.30,594,0,-5.158816e+01,-5.312796e+01,1.515356
318.35,595,0,-5.169591e+01,-5.323781e+01,1.515174
318.40,596,0,-5.180389e+01,-5.334786e+01,1.520361
318.45,598,0,-5.191209e+01,-5.345811e+01,1.527181
318.50,599,0,-5.202052e+01,-5.356856e+01,1.528894
318.55,600,0,-5.212918e+01,-5.367920e+01,1.532237
318.60,602,0,-5.223806e+01,-5.379003e+01,1.538222
318.65,603,0,-5.234716e+01,-5.390106e+01,1.539122
318.70,604,0,-5.245649e+01,-5.401229e+01,1.540750
318.75,606,0,-5.256605e+01,-5.412370e+01,1.547729
318.80,607,0,-5.267582e+01,-5.423531e+01,1.547406
318.85,609,0,-5.278582e+01,-5.434710e+01,1.599127
318.90,610,0,-5.289604e+01,-5.445908e+01,1.557666
318.95,612,0,-5.300648e+01,-5.457124e+01,1.563040
319.00,613,0,-5.311713e+01,-5.468359e+01,1.565882
319.05,615,0,-5.322801e+01,-5.479612e+01,1.569002
319.10,616,0,-5.333911e+01,-5.490883e+01,1.574064
319.15,618,0,-5.345042e+01,-5.502171e+01,1.577799
319.20,619,0,-5.356195e+01,-5.513477e+01,1.582483
319.25,621,0,-5.367369e+01,-5.524801e+01,1.585605
319.30,622,0,-5.378564e+01,-5.536141e+01,1.589379
319.35,624,0,-5.389781e+01,-5.547498e+01,1.593393
319.40,626,0,-5.401019e+01,-5.558872e+01,1.598774
319.45,627,0,-5.412278e+01,-5.570262e+01,1.603330
319.50,629,0,-5.423557e+01,-5.581668e+01,1.604614
319.55,631,0,-5.434858e+01,-5.593090e+01,1.613015
319.60,633,0,-5.446178e+01,-5.604528e+01,1.616207
319.65,635,0,-5.457520e+01,-5.615981e+01,1.622286
319.70,636,0,-5.468881e+01,-5.627449e+01,1.624257
319.75,638,0,-5.480262e+01,-5.638933e+01,1.634830
319.80,640,0,-5.491663e+01,-5.650431e+01,1.636942
319.85,642,0,-5.503084e+01,-5.661944e+01,1.640603
319.90,644,0,-5.514524e+01,-5.673471e+01,1.644079
319.95,646,0,-5.525984e+01,-5.685012e+01,1.649496
320.00,648,0,-5.537462e+01,-5.696567e+01,1.654225
320.05,650,0,-5.548960e+01,-5.708134e+01,1.658890
320.10,652,0,-5.560476e+01,-5.719715e+01,1.671154
320.15,654,0,-5.572010e+01,-5.731308e+01,1.671972
320.20,656,0,-5.583562e+01,-5.742913e+01,1.676387
320.25,658,0,-5.595133e+01,-5.754530e+01,1.680378
320.30,660,0,-5.606720e+01,-5.766158e+01,1.692200
320.35,662,0,-5.618326e+01,-5.777798e+01,1.691818
320.40,664,0,-5.629948e+01,-5.789448e+01,1.699980
320.45,666,0,-5.641587e+01,-5.801109e+01,1.707355
320.50,669,0,-5.653243e+01,-5.812780e+01,1.713769
320.55,671,0,-5.664915e+01,-5.824461e+01,1.782114
320.60,673,0,-5.676603e+01,-5.836151e+01,1.731187
320.65,675,0,-5.688307e+01,-5.847850e+01,1.769583
320.70,678,0,-5.700026e+01,-5.859558e+01,1.742252
320.75,680,0,-5.711760e+01,-5.871274e+01,1.748733
320.80,682,0,-5.723509e+01,-5.882998e+01,1.753036
320.85,685,0,-5.735272e+01,-5.894729e+01,1.764598
320.90,687,0,-5.747049e+01,-5.906467e+01,1.775793
320.95,690,0,-5.758839e+01,-5.918211e+01,1.773657
321.00,692,0,-5.770643e+01,-5.929962e+01,1.778446
321.05,694,0,-5.782460e+01,-5.941717e+01,1.784531
321.10,696,0,-5.794290e+01,-5.953478e+01,1.787696
321.15,699,0,-5.806131e+01,-5.965244e+01,1.795199
321.20,701,0,-5.817985e+01,-5.977014e+01,1.834578
321.25,703,0,-5.829849e+01,-5.988787e+01,1.851923
321.30,706,0,-5.841725e+01,-6.000564e+01,1.853465
321.35,708,0,-5.853611e+01,-6.012343e+01,1.821296
321.40,710,0,-5.865507e+01,-6.024125e+01,1.825828
321.45,713,0,-5.877413e+01,-6.035909e+01,1.878084
321.50,715,0,-5.889328e+01,-6.047695e+01,1.882777
321.55,718,0,-5.901252e+01,-6.059481e+01,1.916350
321.60,720,0,-5.913184e+01,-6.071267e+01,1.853294
321.65,722,0,-5.925124e+01,-6.083053e+01,1.893202
321.70,724,0,-5.937072e+01,-6.094839e+01,1.870477
321.75,727,0,-5.949026e+01,-6.106623e+01,1.872009
321.80,729,0,-5.960987e+01,-6.118405e+01,1.879042
321.85,731,0,-5.972953e+01,-6.130184e+01,1.878101
321.90,733,0,-5.984925e+01,-6.141961e+01,1.886051
321.95,735,0,-5.996902e+01,-6.153734e+01,1.891089
322.00,738,0,-6.008884e+01,-6.165504e+01,1.937663
322.05,739,0,-6.020869e+01,-6.177268e+01,1.900342
322.10,742,0,-6.032857e+01,-6.189028e+01,1.906190
322.15,743,0,-6.044848e+01,-6.200782e+01,1.940600
322.20,745,0,-6.056842e+01,-6.212530e+01,1.914587
322.25,747,0,-6.068837e+01,-6.224272e+01,1.917772
322.30,749,0,-6.080833e+01,-6.236006e+01,1.962644
322.35,750,0,-6.092830e+01,-6.247732e+01,1.925921
322.40,752,0,-6.104827e+01,-6.259450e+01,1.932785
322.45,754,0,-6.116823e+01,-6.271158e+01,1.940490
322.50,755,0,-6.128818e+01,-6.282857e+01,1.978138
322.55,756,0,-6.140811e+01,-6.294545e+01,1.978840
322.60,758,0,-6.152802e+01,-6.306223e+01,1.951113
322.65,759,0,-6.164790e+01,-6.317889e+01,1.950728
322.70,760,0,-6.176774e+01,-6.329544e+01,1.951724
322.75,761,0,-6.188754e+01,-6.341185e+01,1.952562
322.80,763,0,-6.200730e+01,-6.352813e+01,1.959644
322.85,764,0,-6.212700e+01,-6.364428e+01,1.970019
322.90,765,0,-6.224664e+01,-6.376028e+01,1.969235
322.95,766,0,-6.236621e+01,-6.387613e+01,1.974487
323.00,767,0,-6.248571e+01,-6.399182e+01,1.971193
323.05,768,0,-6.260513e+01,-6.410735e+01,1.999676
323.10,769,0,-6.272447e+01,-6.422272e+01,2.028032
323.15,770,0,-6.284371e+01,-6.433791e+01,1.993552
323.20,770,0,-6.296286e+01,-6.445292e+01,2.012785
323.25,772,0,-6.308190e+01,-6.456774e+01,1.984287
323.30,772,0,-6.320083e+01,-6.468237e+01,1.994594
323.35,774,0,-6.331964e+01,-6.479681e+01,2.012995
323.40,774,0,-6.343833e+01,-6.491104e+01,1.987575
323.45,775,0,-6.355689e+01,-6.502506e+01,1.990792
323.50,776,0,-6.367531e+01,-6.513886e+01,1.992256
323.55,776,0,-6.379358e+01,-6.525245e+01,1.992930
323.60,777,0,-6.391171e+01,-6.536581e+01,1.995921
323.65,778,0,-6.402968e+01,-6.547893e+01,2.068113
323.70,778,0,-6.414748e+01,-6.559182e+01,1.996565
323.75,779,0,-6.426512e+01,-6.570446e+01,1.997574
323.80,780,0,-6.438257e+01,-6.581685e+01,2.006188
323.85,780,0,-6.449985e+01,-6.592898e+01,2.033642
323.90,781,0,-6.461693e+01,-6.604085e+01,2.038149
323.95,781,0,-6.473382e+01,-6.615246e+01,2.012966
324.00,782,0,-6.485050e+01,-6.626379e+01,2.044192
324.05,783,0,-6.496698e+01,-6.637484e+01,2.011967
324.10,783,0,-6.508324e+01,-6.648561e+01,2.022613
324.15,784,0,-6.519927e+01,-6.659609e+01,2.038099
324.20,784,0,-6.531508e+01,-6.670627e+01,2.016352
324.25,785,0,-6.543065e+01,-6.681615e+01,2.055864
324.30,785,0,-6.554598e+01,-6.692572e+01,2.018348
324.35,786,0,-6.566106e+01,-6.703499e+01,2.054610
324.40,786,0,-6.577588e+01,-6.714393e+01,2.023725
324.45,787,0,-6.589045e+01,-6.725256e+01,2.023793
324.50,787,0,-6.600474e+01,-6.736085e+01,2.022667
324.55,788,0,-6.611877e+01,-6.746881e+01,2.025782
324.60,788,0,-6.623251e+01,-6.757644e+01,2.068817
324.65,788,0,-6.634597e+01,-6.768372e+01,2.024401
324.70,789,0,-6.645913e+01,-6.779066e+01,2.028320
324.75,789,0,-6.657200e+01,-6.789724e+01,2.026947
324.80,789,0,-6.668456e+01,-6.800346e+01,2.067733
324.85,790,0,-6.679681e+01,-6.810933e+01,2.030372
324.90,790,0,-6.690874e+01,-6.821482e+01,2.034170
324.95,790,0,-6.702036e+01,-6.831995e+01,2.036228
325.00,791,0,-6.713164e+01,-6.842470e+01,2.032103
325.05,791,0,-6.724259e+01,-6.852907e+01,2.035091
325.10,791,0,-6.735321e+01,-6.863305e+01,2.065488
325.15,792,0,-6.746347e+01,-6.873665e+01,2.036110
325.20,792,0,-6.757339e+01,-6.883985e+01,2.039783
325.25,792,0,-6.768295e+01,-6.894266e+01,2.072700
325.30,792,0,-6.779215e+01,-6.904507e+01,2.072367
325.35,793,0,-6.790098e+01,-6.914707e+01,2.039242
325.40,793,0,-6.800944e+01,-6.924866e+01,2.123594
325.45,793,0,-6.811753e+01,-6.934984e+01,2.039812
325.50,793,0,-6.822523e+01,-6.945060e+01,2.077893
325.55,794,0,-6.833255e+01,-6.955094e+01,2.071876
325.60,794,0,-6.843947e+01,-6.965086e+01,2.037146
325.65,794,0,-6.854600e+01,-6.975035e+01,2.037612
325.70,794,0,-6.865212e+01,-6.984941e+01,2.037120
325.75,795,0,-6.875784e+01,-6.994803e+01,2.104103
325.80,795,0,-6.886315e+01,-7.004622e+01,2.043342
325.85,795,0,-6.896804e+01,-7.014397e+01,2.040368
325.90,795,0,-6.907251e+01,-7.024127e+01,2.045118
325.95,795,0,-6.917656e+01,-7.033813e+01,2.072728
326.00,796,0,-6.928018e+01,-7.043454e+01,2.042299
326.05,795,0,-6.938337e+01,-7.053050e+01,2.042276
326.10,796,0,-6.948612e+01,-7.062600e+01,2.079225
326.15,796,0,-6.958843e+01,-7.072104e+01,2.046062
326.20,796,0,-6.969029e+01,-7.081563e+01,2.044351
326.25,796,0,-6.979171e+01,-7.090975e+01,2.056806
326.30,796,0,-6.989268e+01,-7.100340e+01,2.072471
326.35,797,0,-6.999319e+01,-7.109659e+01,2.050266
326.40,796,0,-7.009324e+01,-7.118931e+01,2.046790
326.45,797,0,-7.019283e+01,-7.128156e+01,2.053143
326.50,797,0,-7.029196e+01,-7.137333e+01,2.050131
326.55,797,0,-7.039062e+01,-7.146463e+01,2.085122
326.60,797,0,-7.048880e+01,-7.155545e+01,2.048096
326.65,797,0,-7.058651e+01,-7.164579e+01,2.051869
326.70,797,0,-7.068375e+01,-7.173565e+01,2.048528
326.75,797,0,-7.078050e+01,-7.182503e+01,2.051401
326.80,797,0,-7.087677e+01,-7.191392e+01,2.050445
326.85,798,0,-7.097255e+01,-7.200233e+01,2.048504
326.90,797,0,-7.106785e+01,-7.209025e+01,2.051343
326.95,798,0,-7.116266e+01,-7.217769e+01,2.083845
327.00,798,0,-7.125697e+01,-7.226463e+01,2.052406
327.05,798,0,-7.135079e+01,-7.235108e+01,2.085434
327.10,798,0,-7.144411e+01,-7.243704e+01,2.054937
327.15,798,0,-7.153693e+01,-7.252251e+01,2.049861
327.20,798,0,-7.162926e+01,-7.260749e+01,2.053909
327.25,798,0,-7.172108e+01,-7.269197e+01,2.089810
327.30,798,0,-7.181239e+01,-7.277596e+01,2.052206
327.35,798,0,-7.190320e+01,-7.285945e+01,2.052656
327.40,798,0,-7.199350e+01,-7.294244e+01,2.052755
327.45,798,0,-7.208330e+01,-7.302494e+01,2.051578
327.50,798,0,-7.217258e+01,-7.310694e+01,2.050537
327.55,798,0,-7.226135e+01,-7.318845e+01,2.049392
327.60,798,0,-7.234961e+01,-7.326946e+01,2.082311
327.65,798,0,-7.243735e+01,-7.334997e+01,2.050740
327.70,798,0,-7.252458e+01,-7.342998e+01,2.053591
327.75,799,0,-7.261129e+01,-7.350949e+01,2.053779
327.80,798,0,-7.269749e+01,-7.358850e+01,2.050320
327.85,799,0,-7.278317e+01,-7.366702e+01,2.049995
327.90,798,0,-7.286834e+01,-7.374504e+01,2.048369
327.95,799,0,-7.295298e+01,-7.382256e+01,2.052030
328.00,798,0,-7.303711e+01,-7.389959e+01,2.085488
328.05,799,0,-7.312071e+01,-7.397612e+01,2.049134
328.10,798,0,-7.320380e+01,-7.405215e+01,2.082785
328.15,799,0,-7.328637e+01,-7.412769e+01,2.085739
328.20,799,0,-7.336842e+01,-7.420273e+01,2.081284
328.25,799,0,-7.344994e+01,-7.427728e+01,2.053183
328.30,799,0,-7.353095e+01,-7.435133e+01,2.053459
328.35,799,0,-7.361144e+01,-7.442489e+01,2.084863
328.40,799,0,-7.369141e+01,-7.449795e+01,2.058207
328.45,799,0,-7.377086e+01,-7.457053e+01,2.052004
328.50,799,0,-7.384979e+01,-7.464262e+01,2.054279
328.55,799,0,-7.392820e+01,-7.471421e+01,2.053032
328.60,799,0,-7.400610e+01,-7.478532e+01,2.054450
328.65,799,0,-7.408348e+01,-7.485594e+01,2.122801
328.70,799,0,-7.416034e+01,-7.492607e+01,2.057881
328.75,799,0,-7.423668e+01,-7.499572e+01,2.053145
328.80,799,0,-7.431251e+01,-7.506488e+01,2.052579
328.85,799,0,-7.438782e+01,-7.513356e+01,2.051999
328.90,799,0,-7.446262e+01,-7.520176e+01,2.085475
328.95,799,0,-7.453691e+01,-7.526948e+01,2.055985
329.00,799,0,-7.461069e+01,-7.533672e+01,2.055747
329.05,799,0,-7.468395e+01,-7.540348e+01,2.055925
329.10,799,0,-7.475671e+01,-7.546977e+01,2.084701
329.15,799,0,-7.482895e+01,-7.553558e+01,2.056456
329.20,799,0,-7.490069e+01,-7.560092e+01,2.053349
329.25,799,0,-7.497193e+01,-7.566579e+01,2.051387
329.30,799,0,-7.504266e+01,-7.573019e+01,2.082961
329.35,799,0,-7.511288e+01,-7.579412e+01,2.081707
329.40,799,0,-7.518261e+01,-7.585759e+01,2.082413
329.45,799,0,-7.525183e+01,-7.592059e+01,2.056434
329.50,799,0,-7.532056e+01,-7.598313e+01,2.055581
329.55,799,0,-7.538879e+01,-7.604521e+01,2.057831
329.60,799,0,-7.545652e+01,-7.610683e+01,2.051225
329.65,800,0,-7.552376e+01,-7.616799e+01,2.055285
329.70,799,0,-7.559050e+01,-7.622870e+01,2.054489
329.75,800,0,-7.565676e+01,-7.628896e+01,2.054165
329.80,799,0,-7.572253e+01,-7.634876e+01,2.049415
329.85,800,0,-7.578781e+01,-7.640812e+01,2.054763
329.90,799,0,-7.585261e+01,-7.646703e+01,2.085793
329.95,800,0,-7.591692e+01,-7.652549e+01,2.055831
330.00,800,0,-7.598075e+01,-7.658351e+01,2.058618
330.05,800,0,-7.604411e+01,-7.664109e+01,2.054806
330.10,800,0,-7.610698e+01,-7.669823e+01,2.057646
330.15,800,0,-7.616939e+01,-7.675494e+01,2.091137
330.20,800,0,-7.623132e+01,-7.681121e+01,2.096645
330.25,800,0,-7.629278e+01,-7.686705e+01,2.058082
330.30,800,0,-7.635377e+01,-7.692246e+01,2.097157
330.35,800,0,-7.641429e+01,-7.697745e+01,2.057993
330.40,800,0,-7.647435e+01,-7.703200e+01,2.089147
330.45,800,0,-7.653395e+01,-7.708614e+01,2.053927
330.50,800,0,-7.659309e+01,-7.713985e+01,2.053815
330.55,800,0,-7.665177e+01,-7.719315e+01,2.054279
330.60,800,0,-7.671000e+01,-7.724603e+01,2.098671
330.65,800,0,-7.676777e+01,-7.729850e+01,2.055735
330.70,801,0,-7.682510e+01,-7.735055e+01,2.088284
330.75,800,0,-7.688197e+01,-7.740220e+01,2.056277
330.80,801,0,-7.693840e+01,-7.745344e+01,2.055782
330.85,800,0,-7.699439e+01,-7.750427e+01,2.056326
330.90,801,0,-7.704994e+01,-7.755471e+01,2.090235
330.95,801,0,-7.710505e+01,-7.760474e+01,2.055139
331.00,801,0,-7.715972e+01,-7.765438e+01,2.087259
331.05,801,0,-7.721396e+01,-7.770362e+01,2.058104
331.10,801,0,-7.726777e+01,-7.775247e+01,2.056475
331.15,801,0,-7.732115e+01,-7.780093e+01,2.058664
331.20,801,0,-7.737411e+01,-7.784901e+01,2.059701
331.25,801,0,-7.742664e+01,-7.789670e+01,2.059103
331.30,801,0,-7.747875e+01,-7.794400e+01,2.055022
331.35,801,0,-7.753044e+01,-7.799093e+01,2.063602
331.40,802,0,-7.758172e+01,-7.803748e+01,2.065320
331.45,801,0,-7.763259e+01,-7.808365e+01,2.058810
331.50,802,0,-7.768304e+01,-7.812945e+01,2.064691
331.55,802,0,-7.773309e+01,-7.817488e+01,2.058921
331.60,802,0,-7.778273e+01,-7.821995e+01,2.063817
331.65,802,0,-7.783197e+01,-7.826465e+01,2.100144
331.70,802,0,-7.788081e+01,-7.830898e+01,2.063408
331.75,802,0,-7.792925e+01,-7.835296e+01,2.061737
331.80,802,0,-7.797730e+01,-7.839658e+01,2.063425
331.85,802,0,-7.802496e+01,-7.843984e+01,2.065362
331.90,802,0,-7.807222e+01,-7.848275e+01,2.062508
331.95,803,0,-7.811910e+01,-7.852531e+01,2.064642
332.00,802,0,-7.816560e+01,-7.856752e+01,2.066497
332.05,803,0,-7.821171e+01,-7.860939e+01,2.066664
332.10,803,0,-7.825745e+01,-7.865091e+01,2.070583
332.15,803,0,-7.830280e+01,-7.869209e+01,2.063050
332.20,803,0,-7.834779e+01,-7.873293e+01,2.065269
332.25,803,0,-7.839240e+01,-7.877344e+01,2.066841
332.30,803,0,-7.843664e+01,-7.881362e+01,2.059851
332.35,803,0,-7.848052e+01,-7.885346e+01,2.064795
332.40,804,0,-7.852404e+01,-7.889298e+01,2.066173
332.45,803,0,-7.856719e+01,-7.893217e+01,2.064329
332.50,804,0,-7.860999e+01,-7.897103e+01,2.066904
332.55,804,0,-7.865243e+01,-7.900958e+01,2.063396
332.60,804,0,-7.869451e+01,-7.904780e+01,2.063533
332.65,804,0,-7.873625e+01,-7.908571e+01,2.066880
332.70,804,0,-7.877764e+01,-7.912331e+01,2.067995
332.75,804,0,-7.881868e+01,-7.916059e+01,2.066313
332.80,804,0,-7.885938e+01,-7.919757e+01,2.065575
332.85,805,0,-7.889974e+01,-7.923423e+01,2.066453
332.90,805,0,-7.893977e+01,-7.927060e+01,2.113973
332.95,805,0,-7.897946e+01,-7.930666e+01,2.110616
333.00,805,0,-7.901881e+01,-7.934242e+01,2.070756
333.05,805,0,-7.905784e+01,-7.937788e+01,2.072729
333.10,805,0,-7.909654e+01,-7.941305e+01,2.109917
333.15,805,0,-7.913491e+01,-7.944792e+01,2.069397
333.20,806,0,-7.917296e+01,-7.948250e+01,2.069532
333.25,805,0,-7.921069e+01,-7.951680e+01,2.107661
333.30,806,0,-7.924810e+01,-7.955081e+01,2.071133
333.35,806,0,-7.928520e+01,-7.958453e+01,2.073245
333.40,806,0,-7.932199e+01,-7.961797e+01,2.142770
333.45,806,0,-7.935846e+01,-7.965114e+01,2.114077
333.50,807,0,-7.939463e+01,-7.968402e+01,2.076078
333.55,806,0,-7.943049e+01,-7.971664e+01,2.070953
333.60,807,0,-7.946605e+01,-7.974897e+01,2.073602
333.65,807,0,-7.950131e+01,-7.978104e+01,2.070810
333.70,807,0,-7.953627e+01,-7.981284e+01,2.075497
333.75,807,0,-7.957094e+01,-7.984437e+01,2.075585
333.80,808,0,-7.960531e+01,-7.987564e+01,2.082895
333.85,807,0,-7.963939e+01,-7.990665e+01,2.074830
333.90,808,0,-7.967318e+01,-7.993739e+01,2.120334
333.95,808,0,-7.970669e+01,-7.996788e+01,2.075873
334.00,808,0,-7.973991e+01,-7.999812e+01,2.076573
334.05,808,0,-7.977285e+01,-8.002809e+01,2.075860
334.10,809,0,-7.980551e+01,-8.005782e+01,2.077239
334.15,808,0,-7.983789e+01,-8.008730e+01,2.073131
334.20,809,0,-7.987000e+01,-8.011653e+01,2.081048
334.25,809,0,-7.990184e+01,-8.014552e+01,2.120919
334.30,809,0,-7.993340e+01,-8.017426e+01,2.079908
334.35,810,0,-7.996470e+01,-8.020276e+01,2.079252
334.40,809,0,-7.999573e+01,-8.023102e+01,2.112265
334.45,810,0,-8.002650e+01,-8.025905e+01,2.080971
334.50,810,0,-8.005700e+01,-8.028684e+01,2.080900
334.55,810,0,-8.008725e+01,-8.031439e+01,2.081624
334.60,811,0,-8.011724e+01,-8.034172e+01,2.084331
334.65,811,0,-8.014698e+01,-8.036881e+01,2.083178
334.70,811,0,-8.017646e+01,-8.039568e+01,2.085365
334.75,811,0,-8.020569e+01,-8.042232e+01,2.083547
334.80,811,0,-8.023467e+01,-8.044874e+01,2.083274
334.85,812,0,-8.026341e+01,-8.047493e+01,2.087441
334.90,812,0,-8.029190e+01,-8.050091e+01,2.094098
334.95,812,0,-8.032015e+01,-8.052666e+01,2.096623
335.00,812,0,-8.034815e+01,-8.055220e+01,2.090431
335.05,812,0,-8.037592e+01,-8.057753e+01,2.093605
335.10,813,0,-8.040346e+01,-8.060264e+01,2.096660
335.15,813,0,-8.043075e+01,-8.062755e+01,2.093643
335.20,813,0,-8.045782e+01,-8.065224e+01,2.092343
335.25,813,0,-8.048466e+01,-8.067673e+01,2.096210
335.30,814,0,-8.051126e+01,-8.070101e+01,2.099652
335.35,813,0,-8.053764e+01,-8.072508e+01,2.091441
335.40,814,0,-8.056380e+01,-8.074896e+01,2.094397
335.45,814,0,-8.058973e+01,-8.077263e+01,2.097088
335.50,814,0,-8.061545e+01,-8.079610e+01,2.096349
335.55,815,0,-8.064094e+01,-8.081938e+01,2.101267
335.60,814,0,-8.066622e+01,-8.084246e+01,2.105503
335.65,815,0,-8.069128e+01,-8.086535e+01,2.102569
335.70,815,0,-8.071612e+01,-8.088805e+01,2.102242
335.75,815,0,-8.074076e+01,-8.091056e+01,2.103474
335.80,816,0,-8.076519e+01,-8.093287e+01,2.100411
335.85,816,0,-8.078941e+01,-8.095500e+01,2.102850
335.90,816,0,-8.081342e+01,-8.097695e+01,2.105588
335.95,816,0,-8.083723e+01,-8.099871e+01,2.100252
336.00,816,0,-8.086083e+01,-8.102029e+01,2.111223
336.05,817,0,-8.088424e+01,-8.104169e+01,2.132983
336.10,817,0,-8.090745e+01,-8.106290e+01,2.093228
336.15,817,0,-8.093046e+01,-8.108394e+01,2.093592
336.20,817,0,-8.095327e+01,-8.110481e+01,2.090172
336.25,818,0,-8.097589e+01,-8.112550e+01,2.092215
336.30,818,0,-8.099832e+01,-8.114602e+01,2.089404
336.35,818,0,-8.102055e+01,-8.116636e+01,2.087682
336.40,818,0,-8.104260e+01,-8.118654e+01,2.094310
336.45,819,0,-8.106446e+01,-8.120654e+01,2.093272
336.50,818,0,-8.108614e+01,-8.122638e+01,2.088872
336.55,819,0,-8.110763e+01,-8.124605e+01,2.096934
336.60,819,0,-8.112894e+01,-8.126556e+01,2.100563
336.65,819,0,-8.115006e+01,-8.128491e+01,2.101328
336.70,820,0,-8.117101e+01,-8.130409e+01,2.090477
336.75,820,0,-8.119178e+01,-8.132312e+01,2.096877
336.80,820,0,-8.121238e+01,-8.134198e+01,2.101597
336.85,820,0,-8.123280e+01,-8.136069e+01,2.095534
336.90,820,0,-8.125304e+01,-8.137924e+01,2.093453
336.95,821,0,-8.127312e+01,-8.139764e+01,2.097387
337.00,821,0,-8.129303e+01,-8.141589e+01,2.095333
337.05,821,0,-8.131276e+01,-8.143398e+01,2.097793
337.10,821,0,-8.133233e+01,-8.145192e+01,2.098077
337.15,822,0,-8.135174e+01,-8.146971e+01,2.102253
337.20,822,0,-8.137098e+01,-8.148736e+01,2.102376
337.25,822,0,-8.139006e+01,-8.150486e+01,2.099935
337.30,822,0,-8.140897e+01,-8.152221e+01,2.099482
337.35,823,0,-8.142773e+01,-8.153942e+01,2.101942
337.40,823,0,-8.144633e+01,-8.155649e+01,2.102442
337.45,823,0,-8.146477e+01,-8.157341e+01,2.107913
337.50,823,0,-8.148305e+01,-8.159020e+01,2.107033
337.55,823,0,-8.150118e+01,-8.160684e+01,2.100274
337.60,824,0,-8.151916e+01,-8.162335e+01,2.106187
337.65,824,0,-8.153699e+01,-8.163972e+01,2.104169
337.70,824,0,-8.155466e+01,-8.165596e+01,2.103588
337.75,824,0,-8.157219e+01,-8.167206e+01,2.104965
337.80,825,0,-8.158957e+01,-8.168803e+01,2.109533
337.85,824,0,-8.160680e+01,-8.170386e+01,2.105470
337.90,825,0,-8.162389e+01,-8.171957e+01,2.106726
337.95,825,0,-8.164084e+01,-8.173515e+01,2.107467
338.00,825,0,-8.165764e+01,-8.175060e+01,2.109693
338.05,826,0,-8.167430e+01,-8.176592e+01,2.110345
338.10,826,0,-8.169082e+01,-8.178111e+01,2.112479
338.15,826,0,-8.170720e+01,-8.179618e+01,2.113842
338.20,826,0,-8.172345e+01,-8.181113e+01,2.114608
338.25,827,0,-8.173956e+01,-8.182595e+01,2.116608
338.30,827,0,-8.175553e+01,-8.184065e+01,2.121010
338.35,827,0,-8.177137e+01,-8.185523e+01,2.116667
338.40,827,0,-8.178708e+01,-8.186970e+01,2.120358
338.45,828,0,-8.180265e+01,-8.188404e+01,2.115067
338.50,828,0,-8.181810e+01,-8.189826e+01,2.114994
338.55,828,0,-8.183341e+01,-8.191237e+01,2.115859
338.60,828,0,-8.184860e+01,-8.192637e+01,2.114152
338.65,829,0,-8.186366e+01,-8.194025e+01,2.117931
338.70,829,0,-8.187860e+01,-8.195401e+01,2.118640
338.75,829,0,-8.189341e+01,-8.196767e+01,2.120937
338.80,829,0,-8.190809e+01,-8.198121e+01,2.119814
338.85,830,0,-8.192266e+01,-8.199464e+01,2.119733
338.90,830,0,-8.193710e+01,-8.200796e+01,2.121022
338.95,830,0,-8.195142e+01,-8.202118e+01,2.123198
339.00,830,0,-8.196563e+01,-8.203429e+01,2.122310
339.05,831,0,-8.197971e+01,-8.204729e+01,2.124492
339.10,831,0,-8.199368e+01,-8.206018e+01,2.124017
339.15,831,0,-8.200753e+01,-8.207297e+01,2.128096
339.20,831,0,-8.202127e+01,-8.208566e+01,2.126496
339.25,832,0,-8.203489e+01,-8.209824e+01,2.128847
339.30,832,0,-8.204840e+01,-8.211072e+01,2.125323
339.35,832,0,-8.206180e+01,-8.212311e+01,2.124362
339.40,832,0,-8.207508e+01,-8.213539e+01,2.124914
339.45,833,0,-8.208826e+01,-8.214757e+01,2.127474
339.50,833,0,-8.210133e+01,-8.215965e+01,2.127236
339.55,833,0,-8.211429e+01,-8.217164e+01,2.128141
339.60,833,0,-8.212714e+01,-8.218353e+01,2.127501
339.65,834,0,-8.213988e+01,-8.219533e+01,2.127119
339.70,834,0,-8.215252e+01,-8.220702e+01,2.131353
339.75,834,0,-8.216506e+01,-8.221863e+01,2.131566
339.80,835,0,-8.217749e+01,-8.223014e+01,2.132769
339.85,835,0,-8.218982e+01,-8.224156e+01,2.136381
339.90,835,0,-8.220205e+01,-8.225289e+01,2.134594
339.95,835,0,-8.221418e+01,-8.226413e+01,2.138756
340.00,836,0,-8.222621e+01,-8.227528e+01,2.139181
340.05,836,0,-8.223814e+01,-8.228634e+01,2.138673
340.10,836,0,-8.224997e+01,-8.229731e+01,2.137869
340.15,836,0,-8.226170e+01,-8.230819e+01,2.138241
340.20,837,0,-8.227334e+01,-8.231899e+01,2.142390
340.25,837,0,-8.228488e+01,-8.232970e+01,2.141745
340.30,837,0,-8.229633e+01,-8.234033e+01,2.138042
340.35,837,0,-8.230769e+01,-8.235087e+01,2.139844
340.40,838,0,-8.231895e+01,-8.236133e+01,2.143654
340.45,838,0,-8.233012e+01,-8.237170e+01,2.143786
340.50,838,0,-8.234119e+01,-8.238200e+01,2.152519
340.55,838,0,-8.235218e+01,-8.239221e+01,2.143925
340.60,839,0,-8.236308e+01,-8.240234e+01,2.148654
340.65,839,0,-8.237389e+01,-8.241239e+01,2.148017
340.70,839,0,-8.238461e+01,-8.242236e+01,2.143627
340.75,839,0,-8.239524e+01,-8.243226e+01,2.144176
340.80,840,0,-8.240579e+01,-8.244207e+01,2.148388
340.85,840,0,-8.241625e+01,-8.245181e+01,2.149547
340.90,840,0,-8.242663e+01,-8.246147e+01,2.149994
340.95,841,0,-8.243692e+01,-8.247106e+01,2.151603
341.00,841,0,-8.244713e+01,-8.248057e+01,2.151603
341.05,841,0,-8.245726e+01,-8.249001e+01,2.147195
341.10,841,0,-8.246730e+01,-8.249937e+01,2.157762
341.15,842,0,-8.247726e+01,-8.250866e+01,2.151797
341.20,842,0,-8.248715e+01,-8.251788e+01,2.152599
341.25,842,0,-8.249695e+01,-8.252702e+01,2.154239
341.30,842,0,-8.250667e+01,-8.253609e+01,2.148710
341.35,843,0,-8.251632e+01,-8.254510e+01,2.159676
341.40,843,0,-8.252588e+01,-8.255403e+01,2.153817
341.45,843,0,-8.253538e+01,-8.256290e+01,2.154398
341.50,844,0,-8.254479e+01,-8.257169e+01,2.155924
341.55,844,0,-8.255413e+01,-8.258042e+01,2.157321
341.60,844,0,-8.256339e+01,-8.258908e+01,2.156867
341.65,844,0,-8.257258e+01,-8.259768e+01,2.160363
341.70,845,0,-8.258170e+01,-8.260620e+01,2.161357
341.75,845,0,-8.259074e+01,-8.261466e+01,2.159513
341.80,845,0,-8.259971e+01,-8.262306e+01,2.157992
341.85,845,0,-8.260861e+01,-8.263139e+01,2.159639
341.90,846,0,-8.261744e+01,-8.263966e+01,2.160671
341.95,846,0,-8.262619e+01,-8.264787e+01,2.161038
342.00,846,0,-8.263488e+01,-8.265601e+01,2.165695
342.05,846,0,-8.264350e+01,-8.266409e+01,2.161897
342.10,847,0,-8.265205e+01,-8.267211e+01,2.164447
342.15,847,0,-8.266053e+01,-8.268006e+01,2.166120
342.20,847,0,-8.266895e+01,-8.268796e+01,2.163888
342.25,847,0,-8.267729e+01,-8.269580e+01,2.165339
342.30,848,0,-8.268557e+01,-8.270357e+01,2.165290
342.35,848,0,-8.269379e+01,-8.271129e+01,2.167139
342.40,848,0,-8.270194e+01,-8.271895e+01,2.166294
342.45,848,0,-8.271003e+01,-8.272655e+01,2.165222
342.50,848,0,-8.271805e+01,-8.273410e+01,2.165296
342.55,849,0,-8.272601e+01,-8.274158e+01,2.165057
342.60,848,0,-8.273391e+01,-8.274901e+01,2.167878
342.65,849,0,-8.274174e+01,-8.275639e+01,2.169436
342.70,849,0,-8.274952e+01,-8.276371e+01,2.171649
342.75,849,0,-8.275723e+01,-8.277097e+01,2.169937
342.80,849,0,-8.276488e+01,-8.277818e+01,2.166988
342.85,849,0,-8.277247e+01,-8.278533e+01,2.168997
342.90,850,0,-8.278001e+01,-8.279244e+01,2.169511
342.95,849,0,-8.278748e+01,-8.279948e+01,2.169246
343.00,850,0,-8.279489e+01,-8.280648e+01,2.169916
343.05,850,0,-8.280225e+01,-8.281342e+01,2.171345
343.10,850,0,-8.280955e+01,-8.282032e+01,2.171667
343.15,850,0,-8.281680e+01,-8.282716e+01,2.170673
343.20,850,0,-8.282398e+01,-8.283395e+01,2.173106
343.25,850,0,-8.283111e+01,-8.284069e+01,2.173766
343.30,850,0,-8.283819e+01,-8.284738e+01,2.172852
343.35,850,0,-8.284521e+01,-8.285402e+01,2.171030
343.40,851,0,-8.285218e+01,-8.286061e+01,2.175450
343.45,850,0,-8.285909e+01,-8.286715e+01,2.171362
343.50,851,0,-8.286595e+01,-8.287365e+01,2.172042
343.55,850,0,-8.287276e+01,-8.288010e+01,2.173283
343.60,851,0,-8.287951e+01,-8.288650e+01,2.172770
343.65,850,0,-8.288622e+01,-8.289285e+01,2.171301
343.70,851,0,-8.289287e+01,-8.289916e+01,2.176659
343.75,850,0,-8.289947e+01,-8.290542e+01,2.173667
343.80,851,0,-8.290602e+01,-8.291163e+01,2.175536
343.85,850,0,-8.291252e+01,-8.291780e+01,2.170549
343.90,851,0,-8.291897e+01,-8.292393e+01,2.171658
343.95,850,0,-8.292537e+01,-8.293001e+01,2.170185
344.00,851,0,-8.293172e+01,-8.293605e+01,2.173904
344.05,850,0,-8.293802e+01,-8.294204e+01,2.170463
344.10,851,0,-8.294428e+01,-8.294799e+01,2.172096
344.15,850,0,-8.295048e+01,-8.295390e+01,2.176548
344.20,850,0,-8.295665e+01,-8.295976e+01,2.172307
344.25,850,0,-8.296276e+01,-8.296558e+01,2.172960
344.30,850,0,-8.296883e+01,-8.297136e+01,2.173383
344.35,850,0,-8.297485e+01,-8.297710e+01,2.172959
344.40,850,0,-8.298083e+01,-8.298280e+01,2.176022
344.45,850,0,-8.298676e+01,-8.298846e+01,2.173026
344.50,849,0,-8.299265e+01,-8.299408e+01,2.168936
344.55,850,0,-8.299849e+01,-8.299965e+01,2.178530
344.60,849,0,-8.300429e+01,-8.300519e+01,2.170493
344.65,849,0,-8.301004e+01,-8.301069e+01,2.174707
344.70,849,0,-8.301576e+01,-8.301615e+01,2.174613
344.75,849,0,-8.302143e+01,-8.302157e+01,2.173672
344.80,849,0,-8.302706e+01,-8.302695e+01,2.181516
344.85,848,0,-8.303264e+01,-8.303230e+01,2.169543
344.90,848,0,-8.303819e+01,-8.303761e+01,2.167385
344.95,848,0,-8.304369e+01,-8.304288e+01,2.169585
345.00,848,0,-8.304915e+01,-8.304811e+01,2.170212
345.05,847,0,-8.305457e+01,-8.305331e+01,2.166249
345.10,847,0,-8.305996e+01,-8.305847e+01,2.164171
345.15,847,0,-8.306530e+01,-8.306359e+01,2.166306
345.20,847,0,-8.307060e+01,-8.306868e+01,2.168896
345.25,846,0,-8.307586e+01,-8.307374e+01,2.165904
345.30,846,0,-8.308109e+01,-8.307876e+01,2.161827
345.35,845,0,-8.308628e+01,-8.308374e+01,2.159032
345.40,845,0,-8.309143e+01,-8.308869e+01,2.160108
345.45,845,0,-8.309654e+01,-8.309361e+01,2.159493
345.50,844,0,-8.310161e+01,-8.309849e+01,2.164042
345.55,844,0,-8.310665e+01,-8.310334e+01,2.158069
345.60,843,0,-8.311165e+01,-8.310815e+01,2.155327
345.65,843,0,-8.311661e+01,-8.311294e+01,2.156998
345.70,842,0,-8.312154e+01,-8.311769e+01,2.158254
345.75,842,0,-8.312643e+01,-8.312241e+01,2.152167
345.80,841,0,-8.313129e+01,-8.312709e+01,2.146879
345.85,841,0,-8.313611e+01,-8.313175e+01,2.147945
345.90,840,0,-8.314090e+01,-8.313637e+01,2.146923
345.95,840,0,-8.314565e+01,-8.314097e+01,2.146807
346.00,839,0,-8.315037e+01,-8.314553e+01,2.147250
346.05,839,0,-8.315506e+01,-8.315006e+01,2.141923
346.10,838,0,-8.315971e+01,-8.315456e+01,2.137579
346.15,838,0,-8.316432e+01,-8.315903e+01,2.143763
346.20,837,0,-8.316891e+01,-8.316348e+01,2.137577
346.25,837,0,-8.317346e+01,-8.316789e+01,2.139002
346.30,836,0,-8.317798e+01,-8.317227e+01,2.138828
346.35,835,0,-8.318247e+01,-8.317663e+01,2.137299
346.40,835,0,-8.318693e+01,-8.318095e+01,2.139627
346.45,834,0,-8.319135e+01,-8.318525e+01,2.131337
346.50,834,0,-8.319575e+01,-8.318952e+01,2.134584
346.55,833,0,-8.320011e+01,-8.319376e+01,2.129811
346.60,832,0,-8.320444e+01,-8.319798e+01,2.124079
346.65,832,0,-8.320874e+01,-8.320216e+01,2.130064
346.70,831,0,-8.321301e+01,-8.320632e+01,2.121839
346.75,830,0,-8.321726e+01,-8.321046e+01,2.121885
346.80,829,0,-8.322147e+01,-8.321457e+01,2.119148
346.85,829,0,-8.322565e+01,-8.321865e+01,2.118104
346.90,828,0,-8.322981e+01,-8.322270e+01,2.118000
346.95,827,0,-8.323393e+01,-8.322673e+01,2.113772
347.00,826,0,-8.323803e+01,-8.323073e+01,2.109537
347.05,826,0,-8.324209e+01,-8.323471e+01,2.112156
347.10,825,0,-8.324613e+01,-8.323866e+01,2.106269
347.15,824,0,-8.325015e+01,-8.324258e+01,2.104715
347.20,823,0,-8.325413e+01,-8.324648e+01,2.104000
347.25,823,0,-8.325809e+01,-8.325036e+01,2.103112
347.30,822,0,-8.326202e+01,-8.325421e+01,2.099407
347.35,821,0,-8.326592e+01,-8.325803e+01,2.099597
347.40,820,0,-8.326980e+01,-8.326184e+01,2.095486
347.45,819,0,-8.327365e+01,-8.326561e+01,2.095122
347.50,819,0,-8.327748e+01,-8.326937e+01,2.090592
347.55,817,0,-8.328127e+01,-8.327310e+01,2.085874
347.60,817,0,-8.328505e+01,-8.327681e+01,2.093652
347.65,816,0,-8.328879e+01,-8.328049e+01,2.081854
347.70,814,0,-8.329252e+01,-8.328415e+01,2.078986
347.75,814,0,-8.329621e+01,-8.328779e+01,2.081139
347.80,813,0,-8.329989e+01,-8.329140e+01,2.076312
347.85,812,0,-8.330353e+01,-8.329499e+01,2.077824
347.90,811,0,-8.330716e+01,-8.329856e+01,2.072766
347.95,810,0,-8.331076e+01,-8.330211e+01,2.071628
348.00,809,0,-8.331433e+01,-8.330563e+01,2.071803
348.05,808,0,-8.331788e+01,-8.330914e+01,2.066329
348.10,807,0,-8.332141e+01,-8.331262e+01,2.061575
348.15,806,0,-8.332492e+01,-8.331608e+01,2.060515
348.20,805,0,-8.332840e+01,-8.331952e+01,2.056452
348.25,804,0,-8.333186e+01,-8.332294e+01,2.054444
348.30,803,0,-8.333529e+01,-8.332634e+01,2.054565
348.35,802,0,-8.333871e+01,-8.332972e+01,2.050544
348.40,801,0,-8.334210e+01,-8.333308e+01,2.046314
348.45,800,0,-8.334547e+01,-8.333642e+01,2.048192
348.50,799,0,-8.334882e+01,-8.333974e+01,2.039591
348.55,798,0,-8.335214e+01,-8.334304e+01,2.036303
348.60,797,0,-8.335545e+01,-8.334632e+01,2.039728
348.65,795,0,-8.335873e+01,-8.334958e+01,2.031822
348.70,794,0,-8.336199e+01,-8.335283e+01,2.026776
348.75,793,0,-8.336523e+01,-8.335605e+01,2.029246
348.80,791,0,-8.336845e+01,-8.335925e+01,2.021889
348.85,790,0,-8.337165e+01,-8.336244e+01,2.016535
348.90,789,0,-8.337483e+01,-8.336561e+01,2.017634
348.95,788,0,-8.337799e+01,-8.336876e+01,2.016336
349.00,787,0,-8.338113e+01,-8.337189e+01,2.009656
349.05,786,0,-8.338425e+01,-8.337500e+01,2.013487
349.10,785,0,-8.338734e+01,-8.337809e+01,2.006844
349.15,783,0,-8.339042e+01,-8.338117e+01,1.999139
349.20,782,0,-8.339348e+01,-8.338422e+01,1.999871
349.25,781,0,-8.339652e+01,-8.338726e+01,1.997743
349.30,779,0,-8.339955e+01,-8.339028e+01,1.990386
349.35,778,0,-8.340255e+01,-8.339329e+01,1.989751
349.40,777,0,-8.340553e+01,-8.339628e+01,1.987113
349.45,776,0,-8.340850e+01,-8.339924e+01,1.982737
349.50,775,0,-8.341145e+01,-8.340220e+01,1.980929
349.55,774,0,-8.341438e+01,-8.340513e+01,1.980415
349.60,772,0,-8.341729e+01,-8.340805e+01,1.975546
349.65,771,0,-8.342018e+01,-8.341095e+01,1.969305
349.70,770,0,-8.342305e+01,-8.341384e+01,1.973662
349.75,768,0,-8.342591e+01,-8.341671e+01,1.968884
349.80,767,0,-8.342875e+01,-8.341956e+01,1.959776
349.85,766,0,-8.343157e+01,-8.342240e+01,1.956129
349.90,765,0,-8.343438e+01,-8.342522e+01,1.953767
349.95,764,0,-8.343717e+01,-8.342803e+01,1.953737
350.00,762,0,-8.343994e+01,-8.343082e+01,1.945797
350.05,761,0,-8.344270e+01,-8.343360e+01,1.943470
350.10,760,0,-8.344543e+01,-8.343636e+01,1.939351
350.15,758,0,-8.344816e+01,-8.343911e+01,1.939661
350.20,757,0,-8.345086e+01,-8.344184e+01,1.933532
350.25,756,0,-8.345355e+01,-8.344456e+01,1.931645
350.30,754,0,-8.345622e+01,-8.344726e+01,1.926872
350.35,754,0,-8.345888e+01,-8.344994e+01,1.928194
350.40,752,0,-8.346152e+01,-8.345262e+01,1.926121
350.45,751,0,-8.346415e+01,-8.345527e+01,1.921408
350.50,749,0,-8.346676e+01,-8.345792e+01,1.915348
350.55,748,0,-8.346936e+01,-8.346054e+01,1.915027
350.60,746,0,-8.347194e+01,-8.346316e+01,1.910240
350.65,745,0,-8.347450e+01,-8.346576e+01,1.906683
350.70,744,0,-8.347705e+01,-8.346834e+01,1.903071
350.75,743,0,-8.347959e+01,-8.347091e+01,1.901368
350.80,741,0,-8.348211e+01,-8.347347e+01,1.893035
350.85,740,0,-8.348461e+01,-8.347601e+01,1.887237
350.90,739,0,-8.348710e+01,-8.347854e+01,1.888260
350.95,737,0,-8.348958e+01,-8.348106e+01,1.887040
351.00,736,0,-8.349204e+01,-8.348356e+01,1.883008
351.05,734,0,-8.349449e+01,-8.348605e+01,1.878423
351.10,733,0,-8.349693e+01,-8.348853e+01,1.873587
351.15,732,0,-8.349935e+01,-8.349099e+01,1.869241
351.20,731,0,-8.350175e+01,-8.349344e+01,1.868190
351.25,729,0,-8.350415e+01,-8.349588e+01,1.860550
351.30,728,0,-8.350653e+01,-8.349831e+01,1.865714
351.35,726,0,-8.350889e+01,-8.350072e+01,1.867628
351.40,725,0,-8.351125e+01,-8.350312e+01,1.856117
351.45,724,0,-8.351359e+01,-8.350551e+01,1.853142
351.50,722,0,-8.351591e+01,-8.350789e+01,1.848044
351.55,721,0,-8.351823e+01,-8.351025e+01,1.848530
351.60,720,0,-8.352053e+01,-8.351260e+01,1.846054
351.65,718,0,-8.352282e+01,-8.351494e+01,1.835440
351.70,717,0,-8.352509e+01,-8.351727e+01,1.833487
351.75,716,0,-8.352736e+01,-8.351959e+01,1.830959
351.80,714,0,-8.352961e+01,-8.352189e+01,1.825413
351.85,713,0,-8.353184e+01,-8.352418e+01,1.820989
351.90,712,0,-8.353407e+01,-8.352646e+01,1.821640
351.95,710,0,-8.353628e+01,-8.352873e+01,1.817009
352.00,709,0,-8.353849e+01,-8.353099e+01,1.812786
352.05,708,0,-8.354068e+01,-8.353323e+01,1.809448
352.10,706,0,-8.354285e+01,-8.353546e+01,1.802830
352.15,705,0,-8.354502e+01,-8.353769e+01,1.799942
352.20,703,0,-8.354718e+01,-8.353990e+01,1.800384
352.25,702,0,-8.354932e+01,-8.354210e+01,1.792768
352.30,701,0,-8.355145e+01,-8.354428e+01,1.789687
352.35,699,0,-8.355357e+01,-8.354646e+01,1.784899
352.40,698,0,-8.355568e+01,-8.354863e+01,1.784748
352.45,697,0,-8.355778e+01,-8.355079e+01,1.781810
352.50,695,0,-8.355986e+01,-8.355293e+01,1.776921
352.55,694,0,-8.356194e+01,-8.355507e+01,1.775508
352.60,692,0,-8.356401e+01,-8.355720e+01,1.767164
352.65,691,0,-8.356606e+01,-8.355931e+01,1.767279
352.70,689,0,-8.356810e+01,-8.356142e+01,1.758550
352.75,688,0,-8.357014e+01,-8.356351e+01,1.757946
352.80,687,0,-8.357216e+01,-8.356560e+01,1.753897
352.85,685,0,-8.357417e+01,-8.356768e+01,1.751125
352.90,684,0,-8.357617e+01,-8.356974e+01,1.747715
352.95,682,0,-8.357816e+01,-8.357180e+01,1.740276
353.00,681,0,-8.358014e+01,-8.357384e+01,1.737333
353.05,679,0,-8.358211e+01,-8.357587e+01,1.734932
353.10,678,0,-8.358407e+01,-8.357790e+01,1.733341
353.15,676,0,-8.358602e+01,-8.357991e+01,1.725685
353.20,675,0,-8.358797e+01,-8.358192e+01,1.723443
353.25,673,0,-8.358990e+01,-8.358391e+01,1.726068
353.30,672,0,-8.359182e+01,-8.358590e+01,1.718150
353.35,670,0,-8.359373e+01,-8.358787e+01,1.711930
353.40,669,0,-8.359563e+01,-8.358984e+01,1.706342
353.45,667,0,-8.359752e+01,-8.359179e+01,1.703361
353.50,666,0,-8.359941e+01,-8.359374e+01,1.702750
353.55,664,0,-8.360128e+01,-8.359568e+01,1.699687
353.60,663,0,-8.360315e+01,-8.359761e+01,1.697549
353.65,662,0,-8.360500e+01,-8.359953e+01,1.690975
353.70,660,0,-8.360685e+01,-8.360144e+01,1.688782
353.75,658,0,-8.360868e+01,-8.360335e+01,1.683315
353.80,657,0,-8.361051e+01,-8.360524e+01,1.678024
353.85,655,0,-8.361233e+01,-8.360713e+01,1.672453
353.90,654,0,-8.361414e+01,-8.360900e+01,1.674007
353.95,652,0,-8.361594e+01,-8.361087e+01,1.666844
354.00,650,0,-8.361774e+01,-8.361273e+01,1.658049
354.05,649,0,-8.361952e+01,-8.361459e+01,1.657715
354.10,647,0,-8.362130e+01,-8.361643e+01,1.697147
354.15,645,0,-8.362307e+01,-8.361826e+01,1.659320
354.20,644,0,-8.362482e+01,-8.362009e+01,1.655063
354.25,642,0,-8.362658e+01,-8.362190e+01,1.652971
354.30,640,0,-8.362832e+01,-8.362371e+01,1.643463
354.35,638,0,-8.363005e+01,-8.362551e+01,1.640329
354.40,637,0,-8.363178e+01,-8.362730e+01,1.678726
354.45,635,0,-8.363350e+01,-8.362909e+01,1.666342
354.50,633,0,-8.363521e+01,-8.363086e+01,1.670387
354.55,631,0,-8.363691e+01,-8.363263e+01,1.623609
354.60,629,0,-8.363860e+01,-8.363439e+01,1.614489
354.65,627,0,-8.364029e+01,-8.363614e+01,1.649102
354.70,625,0,-8.364197e+01,-8.363789e+01,1.615580
354.75,623,0,-8.364364e+01,-8.363962e+01,1.603985
354.80,620,0,-8.364530e+01,-8.364135e+01,1.591815
354.85,618,0,-8.364696e+01,-8.364307e+01,1.585115
354.90,616,0,-8.364861e+01,-8.364479e+01,1.617437
354.95,614,0,-8.365025e+01,-8.364650e+01,1.616108
355.00,612,0,-8.365188e+01,-8.364820e+01,1.613253
355.05,609,0,-8.365350e+01,-8.364989e+01,1.563478
355.10,607,0,-8.365512e+01,-8.365157e+01,1.592092
355.15,605,0,-8.365673e+01,-8.365325e+01,1.555141
355.20,602,0,-8.365834e+01,-8.365492e+01,1.548250
355.25,600,0,-8.365994e+01,-8.365658e+01,1.546027
355.30,598,0,-8.366153e+01,-8.365823e+01,1.574581
355.35,596,0,-8.366311e+01,-8.365988e+01,1.531895
355.40,594,0,-8.366469e+01,-8.366152e+01,1.527827
355.45,592,0,-8.366625e+01,-8.366315e+01,1.521786
355.50,589,0,-8.366782e+01,-8.366478e+01,1.514142
355.55,587,0,-8.366937e+01,-8.366640e+01,1.506570
355.60,586,0,-8.367092e+01,-8.366801e+01,1.507499
355.65,583,0,-8.367246e+01,-8.366962e+01,1.497386
355.70,581,0,-8.367400e+01,-8.367122e+01,1.493915
355.75,579,0,-8.367553e+01,-8.367281e+01,1.483960
355.80,577,0,-8.367705e+01,-8.367440e+01,1.484943
355.85,575,0,-8.367857e+01,-8.367598e+01,1.477593
355.90,574,0,-8.368008e+01,-8.367755e+01,1.522993
355.95,571,0,-8.368158e+01,-8.367912e+01,1.464744
356.00,570,0,-8.368308e+01,-8.368067e+01,1.464610
356.05,568,0,-8.368457e+01,-8.368223e+01,1.496509
356.10,566,0,-8.368605e+01,-8.368377e+01,1.493828
356.15,565,0,-8.368753e+01,-8.368531e+01,1.450606
356.20,563,0,-8.368900e+01,-8.368684e+01,1.475374
356.25,561,0,-8.369047e+01,-8.368837e+01,1.435921
356.30,560,0,-8.369193e+01,-8.368989e+01,1.428641
356.35,558,0,-8.369338e+01,-8.369140e+01,1.427272
356.40,556,0,-8.369483e+01,-8.369291e+01,1.420378
356.45,555,0,-8.369627e+01,-8.369441e+01,1.423225
356.50,553,0,-8.369771e+01,-8.369591e+01,1.412626
356.55,552,0,-8.369914e+01,-8.369740e+01,1.410275
356.60,551,0,-8.370056e+01,-8.369888e+01,1.410241
356.65,549,0,-8.370198e+01,-8.370036e+01,1.402997
356.70,548,0,-8.370339e+01,-8.370183e+01,1.401283
356.75,546,0,-8.370480e+01,-8.370330e+01,1.397257
356.80,545,0,-8.370620e+01,-8.370476e+01,1.392210
356.85,544,0,-8.370760e+01,-8.370622e+01,1.390707
356.90,543,0,-8.370899e+01,-8.370766e+01,1.387503
356.95,542,0,-8.371037e+01,-8.370911e+01,1.385723
357.00,541,0,-8.371175e+01,-8.371054e+01,1.383229
357.05,540,0,-8.371313e+01,-8.371197e+01,1.379774
357.10,539,0,-8.371450e+01,-8.371340e+01,1.375968
357.15,538,0,-8.371586e+01,-8.371482e+01,1.373848
357.20,536,0,-8.371722e+01,-8.371623e+01,1.369500
357.25,536,0,-8.371857e+01,-8.371764e+01,1.372876
357.30,534,0,-8.371992e+01,-8.371904e+01,1.363819
357.35,533,0,-8.372126e+01,-8.372044e+01,1.362753
357.40,533,0,-8.372260e+01,-8.372183e+01,1.363875
357.45,532,0,-8.372393e+01,-8.372321e+01,1.359918
357.50,531,0,-8.372526e+01,-8.372459e+01,1.358929
357.55,530,0,-8.372658e+01,-8.372597e+01,1.355927
357.60,529,0,-8.372790e+01,-8.372734e+01,1.352907
357.65,529,0,-8.372921e+01,-8.372870e+01,1.353242
357.70,528,0,-8.373052e+01,-8.373006e+01,1.350952
357.75,527,0,-8.373183e+01,-8.373142e+01,1.348949
357.80,527,0,-8.373312e+01,-8.373277e+01,1.345686
357.85,526,0,-8.373442e+01,-8.373411e+01,1.344114
357.90,525,0,-8.373571e+01,-8.373545e+01,1.341558
357.95,525,0,-8.373699e+01,-8.373678e+01,1.343795
358.00,524,0,-8.373827e+01,-8.373811e+01,1.338563
358.05,523,0,-8.373954e+01,-8.373944e+01,1.336435
358.10,523,0,-8.374081e+01,-8.374076e+01,1.338605
358.15,522,0,-8.374208e+01,-8.374207e+01,1.334925
358.20,522,0,-8.374334e+01,-8.374338e+01,1.334859
358.25,521,0,-8.374460e+01,-8.374469e+01,1.337758
358.30,521,0,-8.374585e+01,-8.374599e+01,1.331650
358.35,520,0,-8.374710e+01,-8.374728e+01,1.326785
358.40,520,0,-8.374834e+01,-8.374857e+01,1.330415
358.45,520,0,-8.374958e+01,-8.374986e+01,1.329299
358.50,519,0,-8.375081e+01,-8.375114e+01,1.329531
358.55,519,0,-8.375204e+01,-8.375242e+01,1.325394
358.60,519,0,-8.375327e+01,-8.375369e+01,1.325632
358.65,518,0,-8.375449e+01,-8.375496e+01,1.325284
358.70,518,0,-8.375571e+01,-8.375622e+01,1.321802
358.75,518,0,-8.375692e+01,-8.375748e+01,1.322110
358.80,518,0,-8.375813e+01,-8.375873e+01,1.323292
358.85,517,0,-8.375934e+01,-8.375998e+01,1.320252
358.90,517,0,-8.376054e+01,-8.376123e+01,1.320808
358.95,517,0,-8.376174e+01,-8.376247e+01,1.321479
359.00,517,0,-8.376293e+01,-8.376371e+01,1.321548
359.05,517,0,-8.376412e+01,-8.376494e+01,1.319356
359.10,517,0,-8.376530e+01,-8.376617e+01,1.320671
359.15,516,0,-8.376648e+01,-8.376739e+01,1.318383
359.20,516,0,-8.376766e+01,-8.376861e+01,1.316564
359.25,516,0,-8.376883e+01,-8.376983e+01,1.318433
359.30,516,0,-8.377000e+01,-8.377104e+01,1.319659
359.35,516,0,-8.377117e+01,-8.377224e+01,1.318177
359.40,516,0,-8.377233e+01,-8.377345e+01,1.319802
359.45,516,0,-8.377349e+01,-8.377465e+01,1.317672
359.50,516,0,-8.377465e+01,-8.377584e+01,1.318221
359.55,516,0,-8.377580e+01,-8.377703e+01,1.317910
359.60,516,0,-8.377694e+01,-8.377822e+01,1.319837
359.65,517,0,-8.377809e+01,-8.377940e+01,1.321945
359.70,517,0,-8.377923e+01,-8.378058e+01,1.322750
359.75,517,0,-8.378036e+01,-8.378175e+01,1.320531
359.80,517,0,-8.378150e+01,-8.378292e+01,1.323298
359.85,517,0,-8.378263e+01,-8.378409e+01,1.321948
359.90,517,0,-8.378375e+01,-8.378525e+01,1.322217
359.95,517,0,-8.378487e+01,-8.378641e+01,1.321926
360.00,518,0,-8.378599e+01,-8.378757e+01,1.326724
360.05,518,0,-8.378711e+01,-8.378872e+01,1.326769
360.10,518,0,-8.378822e+01,-8.378987e+01,1.325528
360.15,518,0,-8.378933e+01,-8.379101e+01,1.328066
360.20,519,0,-8.379043e+01,-8.379215e+01,1.331118
360.25,519,0,-8.379154e+01,-8.379329e+01,1.327491
360.30,519,0,-8.379263e+01,-8.379442e+01,1.369977
360.35,519,0,-8.379373e+01,-8.379555e+01,1.326088
360.40,520,0,-8.379482e+01,-8.379668e+01,1.328563
360.45,520,0,-8.379591e+01,-8.379780e+01,1.329953
360.50,520,0,-8.379700e+01,-8.379892e+01,1.329132
360.55,521,0,-8.379808e+01,-8.380004e+01,1.330386
360.60,521,0,-8.379916e+01,-8.380115e+01,1.333153
360.65,522,0,-8.380024e+01,-8.380226e+01,1.334988
360.70,522,0,-8.380131e+01,-8.380336e+01,1.334867
360.75,522,0,-8.380238e+01,-8.380447e+01,1.335327
360.80,523,0,-8.380345e+01,-8.380556e+01,1.337070
360.85,523,0,-8.380451e+01,-8.380666e+01,1.336974
360.90,524,0,-8.380557e+01,-8.380775e+01,1.338270
360.95,524,0,-8.380663e+01,-8.380884e+01,1.339694
361.00,525,0,-8.380768e+01,-8.380993e+01,1.342554
361.05,525,0,-8.380874e+01,-8.381101e+01,1.342423
361.10,526,0,-8.380979e+01,-8.381209e+01,1.345956
361.15,526,0,-8.381083e+01,-8.381316e+01,1.344952
361.20,527,0,-8.381188e+01,-8.381424e+01,1.347170
361.25,527,0,-8.381292e+01,-8.381531e+01,1.346825
361.30,528,0,-8.381395e+01,-8.381637e+01,1.346989
361.35,528,0,-8.381499e+01,-8.381744e+01,1.350547
361.40,529,0,-8.381602e+01,-8.381850e+01,1.352839
361.45,529,0,-8.381705e+01,-8.381955e+01,1.352002
361.50,530,0,-8.381808e+01,-8.382061e+01,1.356744
361.55,531,0,-8.381910e+01,-8.382166e+01,1.357453
361.60,531,0,-8.382012e+01,-8.382271e+01,1.358083
361.65,532,0,-8.382114e+01,-8.382375e+01,1.361546
361.70,532,0,-8.382216e+01,-8.382480e+01,1.361659
361.75,533,0,-8.382317e+01,-8.382584e+01,1.361187
361.80,534,0,-8.382418e+01,-8.382687e+01,1.368502
361.85,534,0,-8.382519e+01,-8.382791e+01,1.365328
361.90,535,0,-8.382619e+01,-8.382894e+01,1.367277
361.95,536,0,-8.382720e+01,-8.382997e+01,1.371913
362.00,536,0,-8.382820e+01,-8.383100e+01,1.370866
362.05,537,0,-8.382919e+01,-8.383202e+01,1.374929
362.10,538,0,-8.383019e+01,-8.383304e+01,1.375640
362.15,538,0,-8.383118e+01,-8.383406e+01,1.403745
362.20,539,0,-8.383217e+01,-8.383507e+01,1.507513
362.25,540,0,-8.383316e+01,-8.383609e+01,1.389005
362.30,540,0,-8.383415e+01,-8.383709e+01,1.397093
362.35,541,0,-8.383513e+01,-8.383810e+01,1.392202
362.40,541,0,-8.383611e+01,-8.383911e+01,1.393079
362.45,542,0,-8.383709e+01,-8.384011e+01,1.396988
362.50,543,0,-8.383806e+01,-8.384111e+01,1.401919
362.55,543,0,-8.383904e+01,-8.384210e+01,1.396692
362.60,544,0,-8.384001e+01,-8.384310e+01,1.430659
362.65,545,0,-8.384097e+01,-8.384409e+01,1.402482
362.70,545,0,-8.384194e+01,-8.384508e+01,1.471446
362.75,546,0,-8.384291e+01,-8.384607e+01,1.403681
362.80,547,0,-8.384387e+01,-8.384705e+01,1.461461
362.85,547,0,-8.384483e+01,-8.384803e+01,1.405751
362.90,548,0,-8.384578e+01,-8.384901e+01,1.407881
362.95,549,0,-8.384674e+01,-8.384999e+01,1.410551
363.00,549,0,-8.384769e+01,-8.385096e+01,1.448561
363.05,550,0,-8.384864e+01,-8.385193e+01,1.415210
363.10,550,0,-8.384959e+01,-8.385290e+01,1.413562
363.15,551,0,-8.385054e+01,-8.385387e+01,1.421085
363.20,552,0,-8.385148e+01,-8.385483e+01,1.419835
363.25,552,0,-8.385242e+01,-8.385579e+01,1.484444
363.30,553,0,-8.385336e+01,-8.385675e+01,1.419917
363.35,553,0,-8.385430e+01,-8.385771e+01,1.423518
363.40,554,0,-8.385524e+01,-8.385866e+01,1.427558
363.45,555,0,-8.385617e+01,-8.385962e+01,1.426569
363.50,555,0,-8.385710e+01,-8.386057e+01,1.428582
363.55,556,0,-8.385803e+01,-8.386151e+01,1.432144
363.60,556,0,-8.385896e+01,-8.386246e+01,1.429882
363.65,557,0,-8.385988e+01,-8.386340e+01,1.466536
363.70,558,0,-8.386081e+01,-8.386435e+01,1.471187
363.75,558,0,-8.386173e+01,-8.386529e+01,1.437728
363.80,559,0,-8.386265e+01,-8.386622e+01,1.472200
363.85,559,0,-8.386357e+01,-8.386716e+01,1.439017
363.90,560,0,-8.386448e+01,-8.386809e+01,1.444625
363.95,560,0,-8.386540e+01,-8.386902e+01,1.478571
364.00,561,0,-8.386631e+01,-8.386995e+01,1.442882
364.05,561,0,-8.386722e+01,-8.387088e+01,1.482481
364.10,562,0,-8.386813e+01,-8.387180e+01,1.492034
364.15,562,0,-8.386903e+01,-8.387273e+01,1.449405
364.20,563,0,-8.386994e+01,-8.387365e+01,1.447199
364.25,563,0,-8.387084e+01,-8.387457e+01,1.494048
364.30,564,0,-8.387174e+01,-8.387548e+01,1.449473
364.35,564,0,-8.387264e+01,-8.387640e+01,1.451905
364.40,565,0,-8.387354e+01,-8.387731e+01,1.454874
364.45,565,0,-8.387443e+01,-8.387822e+01,1.453174
364.50,566,0,-8.387533e+01,-8.387913e+01,1.502407
364.55,566,0,-8.387622e+01,-8.388004e+01,1.453829
364.60,567,0,-8.387711e+01,-8.388095e+01,1.509070
364.65,567,0,-8.387800e+01,-8.388185e+01,1.497562
364.70,568,0,-8.387888e+01,-8.388275e+01,1.460813
364.75,568,0,-8.387977e+01,-8.388365e+01,1.581203
364.80,568,0,-8.388065e+01,-8.388455e+01,1.463727
364.85,569,0,-8.388153e+01,-8.388545e+01,1.467315
364.90,569,0,-8.388241e+01,-8.388634e+01,1.464534
364.95,570,0,-8.388329e+01,-8.388723e+01,1.505972
365.00,570,0,-8.388417e+01,-8.388812e+01,1.507872
365.05,570,0,-8.388504e+01,-8.388901e+01,1.468170
365.10,571,0,-8.388592e+01,-8.388990e+01,1.506621
365.15,571,0,-8.388679e+01,-8.389079e+01,1.471748
365.20,571,0,-8.388766e+01,-8.389167e+01,1.511000
365.25,572,0,-8.388853e+01,-8.389255e+01,1.473102
365.30,572,0,-8.388939e+01,-8.389343e+01,1.472195
365.35,572,0,-8.389026e+01,-8.389431e+01,1.471294
365.40,573,0,-8.389112e+01,-8.389519e+01,1.528677
365.45,573,0,-8.389198e+01,-8.389606e+01,1.468598
365.50,573,0,-8.389284e+01,-8.389694e+01,1.467319
365.55,573,0,-8.389370e+01,-8.389781e+01,1.466544
365.60,574,0,-8.389456e+01,-8.389868e+01,1.470990
365.65,574,0,-8.389542e+01,-8.389955e+01,1.469227
365.70,574,0,-8.389627e+01,-8.390042e+01,1.468094
365.75,575,0,-8.389712e+01,-8.390128e+01,1.470133
365.80,575,0,-8.389798e+01,-8.390215e+01,1.473074
365.85,575,0,-8.389883e+01,-8.390301e+01,1.471399
365.90,575,0,-8.389968e+01,-8.390387e+01,1.472196
365.95,576,0,-8.390052e+01,-8.390473e+01,1.473460
366.00,576,0,-8.390137e+01,-8.390558e+01,1.477812
366.05,576,0,-8.390221e+01,-8.390644e+01,1.473043
366.10,576,0,-8.390306e+01,-8.390729e+01,1.473048
366.15,577,0,-8.390390e+01,-8.390815e+01,1.478013
366.20,577,0,-8.390474e+01,-8.390900e+01,1.480315
366.25,577,0,-8.390558e+01,-8.390985e+01,1.476847
366.30,577,0,-8.390641e+01,-8.391070e+01,1.476746
366.35,578,0,-8.390725e+01,-8.391154e+01,1.483459
366.40,578,0,-8.390808e+01,-8.391239e+01,1.479357
366.45,578,0,-8.390892e+01,-8.391323e+01,1.478950
366.50,578,0,-8.390975e+01,-8.391407e+01,1.481267
366.55,578,0,-8.391058e+01,-8.391492e+01,1.483579
366.60,579,0,-8.391141e+01,-8.391576e+01,1.482618
366.65,579,0,-8.391224e+01,-8.391659e+01,1.482174
366.70,579,0,-8.391307e+01,-8.391743e+01,1.480081
366.75,579,0,-8.391389e+01,-8.391827e+01,1.483224
366.80,580,0,-8.391472e+01,-8.391910e+01,1.483593
366.85,580,0,-8.391554e+01,-8.391993e+01,1.485356
366.90,580,0,-8.391636e+01,-8.392076e+01,1.482352
366.95,580,0,-8.391718e+01,-8.392159e+01,1.484346
367.00,580,0,-8.391800e+01,-8.392242e+01,1.483809
367.05,581,0,-8.391882e+01,-8.392325e+01,1.486455
367.10,581,0,-8.391963e+01,-8.392407e+01,1.486111
367.15,581,0,-8.392045e+01,-8.392490e+01,1.487884
367.20,581,0,-8.392126e+01,-8.392572e+01,1.490301
367.25,581,0,-8.392208e+01,-8.392654e+01,1.487536
367.30,581,0,-8.392289e+01,-8.392736e+01,1.485615
367.35,582,0,-8.392370e+01,-8.392818e+01,1.490279
367.40,582,0,-8.392451e+01,-8.392900e+01,1.487883
367.45,582,0,-8.392532e+01,-8.392982e+01,1.489304
367.50,582,0,-8.392612e+01,-8.393063e+01,1.488727
367.55,582,0,-8.392693e+01,-8.393145e+01,1.488759
367.60,582,0,-8.392773e+01,-8.393226e+01,1.489533
367.65,582,0,-8.392854e+01,-8.393307e+01,1.487605
367.70,583,0,-8.392934e+01,-8.393388e+01,1.490408
367.75,582,0,-8.393014e+01,-8.393469e+01,1.488985
367.80,583,0,-8.393094e+01,-8.393550e+01,1.491111
367.85,583,0,-8.393174e+01,-8.393631e+01,1.491118
367.90,583,0,-8.393254e+01,-8.393711e+01,1.491696
367.95,583,0,-8.393334e+01,-8.393792e+01,1.490966
368.00,583,0,-8.393413e+01,-8.393872e+01,1.490955
368.05,583,0,-8.393493e+01,-8.393952e+01,1.491724
368.10,584,0,-8.393572e+01,-8.394032e+01,1.492888
368.15,583,0,-8.393651e+01,-8.394112e+01,1.490403
368.20,584,0,-8.393730e+01,-8.394192e+01,1.493556
368.25,584,0,-8.393809e+01,-8.394272e+01,1.492626
368.30,584,0,-8.393888e+01,-8.394352e+01,1.493082
368.35,584,0,-8.393967e+01,-8.394431e+01,1.494650
368.40,584,0,-8.394046e+01,-8.394511e+01,1.493102
368.45,584,0,-8.394125e+01,-8.394590e+01,1.492814
368.50,584,0,-8.394203e+01,-8.394669e+01,1.496918
368.55,585,0,-8.394282e+01,-8.394748e+01,1.496942
368.60,584,0,-8.394360e+01,-8.394827e+01,1.492739
368.65,585,0,-8.394438e+01,-8.394906e+01,1.495098
368.70,585,0,-8.394516e+01,-8.394985e+01,1.497291
368.75,585,0,-8.394594e+01,-8.395064e+01,1.496874
368.80,585,0,-8.394672e+01,-8.395142e+01,1.495952
368.85,585,0,-8.394750e+01,-8.395221e+01,1.496051
368.90,585,0,-8.394828e+01,-8.395299e+01,1.495617
368.95,585,0,-8.394905e+01,-8.395377e+01,1.494727
369.00,585,0,-8.394983e+01,-8.395455e+01,1.495355
369.05,586,0,-8.395060e+01,-8.395533e+01,1.497488
369.10,585,0,-8.395138e+01,-8.395611e+01,1.495284
369.15,586,0,-8.395215e+01,-8.395689e+01,1.497694
369.20,585,0,-8.395292e+01,-8.395767e+01,1.495438
369.25,586,0,-8.395369e+01,-8.395845e+01,1.497245
369.30,586,0,-8.395446e+01,-8.395922e+01,1.497126
369.35,586,0,-8.395523e+01,-8.396000e+01,1.501191
369.40,586,0,-8.395600e+01,-8.396077e+01,1.511289
369.45,586,0,-8.395677e+01,-8.396154e+01,1.501282
369.50,586,0,-8.395753e+01,-8.396231e+01,1.499274
369.55,586,0,-8.395830e+01,-8.396308e+01,1.503679
369.60,586,0,-8.395906e+01,-8.396385e+01,1.499425
369.65,587,0,-8.395982e+01,-8.396462e+01,1.502178
369.70,586,0,-8.396059e+01,-8.396539e+01,1.499980
369.75,587,0,-8.396135e+01,-8.396616e+01,1.503362
369.80,587,0,-8.396211e+01,-8.396692e+01,1.500078
369.85,586,0,-8.396287e+01,-8.396769e+01,1.499462
369.90,587,0,-8.396363e+01,-8.396845e+01,1.501766
369.95,587,0,-8.396439e+01,-8.396921e+01,1.500524
370.00,587,0,-8.396514e+01,-8.396998e+01,1.502399
370.05,587,0,-8.396590e+01,-8.397074e+01,1.501727
370.10,587,0,-8.396666e+01,-8.397150e+01,1.500387
370.15,587,0,-8.396741e+01,-8.397226e+01,1.500880
370.20,588,0,-8.396817e+01,-8.397302e+01,1.505336
370.25,587,0,-8.396892e+01,-8.397377e+01,1.502399
370.30,588,0,-8.396967e+01,-8.397453e+01,1.506399
370.35,587,0,-8.397042e+01,-8.397529e+01,1.500468
370.40,588,0,-8.397117e+01,-8.397604e+01,1.503995
370.45,588,0,-8.397192e+01,-8.397680e+01,1.501149
370.50,588,0,-8.397267e+01,-8.397755e+01,1.504861
370.55,588,0,-8.397342e+01,-8.397830e+01,1.503658
370.60,588,0,-8.397417e+01,-8.397905e+01,1.504270
370.65,588,0,-8.397491e+01,-8.397980e+01,1.503964
370.70,588,0,-8.397566e+01,-8.398055e+01,1.504265
370.75,588,0,-8.397641e+01,-8.398130e+01,1.505095
370.80,588,0,-8.397715e+01,-8.398205e+01,1.502875
370.85,589,0,-8.397789e+01,-8.398280e+01,1.504672
370.90,588,0,-8.397864e+01,-8.398355e+01,1.503178
370.95,589,0,-8.397938e+01,-8.398429e+01,1.502504
371.00,588,0,-8.398012e+01,-8.398504e+01,1.501800
371.05,589,0,-8.398086e+01,-8.398578e+01,1.506345
371.10,589,0,-8.398160e+01,-8.398653e+01,1.507972
371.15,589,0,-8.398234e+01,-8.398727e+01,1.506335
371.20,589,0,-8.398308e+01,-8.398801e+01,1.506711
371.25,589,0,-8.398382e+01,-8.398875e+01,1.505361
371.30,589,0,-8.398455e+01,-8.398949e+01,1.506157
371.35,589,0,-8.398529e+01,-8.399023e+01,1.506460
371.40,589,0,-8.398603e+01,-8.399097e+01,1.506087
371.45,589,0,-8.398676e+01,-8.399171e+01,1.504672
371.50,589,0,-8.398749e+01,-8.399245e+01,1.504647
371.55,590,0,-8.398823e+01,-8.399318e+01,1.507004
371.60,589,0,-8.398896e+01,-8.399392e+01,1.506875
371.65,589,0,-8.398969e+01,-8.399465e+01,1.505127
371.70,590,0,-8.399042e+01,-8.399539e+01,1.509587
371.75,589,0,-8.399115e+01,-8.399612e+01,1.506683
371.80,590,0,-8.399188e+01,-8.399685e+01,1.508249
371.85,590,0,-8.399261e+01,-8.399759e+01,1.509496
371.90,589,0,-8.399334e+01,-8.399832e+01,1.505365
371.95,590,0,-8.399407e+01,-8.399905e+01,1.508427
372.00,590,0,-8.399480e+01,-8.399978e+01,1.507985
372.05,590,0,-8.399552e+01,-8.400051e+01,1.507254
372.10,590,0,-8.399625e+01,-8.400124e+01,1.512234
372.15,590,0,-8.399698e+01,-8.400197e+01,1.509727
372.20,590,0,-8.399770e+01,-8.400269e+01,1.510829
372.25,590,0,-8.399842e+01,-8.400342e+01,1.512256
372.30,590,0,-8.399915e+01,-8.400415e+01,1.510248
372.35,590,0,-8.399987e+01,-8.400487e+01,1.510485
372.40,591,0,-8.400059e+01,-8.400559e+01,1.511315
372.45,590,0,-8.400131e+01,-8.400632e+01,1.511850
372.50,591,0,-8.400203e+01,-8.400704e+01,1.517020
372.55,590,0,-8.400275e+01,-8.400776e+01,1.507552
372.60,591,0,-8.400347e+01,-8.400849e+01,1.509940
372.65,590,0,-8.400419e+01,-8.400921e+01,1.505644
372.70,591,0,-8.400491e+01,-8.400993e+01,1.511254
372.75,591,0,-8.400563e+01,-8.401065e+01,1.509933
372.80,591,0,-8.400634e+01,-8.401137e+01,1.510397
372.85,591,0,-8.400706e+01,-8.401209e+01,1.511325
372.90,591,0,-8.400778e+01,-8.401280e+01,1.511782
372.95,591,0,-8.400849e+01,-8.401352e+01,1.515325
373.00,591,0,-8.400921e+01,-8.401424e+01,1.523936
373.05,591,0,-8.400992e+01,-8.401495e+01,1.520511
373.10,591,0,-8.401063e+01,-8.401567e+01,1.518991
373.15,591,0,-8.401135e+01,-8.401638e+01,1.515286
373.20,591,0,-8.401206e+01,-8.401710e+01,1.513865
373.25,592,0,-8.401277e+01,-8.401781e+01,1.512903
373.30,591,0,-8.401348e+01,-8.401853e+01,1.514869
373.35,592,0,-8.401419e+01,-8.401924e+01,1.515375
373.40,591,0,-8.401490e+01,-8.401995e+01,1.516070
373.45,592,0,-8.401561e+01,-8.402066e+01,1.514651
373.50,591,0,-8.401632e+01,-8.402137e+01,1.510661
373.55,592,0,-8.401703e+01,-8.402208e+01,1.513965
373.60,592,0,-8.401773e+01,-8.402279e+01,1.514470
373.65,592,0,-8.401844e+01,-8.402350e+01,1.513887
373.70,592,0,-8.401915e+01,-8.402421e+01,1.514017
373.75,592,0,-8.401985e+01,-8.402492e+01,1.514992
373.80,592,0,-8.402056e+01,-8.402562e+01,1.513938
373.85,592,0,-8.402126e+01,-8.402633e+01,1.514300
373.90,592,0,-8.402197e+01,-8.402703e+01,1.517252
373.95,592,0,-8.402267e+01,-8.402774e+01,1.514560
374.00,592,0,-8.402337e+01,-8.402844e+01,1.516188
374.05,592,0,-8.402408e+01,-8.402915e+01,1.513723
374.10,592,0,-8.402478e+01,-8.402985e+01,1.571253
374.15,592,0,-8.402548e+01,-8.403056e+01,1.517435
374.20,593,0,-8.402618e+01,-8.403126e+01,1.518299
374.25,592,0,-8.402688e+01,-8.403196e+01,1.514003
374.30,593,0,-8.402758e+01,-8.403266e+01,1.517690
374.35,592,0,-8.402828e+01,-8.403336e+01,1.515558
374.40,593,0,-8.402898e+01,-8.403406e+01,1.519456
374.45,592,0,-8.402968e+01,-8.403476e+01,1.517446
374.50,593,0,-8.403037e+01,-8.403546e+01,1.519621
374.55,593,0,-8.403107e+01,-8.403616e+01,1.517836
374.60,592,0,-8.403177e+01,-8.403686e+01,1.515295
374.65,593,0,-8.403246e+01,-8.403756e+01,1.519960
374.70,593,0,-8.403316e+01,-8.403825e+01,1.515181
374.75,593,0,-8.403385e+01,-8.403895e+01,1.518263
374.80,593,0,-8.403455e+01,-8.403965e+01,1.515626
374.85,593,0,-8.403524e+01,-8.404034e+01,1.518132
374.90,593,0,-8.403594e+01,-8.404104e+01,1.516291
374.95,593,0,-8.403663e+01,-8.404173e+01,1.520297
375.00,593,0,-8.403732e+01,-8.404243e+01,1.520277
375.05,593,0,-8.403801e+01,-8.404312e+01,1.516872
375.10,593,0,-8.403871e+01,-8.404381e+01,1.518209
375.15,593,0,-8.403940e+01,-8.404450e+01,1.518189
375.20,593,0,-8.404009e+01,-8.404520e+01,1.517623
375.25,593,0,-8.404078e+01,-8.404589e+01,1.515882
375.30,594,0,-8.404147e+01,-8.404658e+01,1.526319
375.35,593,0,-8.404216e+01,-8.404727e+01,1.517283
375.40,593,0,-8.404285e+01,-8.404796e+01,1.519724
375.45,594,0,-8.404353e+01,-8.404865e+01,1.519222
375.50,593,0,-8.404422e+01,-8.404934e+01,1.517076
375.55,594,0,-8.404491e+01,-8.405003e+01,1.518192
375.60,593,0,-8.404560e+01,-8.405071e+01,1.517544
375.65,594,0,-8.404628e+01,-8.405140e+01,1.519141
375.70,593,0,-8.404697e+01,-8.405209e+01,1.517746
375.75,594,0,-8.404765e+01,-8.405278e+01,1.518285
375.80,594,0,-8.404834e+01,-8.405346e+01,1.520501
375.85,593,0,-8.404902e+01,-8.405415e+01,1.518273
375.90,594,0,-8.404971e+01,-8.405483e+01,1.522604
375.95,594,0,-8.405039e+01,-8.405552e+01,1.520167
376.00,594,0,-8.405107e+01,-8.405620e+01,1.523618
376.05,594,0,-8.405176e+01,-8.405689e+01,1.519546
376.10,594,0,-8.405244e+01,-8.405757e+01,1.521513
376.15,594,0,-8.405312e+01,-8.405825e+01,1.519833
376.20,594,0,-8.405380e+01,-8.405893e+01,1.523867
376.25,594,0,-8.405448e+01,-8.405962e+01,1.520283
376.30,594,0,-8.405516e+01,-8.406030e+01,1.522178
376.35,594,0,-8.405584e+01,-8.406098e+01,1.523540
376.40,594,0,-8.405652e+01,-8.406166e+01,1.520324
376.45,594,0,-8.405720e+01,-8.406234e+01,1.524194
376.50,594,0,-8.405788e+01,-8.406302e+01,1.518614
376.55,594,0,-8.405856e+01,-8.406370e+01,1.519763
376.60,594,0,-8.405923e+01,-8.406438e+01,1.519875
376.65,594,0,-8.405991e+01,-8.406506e+01,1.519309
376.70,594,0,-8.406059e+01,-8.406573e+01,1.518887
376.75,594,0,-8.406127e+01,-8.406641e+01,1.517703
376.80,594,0,-8.406194e+01,-8.406709e+01,1.518182
376.85,594,0,-8.406262e+01,-8.406776e+01,1.519471
376.90,594,0,-8.406329e+01,-8.406844e+01,1.520801
376.95,594,0,-8.406397e+01,-8.406912e+01,1.520359
377.00,594,0,-8.406464e+01,-8.406979e+01,1.519725
377.05,594,0,-8.406531e+01,-8.407047e+01,1.518335
377.10,594,0,-8.406599e+01,-8.407114e+01,1.520023
377.15,594,0,-8.406666e+01,-8.407182e+01,1.520726
377.20,594,0,-8.406733e+01,-8.407249e+01,1.519768
377.25,594,0,-8.406801e+01,-8.407316e+01,1.521738
377.30,594,0,-8.406868e+01,-8.407383e+01,1.518953
377.35,594,0,-8.406935e+01,-8.407451e+01,1.520417
377.40,594,0,-8.407002e+01,-8.407518e+01,1.519990
377.45,594,0,-8.407069e+01,-8.407585e+01,1.519969
377.50,594,0,-8.407136e+01,-8.407652e+01,1.521184
377.55,594,0,-8.407203e+01,-8.407719e+01,1.521149
377.60,594,0,-8.407270e+01,-8.407786e+01,1.518367
377.65,594,0,-8.407337e+01,-8.407853e+01,1.522237
377.70,594,0,-8.407404e+01,-8.407920e+01,1.519612
377.75,594,0,-8.407471e+01,-8.407987e+01,1.518843
377.80,594,0,-8.407537e+01,-8.408054e+01,1.520204
377.85,594,0,-8.407604e+01,-8.408121e+01,1.520254
377.90,594,0,-8.407671e+01,-8.408188e+01,1.522031
377.95,594,0,-8.407737e+01,-8.408254e+01,1.520768
378.00,594,0,-8.407804e+01,-8.408321e+01,1.522188
378.05,594,0,-8.407871e+01,-8.408388e+01,1.523152
378.10,594,0,-8.407937e+01,-8.408454e+01,1.521355
378.15,594,0,-8.408004e+01,-8.408521e+01,1.520848
378.20,594,0,-8.408070e+01,-8.408587e+01,1.521182
378.25,594,0,-8.408137e+01,-8.408654e+01,1.521042
378.30,594,0,-8.408203e+01,-8.408720e+01,1.520812
378.35,594,0,-8.408269e+01,-8.408787e+01,1.520081
378.40,594,0,-8.408336e+01,-8.408853e+01,1.520054
378.45,594,0,-8.408402e+01,-8.408920e+01,1.524727
378.50,594,0,-8.408468e+01,-8.408986e+01,1.560494
378.55,594,0,-8.408534e+01,-8.409052e+01,1.585661
378.60,593,0,-8.408600e+01,-8.409118e+01,1.568011
378.65,594,0,-8.408667e+01,-8.409185e+01,1.579405
378.70,594,0,-8.408733e+01,-8.409251e+01,1.579104
378.75,593,0,-8.408799e+01,-8.409317e+01,1.573508
378.80,594,0,-8.408865e+01,-8.409383e+01,1.569691
378.85,593,0,-8.408931e+01,-8.409449e+01,1.568490
378.90,594,0,-8.408997e+01,-8.409515e+01,1.565822
378.95,593,0,-8.409062e+01,-8.409581e+01,1.558136
379.00,594,0,-8.409128e+01,-8.409647e+01,1.531816
379.05,593,0,-8.409194e+01,-8.409713e+01,1.518440
379.10,593,0,-8.409260e+01,-8.409779e+01,1.515712
379.15,594,0,-8.409326e+01,-8.409844e+01,1.519057
379.20,593,0,-8.409391e+01,-8.409910e+01,1.515152
379.25,593,0,-8.409457e+01,-8.409976e+01,1.518763
379.30,593,0,-8.409523e+01,-8.410042e+01,1.515798
379.35,593,0,-8.409588e+01,-8.410107e+01,1.517340
379.40,593,0,-8.409654e+01,-8.410173e+01,1.515394
379.45,593,0,-8.409719e+01,-8.410238e+01,1.517244
379.50,593,0,-8.409785e+01,-8.410304e+01,1.514803
379.55,593,0,-8.409850e+01,-8.410370e+01,1.516667
379.60,593,0,-8.409916e+01,-8.410435e+01,1.516064
379.65,593,0,-8.409981e+01,-8.410500e+01,1.516066
379.70,593,0,-8.410046e+01,-8.410566e+01,1.515373
379.75,593,0,-8.410112e+01,-8.410631e+01,1.516088
379.80,593,0,-8.410177e+01,-8.410697e+01,1.516011
379.85,592,0,-8.410242e+01,-8.410762e+01,1.514835
379.90,593,0,-8.410307e+01,-8.410827e+01,1.513982
379.95,593,0,-8.410373e+01,-8.410892e+01,1.517044
380.00,592,0,-8.410438e+01,-8.410958e+01,1.514035
380.05,593,0,-8.410503e+01,-8.411023e+01,1.518773
380.10,592,0,-8.410568e+01,-8.411088e+01,1.514183
380.15,593,0,-8.410633e+01,-8.411153e+01,1.517398
380.20,592,0,-8.410698e+01,-8.411218e+01,1.512449
380.25,592,0,-8.410763e+01,-8.411283e+01,1.514033
380.30,592,0,-8.410828e+01,-8.411348e+01,1.513463
380.35,592,0,-8.410893e+01,-8.411413e+01,1.514370
380.40,592,0,-8.410958e+01,-8.411478e+01,1.514318
380.45,592,0,-8.411022e+01,-8.411543e+01,1.512808
380.50,592,0,-8.411087e+01,-8.411608e+01,1.513224
380.55,592,0,-8.411152e+01,-8.411673e+01,1.511319
380.60,592,0,-8.411217e+01,-8.411737e+01,1.513330
380.65,592,0,-8.411281e+01,-8.411802e+01,1.518433
380.70,592,0,-8.411346e+01,-8.411867e+01,1.511869
380.75,591,0,-8.411411e+01,-8.411931e+01,1.512444
380.80,592,0,-8.411475e+01,-8.411996e+01,1.515517
380.85,591,0,-8.411540e+01,-8.412061e+01,1.513187
380.90,592,0,-8.411604e+01,-8.412125e+01,1.516675
380.95,591,0,-8.411669e+01,-8.412190e+01,1.511815
381.00,592,0,-8.411733e+01,-8.412254e+01,1.514748
381.05,591,0,-8.411798e+01,-8.412319e+01,1.512999
381.10,591,0,-8.411862e+01,-8.412383e+01,1.512506
381.15,591,0,-8.411927e+01,-8.412448e+01,1.511076
381.20,591,0,-8.411991e+01,-8.412512e+01,1.509975
381.25,591,0,-8.412055e+01,-8.412576e+01,1.510987
381.30,591,0,-8.412119e+01,-8.412641e+01,1.511747
381.35,591,0,-8.412184e+01,-8.412705e+01,1.511428
381.40,591,0,-8.412248e+01,-8.412769e+01,1.511351
381.45,591,0,-8.412312e+01,-8.412833e+01,1.512467
381.50,591,0,-8.412376e+01,-8.412898e+01,1.512553
381.55,591,0,-8.412440e+01,-8.412962e+01,1.512160
381.60,590,0,-8.412504e+01,-8.413026e+01,1.509256
381.65,591,0,-8.412568e+01,-8.413090e+01,1.512296
381.70,590,0,-8.412632e+01,-8.413154e+01,1.508281
381.75,591,0,-8.412696e+01,-8.413218e+01,1.511801
381.80,590,0,-8.412760e+01,-8.413282e+01,1.507793
381.85,590,0,-8.412824e+01,-8.413346e+01,1.510421
381.90,591,0,-8.412888e+01,-8.413410e+01,1.512160
381.95,590,0,-8.412952e+01,-8.413474e+01,1.509119
382.00,590,0,-8.413016e+01,-8.413537e+01,1.508839
382.05,590,0,-8.413080e+01,-8.413601e+01,1.512471
382.10,590,0,-8.413143e+01,-8.413665e+01,1.516076
382.15,590,0,-8.413207e+01,-8.413729e+01,1.581916
382.20,590,0,-8.413271e+01,-8.413793e+01,1.531880
382.25,590,0,-8.413334e+01,-8.413856e+01,1.522366
382.30,590,0,-8.413398e+01,-8.413920e+01,1.517250
382.35,590,0,-8.413462e+01,-8.413984e+01,1.521758
382.40,590,0,-8.413525e+01,-8.414047e+01,1.515658
382.45,589,0,-8.413589e+01,-8.414111e+01,1.518000
382.50,590,0,-8.413652e+01,-8.414174e+01,1.517510
382.55,589,0,-8.413716e+01,-8.414238e+01,1.516908
382.60,590,0,-8.413779e+01,-8.414301e+01,1.518407
382.65,589,0,-8.413842e+01,-8.414365e+01,1.514910
382.70,589,0,-8.413906e+01,-8.414428e+01,1.515501
382.75,590,0,-8.413969e+01,-8.414491e+01,1.519022
382.80,589,0,-8.414032e+01,-8.414555e+01,1.515682
382.85,589,0,-8.414096e+01,-8.414618e+01,1.520406
382.90,589,0,-8.414159e+01,-8.414681e+01,1.515697
382.95,589,0,-8.414222e+01,-8.414745e+01,1.515043
383.00,589,0,-8.414285e+01,-8.414808e+01,1.511830
383.05,589,0,-8.414349e+01,-8.414871e+01,1.514406
383.10,589,0,-8.414412e+01,-8.414934e+01,1.514119
383.15,589,0,-8.414475e+01,-8.414997e+01,1.517714
383.20,589,0,-8.414538e+01,-8.415060e+01,1.514791
383.25,589,0,-8.414601e+01,-8.415123e+01,1.515986
383.30,588,0,-8.414664e+01,-8.415187e+01,1.510218
383.35,589,0,-8.414727e+01,-8.415250e+01,1.515665
383.40,588,0,-8.414790e+01,-8.415313e+01,1.510493
383.45,589,0,-8.414853e+01,-8.415375e+01,1.513548
383.50,588,0,-8.414916e+01,-8.415438e+01,1.510219
383.55,589,0,-8.414978e+01,-8.415501e+01,1.514778
383.60,588,0,-8.415041e+01,-8.415564e+01,1.514167
383.65,588,0,-8.415104e+01,-8.415627e+01,1.510819
383.70,588,0,-8.415167e+01,-8.415690e+01,1.511261
383.75,588,0,-8.415230e+01,-8.415752e+01,1.514903
383.80,588,0,-8.415292e+01,-8.415815e+01,1.512714
383.85,588,0,-8.415355e+01,-8.415878e+01,1.510626
383.90,588,0,-8.415418e+01,-8.415941e+01,1.513734
383.95,588,0,-8.415480e+01,-8.416003e+01,1.514541
384.00,588,0,-8.415543e+01,-8.416066e+01,1.512884
384.05,588,0,-8.415605e+01,-8.416128e+01,1.509636
384.10,588,0,-8.415668e+01,-8.416191e+01,1.514786
384.15,588,0,-8.415730e+01,-8.416254e+01,1.510595
384.20,588,0,-8.415793e+01,-8.416316e+01,1.512322
384.25,587,0,-8.415855e+01,-8.416378e+01,1.509298
384.30,588,0,-8.415918e+01,-8.416441e+01,1.512652
384.35,587,0,-8.415980e+01,-8.416503e+01,1.510392
384.40,588,0,-8.416042e+01,-8.416566e+01,1.514064
384.45,587,0,-8.416105e+01,-8.416628e+01,1.505866
384.50,588,0,-8.416167e+01,-8.416690e+01,1.512784
384.55,587,0,-8.416229e+01,-8.416753e+01,1.509769
384.60,587,0,-8.416292e+01,-8.416815e+01,1.510605
384.65,588,0,-8.416354e+01,-8.416877e+01,1.509698
384.70,587,0,-8.416416e+01,-8.416939e+01,1.507363
384.75,587,0,-8.416478e+01,-8.417002e+01,1.510826
384.80,587,0,-8.416540e+01,-8.417064e+01,1.512920
384.85,587,0,-8.416602e+01,-8.417126e+01,1.509178
384.90,587,0,-8.416664e+01,-8.417188e+01,1.508471
384.95,587,0,-8.416726e+01,-8.417250e+01,1.512304
385.00,587,0,-8.416788e+01,-8.417312e+01,1.511801
385.05,587,0,-8.416850e+01,-8.417374e+01,1.509720
385.10,587,0,-8.416912e+01,-8.417436e+01,1.512472
385.15,587,0,-8.416974e+01,-8.417498e+01,1.554739
385.20,587,0,-8.417036e+01,-8.417560e+01,1.510897
385.25,587,0,-8.417098e+01,-8.417622e+01,1.554943
385.30,587,0,-8.417160e+01,-8.417683e+01,1.505707
385.35,587,0,-8.417222e+01,-8.417745e+01,1.510086
385.40,586,0,-8.417283e+01,-8.417807e+01,1.551600
385.45,587,0,-8.417345e+01,-8.417869e+01,1.507157
385.50,587,0,-8.417407e+01,-8.417931e+01,1.506494
385.55,586,0,-8.417469e+01,-8.417992e+01,1.504402
385.60,587,0,-8.417530e+01,-8.418054e+01,1.508877
385.65,586,0,-8.417592e+01,-8.418116e+01,1.551522
385.70,587,0,-8.417654e+01,-8.418177e+01,1.567348
385.75,586,0,-8.417715e+01,-8.418239e+01,1.512008
385.80,587,0,-8.417777e+01,-8.418300e+01,1.509930
385.85,586,0,-8.417838e+01,-8.418362e+01,1.508440
385.90,586,0,-8.417900e+01,-8.418423e+01,1.502180
385.95,587,0,-8.417961e+01,-8.418485e+01,1.508613
386.00,586,0,-8.418023e+01,-8.418546e+01,1.506380
386.05,586,0,-8.418084e+01,-8.418608e+01,1.506384
386.10,586,0,-8.418145e+01,-8.418669e+01,1.502021
386.15,586,0,-8.418207e+01,-8.418730e+01,1.505346
386.20,586,0,-8.418268e+01,-8.418792e+01,1.555924
386.25,586,0,-8.418329e+01,-8.418853e+01,1.629802
386.30,586,0,-8.418391e+01,-8.418914e+01,1.616160
386.35,586,0,-8.418452e+01,-8.418976e+01,1.505127
386.40,586,0,-8.418513e+01,-8.419037e+01,1.503330
386.45,586,0,-8.418574e+01,-8.419098e+01,1.505874
386.50,586,0,-8.418636e+01,-8.419159e+01,1.519198
386.55,586,0,-8.418697e+01,-8.419220e+01,1.496151
386.60,586,0,-8.418758e+01,-8.419281e+01,1.496558
386.65,586,0,-8.418819e+01,-8.419342e+01,1.496127
386.70,586,0,-8.418880e+01,-8.419404e+01,1.496914
386.75,586,0,-8.418941e+01,-8.419465e+01,1.495059
386.80,586,0,-8.419002e+01,-8.419526e+01,1.499591
386.85,586,0,-8.419063e+01,-8.419586e+01,1.496712
386.90,586,0,-8.419124e+01,-8.419647e+01,1.497244
386.95,586,0,-8.419185e+01,-8.419708e+01,1.497387
387.00,586,0,-8.419246e+01,-8.419769e+01,1.495560
387.05,586,0,-8.419307e+01,-8.419830e+01,1.497234
387.10,586,0,-8.419367e+01,-8.419891e+01,1.496405
387.15,586,0,-8.419428e+01,-8.419952e+01,1.497430
387.20,586,0,-8.419489e+01,-8.420012e+01,1.496361
387.25,586,0,-8.419550e+01,-8.420073e+01,1.494494
387.30,586,0,-8.419611e+01,-8.420134e+01,1.496493
387.35,586,0,-8.419671e+01,-8.420195e+01,1.494582
387.40,586,0,-8.419732e+01,-8.420255e+01,1.497223
387.45,586,0,-8.419793e+01,-8.420316e+01,1.496894
387.50,586,0,-8.419853e+01,-8.420376e+01,1.496954
387.55,586,0,-8.419914e+01,-8.420437e+01,1.496639
387.60,586,0,-8.419974e+01,-8.420498e+01,1.497839
387.65,586,0,-8.420035e+01,-8.420558e+01,1.493985
387.70,586,0,-8.420095e+01,-8.420619e+01,1.496073
387.75,586,0,-8.420156e+01,-8.420679e+01,1.494105
387.80,586,0,-8.420216e+01,-8.420739e+01,1.495733
387.85,586,0,-8.420277e+01,-8.420800e+01,1.492980
387.90,586,0,-8.420337e+01,-8.420860e+01,1.496460
387.95,586,0,-8.420398e+01,-8.420921e+01,1.496871
388.00,586,0,-8.420458e+01,-8.420981e+01,1.496358
388.05,586,0,-8.420518e+01,-8.421041e+01,1.499055
388.10,586,0,-8.420579e+01,-8.421102e+01,1.504219
388.15,586,0,-8.420639e+01,-8.421162e+01,1.496627
388.20,586,0,-8.420699e+01,-8.421222e+01,1.497021
388.25,586,0,-8.420759e+01,-8.421282e+01,1.496122
388.30,586,0,-8.420819e+01,-8.421342e+01,1.497742
388.35,586,0,-8.420880e+01,-8.421403e+01,1.495052
388.40,586,0,-8.420940e+01,-8.421463e+01,1.496720
388.45,586,0,-8.421000e+01,-8.421523e+01,1.496202
388.50,586,0,-8.421060e+01,-8.421583e+01,1.497557
388.55,586,0,-8.421120e+01,-8.421643e+01,1.496904
388.60,586,0,-8.421180e+01,-8.421703e+01,1.499041
388.65,586,0,-8.421240e+01,-8.421763e+01,1.497553
388.70,586,0,-8.421300e+01,-8.421823e+01,1.495914
388.75,586,0,-8.421360e+01,-8.421883e+01,1.499402
388.80,586,0,-8.421420e+01,-8.421943e+01,1.496190
388.85,586,0,-8.421480e+01,-8.422002e+01,1.496159
388.90,586,0,-8.421540e+01,-8.422062e+01,1.494186
388.95,586,0,-8.421600e+01,-8.422122e+01,1.494199
389.00,586,0,-8.421659e+01,-8.422182e+01,1.494013
389.05,586,0,-8.421719e+01,-8.422242e+01,1.496144
389.10,586,0,-8.421779e+01,-8.422301e+01,1.498704
389.15,586,0,-8.421839e+01,-8.422361e+01,1.496661
389.20,586,0,-8.421898e+01,-8.422421e+01,1.505530
389.25,586,0,-8.421958e+01,-8.422480e+01,1.496829
389.30,586,0,-8.422018e+01,-8.422540e+01,1.494865
389.35,586,0,-8.422077e+01,-8.422600e+01,1.497033
389.40,586,0,-8.422137e+01,-8.422659e+01,1.496075
389.45,586,0,-8.422197e+01,-8.422719e+01,1.497973
389.50,586,0,-8.422256e+01,-8.422778e+01,1.496005
389.55,586,0,-8.422316e+01,-8.422838e+01,1.496352
389.60,586,0,-8.422375e+01,-8.422897e+01,1.494954
389.65,586,0,-8.422435e+01,-8.422957e+01,1.494015
389.70,586,0,-8.422494e+01,-8.423016e+01,1.497072
389.75,586,0,-8.422554e+01,-8.423076e+01,1.546095
389.80,586,0,-8.422613e+01,-8.423135e+01,1.508021
389.85,586,0,-8.422672e+01,-8.423194e+01,1.509860
389.90,586,0,-8.422732e+01,-8.423254e+01,1.506926
389.95,586,0,-8.422791e+01,-8.423313e+01,1.505945
390.00,587,0,-8.422850e+01,-8.423372e+01,1.542410
390.05,586,0,-8.422910e+01,-8.423432e+01,1.508096
390.10,586,0,-8.422969e+01,-8.423491e+01,1.542604
390.15,587,0,-8.423028e+01,-8.423550e+01,1.508564
390.20,586,0,-8.423087e+01,-8.423609e+01,1.505140
390.25,587,0,-8.423147e+01,-8.423668e+01,1.511612
390.30,586,0,-8.423206e+01,-8.423727e+01,1.507836
390.35,587,0,-8.423265e+01,-8.423786e+01,1.508335
390.40,586,0,-8.423324e+01,-8.423845e+01,1.509415
390.45,587,0,-8.423383e+01,-8.423905e+01,1.509556
390.50,586,0,-8.423442e+01,-8.423964e+01,1.506678
390.55,587,0,-8.423501e+01,-8.424023e+01,1.508851
390.60,586,0,-8.423560e+01,-8.424081e+01,1.508365
390.65,587,0,-8.423619e+01,-8.424140e+01,1.510397
390.70,587,0,-8.423678e+01,-8.424199e+01,1.508405
390.75,586,0,-8.423737e+01,-8.424258e+01,1.506047
390.80,587,0,-8.423796e+01,-8.424317e+01,1.509910
390.85,587,0,-8.423855e+01,-8.424376e+01,1.544158
390.90,587,0,-8.423914e+01,-8.424435e+01,1.540907
390.95,587,0,-8.423972e+01,-8.424493e+01,1.506890
391.00,587,0,-8.424031e+01,-8.424552e+01,1.505169
391.05,587,0,-8.424090e+01,-8.424611e+01,1.507845
391.10,587,0,-8.424149e+01,-8.424670e+01,1.506546
391.15,587,0,-8.424207e+01,-8.424728e+01,1.505993
391.20,587,0,-8.424266e+01,-8.424787e+01,1.507641
391.25,587,0,-8.424325e+01,-8.424846e+01,1.509042
391.30,587,0,-8.424383e+01,-8.424904e+01,1.508303
391.35,587,0,-8.424442e+01,-8.424963e+01,1.510241
391.40,587,0,-8.424501e+01,-8.425021e+01,1.509305
391.45,587,0,-8.424559e+01,-8.425080e+01,1.510354
391.50,587,0,-8.424618e+01,-8.425138e+01,1.509268
391.55,587,0,-8.424676e+01,-8.425197e+01,1.505949
391.60,587,0,-8.424735e+01,-8.425255e+01,1.533221
391.65,587,0,-8.424793e+01,-8.425314e+01,1.506693
391.70,587,0,-8.424852e+01,-8.425372e+01,1.510357
391.75,587,0,-8.424910e+01,-8.425430e+01,1.508927
391.80,587,0,-8.424968e+01,-8.425489e+01,1.510147
391.85,587,0,-8.425027e+01,-8.425547e+01,1.508774
391.90,587,0,-8.425085e+01,-8.425605e+01,1.521647
391.95,587,0,-8.425143e+01,-8.425664e+01,1.531944
392.00,587,0,-8.425202e+01,-8.425722e+01,1.510542
392.05,587,0,-8.425260e+01,-8.425780e+01,1.583441
392.10,588,0,-8.425318e+01,-8.425838e+01,1.554632
392.15,587,0,-8.425376e+01,-8.425897e+01,1.508802
392.20,587,0,-8.425435e+01,-8.425955e+01,1.506234
392.25,588,0,-8.425493e+01,-8.426013e+01,1.546921
392.30,587,0,-8.425551e+01,-8.426071e+01,1.513103
392.35,588,0,-8.425609e+01,-8.426129e+01,1.510292
392.40,587,0,-8.425667e+01,-8.426187e+01,1.505050
392.45,588,0,-8.425725e+01,-8.426245e+01,1.512290
392.50,587,0,-8.425783e+01,-8.426303e+01,1.511452
392.55,588,0,-8.425841e+01,-8.426361e+01,1.552944
392.60,587,0,-8.425899e+01,-8.426419e+01,1.507877
392.65,588,0,-8.425957e+01,-8.426477e+01,1.511711
392.70,587,0,-8.426015e+01,-8.426535e+01,1.511418
392.75,588,0,-8.426073e+01,-8.426593e+01,1.513111
392.80,588,0,-8.426131e+01,-8.426650e+01,1.513392
392.85,587,0,-8.426189e+01,-8.426708e+01,1.508901
392.90,588,0,-8.426247e+01,-8.426766e+01,1.615099
392.95,588,0,-8.426304e+01,-8.426824e+01,1.515362
393.00,588,0,-8.426362e+01,-8.426882e+01,1.515321
393.05,587,0,-8.426420e+01,-8.426939e+01,1.508331
393.10,588,0,-8.426478e+01,-8.426997e+01,1.511150
393.15,588,0,-8.426535e+01,-8.427055e+01,1.509557
393.20,588,0,-8.426593e+01,-8.427112e+01,1.507799
393.25,588,0,-8.426651e+01,-8.427170e+01,1.509204
393.30,588,0,-8.426708e+01,-8.427228e+01,1.513140
393.35,588,0,-8.426766e+01,-8.427285e+01,1.513008
393.40,588,0,-8.426824e+01,-8.427343e+01,1.509438
393.45,588,0,-8.426881e+01,-8.427400e+01,1.516297
393.50,588,0,-8.426939e+01,-8.427458e+01,1.515440
393.55,588,0,-8.426996e+01,-8.427515e+01,1.515284
393.60,588,0,-8.427054e+01,-8.427573e+01,1.517037
393.65,588,0,-8.427111e+01,-8.427630e+01,1.551857
393.70,588,0,-8.427169e+01,-8.427688e+01,1.510539
393.75,588,0,-8.427226e+01,-8.427745e+01,1.514810
393.80,588,0,-8.427284e+01,-8.427802e+01,1.512670
393.85,588,0,-8.427341e+01,-8.427860e+01,1.509931
393.90,588,0,-8.427398e+01,-8.427917e+01,1.553000
393.95,588,0,-8.427456e+01,-8.427974e+01,1.517770
394.00,588,0,-8.427513e+01,-8.428031e+01,1.519157
394.05,588,0,-8.427570e+01,-8.428089e+01,1.510463
394.10,588,0,-8.427627e+01,-8.428146e+01,1.511704
394.15,588,0,-8.427685e+01,-8.428203e+01,1.511380
394.20,588,0,-8.427742e+01,-8.428260e+01,1.511732
394.25,588,0,-8.427799e+01,-8.428317e+01,1.562115
394.30,588,0,-8.427856e+01,-8.428374e+01,1.516535
394.35,588,0,-8.427913e+01,-8.428432e+01,1.514948
394.40,588,0,-8.427970e+01,-8.428489e+01,1.516029
394.45,588,0,-8.428027e+01,-8.428546e+01,1.515810
394.50,588,0,-8.428084e+01,-8.428603e+01,1.511918
394.55,588,0,-8.428141e+01,-8.428660e+01,1.514023
394.60,588,0,-8.428198e+01,-8.428717e+01,1.512450
394.65,588,0,-8.428255e+01,-8.428774e+01,1.514546
394.70,589,0,-8.428312e+01,-8.428830e+01,1.511780
394.75,588,0,-8.428369e+01,-8.428887e+01,1.513679
394.80,588,0,-8.428426e+01,-8.428944e+01,1.512134
394.85,588,0,-8.428483e+01,-8.429001e+01,1.513423
394.90,589,0,-8.428540e+01,-8.429058e+01,1.512512
394.95,588,0,-8.428597e+01,-8.429115e+01,1.513810
395.00,588,0,-8.428654e+01,-8.429171e+01,1.515649
395.05,589,0,-8.428710e+01,-8.429228e+01,1.515519
395.10,588,0,-8.428767e+01,-8.429285e+01,1.509976
395.15,589,0,-8.428824e+01,-8.429342e+01,1.513708
395.20,588,0,-8.428881e+01,-8.429398e+01,1.515079
395.25,589,0,-8.428937e+01,-8.429455e+01,1.514834
395.30,588,0,-8.428994e+01,-8.429511e+01,1.511442
395.35,589,0,-8.429051e+01,-8.429568e+01,1.515787
395.40,588,0,-8.429107e+01,-8.429625e+01,1.513019
395.45,589,0,-8.429164e+01,-8.429681e+01,1.513957
395.50,588,0,-8.429220e+01,-8.429738e+01,1.510233
395.55,589,0,-8.429277e+01,-8.429794e+01,1.513568
395.60,588,0,-8.429333e+01,-8.429851e+01,1.513767
395.65,589,0,-8.429390e+01,-8.429907e+01,1.518332
395.70,589,0,-8.429446e+01,-8.429963e+01,1.514843
395.75,588,0,-8.429503e+01,-8.430020e+01,1.510520
395.80,589,0,-8.429559e+01,-8.430076e+01,1.517329
395.85,589,0,-8.429615e+01,-8.430133e+01,1.518286
395.90,588,0,-8.429672e+01,-8.430189e+01,1.512524
395.95,589,0,-8.429728e+01,-8.430245e+01,1.515649
396.00,589,0,-8.429785e+01,-8.430302e+01,1.516189
396.05,589,0,-8.429841e+01,-8.430358e+01,1.517274
396.10,589,0,-8.429897e+01,-8.430414e+01,1.515789
396.15,589,0,-8.429953e+01,-8.430470e+01,1.513174
396.20,589,0,-8.430010e+01,-8.430526e+01,1.518686
396.25,589,0,-8.430066e+01,-8.430582e+01,1.516744
396.30,589,0,-8.430122e+01,-8.430639e+01,1.515449
396.35,589,0,-8.430178e+01,-8.430695e+01,1.511742
396.40,589,0,-8.430234e+01,-8.430751e+01,1.514481
396.45,589,0,-8.430290e+01,-8.430807e+01,1.517407
396.50,589,0,-8.430346e+01,-8.430863e+01,1.519126
396.55,589,0,-8.430402e+01,-8.430919e+01,1.514553
396.60,589,0,-8.430458e+01,-8.430975e+01,1.519036
396.65,589,0,-8.430514e+01,-8.431031e+01,1.518777
396.70,589,0,-8.430570e+01,-8.431087e+01,1.519316
396.75,589,0,-8.430626e+01,-8.431143e+01,1.515805
396.80,589,0,-8.430682e+01,-8.431199e+01,1.514963
396.85,589,0,-8.430738e+01,-8.431254e+01,1.517270
396.90,589,0,-8.430794e+01,-8.431310e+01,1.517628
396.95,589,0,-8.430850e+01,-8.431366e+01,1.513938
397.00,589,0,-8.430906e+01,-8.431422e+01,1.517444
397.05,589,0,-8.430962e+01,-8.431478e+01,1.515634
397.10,589,0,-8.431017e+01,-8.431533e+01,1.514893
397.15,589,0,-8.431073e+01,-8.431589e+01,1.512215
397.20,589,0,-8.431129e+01,-8.431645e+01,1.513078
397.25,589,0,-8.431185e+01,-8.431700e+01,1.514193
397.30,589,0,-8.431240e+01,-8.431756e+01,1.513341
397.35,589,0,-8.431296e+01,-8.431812e+01,1.513923
397.40,589,0,-8.431351e+01,-8.431867e+01,1.515027
397.45,589,0,-8.431407e+01,-8.431923e+01,1.513528
397.50,590,0,-8.431463e+01,-8.431978e+01,1.515096
397.55,589,0,-8.431518e+01,-8.432034e+01,1.512688
397.60,589,0,-8.431574e+01,-8.432089e+01,1.512090
397.65,590,0,-8.431629e+01,-8.432145e+01,1.514344
397.70,589,0,-8.431685e+01,-8.432200e+01,1.514175
397.75,590,0,-8.431740e+01,-8.432256e+01,1.517871
397.80,589,0,-8.431796e+01,-8.432311e+01,1.511802
397.85,590,0,-8.431851e+01,-8.432366e+01,1.520169
397.90,589,0,-8.431907e+01,-8.432422e+01,1.515504
397.95,590,0,-8.431962e+01,-8.432477e+01,1.519055
398.00,589,0,-8.432017e+01,-8.432532e+01,1.513140
398.05,590,0,-8.432073e+01,-8.432588e+01,1.519913
398.10,590,0,-8.432128e+01,-8.432643e+01,1.562630
398.15,589,0,-8.432183e+01,-8.432698e+01,1.517116
398.20,590,0,-8.432238e+01,-8.432753e+01,1.518674
398.25,590,0,-8.432294e+01,-8.432808e+01,1.516933
398.30,590,0,-8.432349e+01,-8.432864e+01,1.518667
398.35,590,0,-8.432404e+01,-8.432919e+01,1.515418
398.40,590,0,-8.432459e+01,-8.432974e+01,1.513155
398.45,590,0,-8.432514e+01,-8.433029e+01,1.515796
398.50,590,0,-8.432569e+01,-8.433084e+01,1.515299
398.55,590,0,-8.432625e+01,-8.433139e+01,1.556846
398.60,590,0,-8.432680e+01,-8.433194e+01,1.516728
398.65,590,0,-8.432735e+01,-8.433249e+01,1.515457
398.70,590,0,-8.432790e+01,-8.433304e+01,1.559082
398.75,590,0,-8.432845e+01,-8.433359e+01,1.518553
398.80,590,0,-8.432900e+01,-8.433414e+01,1.581300
398.85,590,0,-8.432955e+01,-8.433469e+01,1.510072
398.90,590,0,-8.433009e+01,-8.433523e+01,1.508942
398.95,590,0,-8.433064e+01,-8.433578e+01,1.507547
399.00,590,0,-8.433119e+01,-8.433633e+01,1.507254
399.05,590,0,-8.433174e+01,-8.433688e+01,1.506399
399.10,591,0,-8.433229e+01,-8.433743e+01,1.508437
399.15,590,0,-8.433284e+01,-8.433797e+01,1.507151
399.20,590,0,-8.433338e+01,-8.433852e+01,1.505998
399.25,591,0,-8.433393e+01,-8.433907e+01,1.507811
399.30,590,0,-8.433448e+01,-8.433961e+01,1.507018
399.35,591,0,-8.433503e+01,-8.434016e+01,1.509970
399.40,590,0,-8.433557e+01,-8.434071e+01,1.508289
399.45,591,0,-8.433612e+01,-8.434125e+01,1.508872
399.50,591,0,-8.433667e+01,-8.434180e+01,1.509594
399.55,591,0,-8.433721e+01,-8.434234e+01,1.509024
399.60,591,0,-8.433776e+01,-8.434289e+01,1.509090
399.65,591,0,-8.433830e+01,-8.434343e+01,1.509943
399.70,591,0,-8.433885e+01,-8.434398e+01,1.509961
399.75,591,0,-8.433939e+01,-8.434452e+01,1.509397
399.80,591,0,-8.433994e+01,-8.434507e+01,1.510470
399.85,591,0,-8.434048e+01,-8.434561e+01,1.509140
399.90,591,0,-8.434103e+01,-8.434615e+01,1.508129
399.95,591,0,-8.434157e+01,-8.434670e+01,1.508553
400.00,591,0,-8.434212e+01,-8.434724e+01,1.511872
400.05,591,0,-8.434266e+01,-8.434778e+01,1.511201
400.10,591,0,-8.434320e+01,-8.434833e+01,1.511242
400.15,592,0,-8.434375e+01,-8.434887e+01,1.514759
400.20,591,0,-8.434429e+01,-8.434941e+01,1.511994
400.25,592,0,-8.434483e+01,-8.434995e+01,1.510414
400.30,591,0,-8.434537e+01,-8.435050e+01,1.511021
400.35,592,0,-8.434592e+01,-8.435104e+01,1.511827
400.40,592,0,-8.434646e+01,-8.435158e+01,1.514569
400.45,591,0,-8.434700e+01,-8.435212e+01,1.509292
400.50,592,0,-8.434754e+01,-8.435266e+01,1.513684
400.55,592,0,-8.434808e+01,-8.435320e+01,1.511862
400.60,592,0,-8.434862e+01,-8.435374e+01,1.514961
400.65,592,0,-8.434917e+01,-8.435428e+01,1.513781
400.70,592,0,-8.434971e+01,-8.435482e+01,1.515785
400.75,592,0,-8.435025e+01,-8.435536e+01,1.513653
400.80,592,0,-8.435079e+01,-8.435590e+01,1.517058
400.85,592,0,-8.435133e+01,-8.435644e+01,1.512677
400.90,592,0,-8.435187e+01,-8.435698e+01,1.514385
400.95,593,0,-8.435241e+01,-8.435752e+01,1.515543
401.00,592,0,-8.435294e+01,-8.435805e+01,1.515595
401.05,593,0,-8.435348e+01,-8.435859e+01,1.515710
401.10,592,0,-8.435402e+01,-8.435913e+01,1.512901
401.15,593,0,-8.435456e+01,-8.435967e+01,1.513717
401.20,593,0,-8.435510e+01,-8.436021e+01,1.515828
401.25,593,0,-8.435564e+01,-8.436074e+01,1.513819
401.30,593,0,-8.435617e+01,-8.436128e+01,1.515846
401.35,593,0,-8.435671e+01,-8.436182e+01,1.514163
401.40,593,0,-8.435725e+01,-8.436235e+01,1.514045
401.45,593,0,-8.435779e+01,-8.436289e+01,1.514651
401.50,593,0,-8.435832e+01,-8.436343e+01,1.514096
401.55,593,0,-8.435886e+01,-8.436396e+01,1.515816
401.60,593,0,-8.435940e+01,-8.436450e+01,1.516419
401.65,594,0,-8.435993e+01,-8.436503e+01,1.521012
401.70,593,0,-8.436047e+01,-8.436557e+01,1.515834
401.75,594,0,-8.436100e+01,-8.436610e+01,1.517444
401.80,593,0,-8.436154e+01,-8.436664e+01,1.515840
401.85,594,0,-8.436207e+01,-8.436717e+01,1.517695
401.90,594,0,-8.436261e+01,-8.436771e+01,1.518640
401.95,594,0,-8.436314e+01,-8.436824e+01,1.517362
402.00,594,0,-8.436368e+01,-8.436877e+01,1.523029
402.05,594,0,-8.436421e+01,-8.436931e+01,1.518372
402.10,594,0,-8.436475e+01,-8.436984e+01,1.519058
402.15,594,0,-8.436528e+01,-8.437037e+01,1.520902
402.20,595,0,-8.436581e+01,-8.437091e+01,1.519954
402.25,594,0,-8.436635e+01,-8.437144e+01,1.518672
402.30,595,0,-8.436688e+01,-8.437197e+01,1.522153
402.35,595,0,-8.436741e+01,-8.437250e+01,1.521944
402.40,595,0,-8.436794e+01,-8.437303e+01,1.520734
402.45,595,0,-8.436848e+01,-8.437357e+01,1.520316
402.50,595,0,-8.436901e+01,-8.437410e+01,1.518769
402.55,595,0,-8.436954e+01,-8.437463e+01,1.520607
402.60,595,0,-8.437007e+01,-8.437516e+01,1.518793
402.65,595,0,-8.437060e+01,-8.437569e+01,1.521342
402.70,596,0,-8.437113e+01,-8.437622e+01,1.524294
402.75,595,0,-8.437167e+01,-8.437675e+01,1.519084
402.80,596,0,-8.437220e+01,-8.437728e+01,1.522752
402.85,596,0,-8.437273e+01,-8.437781e+01,1.521852
402.90,596,0,-8.437326e+01,-8.437834e+01,1.521603
402.95,596,0,-8.437379e+01,-8.437887e+01,1.522448
403.00,596,0,-8.437432e+01,-8.437940e+01,1.522931
403.05,596,0,-8.437485e+01,-8.437993e+01,1.523251
403.10,596,0,-8.437537e+01,-8.438045e+01,1.522293
403.15,596,0,-8.437590e+01,-8.438098e+01,1.521070
403.20,597,0,-8.437643e+01,-8.438151e+01,1.523460
403.25,596,0,-8.437696e+01,-8.438204e+01,1.524229
403.30,597,0,-8.437749e+01,-8.438257e+01,1.526687
403.35,597,0,-8.437802e+01,-8.438309e+01,1.573517
403.40,597,0,-8.437855e+01,-8.438362e+01,1.614359
403.45,597,0,-8.437907e+01,-8.438415e+01,1.577671
403.50,597,0,-8.437960e+01,-8.438467e+01,1.532862
403.55,597,0,-8.438013e+01,-8.438520e+01,1.535515
403.60,597,0,-8.438065e+01,-8.438573e+01,1.578528
403.65,598,0,-8.438118e+01,-8.438625e+01,1.537429
403.70,597,0,-8.438171e+01,-8.438678e+01,1.535931
403.75,598,0,-8.438223e+01,-8.438730e+01,1.540785
403.80,598,0,-8.438276e+01,-8.438783e+01,1.584227
403.85,598,0,-8.438328e+01,-8.438835e+01,1.535675
403.90,598,0,-8.438381e+01,-8.438888e+01,1.629771
403.95,598,0,-8.438434e+01,-8.438940e+01,1.540532
404.00,598,0,-8.438486e+01,-8.438993e+01,1.539877
404.05,599,0,-8.438539e+01,-8.439045e+01,1.588473
404.10,598,0,-8.438591e+01,-8.439098e+01,1.539105
404.15,599,0,-8.438643e+01,-8.439150e+01,1.539015
404.20,599,0,-8.438696e+01,-8.439202e+01,1.542698
404.25,599,0,-8.438748e+01,-8.439255e+01,1.582547
404.30,599,0,-8.438801e+01,-8.439307e+01,1.542177
404.35,599,0,-8.438853e+01,-8.439359e+01,1.542472
404.40,600,0,-8.438905e+01,-8.439411e+01,1.545425
404.45,599,0,-8.438958e+01,-8.439464e+01,1.538557
404.50,600,0,-8.439010e+01,-8.439516e+01,1.541576
404.55,600,0,-8.439062e+01,-8.439568e+01,1.541154
404.60,600,0,-8.439114e+01,-8.439620e+01,1.540848
404.65,600,0,-8.439166e+01,-8.439672e+01,1.541919
404.70,600,0,-8.439219e+01,-8.439724e+01,1.542015
404.75,600,0,-8.439271e+01,-8.439777e+01,1.540753
404.80,601,0,-8.439323e+01,-8.439829e+01,1.545688
404.85,600,0,-8.439375e+01,-8.439881e+01,1.543291
404.90,601,0,-8.439427e+01,-8.439933e+01,1.547737
404.95,601,0,-8.439479e+01,-8.439985e+01,1.542751
405.00,601,0,-8.439531e+01,-8.440037e+01,1.565087
405.05,601,0,-8.439583e+01,-8.440089e+01,1.546874
405.10,601,0,-8.439635e+01,-8.440140e+01,1.544953
405.15,602,0,-8.439687e+01,-8.440192e+01,1.547247
405.20,601,0,-8.439739e+01,-8.440244e+01,1.543630
405.25,602,0,-8.439791e+01,-8.440296e+01,1.548160
405.30,602,0,-8.439843e+01,-8.440348e+01,1.547987
405.35,602,0,-8.439895e+01,-8.440400e+01,1.548655
405.40,602,0,-8.439947e+01,-8.440452e+01,1.544667
405.45,602,0,-8.439999e+01,-8.440503e+01,1.548129
405.50,603,0,-8.440050e+01,-8.440555e+01,1.549990
405.55,602,0,-8.440102e+01,-8.440607e+01,1.547643
405.60,603,0,-8.440154e+01,-8.440658e+01,1.546046
405.65,603,0,-8.440206e+01,-8.440710e+01,1.548609
405.70,603,0,-8.440257e+01,-8.440762e+01,1.551835
405.75,603,0,-8.440309e+01,-8.440813e+01,1.550655
405.80,603,0,-8.440361e+01,-8.440865e+01,1.551964
405.85,604,0,-8.440412e+01,-8.440917e+01,1.550175
405.90,603,0,-8.440464e+01,-8.440968e+01,1.551241
405.95,604,0,-8.440516e+01,-8.441020e+01,1.552635
406.00,604,0,-8.440567e+01,-8.441071e+01,1.554316
406.05,604,0,-8.440619e+01,-8.441123e+01,1.553122
406.10,604,0,-8.440670e+01,-8.441174e+01,1.551442
406.15,604,0,-8.440722e+01,-8.441225e+01,1.553314
406.20,605,0,-8.440773e+01,-8.441277e+01,1.555914
406.25,604,0,-8.440825e+01,-8.441328e+01,1.551899
406.30,605,0,-8.440876e+01,-8.441380e+01,1.553698
406.35,605,0,-8.440928e+01,-8.441431e+01,1.556951
406.40,605,0,-8.440979e+01,-8.441482e+01,1.554782
406.45,605,0,-8.441030e+01,-8.441534e+01,1.555572
406.50,605,0,-8.441082e+01,-8.441585e+01,1.554265
406.55,606,0,-8.441133e+01,-8.441636e+01,1.560082
406.60,606,0,-8.441184e+01,-8.441687e+01,1.557461
406.65,606,0,-8.441236e+01,-8.441738e+01,1.555921
406.70,606,0,-8.441287e+01,-8.441790e+01,1.616751
406.75,606,0,-8.441338e+01,-8.441841e+01,1.556489
406.80,606,0,-8.441389e+01,-8.441892e+01,1.561885
406.85,607,0,-8.441440e+01,-8.441943e+01,1.561831
406.90,606,0,-8.441492e+01,-8.441994e+01,1.558844
406.95,607,0,-8.441543e+01,-8.442045e+01,1.559541
407.00,607,0,-8.441594e+01,-8.442096e+01,1.559032
407.05,607,0,-8.441645e+01,-8.442147e+01,1.562530
407.10,607,0,-8.441696e+01,-8.442198e+01,1.560990
407.15,607,0,-8.441747e+01,-8.442249e+01,1.563946
407.20,608,0,-8.441798e+01,-8.442300e+01,1.609959
407.25,608,0,-8.441849e+01,-8.442351e+01,1.562466
407.30,608,0,-8.441900e+01,-8.442402e+01,1.609163
407.35,608,0,-8.441951e+01,-8.442453e+01,1.614905
407.40,608,0,-8.442002e+01,-8.442504e+01,1.564232
407.45,608,0,-8.442053e+01,-8.442554e+01,1.565614
407.50,608,0,-8.442104e+01,-8.442605e+01,1.566295
407.55,609,0,-8.442155e+01,-8.442656e+01,1.564253
407.60,609,0,-8.442205e+01,-8.442707e+01,1.568613
407.65,609,0,-8.442256e+01,-8.442757e+01,1.569441
407.70,609,0,-8.442307e+01,-8.442808e+01,1.566846
407.75,609,0,-8.442358e+01,-8.442859e+01,1.569707
407.80,609,0,-8.442408e+01,-8.442909e+01,1.650533
407.85,610,0,-8.442459e+01,-8.442960e+01,1.568490
407.90,609,0,-8.442510e+01,-8.443011e+01,1.566072
407.95,610,0,-8.442561e+01,-8.443061e+01,1.569469
408.00,610,0,-8.442611e+01,-8.443112e+01,1.569775
408.05,610,0,-8.442662e+01,-8.443162e+01,1.568459
408.10,610,0,-8.442712e+01,-8.443213e+01,1.609551
408.15,610,0,-8.442763e+01,-8.443263e+01,1.584680
408.20,611,0,-8.442814e+01,-8.443314e+01,1.594607
408.25,611,0,-8.442864e+01,-8.443364e+01,1.571547
408.30,611,0,-8.442915e+01,-8.443415e+01,1.571632
408.35,611,0,-8.442965e+01,-8.443465e+01,1.610548
408.40,611,0,-8.443016e+01,-8.443515e+01,1.568091
408.45,611,0,-8.443066e+01,-8.443566e+01,1.610156
408.50,612,0,-8.443116e+01,-8.443616e+01,1.576207
408.55,611,0,-8.443167e+01,-8.443666e+01,1.572630
408.60,612,0,-8.443217e+01,-8.443716e+01,1.572595
408.65,612,0,-8.443268e+01,-8.443767e+01,1.571525
408.70,612,0,-8.443318e+01,-8.443817e+01,1.572879
408.75,612,0,-8.443368e+01,-8.443867e+01,1.571052
408.80,612,0,-8.443419e+01,-8.443917e+01,1.584409
408.85,612,0,-8.443469e+01,-8.443967e+01,1.572564
408.90,613,0,-8.443519e+01,-8.444018e+01,1.575260
408.95,613,0,-8.443569e+01,-8.444068e+01,1.575060
409.00,613,0,-8.443619e+01,-8.444118e+01,1.577739
409.05,613,0,-8.443670e+01,-8.444168e+01,1.578666
409.10,613,0,-8.443720e+01,-8.444218e+01,1.575849
409.15,613,0,-8.443770e+01,-8.444268e+01,1.576542
409.20,613,0,-8.443820e+01,-8.444318e+01,1.622803
409.25,614,0,-8.443870e+01,-8.444368e+01,1.578816
409.30,613,0,-8.443920e+01,-8.444418e+01,1.574031
409.35,614,0,-8.443970e+01,-8.444468e+01,1.581834
409.40,614,0,-8.444020e+01,-8.444518e+01,1.578855
409.45,614,0,-8.444070e+01,-8.444567e+01,1.576411
409.50,614,0,-8.444120e+01,-8.444617e+01,1.585322
409.55,614,0,-8.444170e+01,-8.444667e+01,1.580974
409.60,614,0,-8.444220e+01,-8.444717e+01,1.580907
409.65,615,0,-8.444270e+01,-8.444767e+01,1.617512
409.70,614,0,-8.444320e+01,-8.444816e+01,1.609742
409.75,615,0,-8.444370e+01,-8.444866e+01,1.581878
409.80,615,0,-8.444420e+01,-8.444916e+01,1.583445
409.85,615,0,-8.444469e+01,-8.444966e+01,1.583710
409.90,615,0,-8.444519e+01,-8.445015e+01,1.581644
409.95,615,0,-8.444569e+01,-8.445065e+01,1.583764
410.00,615,0,-8.444619e+01,-8.445115e+01,1.624174
410.05,615,0,-8.444668e+01,-8.445164e+01,1.580237
410.10,616,0,-8.444718e+01,-8.445214e+01,1.582500
410.15,615,0,-8.444768e+01,-8.445263e+01,1.580022
410.20,616,0,-8.444817e+01,-8.445313e+01,1.583922
410.25,616,0,-8.444867e+01,-8.445362e+01,1.582155
410.30,616,0,-8.444917e+01,-8.445412e+01,1.581880
410.35,616,0,-8.444966e+01,-8.445461e+01,1.585049
410.40,616,0,-8.445016e+01,-8.445511e+01,1.581004
410.45,616,0,-8.445065e+01,-8.445560e+01,1.583255
410.50,616,0,-8.445115e+01,-8.445609e+01,1.586277
410.55,617,0,-8.445164e+01,-8.445659e+01,1.629182
410.60,616,0,-8.445214e+01,-8.445708e+01,1.586351
410.65,617,0,-8.445263e+01,-8.445758e+01,1.654510
410.70,617,0,-8.445313e+01,-8.445807e+01,1.587389
410.75,617,0,-8.445362e+01,-8.445856e+01,1.624650
410.80,617,0,-8.445411e+01,-8.445905e+01,1.586432
410.85,617,0,-8.445461e+01,-8.445955e+01,1.586879
410.90,617,0,-8.445510e+01,-8.446004e+01,1.628634
410.95,617,0,-8.445559e+01,-8.446053e+01,1.588638
411.00,617,0,-8.445609e+01,-8.446102e+01,1.585847
411.05,617,0,-8.445658e+01,-8.446151e+01,1.585310
411.10,618,0,-8.445707e+01,-8.446200e+01,1.589098
411.15,617,0,-8.445756e+01,-8.446250e+01,1.588549
411.20,618,0,-8.445806e+01,-8.446299e+01,1.591294
411.25,617,0,-8.445855e+01,-8.446348e+01,1.588759
411.30,618,0,-8.445904e+01,-8.446397e+01,1.588391
411.35,618,0,-8.445953e+01,-8.446446e+01,1.587925
411.40,618,0,-8.446002e+01,-8.446495e+01,1.588691
411.45,618,0,-8.446051e+01,-8.446544e+01,1.626336
411.50,618,0,-8.446100e+01,-8.446593e+01,1.586751
411.55,618,0,-8.446149e+01,-8.446642e+01,1.589195
411.60,618,0,-8.446198e+01,-8.446690e+01,1.591373
411.65,618,0,-8.446247e+01,-8.446739e+01,1.587626
411.70,618,0,-8.446296e+01,-8.446788e+01,1.591888
411.75,619,0,-8.446345e+01,-8.446837e+01,1.589400
411.80,618,0,-8.446394e+01,-8.446886e+01,1.586256
411.85,619,0,-8.446443e+01,-8.446935e+01,1.633017
411.90,618,0,-8.446492e+01,-8.446983e+01,1.587790
411.95,619,0,-8.446541e+01,-8.447032e+01,1.592336
412.00,619,0,-8.446590e+01,-8.447081e+01,1.590754
412.05,619,0,-8.446638e+01,-8.447130e+01,1.631201
412.10,619,0,-8.446687e+01,-8.447178e+01,1.589128
412.15,619,0,-8.446736e+01,-8.447227e+01,1.592175
412.20,619,0,-8.446785e+01,-8.447275e+01,1.592530
412.25,619,0,-8.446833e+01,-8.447324e+01,1.589784
412.30,619,0,-8.446882e+01,-8.447373e+01,1.589250
412.35,619,0,-8.446931e+01,-8.447421e+01,1.593945
412.40,619,0,-8.446979e+01,-8.447470e+01,1.597026
412.45,619,0,-8.447028e+01,-8.447518e+01,1.592395
412.50,620,0,-8.447077e+01,-8.447567e+01,1.595371
412.55,619,0,-8.447125e+01,-8.447615e+01,1.592410
412.60,620,0,-8.447174e+01,-8.447664e+01,1.595777
412.65,619,0,-8.447222e+01,-8.447712e+01,1.592845
412.70,620,0,-8.447271e+01,-8.447761e+01,1.593969
412.75,620,0,-8.447319e+01,-8.447809e+01,1.589565
412.80,619,0,-8.447368e+01,-8.447857e+01,1.591240
412.85,620,0,-8.447416e+01,-8.447906e+01,1.631954
412.90,620,0,-8.447465e+01,-8.447954e+01,1.592447
412.95,620,0,-8.447513e+01,-8.448002e+01,1.631647
413.00,620,0,-8.447562e+01,-8.448051e+01,1.593134
413.05,620,0,-8.447610e+01,-8.448099e+01,1.596396
413.10,620,0,-8.447658e+01,-8.448147e+01,1.596485
413.15,620,0,-8.447707e+01,-8.448195e+01,1.594829
413.20,620,0,-8.447755e+01,-8.448243e+01,1.594376
413.25,620,0,-8.447803e+01,-8.448292e+01,1.593134
413.30,620,0,-8.447851e+01,-8.448340e+01,1.596897
413.35,620,0,-8.447900e+01,-8.448388e+01,1.595536
413.40,620,0,-8.447948e+01,-8.448436e+01,1.593174
413.45,621,0,-8.447996e+01,-8.448484e+01,1.688415
413.50,620,0,-8.448044e+01,-8.448532e+01,1.670802
413.55,621,0,-8.448092e+01,-8.448580e+01,1.604128
413.60,620,0,-8.448140e+01,-8.448628e+01,1.598869
413.65,621,0,-8.448188e+01,-8.448676e+01,1.643022
413.70,620,0,-8.448237e+01,-8.448724e+01,1.592047
413.75,621,0,-8.448285e+01,-8.448772e+01,1.640177
413.80,621,0,-8.448333e+01,-8.448820e+01,1.593597
413.85,621,0,-8.448381e+01,-8.448868e+01,1.637841
413.90,621,0,-8.448429e+01,-8.448916e+01,1.593338
413.95,621,0,-8.448477e+01,-8.448964e+01,1.596151
414.00,621,0,-8.448525e+01,-8.449011e+01,1.593666
414.05,621,0,-8.448572e+01,-8.449059e+01,1.591030
414.10,621,0,-8.448620e+01,-8.449107e+01,1.595270
414.15,621,0,-8.448668e+01,-8.449155e+01,1.592085
414.20,621,0,-8.448716e+01,-8.449203e+01,1.597748
414.25,621,0,-8.448764e+01,-8.449250e+01,1.637482
414.30,621,0,-8.448812e+01,-8.449298e+01,1.593494
414.35,621,0,-8.448859e+01,-8.449346e+01,1.598802
414.40,621,0,-8.448907e+01,-8.449393e+01,1.600062
414.45,621,0,-8.448955e+01,-8.449441e+01,1.597441
414.50,621,0,-8.449003e+01,-8.449489e+01,1.594799
414.55,621,0,-8.449050e+01,-8.449536e+01,1.595829
414.60,622,0,-8.449098e+01,-8.449584e+01,1.599637
414.65,621,0,-8.449146e+01,-8.449631e+01,1.597726
414.70,621,0,-8.449193e+01,-8.449679e+01,1.596699
414.75,622,0,-8.449241e+01,-8.449726e+01,1.598010
414.80,621,0,-8.449289e+01,-8.449774e+01,1.595921
414.85,622,0,-8.449336e+01,-8.449821e+01,1.601247
414.90,621,0,-8.449384e+01,-8.449869e+01,1.598789
414.95,622,0,-8.449431e+01,-8.449916e+01,1.601126
415.00,621,0,-8.449479e+01,-8.449963e+01,1.600334
415.05,622,0,-8.449526e+01,-8.450011e+01,1.598007
415.10,622,0,-8.449574e+01,-8.450058e+01,1.600626
415.15,621,0,-8.449621e+01,-8.450105e+01,1.599191
415.20,622,0,-8.449668e+01,-8.450153e+01,1.650292
415.25,622,0,-8.449716e+01,-8.450200e+01,1.598810
415.30,622,0,-8.449763e+01,-8.450247e+01,1.635657
415.35,622,0,-8.449810e+01,-8.450294e+01,1.602365
415.40,622,0,-8.449858e+01,-8.450342e+01,1.597240
415.45,622,0,-8.449905e+01,-8.450389e+01,1.601977
415.50,622,0,-8.449952e+01,-8.450436e+01,1.638810
415.55,622,0,-8.450000e+01,-8.450483e+01,1.642881
415.60,622,0,-8.450047e+01,-8.450530e+01,1.640426
415.65,622,0,-8.450094e+01,-8.450577e+01,1.601629
415.70,622,0,-8.450141e+01,-8.450624e+01,1.614481
415.75,622,0,-8.450188e+01,-8.450671e+01,1.623431
415.80,622,0,-8.450236e+01,-8.450719e+01,1.599578
415.85,622,0,-8.450283e+01,-8.450766e+01,1.599615
415.90,622,0,-8.450330e+01,-8.450813e+01,1.598390
415.95,622,0,-8.450377e+01,-8.450859e+01,1.600768
416.00,622,0,-8.450424e+01,-8.450906e+01,1.599965
416.05,622,0,-8.450471e+01,-8.450953e+01,1.655683
416.10,622,0,-8.450518e+01,-8.451000e+01,1.598583
416.15,622,0,-8.450565e+01,-8.451047e+01,1.597947
416.20,622,0,-8.450612e+01,-8.451094e+01,1.598110
416.25,622,0,-8.450659e+01,-8.451141e+01,1.601863
416.30,622,0,-8.450706e+01,-8.451188e+01,1.598362
416.35,622,0,-8.450753e+01,-8.451234e+01,1.597795
416.40,622,0,-8.450799e+01,-8.451281e+01,1.602177
416.45,623,0,-8.450846e+01,-8.451328e+01,1.603463
416.50,622,0,-8.450893e+01,-8.451375e+01,1.599230
416.55,622,0,-8.450940e+01,-8.451421e+01,1.598415
416.60,623,0,-8.450987e+01,-8.451468e+01,1.597465
416.65,622,0,-8.451034e+01,-8.451515e+01,1.597559
416.70,622,0,-8.451080e+01,-8.451561e+01,1.599521
416.75,623,0,-8.451127e+01,-8.451608e+01,1.602662
416.80,622,0,-8.451174e+01,-8.451654e+01,1.682020
416.85,623,0,-8.451220e+01,-8.451701e+01,1.599211
416.90,622,0,-8.451267e+01,-8.451748e+01,1.597803
416.95,623,0,-8.451314e+01,-8.451794e+01,1.598736
417.00,622,0,-8.451360e+01,-8.451841e+01,1.601472
417.05,623,0,-8.451407e+01,-8.451887e+01,1.602170
417.10,622,0,-8.451453e+01,-8.451934e+01,1.594769
417.15,623,0,-8.451500e+01,-8.451980e+01,1.599425
417.20,622,0,-8.451547e+01,-8.452026e+01,1.598286
417.25,623,0,-8.451593e+01,-8.452073e+01,1.598669
417.30,622,0,-8.451639e+01,-8.452119e+01,1.599569
417.35,623,0,-8.451686e+01,-8.452165e+01,1.596859
417.40,623,0,-8.451732e+01,-8.452212e+01,1.598239
417.45,622,0,-8.451779e+01,-8.452258e+01,1.598274
417.50,623,0,-8.451825e+01,-8.452304e+01,1.600843
417.55,623,0,-8.451872e+01,-8.452351e+01,1.645118
417.60,622,0,-8.451918e+01,-8.452397e+01,1.592498
417.65,623,0,-8.451964e+01,-8.452443e+01,1.595565
417.70,623,0,-8.452011e+01,-8.452489e+01,1.592011
417.75,623,0,-8.452057e+01,-8.452535e+01,1.591791
417.80,623,0,-8.452103e+01,-8.452582e+01,1.591634
417.85,623,0,-8.452149e+01,-8.452628e+01,1.591180
417.90,623,0,-8.452196e+01,-8.452674e+01,1.594288
417.95,623,0,-8.452242e+01,-8.452720e+01,1.591050
418.00,623,0,-8.452288e+01,-8.452766e+01,1.592756
418.05,623,0,-8.452334e+01,-8.452812e+01,1.593170
418.10,623,0,-8.452380e+01,-8.452858e+01,1.592776
418.15,623,0,-8.452426e+01,-8.452904e+01,1.593834
418.20,623,0,-8.452472e+01,-8.452950e+01,1.593207
418.25,623,0,-8.452518e+01,-8.452996e+01,1.594444
418.30,623,0,-8.452565e+01,-8.453042e+01,1.593897
418.35,623,0,-8.452611e+01,-8.453088e+01,1.591422
418.40,623,0,-8.452657e+01,-8.453134e+01,1.592732
418.45,623,0,-8.452703e+01,-8.453179e+01,1.595101
418.50,623,0,-8.452748e+01,-8.453225e+01,1.594777
418.55,623,0,-8.452794e+01,-8.453271e+01,1.596409
418.60,623,0,-8.452840e+01,-8.453317e+01,1.595274
418.65,623,0,-8.452886e+01,-8.453363e+01,1.595612
418.70,623,0,-8.452932e+01,-8.453408e+01,1.592015
418.75,623,0,-8.452978e+01,-8.453454e+01,1.594831
418.80,623,0,-8.453024e+01,-8.453500e+01,1.592711
418.85,623,0,-8.453070e+01,-8.453545e+01,1.594020
418.90,623,0,-8.453115e+01,-8.453591e+01,1.592699
418.95,623,0,-8.453161e+01,-8.453637e+01,1.594451
419.00,623,0,-8.453207e+01,-8.453682e+01,1.592684
419.05,623,0,-8.453253e+01,-8.453728e+01,1.593964
419.10,623,0,-8.453298e+01,-8.453773e+01,1.592800
419.15,623,0,-8.453344e+01,-8.453819e+01,1.592867
419.20,623,0,-8.453390e+01,-8.453865e+01,1.598628
419.25,623,0,-8.453435e+01,-8.453910e+01,1.593226
419.30,623,0,-8.453481e+01,-8.453956e+01,1.591772
419.35,623,0,-8.453526e+01,-8.454001e+01,1.593736
419.40,623,0,-8.453572e+01,-8.454046e+01,1.593853
419.45,623,0,-8.453618e+01,-8.454092e+01,1.593410
419.50,623,0,-8.453663e+01,-8.454137e+01,1.594216
419.55,623,0,-8.453709e+01,-8.454183e+01,1.594192
419.60,623,0,-8.453754e+01,-8.454228e+01,1.594510
419.65,623,0,-8.453799e+01,-8.454273e+01,1.593929
419.70,623,0,-8.453845e+01,-8.454319e+01,1.591739
419.75,623,0,-8.453890e+01,-8.454364e+01,1.592291
419.80,623,0,-8.453936e+01,-8.454409e+01,1.590089
419.85,623,0,-8.453981e+01,-8.454454e+01,1.591514
419.90,623,0,-8.454026e+01,-8.454500e+01,1.591518
419.95,623,0,-8.454072e+01,-8.454545e+01,1.591838
420.00,623,0,-8.454117e+01,-8.454590e+01,1.592635
420.05,623,0,-8.454162e+01,-8.454635e+01,1.590696
420.10,623,0,-8.454208e+01,-8.454680e+01,1.592638
420.15,623,0,-8.454253e+01,-8.454725e+01,1.591703
420.20,623,0,-8.454298e+01,-8.454770e+01,1.593099
420.25,623,0,-8.454343e+01,-8.454816e+01,1.593512
420.30,623,0,-8.454388e+01,-8.454861e+01,1.594951
420.35,623,0,-8.454434e+01,-8.454906e+01,1.592818
420.40,623,0,-8.454479e+01,-8.454951e+01,1.594979
420.45,623,0,-8.454524e+01,-8.454996e+01,1.596019
420.50,623,0,-8.454569e+01,-8.455041e+01,1.591055
420.55,623,0,-8.454614e+01,-8.455085e+01,1.594250
420.60,623,0,-8.454659e+01,-8.455130e+01,1.596678
420.65,623,0,-8.454704e+01,-8.455175e+01,1.595094
420.70,623,0,-8.454749e+01,-8.455220e+01,1.593546
420.75,623,0,-8.454794e+01,-8.455265e+01,1.596955
420.80,623,0,-8.454839e+01,-8.455310e+01,1.593607
420.85,623,0,-8.454884e+01,-8.455355e+01,1.595117
420.90,623,0,-8.454929e+01,-8.455399e+01,1.594377
420.95,623,0,-8.454974e+01,-8.455444e+01,1.594162
421.00,623,0,-8.455019e+01,-8.455489e+01,1.592953
421.05,623,0,-8.455063e+01,-8.455534e+01,1.592154
421.10,623,0,-8.455108e+01,-8.455578e+01,1.593998
421.15,623,0,-8.455153e+01,-8.455623e+01,1.592647
421.20,623,0,-8.455198e+01,-8.455668e+01,1.594672
421.25,623,0,-8.455243e+01,-8.455712e+01,1.592677
421.30,623,0,-8.455287e+01,-8.455757e+01,1.592942
421.35,623,0,-8.455332e+01,-8.455801e+01,1.593207
421.40,623,0,-8.455377e+01,-8.455846e+01,1.598177
421.45,623,0,-8.455422e+01,-8.455891e+01,1.596602
421.50,623,0,-8.455466e+01,-8.455935e+01,1.595681
421.55,623,0,-8.455511e+01,-8.455980e+01,1.598338
421.60,623,0,-8.455555e+01,-8.456024e+01,1.596345
421.65,623,0,-8.455600e+01,-8.456068e+01,1.595984
421.70,623,0,-8.455645e+01,-8.456113e+01,1.596014
421.75,623,0,-8.455689e+01,-8.456157e+01,1.593676
421.80,623,0,-8.455734e+01,-8.456202e+01,1.595311
421.85,623,0,-8.455778e+01,-8.456246e+01,1.595775
421.90,623,0,-8.455823e+01,-8.456290e+01,1.594689
421.95,623,0,-8.455867e+01,-8.456335e+01,1.595287
422.00,623,0,-8.455912e+01,-8.456379e+01,1.592887
422.05,623,0,-8.455956e+01,-8.456423e+01,1.594510
422.10,623,0,-8.456000e+01,-8.456468e+01,1.594035
422.15,623,0,-8.456045e+01,-8.456512e+01,1.597087
422.20,623,0,-8.456089e+01,-8.456556e+01,1.598012
422.25,623,0,-8.456133e+01,-8.456600e+01,1.602357
422.30,623,0,-8.456178e+01,-8.456644e+01,1.591958
422.35,623,0,-8.456222e+01,-8.456689e+01,1.597073
422.40,623,0,-8.456266e+01,-8.456733e+01,1.596726
422.45,623,0,-8.456311e+01,-8.456777e+01,1.596746
422.50,624,0,-8.456355e+01,-8.456821e+01,1.596526
422.55,623,0,-8.456399e+01,-8.456865e+01,1.595709
422.60,623,0,-8.456443e+01,-8.456909e+01,1.596786
422.65,623,0,-8.456487e+01,-8.456953e+01,1.597073
422.70,623,0,-8.456532e+01,-8.456997e+01,1.596213
422.75,624,0,-8.456576e+01,-8.457041e+01,1.594856
422.80,623,0,-8.456620e+01,-8.457085e+01,1.594167
422.85,623,0,-8.456664e+01,-8.457129e+01,1.594121
422.90,623,0,-8.456708e+01,-8.457173e+01,1.594350
422.95,624,0,-8.456752e+01,-8.457217e+01,1.600366
423.00,623,0,-8.456796e+01,-8.457261e+01,1.594476
423.05,623,0,-8.456840e+01,-8.457304e+01,1.598941
423.10,623,0,-8.456884e+01,-8.457348e+01,1.596499
423.15,624,0,-8.456928e+01,-8.457392e+01,1.599956
423.20,623,0,-8.456972e+01,-8.457436e+01,1.594599
423.25,623,0,-8.457016e+01,-8.457480e+01,1.590577
423.30,623,0,-8.457060e+01,-8.457523e+01,1.593999
423.35,624,0,-8.457104e+01,-8.457567e+01,1.596526
423.40,623,0,-8.457147e+01,-8.457611e+01,1.595125
423.45,623,0,-8.457191e+01,-8.457654e+01,1.597027
423.50,623,0,-8.457235e+01,-8.457698e+01,1.594721
423.55,624,0,-8.457279e+01,-8.457742e+01,1.607914
423.60,623,0,-8.457323e+01,-8.457785e+01,1.598769
423.65,623,0,-8.457366e+01,-8.457829e+01,1.595234
423.70,624,0,-8.457410e+01,-8.457872e+01,1.597551
423.75,623,0,-8.457454e+01,-8.457916e+01,1.594492
423.80,623,0,-8.457497e+01,-8.457960e+01,1.593679
423.85,624,0,-8.457541e+01,-8.458003e+01,1.608711
423.90,623,0,-8.457585e+01,-8.458047e+01,1.598321
423.95,623,0,-8.457628e+01,-8.458090e+01,1.661643
424.00,624,0,-8.457672e+01,-8.458133e+01,1.607072
424.05,623,0,-8.457715e+01,-8.458177e+01,1.604572
424.10,623,0,-8.457759e+01,-8.458220e+01,1.603441
424.15,624,0,-8.457803e+01,-8.458264e+01,1.605783
424.20,623,0,-8.457846e+01,-8.458307e+01,1.651058
424.25,623,0,-8.457890e+01,-8.458350e+01,1.650237
424.30,624,0,-8.457933e+01,-8.458394e+01,1.606150
424.35,623,0,-8.457976e+01,-8.458437e+01,1.605833
424.40,623,0,-8.458020e+01,-8.458480e+01,1.602858
424.45,624,0,-8.458063e+01,-8.458523e+01,1.602962
424.50,623,0,-8.458107e+01,-8.458567e+01,1.605065
424.55,623,0,-8.458150e+01,-8.458610e+01,1.643923
424.60,624,0,-8.458193e+01,-8.458653e+01,1.610648
424.65,623,0,-8.458237e+01,-8.458696e+01,1.601456
424.70,623,0,-8.458280e+01,-8.458739e+01,1.602591
424.75,624,0,-8.458323e+01,-8.458782e+01,1.602679
424.80,623,0,-8.458367e+01,-8.458826e+01,1.651494
424.85,623,0,-8.458410e+01,-8.458869e+01,1.603010
424.90,624,0,-8.458453e+01,-8.458912e+01,1.604230
424.95,623,0,-8.458496e+01,-8.458955e+01,1.599819
425.00,623,0,-8.458539e+01,-8.458998e+01,1.601873
425.05,624,0,-8.458583e+01,-8.459041e+01,1.602512
425.10,623,0,-8.458626e+01,-8.459084e+01,1.601596
425.15,623,0,-8.458669e+01,-8.459127e+01,1.640399
425.20,624,0,-8.458712e+01,-8.459170e+01,1.601702
425.25,623,0,-8.458755e+01,-8.459213e+01,1.600326
425.30,623,0,-8.458798e+01,-8.459255e+01,1.601718
425.35,624,0,-8.458841e+01,-8.459298e+01,1.602231
425.40,623,0,-8.458884e+01,-8.459341e+01,1.601006
425.45,623,0,-8.458927e+01,-8.459384e+01,1.601864
425.50,624,0,-8.458970e+01,-8.459427e+01,1.605081
425.55,623,0,-8.459013e+01,-8.459470e+01,1.596862
425.60,623,0,-8.459056e+01,-8.459512e+01,1.600149
425.65,624,0,-8.459099e+01,-8.459555e+01,1.677562
425.70,623,0,-8.459142e+01,-8.459598e+01,1.629621
425.75,623,0,-8.459184e+01,-8.459641e+01,1.606857
425.80,624,0,-8.459227e+01,-8.459683e+01,1.604444
425.85,623,0,-8.459270e+01,-8.459726e+01,1.601415
425.90,623,0,-8.459313e+01,-8.459768e+01,1.636747
425.95,624,0,-8.459356e+01,-8.459811e+01,1.596661
426.00,623,0,-8.459398e+01,-8.459854e+01,1.675359
426.05,623,0,-8.459441e+01,-8.459896e+01,1.603486
426.10,624,0,-8.459484e+01,-8.459939e+01,1.605463
426.15,623,0,-8.459527e+01,-8.459981e+01,1.603759
426.20,623,0,-8.459569e+01,-8.460024e+01,1.605445
426.25,623,0,-8.459612e+01,-8.460066e+01,1.605082
426.30,624,0,-8.459655e+01,-8.460109e+01,1.605003
426.35,623,0,-8.459697e+01,-8.460151e+01,1.605836
426.40,623,0,-8.459740e+01,-8.460194e+01,1.605241
426.45,623,0,-8.459782e+01,-8.460236e+01,1.603900
426.50,623,0,-8.459825e+01,-8.460278e+01,1.602931
426.55,623,0,-8.459867e+01,-8.460321e+01,1.601710
426.60,623,0,-8.459910e+01,-8.460363e+01,1.601663
426.65,623,0,-8.459952e+01,-8.460406e+01,1.604601
426.70,623,0,-8.459995e+01,-8.460448e+01,1.605681
426.75,623,0,-8.460037e+01,-8.460490e+01,1.604988
426.80,623,0,-8.460080e+01,-8.460532e+01,1.603403
426.85,623,0,-8.460122e+01,-8.460575e+01,1.602582
426.90,623,0,-8.460165e+01,-8.460617e+01,1.605481
426.95,623,0,-8.460207e+01,-8.460659e+01,1.603875
427.00,623,0,-8.460249e+01,-8.460701e+01,1.606063
427.05,623,0,-8.460292e+01,-8.460743e+01,1.605580
427.10,623,0,-8.460334e+01,-8.460785e+01,1.601392
427.15,623,0,-8.460376e+01,-8.460828e+01,1.603539
427.20,623,0,-8.460418e+01,-8.460870e+01,1.602402
427.25,623,0,-8.460461e+01,-8.460912e+01,1.602773
427.30,623,0,-8.460503e+01,-8.460954e+01,1.602364
427.35,623,0,-8.460545e+01,-8.460996e+01,1.601651
427.40,623,0,-8.460587e+01,-8.461038e+01,1.601380
427.45,623,0,-8.460629e+01,-8.461080e+01,1.609882
427.50,623,0,-8.460671e+01,-8.461122e+01,1.612614
427.55,623,0,-8.460714e+01,-8.461164e+01,1.605334
427.60,623,0,-8.460756e+01,-8.461206e+01,1.604154
427.65,623,0,-8.460798e+01,-8.461248e+01,1.605169
427.70,623,0,-8.460840e+01,-8.461289e+01,1.605635
427.75,623,0,-8.460882e+01,-8.461331e+01,1.658169
427.80,623,0,-8.460924e+01,-8.461373e+01,1.644848
427.85,623,0,-8.460966e+01,-8.461415e+01,1.597744
427.90,623,0,-8.461008e+01,-8.461457e+01,1.601115
427.95,623,0,-8.461050e+01,-8.461499e+01,1.602692
428.00,623,0,-8.461092e+01,-8.461540e+01,1.601154
428.05,623,0,-8.461134e+01,-8.461582e+01,1.599355
428.10,623,0,-8.461175e+01,-8.461624e+01,1.599244
428.15,622,0,-8.461217e+01,-8.461666e+01,1.640451
428.20,623,0,-8.461259e+01,-8.461707e+01,1.600495
428.25,623,0,-8.461301e+01,-8.461749e+01,1.603090
428.30,622,0,-8.461343e+01,-8.461791e+01,1.600217
428.35,623,0,-8.461385e+01,-8.461832e+01,1.603668
428.40,622,0,-8.461426e+01,-8.461874e+01,1.639364
428.45,623,0,-8.461468e+01,-8.461915e+01,1.602409
428.50,622,0,-8.461510e+01,-8.461957e+01,1.602196
428.55,623,0,-8.461552e+01,-8.461998e+01,1.656259
428.60,622,0,-8.461593e+01,-8.462040e+01,1.602196
428.65,623,0,-8.461635e+01,-8.462081e+01,1.601139
428.70,622,0,-8.461676e+01,-8.462123e+01,1.599534
428.75,622,0,-8.461718e+01,-8.462164e+01,1.597426
428.80,622,0,-8.461760e+01,-8.462206e+01,1.598521
428.85,622,0,-8.461801e+01,-8.462247e+01,1.597688
428.90,622,0,-8.461843e+01,-8.462289e+01,1.595451
428.95,622,0,-8.461884e+01,-8.462330e+01,1.596880
429.00,622,0,-8.461926e+01,-8.462371e+01,1.648804
429.05,622,0,-8.461967e+01,-8.462413e+01,1.599970
429.10,622,0,-8.462009e+01,-8.462454e+01,1.637817
429.15,622,0,-8.462050e+01,-8.462495e+01,1.653736
429.20,622,0,-8.462092e+01,-8.462536e+01,1.599147
429.25,622,0,-8.462133e+01,-8.462578e+01,1.598720
429.30,622,0,-8.462175e+01,-8.462619e+01,1.598128
429.35,622,0,-8.462216e+01,-8.462660e+01,1.639073
429.40,622,0,-8.462257e+01,-8.462701e+01,1.677516
429.45,622,0,-8.462299e+01,-8.462742e+01,1.623735
429.50,621,0,-8.462340e+01,-8.462784e+01,1.600660
429.55,622,0,-8.462381e+01,-8.462825e+01,1.599577
429.60,622,0,-8.462422e+01,-8.462866e+01,1.601903
429.65,621,0,-8.462464e+01,-8.462907e+01,1.595189
429.70,622,0,-8.462505e+01,-8.462948e+01,1.597891
429.75,621,0,-8.462546e+01,-8.462989e+01,1.597515
429.80,621,0,-8.462587e+01,-8.463030e+01,1.600164
429.85,621,0,-8.462629e+01,-8.463071e+01,1.598896
429.90,621,0,-8.462670e+01,-8.463112e+01,1.597552
429.95,621,0,-8.462711e+01,-8.463153e+01,1.599264
430.00,621,0,-8.462752e+01,-8.463194e+01,1.597438
430.05,621,0,-8.462793e+01,-8.463235e+01,1.600099
430.10,621,0,-8.462834e+01,-8.463276e+01,1.598071
430.15,621,0,-8.462875e+01,-8.463316e+01,1.595088
430.20,621,0,-8.462916e+01,-8.463357e+01,1.596260
430.25,621,0,-8.462957e+01,-8.463398e+01,1.597820
430.30,621,0,-8.462998e+01,-8.463439e+01,1.598066
430.35,621,0,-8.463039e+01,-8.463480e+01,1.598119
430.40,620,0,-8.463080e+01,-8.463521e+01,1.598794
430.45,621,0,-8.463121e+01,-8.463561e+01,1.597354
430.50,620,0,-8.463162e+01,-8.463602e+01,1.595741
430.55,621,0,-8.463203e+01,-8.463643e+01,1.598369
430.60,620,0,-8.463244e+01,-8.463683e+01,1.595617
430.65,620,0,-8.463285e+01,-8.463724e+01,1.593738
430.70,620,0,-8.463325e+01,-8.463765e+01,1.595563
430.75,620,0,-8.463366e+01,-8.463805e+01,1.594946
430.80,620,0,-8.463407e+01,-8.463846e+01,1.590572
430.85,620,0,-8.463448e+01,-8.463887e+01,1.591586
430.90,620,0,-8.463488e+01,-8.463927e+01,1.590161
430.95,620,0,-8.463529e+01,-8.463968e+01,1.592579
431.00,620,0,-8.463570e+01,-8.464008e+01,1.594247
431.05,620,0,-8.463611e+01,-8.464049e+01,1.594584
431.10,620,0,-8.463651e+01,-8.464089e+01,1.595514
431.15,620,0,-8.463692e+01,-8.464130e+01,1.593356
431.20,619,0,-8.463733e+01,-8.464170e+01,1.592443
431.25,620,0,-8.463773e+01,-8.464210e+01,1.594394
431.30,619,0,-8.463814e+01,-8.464251e+01,1.594203
431.35,620,0,-8.463854e+01,-8.464291e+01,1.593881
431.40,619,0,-8.463895e+01,-8.464332e+01,1.589438
431.45,619,0,-8.463935e+01,-8.464372e+01,1.592197
431.50,619,0,-8.463976e+01,-8.464412e+01,1.592524
431.55,619,0,-8.464016e+01,-8.464452e+01,1.593474
431.60,619,0,-8.464057e+01,-8.464493e+01,1.592271
431.65,619,0,-8.464097e+01,-8.464533e+01,1.591257
431.70,619,0,-8.464138e+01,-8.464573e+01,1.592113
431.75,619,0,-8.464178e+01,-8.464613e+01,1.593397
431.80,619,0,-8.464218e+01,-8.464654e+01,1.592725
431.85,619,0,-8.464259e+01,-8.464694e+01,1.591810
431.90,618,0,-8.464299e+01,-8.464734e+01,1.588203
431.95,619,0,-8.464339e+01,-8.464774e+01,1.594385
432.00,618,0,-8.464380e+01,-8.464814e+01,1.591465
432.05,619,0,-8.464420e+01,-8.464854e+01,1.591194
432.10,618,0,-8.464460e+01,-8.464894e+01,1.588807
432.15,618,0,-8.464501e+01,-8.464934e+01,1.591754
432.20,618,0,-8.464541e+01,-8.464974e+01,1.590232
432.25,618,0,-8.464581e+01,-8.465015e+01,1.593032
432.30,618,0,-8.464621e+01,-8.465054e+01,1.591319
432.35,618,0,-8.464661e+01,-8.465094e+01,1.588625
432.40,618,0,-8.464702e+01,-8.465134e+01,1.589761
432.45,618,0,-8.464742e+01,-8.465174e+01,1.587755
432.50,618,0,-8.464782e+01,-8.465214e+01,1.589402
432.55,617,0,-8.464822e+01,-8.465254e+01,1.587320
432.60,618,0,-8.464862e+01,-8.465294e+01,1.589055
432.65,617,0,-8.464902e+01,-8.465334e+01,1.586204
432.70,618,0,-8.464942e+01,-8.465374e+01,1.589575
432.75,617,0,-8.464982e+01,-8.465414e+01,1.588322
432.80,617,0,-8.465022e+01,-8.465453e+01,1.587675
432.85,617,0,-8.465062e+01,-8.465493e+01,1.583139
432.90,617,0,-8.465102e+01,-8.465533e+01,1.595034
432.95,617,0,-8.465142e+01,-8.465573e+01,1.592651
433.00,617,0,-8.465182e+01,-8.465612e+01,1.590060
433.05,617,0,-8.465222e+01,-8.465652e+01,1.588999
433.10,617,0,-8.465261e+01,-8.465692e+01,1.591467
433.15,616,0,-8.465301e+01,-8.465731e+01,1.584953
433.20,617,0,-8.465341e+01,-8.465771e+01,1.588607
433.25,616,0,-8.465381e+01,-8.465811e+01,1.584251
433.30,616,0,-8.465421e+01,-8.465850e+01,1.585898
433.35,616,0,-8.465460e+01,-8.465890e+01,1.580071
433.40,616,0,-8.465500e+01,-8.465929e+01,1.584727
433.45,616,0,-8.465540e+01,-8.465969e+01,1.581185
433.50,616,0,-8.465580e+01,-8.466008e+01,1.584529
433.55,616,0,-8.465619e+01,-8.466048e+01,1.583102
433.60,616,0,-8.465659e+01,-8.466087e+01,1.580638
433.65,616,0,-8.465699e+01,-8.466127e+01,1.582222
433.70,615,0,-8.465738e+01,-8.466166e+01,1.582419
433.75,616,0,-8.465778e+01,-8.466206e+01,1.583569
433.80,615,0,-8.465818e+01,-8.466245e+01,1.580271
433.85,615,0,-8.465857e+01,-8.466284e+01,1.582061
433.90,615,0,-8.465897e+01,-8.466324e+01,1.583423
433.95,615,0,-8.465936e+01,-8.466363e+01,1.581021
434.00,615,0,-8.465976e+01,-8.466402e+01,1.580963
434.05,615,0,-8.466015e+01,-8.466442e+01,1.578250
434.10,615,0,-8.466055e+01,-8.466481e+01,1.579887
434.15,615,0,-8.466094e+01,-8.466520e+01,1.587255
434.20,615,0,-8.466134e+01,-8.466559e+01,1.582248
434.25,614,0,-8.466173e+01,-8.466599e+01,1.578903
434.30,615,0,-8.466212e+01,-8.466638e+01,1.579675
434.35,614,0,-8.466252e+01,-8.466677e+01,1.579206
434.40,614,0,-8.466291e+01,-8.466716e+01,1.576461
434.45,614,0,-8.466330e+01,-8.466755e+01,1.578062
434.50,614,0,-8.466370e+01,-8.466795e+01,1.575860
434.55,614,0,-8.466409e+01,-8.466834e+01,1.576447
434.60,614,0,-8.466448e+01,-8.466873e+01,1.576909
434.65,614,0,-8.466488e+01,-8.466912e+01,1.580064
434.70,614,0,-8.466527e+01,-8.466951e+01,1.580444
434.75,614,0,-8.466566e+01,-8.466990e+01,1.576796
434.80,613,0,-8.466605e+01,-8.467029e+01,1.576348
434.85,614,0,-8.466644e+01,-8.467068e+01,1.580654
434.90,613,0,-8.466683e+01,-8.467107e+01,1.575367
434.95,613,0,-8.466723e+01,-8.467146e+01,1.577601
435.00,613,0,-8.466762e+01,-8.467185e+01,1.576536
435.05,613,0,-8.466801e+01,-8.467224e+01,1.576720
435.10,613,0,-8.466840e+01,-8.467262e+01,1.577694
435.15,613,0,-8.466879e+01,-8.467301e+01,1.578244
435.20,613,0,-8.466918e+01,-8.467340e+01,1.578123
435.25,613,0,-8.466957e+01,-8.467379e+01,1.575657
435.30,613,0,-8.466996e+01,-8.467418e+01,1.576797
435.35,612,0,-8.467035e+01,-8.467457e+01,1.573269
435.40,613,0,-8.467074e+01,-8.467495e+01,1.579659
435.45,612,0,-8.467113e+01,-8.467534e+01,1.575022
435.50,612,0,-8.467152e+01,-8.467573e+01,1.571138
435.55,612,0,-8.467191e+01,-8.467612e+01,1.574012
435.60,612,0,-8.467230e+01,-8.467650e+01,1.573344
435.65,612,0,-8.467268e+01,-8.467689e+01,1.572805
435.70,612,0,-8.467307e+01,-8.467728e+01,1.571168
435.75,612,0,-8.467346e+01,-8.467766e+01,1.574605
435.80,612,0,-8.467385e+01,-8.467805e+01,1.573908
435.85,612,0,-8.467424e+01,-8.467843e+01,1.574872
435.90,611,0,-8.467463e+01,-8.467882e+01,1.574971
435.95,612,0,-8.467501e+01,-8.467921e+01,1.572186
436.00,611,0,-8.467540e+01,-8.467959e+01,1.574162
436.05,611,0,-8.467579e+01,-8.467998e+01,1.576323
436.10,611,0,-8.467617e+01,-8.468036e+01,1.573461
436.15,611,0,-8.467656e+01,-8.468075e+01,1.572865
436.20,611,0,-8.467695e+01,-8.468113e+01,1.567445
436.25,611,0,-8.467733e+01,-8.468151e+01,1.572413
436.30,611,0,-8.467772e+01,-8.468190e+01,1.570677
436.35,611,0,-8.467811e+01,-8.468228e+01,1.571253
436.40,611,0,-8.467849e+01,-8.468267e+01,1.567750
436.45,610,0,-8.467888e+01,-8.468305e+01,1.566931
436.50,611,0,-8.467926e+01,-8.468343e+01,1.571552
436.55,610,0,-8.467965e+01,-8.468382e+01,1.569013
436.60,610,0,-8.468003e+01,-8.468420e+01,1.916210
436.65,610,0,-8.468042e+01,-8.468458e+01,1.824677
436.70,610,0,-8.468080e+01,-8.468496e+01,1.561677
436.75,610,0,-8.468119e+01,-8.468535e+01,1.559134
436.80,610,0,-8.468157e+01,-8.468573e+01,1.557321
436.85,610,0,-8.468195e+01,-8.468611e+01,1.559947
436.90,610,0,-8.468234e+01,-8.468649e+01,1.556336
436.95,610,0,-8.468272e+01,-8.468687e+01,1.556787
437.00,609,0,-8.468311e+01,-8.468726e+01,1.554109
437.05,610,0,-8.468349e+01,-8.468764e+01,1.557215
437.10,609,0,-8.468387e+01,-8.468802e+01,1.553433
437.15,609,0,-8.468425e+01,-8.468840e+01,1.552381
437.20,609,0,-8.468464e+01,-8.468878e+01,1.554692
437.25,609,0,-8.468502e+01,-8.468916e+01,1.554050
437.30,609,0,-8.468540e+01,-8.468954e+01,1.553392
437.35,609,0,-8.468578e+01,-8.468992e+01,1.553330
437.40,609,0,-8.468617e+01,-8.469030e+01,1.553268
437.45,609,0,-8.468655e+01,-8.469068e+01,1.554517
437.50,609,0,-8.468693e+01,-8.469106e+01,1.553649
437.55,609,0,-8.468731e+01,-8.469144e+01,1.554085
437.60,608,0,-8.468769e+01,-8.469182e+01,1.549485
437.65,609,0,-8.468807e+01,-8.469219e+01,1.554879
437.70,608,0,-8.468845e+01,-8.469257e+01,1.551324
437.75,608,0,-8.468883e+01,-8.469295e+01,1.552495
437.80,608,0,-8.468921e+01,-8.469333e+01,1.551575
437.85,608,0,-8.468959e+01,-8.469371e+01,1.550707
437.90,608,0,-8.468997e+01,-8.469409e+01,1.550720
437.95,608,0,-8.469035e+01,-8.469446e+01,1.554758
438.00,608,0,-8.469073e+01,-8.469484e+01,1.551795
438.05,608,0,-8.469111e+01,-8.469522e+01,1.550299
438.10,608,0,-8.469149e+01,-8.469559e+01,1.549097
438.15,608,0,-8.469187e+01,-8.469597e+01,1.550487
438.20,607,0,-8.469225e+01,-8.469635e+01,1.548205
438.25,608,0,-8.469263e+01,-8.469672e+01,1.551605
438.30,607,0,-8.469301e+01,-8.469710e+01,1.550100
438.35,608,0,-8.469339e+01,-8.469748e+01,1.553599
438.40,607,0,-8.469376e+01,-8.469785e+01,1.549109
438.45,607,0,-8.469414e+01,-8.469823e+01,1.549836
438.50,607,0,-8.469452e+01,-8.469860e+01,1.549797
438.55,607,0,-8.469490e+01,-8.469898e+01,1.550190
438.60,607,0,-8.469527e+01,-8.469935e+01,1.552369
438.65,607,0,-8.469565e+01,-8.469973e+01,1.548991
438.70,607,0,-8.469603e+01,-8.470010e+01,1.548361
438.75,607,0,-8.469641e+01,-8.470048e+01,1.549045
438.80,607,0,-8.469678e+01,-8.470085e+01,1.549284
438.85,606,0,-8.469716e+01,-8.470123e+01,1.544495
438.90,607,0,-8.469753e+01,-8.470160e+01,1.548370
438.95,606,0,-8.469791e+01,-8.470197e+01,1.544667
439.00,607,0,-8.469829e+01,-8.470235e+01,1.549747
439.05,606,0,-8.469866e+01,-8.470272e+01,1.544306
439.10,606,0,-8.469904e+01,-8.470309e+01,1.546413
439.15,606,0,-8.469941e+01,-8.470347e+01,1.544781
439.20,606,0,-8.469979e+01,-8.470384e+01,1.546422
439.25,606,0,-8.470016e+01,-8.470421e+01,1.546809
439.30,606,0,-8.470054e+01,-8.470458e+01,1.546545
439.35,606,0,-8.470091e+01,-8.470496e+01,1.542664
439.40,606,0,-8.470129e+01,-8.470533e+01,1.545178
439.45,606,0,-8.470166e+01,-8.470570e+01,1.544515
439.50,605,0,-8.470203e+01,-8.470607e+01,1.544760
439.55,606,0,-8.470241e+01,-8.470644e+01,1.547505
439.60,605,0,-8.470278e+01,-8.470681e+01,1.541405
439.65,606,0,-8.470315e+01,-8.470718e+01,1.545922
439.70,605,0,-8.470353e+01,-8.470755e+01,1.545109
439.75,605,0,-8.470390e+01,-8.470793e+01,1.544831
439.80,605,0,-8.470427e+01,-8.470830e+01,1.542859
439.85,605,0,-8.470465e+01,-8.470867e+01,1.543349
439.90,605,0,-8.470502e+01,-8.470904e+01,1.546835
439.95,605,0,-8.470539e+01,-8.470941e+01,1.544182
440.00,605,0,-8.470576e+01,-8.470978e+01,1.543044
440.05,605,0,-8.470613e+01,-8.471014e+01,1.543656
440.10,605,0,-8.470651e+01,-8.471051e+01,1.542098
440.15,605,0,-8.470688e+01,-8.471088e+01,1.544441
440.20,604,0,-8.470725e+01,-8.471125e+01,1.541991
440.25,605,0,-8.470762e+01,-8.471162e+01,1.542136
440.30,604,0,-8.470799e+01,-8.471199e+01,1.540916
440.35,605,0,-8.470836e+01,-8.471236e+01,1.547978
440.40,604,0,-8.470873e+01,-8.471273e+01,1.543787
440.45,604,0,-8.470910e+01,-8.471309e+01,1.543348
440.50,604,0,-8.470947e+01,-8.471346e+01,1.540214
440.55,604,0,-8.470984e+01,-8.471383e+01,1.540988
440.60,604,0,-8.471021e+01,-8.471420e+01,1.540835
440.65,604,0,-8.471058e+01,-8.471456e+01,1.541063
440.70,604,0,-8.471095e+01,-8.471493e+01,1.540391
440.75,604,0,-8.471132e+01,-8.471530e+01,1.539929
440.80,604,0,-8.471169e+01,-8.471566e+01,1.540447
440.85,604,0,-8.471206e+01,-8.471603e+01,1.541923
440.90,603,0,-8.471243e+01,-8.471640e+01,1.537198
440.95,604,0,-8.471280e+01,-8.471676e+01,1.544929
441.00,603,0,-8.471316e+01,-8.471713e+01,1.537637
441.05,604,0,-8.471353e+01,-8.471749e+01,1.542178
441.10,603,0,-8.471390e+01,-8.471786e+01,1.540347
441.15,603,0,-8.471427e+01,-8.471822e+01,1.537833
441.20,603,0,-8.471463e+01,-8.471859e+01,1.539313
441.25,603,0,-8.471500e+01,-8.471895e+01,1.539320
441.30,603,0,-8.471537e+01,-8.471932e+01,1.539233
441.35,603,0,-8.471574e+01,-8.471968e+01,1.539924
441.40,603,0,-8.471610e+01,-8.472005e+01,1.539212
441.45,603,0,-8.471647e+01,-8.472041e+01,1.538348
441.50,603,0,-8.471684e+01,-8.472077e+01,1.540538
441.55,603,0,-8.471720e+01,-8.472114e+01,1.539824
441.60,603,0,-8.471757e+01,-8.472150e+01,1.538631
441.65,603,0,-8.471793e+01,-8.472186e+01,1.540494
441.70,603,0,-8.471830e+01,-8.472223e+01,1.538631
441.75,603,0,-8.471866e+01,-8.472259e+01,1.538729
441.80,602,0,-8.471903e+01,-8.472295e+01,1.535019
441.85,603,0,-8.471940e+01,-8.472332e+01,1.545222
441.90,603,0,-8.471976e+01,-8.472368e+01,1.537192
441.95,602,0,-8.472012e+01,-8.472404e+01,1.535001
442.00,603,0,-8.472049e+01,-8.472440e+01,1.537841
442.05,602,0,-8.472085e+01,-8.472476e+01,1.534715
442.10,603,0,-8.472122e+01,-8.472513e+01,1.539087
442.15,602,0,-8.472158e+01,-8.472549e+01,1.536144
442.20,602,0,-8.472195e+01,-8.472585e+01,1.534818
442.25,602,0,-8.472231e+01,-8.472621e+01,1.533272
442.30,602,0,-8.472267e+01,-8.472657e+01,1.535485
442.35,602,0,-8.472304e+01,-8.472693e+01,1.534850
442.40,602,0,-8.472340e+01,-8.472729e+01,1.535641
442.45,602,0,-8.472376e+01,-8.472765e+01,1.533250
442.50,602,0,-8.472412e+01,-8.472801e+01,1.535139
442.55,602,0,-8.472449e+01,-8.472837e+01,1.533976
442.60,602,0,-8.472485e+01,-8.472873e+01,1.538354
442.65,602,0,-8.472521e+01,-8.472909e+01,1.537005
442.70,602,0,-8.472557e+01,-8.472945e+01,1.535898
442.75,602,0,-8.472594e+01,-8.472981e+01,1.537321
442.80,602,0,-8.472630e+01,-8.473017e+01,1.536561
442.85,601,0,-8.472666e+01,-8.473053e+01,1.532801
442.90,602,0,-8.472702e+01,-8.473089e+01,1.535882
442.95,601,0,-8.472738e+01,-8.473124e+01,1.533876
443.00,602,0,-8.472774e+01,-8.473160e+01,1.534263
443.05,601,0,-8.472810e+01,-8.473196e+01,1.532602
443.10,602,0,-8.472846e+01,-8.473232e+01,1.533768
443.15,601,0,-8.472882e+01,-8.473268e+01,1.530364
443.20,601,0,-8.472918e+01,-8.473303e+01,1.533948
443.25,601,0,-8.472954e+01,-8.473339e+01,1.531850
443.30,601,0,-8.472990e+01,-8.473375e+01,1.533231
443.35,601,0,-8.473026e+01,-8.473410e+01,1.530940
443.40,601,0,-8.473062e+01,-8.473446e+01,1.533986
443.45,601,0,-8.473098e+01,-8.473482e+01,1.534228
443.50,601,0,-8.473134e+01,-8.473517e+01,1.532297
443.55,601,0,-8.473170e+01,-8.473553e+01,1.531975
443.60,601,0,-8.473206e+01,-8.473589e+01,1.531654
443.65,601,0,-8.473242e+01,-8.473624e+01,1.533128
443.70,601,0,-8.473277e+01,-8.473660e+01,1.533569
443.75,601,0,-8.473313e+01,-8.473695e+01,1.530668
443.80,601,0,-8.473349e+01,-8.473731e+01,1.537909
443.85,601,0,-8.473385e+01,-8.473766e+01,1.533372
443.90,600,0,-8.473420e+01,-8.473802e+01,1.530132
443.95,601,0,-8.473456e+01,-8.473837e+01,1.534035
444.00,600,0,-8.473492e+01,-8.473873e+01,1.529630
444.05,601,0,-8.473528e+01,-8.473908e+01,1.533816
444.10,600,0,-8.473563e+01,-8.473944e+01,1.530663
444.15,601,0,-8.473599e+01,-8.473979e+01,1.531212
444.20,600,0,-8.473635e+01,-8.474014e+01,1.531074
444.25,600,0,-8.473670e+01,-8.474050e+01,1.533569
444.30,600,0,-8.473706e+01,-8.474085e+01,1.530891
444.35,600,0,-8.473741e+01,-8.474120e+01,1.529238
444.40,600,0,-8.473777e+01,-8.474156e+01,1.529661
444.45,600,0,-8.473813e+01,-8.474191e+01,1.531388
444.50,600,0,-8.473848e+01,-8.474226e+01,1.530058
444.55,600,0,-8.473884e+01,-8.474261e+01,1.530746
444.60,600,0,-8.473919e+01,-8.474297e+01,1.529742
444.65,600,0,-8.473955e+01,-8.474332e+01,1.530102
444.70,600,0,-8.473990e+01,-8.474367e+01,1.530462
444.75,600,0,-8.474026e+01,-8.474402e+01,1.530239
444.80,600,0,-8.474061e+01,-8.474437e+01,1.528429
444.85,600,0,-8.474096e+01,-8.474473e+01,1.530042
444.90,600,0,-8.474132e+01,-8.474508e+01,1.530015
444.95,599,0,-8.474167e+01,-8.474543e+01,1.526381
445.00,600,0,-8.474202e+01,-8.474578e+01,1.531916
445.05,599,0,-8.474238e+01,-8.474613e+01,1.529756
445.10,600,0,-8.474273e+01,-8.474648e+01,1.533825
445.15,599,0,-8.474308e+01,-8.474683e+01,1.527348
445.20,600,0,-8.474344e+01,-8.474718e+01,1.533289
445.25,599,0,-8.474379e+01,-8.474753e+01,1.528426
445.30,599,0,-8.474414e+01,-8.474788e+01,1.528942
445.35,599,0,-8.474449e+01,-8.474823e+01,1.530359
445.40,599,0,-8.474485e+01,-8.474858e+01,1.529737
445.45,599,0,-8.474520e+01,-8.474893e+01,1.532544
445.50,599,0,-8.474555e+01,-8.474928e+01,1.528035
445.55,599,0,-8.474590e+01,-8.474962e+01,1.526149
445.60,599,0,-8.474625e+01,-8.474997e+01,1.528528
445.65,599,0,-8.474660e+01,-8.475032e+01,1.527354
445.70,599,0,-8.474696e+01,-8.475067e+01,1.526795
445.75,599,0,-8.474731e+01,-8.475102e+01,1.532104
445.80,599,0,-8.474766e+01,-8.475137e+01,1.530611
445.85,599,0,-8.474801e+01,-8.475171e+01,1.526399
445.90,598,0,-8.474836e+01,-8.475206e+01,1.524236
445.95,599,0,-8.474871e+01,-8.475241e+01,1.529280
446.00,598,0,-8.474906e+01,-8.475276e+01,1.527200
446.05,599,0,-8.474941e+01,-8.475310e+01,1.527119
446.10,598,0,-8.474976e+01,-8.475345e+01,1.526350
446.15,598,0,-8.475011e+01,-8.475380e+01,1.527588
446.20,598,0,-8.475046e+01,-8.475414e+01,1.525057
446.25,598,0,-8.475081e+01,-8.475449e+01,1.523278
446.30,598,0,-8.475115e+01,-8.475484e+01,1.524022
446.35,598,0,-8.475150e+01,-8.475518e+01,1.525782
446.40,598,0,-8.475185e+01,-8.475553e+01,1.526731
446.45,598,0,-8.475220e+01,-8.475587e+01,1.526802
446.50,598,0,-8.475255e+01,-8.475622e+01,1.527321
446.55,598,0,-8.475290e+01,-8.475656e+01,1.525355
446.60,597,0,-8.475324e+01,-8.475691e+01,1.523772
446.65,598,0,-8.475359e+01,-8.475725e+01,1.535853
446.70,597,0,-8.475394e+01,-8.475760e+01,1.523709
446.75,598,0,-8.475429e+01,-8.475794e+01,1.527321
446.80,597,0,-8.475463e+01,-8.475829e+01,1.523794
446.85,597,0,-8.475498e+01,-8.475863e+01,1.523490
446.90,597,0,-8.475533e+01,-8.475898e+01,1.524204
446.95,597,0,-8.475567e+01,-8.475932e+01,1.522550
447.00,597,0,-8.475602e+01,-8.475966e+01,1.523365
447.05,597,0,-8.475637e+01,-8.476001e+01,1.524559
447.10,597,0,-8.475671e+01,-8.476035e+01,1.521932
447.15,597,0,-8.475706e+01,-8.476069e+01,1.524215
447.20,596,0,-8.475740e+01,-8.476104e+01,1.522471
447.25,597,0,-8.475775e+01,-8.476138e+01,1.527248
447.30,596,0,-8.475810e+01,-8.476172e+01,1.521569
447.35,596,0,-8.475844e+01,-8.476206e+01,1.521880
447.40,596,0,-8.475879e+01,-8.476241e+01,1.522675
447.45,596,0,-8.475913e+01,-8.476275e+01,1.521133
447.50,596,0,-8.475948e+01,-8.476309e+01,1.523314
447.55,596,0,-8.475982e+01,-8.476343e+01,1.521334
447.60,596,0,-8.476016e+01,-8.476377e+01,1.520912
447.65,596,0,-8.476051e+01,-8.476411e+01,1.521950
447.70,596,0,-8.476085e+01,-8.476445e+01,1.525812
447.75,596,0,-8.476120e+01,-8.476480e+01,1.522996
447.80,595,0,-8.476154e+01,-8.476514e+01,1.520420
447.85,596,0,-8.476188e+01,-8.476548e+01,1.523893
447.90,595,0,-8.476223e+01,-8.476582e+01,1.518299
447.95,595,0,-8.476257e+01,-8.476616e+01,1.520303
448.00,595,0,-8.476291e+01,-8.476650e+01,1.520888
448.05,595,0,-8.476326e+01,-8.476684e+01,1.519555
448.10,595,0,-8.476360e+01,-8.476718e+01,1.518912
448.15,595,0,-8.476394e+01,-8.476752e+01,1.519280
448.20,595,0,-8.476428e+01,-8.476786e+01,1.518601
448.25,595,0,-8.476462e+01,-8.476820e+01,1.518649
448.30,594,0,-8.476497e+01,-8.476853e+01,1.514852
448.35,595,0,-8.476531e+01,-8.476887e+01,1.519728
448.40,594,0,-8.476565e+01,-8.476921e+01,1.518121
448.45,594,0,-8.476599e+01,-8.476955e+01,1.516659
448.50,594,0,-8.476633e+01,-8.476989e+01,1.518424
448.55,594,0,-8.476667e+01,-8.477023e+01,1.517568
448.60,594,0,-8.476701e+01,-8.477056e+01,1.518945
448.65,594,0,-8.476736e+01,-8.477090e+01,1.518960
448.70,594,0,-8.476770e+01,-8.477124e+01,1.518181
448.75,594,0,-8.476804e+01,-8.477158e+01,1.520219
448.80,593,0,-8.476838e+01,-8.477192e+01,1.514979
448.85,594,0,-8.476872e+01,-8.477225e+01,1.516704
448.90,593,0,-8.476906e+01,-8.477259e+01,1.519291
448.95,593,0,-8.476940e+01,-8.477293e+01,1.515271
449.00,593,0,-8.476974e+01,-8.477326e+01,1.514258
449.05,593,0,-8.477007e+01,-8.477360e+01,1.513676
449.10,593,0,-8.477041e+01,-8.477393e+01,1.514334
449.15,593,0,-8.477075e+01,-8.477427e+01,1.521027
449.20,592,0,-8.477109e+01,-8.477461e+01,1.512938
449.25,593,0,-8.477143e+01,-8.477494e+01,1.516654
449.30,592,0,-8.477177e+01,-8.477528e+01,1.515281
449.35,592,0,-8.477211e+01,-8.477561e+01,1.511965
449.40,592,0,-8.477245e+01,-8.477595e+01,1.509484
449.45,592,0,-8.477278e+01,-8.477628e+01,1.508150
449.50,592,0,-8.477312e+01,-8.477662e+01,1.510348
449.55,592,0,-8.477346e+01,-8.477695e+01,1.511051
449.60,591,0,-8.477380e+01,-8.477729e+01,1.508110
449.65,592,0,-8.477413e+01,-8.477762e+01,1.510275
449.70,591,0,-8.477447e+01,-8.477796e+01,1.511211
449.75,591,0,-8.477481e+01,-8.477829e+01,1.511427
449.80,591,0,-8.477514e+01,-8.477862e+01,1.507942
449.85,591,0,-8.477548e+01,-8.477896e+01,1.511107
449.90,591,0,-8.477582e+01,-8.477929e+01,1.510819
449.95,591,0,-8.477615e+01,-8.477962e+01,1.508970
450.00,591,0,-8.477649e+01,-8.477996e+01,1.509004
450.05,590,0,-8.477682e+01,-8.478029e+01,1.506253
450.10,591,0,-8.477716e+01,-8.478062e+01,1.509173
450.15,590,0,-8.477750e+01,-8.478096e+01,1.507044
450.20,590,0,-8.477783e+01,-8.478129e+01,1.506137
450.25,590,0,-8.477817e+01,-8.478162e+01,1.506667
450.30,590,0,-8.477850e+01,-8.478195e+01,1.505955
450.35,590,0,-8.477884e+01,-8.478229e+01,1.507145
450.40,590,0,-8.477917e+01,-8.478262e+01,1.506208
450.45,589,0,-8.477951e+01,-8.478295e+01,1.506279
450.50,590,0,-8.477984e+01,-8.478328e+01,1.511304
450.55,589,0,-8.478017e+01,-8.478361e+01,1.505260
450.60,589,0,-8.478051e+01,-8.478394e+01,1.506500
450.65,589,0,-8.478084e+01,-8.478427e+01,1.504907
450.70,589,0,-8.478118e+01,-8.478460e+01,1.504203
450.75,589,0,-8.478151e+01,-8.478494e+01,1.505359
450.80,589,0,-8.478184e+01,-8.478527e+01,1.504251
450.85,588,0,-8.478217e+01,-8.478560e+01,1.505482
450.90,589,0,-8.478251e+01,-8.478593e+01,1.502761
450.95,588,0,-8.478284e+01,-8.478626e+01,1.500627
451.00,588,0,-8.478317e+01,-8.478659e+01,1.501912
451.05,588,0,-8.478351e+01,-8.478692e+01,1.503389
451.10,588,0,-8.478384e+01,-8.478725e+01,1.500985
451.15,588,0,-8.478417e+01,-8.478757e+01,1.501610
451.20,587,0,-8.478450e+01,-8.478790e+01,1.500784
451.25,588,0,-8.478483e+01,-8.478823e+01,1.502475
451.30,587,0,-8.478517e+01,-8.478856e+01,1.497926
451.35,587,0,-8.478550e+01,-8.478889e+01,1.500582
451.40,587,0,-8.478583e+01,-8.478922e+01,1.498024
451.45,587,0,-8.478616e+01,-8.478955e+01,1.503045
451.50,587,0,-8.478649e+01,-8.478988e+01,1.498920
451.55,587,0,-8.478682e+01,-8.479020e+01,1.503258
451.60,586,0,-8.478715e+01,-8.479053e+01,1.497089
451.65,586,0,-8.478748e+01,-8.479086e+01,1.501619
451.70,586,0,-8.478781e+01,-8.479119e+01,1.500146
451.75,586,0,-8.478814e+01,-8.479151e+01,1.497614
451.80,586,0,-8.478847e+01,-8.479184e+01,1.494894
451.85,586,0,-8.478880e+01,-8.479217e+01,1.495019
451.90,585,0,-8.478913e+01,-8.479250e+01,1.490444
451.95,586,0,-8.478946e+01,-8.479282e+01,1.495161
452.00,585,0,-8.478979e+01,-8.479315e+01,1.492028
452.05,585,0,-8.479012e+01,-8.479348e+01,1.544195
452.10,585,0,-8.479045e+01,-8.479380e+01,1.503713
452.15,585,0,-8.479078e+01,-8.479413e+01,1.508683
452.20,585,0,-8.479110e+01,-8.479445e+01,1.505751
452.25,584,0,-8.479143e+01,-8.479478e+01,1.499388
452.30,584,0,-8.479176e+01,-8.479510e+01,1.501206
452.35,584,0,-8.479209e+01,-8.479543e+01,1.502873
452.40,584,0,-8.479242e+01,-8.479576e+01,1.500954
452.45,584,0,-8.479274e+01,-8.479608e+01,1.498645
452.50,584,0,-8.479307e+01,-8.479641e+01,1.542123
452.55,584,0,-8.479340e+01,-8.479673e+01,1.538967
452.60,583,0,-8.479373e+01,-8.479705e+01,1.500612
452.65,583,0,-8.479405e+01,-8.479738e+01,1.498144
452.70,583,0,-8.479438e+01,-8.479770e+01,1.520386
452.75,583,0,-8.479471e+01,-8.479803e+01,1.506690
452.80,583,0,-8.479503e+01,-8.479835e+01,1.504846
452.85,583,0,-8.479536e+01,-8.479868e+01,1.498027
452.90,583,0,-8.479569e+01,-8.479900e+01,1.498933
452.95,582,0,-8.479601e+01,-8.479932e+01,1.495026
453.00,582,0,-8.479634e+01,-8.479965e+01,1.497134
453.05,582,0,-8.479666e+01,-8.479997e+01,1.496198
453.10,582,0,-8.479699e+01,-8.480029e+01,1.495872
453.15,582,0,-8.479731e+01,-8.480061e+01,1.559761
453.20,582,0,-8.479764e+01,-8.480094e+01,1.544818
453.25,582,0,-8.479796e+01,-8.480126e+01,1.498607
453.30,581,0,-8.479829e+01,-8.480158e+01,1.496136
453.35,581,0,-8.479861e+01,-8.480190e+01,1.498649
453.40,581,0,-8.479894e+01,-8.480223e+01,1.521889
453.45,581,0,-8.479926e+01,-8.480255e+01,1.494836
453.50,581,0,-8.479959e+01,-8.480287e+01,1.491199
453.55,581,0,-8.479991e+01,-8.480319e+01,1.488026
453.60,580,0,-8.480023e+01,-8.480351e+01,1.484000
453.65,580,0,-8.480056e+01,-8.480383e+01,1.485600
453.70,580,0,-8.480088e+01,-8.480415e+01,1.484800
453.75,580,0,-8.480121e+01,-8.480447e+01,1.497047
453.80,580,0,-8.480153e+01,-8.480479e+01,1.488040
453.85,580,0,-8.480185e+01,-8.480512e+01,1.489292
453.90,580,0,-8.480217e+01,-8.480544e+01,1.486781
453.95,579,0,-8.480250e+01,-8.480576e+01,1.482984
454.00,579,0,-8.480282e+01,-8.480608e+01,1.485555
454.05,579,0,-8.480314e+01,-8.480639e+01,1.487368
454.10,579,0,-8.480346e+01,-8.480671e+01,1.483901
454.15,579,0,-8.480379e+01,-8.480703e+01,1.481163
454.20,579,0,-8.480411e+01,-8.480735e+01,1.482816
454.25,579,0,-8.480443e+01,-8.480767e+01,1.481577
454.30,578,0,-8.480475e+01,-8.480799e+01,1.480711
454.35,578,0,-8.480507e+01,-8.480831e+01,1.479669
454.40,578,0,-8.480539e+01,-8.480863e+01,1.479866
454.45,578,0,-8.480571e+01,-8.480895e+01,1.478521
454.50,578,0,-8.480604e+01,-8.480926e+01,1.481603
454.55,578,0,-8.480636e+01,-8.480958e+01,1.480154
454.60,578,0,-8.480668e+01,-8.480990e+01,1.480227
454.65,577,0,-8.480700e+01,-8.481022e+01,1.476975
454.70,577,0,-8.480732e+01,-8.481054e+01,1.476775
454.75,577,0,-8.480764e+01,-8.481085e+01,1.476640
454.80,577,0,-8.480796e+01,-8.481117e+01,1.477053
454.85,577,0,-8.480828e+01,-8.481149e+01,1.475417
454.90,577,0,-8.480860e+01,-8.481180e+01,1.476702
454.95,577,0,-8.480892e+01,-8.481212e+01,1.474728
455.00,576,0,-8.480923e+01,-8.481244e+01,1.471498
455.05,576,0,-8.480955e+01,-8.481275e+01,1.472843
455.10,576,0,-8.480987e+01,-8.481307e+01,1.475374
455.15,576,0,-8.481019e+01,-8.481338e+01,1.476061
455.20,576,0,-8.481051e+01,-8.481370e+01,1.476554
455.25,576,0,-8.481083e+01,-8.481402e+01,1.476271
455.30,576,0,-8.481115e+01,-8.481433e+01,1.473970
455.35,575,0,-8.481146e+01,-8.481465e+01,1.471393
455.40,576,0,-8.481178e+01,-8.481496e+01,1.476518
455.45,575,0,-8.481210e+01,-8.481528e+01,1.559457
455.50,575,0,-8.481242e+01,-8.481559e+01,1.482111
455.55,575,0,-8.481273e+01,-8.481591e+01,1.482836
455.60,575,0,-8.481305e+01,-8.481622e+01,1.477340
455.65,575,0,-8.481337e+01,-8.481653e+01,1.478115
455.70,575,0,-8.481369e+01,-8.481685e+01,1.545847
455.75,574,0,-8.481400e+01,-8.481716e+01,1.471655
455.80,575,0,-8.481432e+01,-8.481748e+01,1.471449
455.85,574,0,-8.481464e+01,-8.481779e+01,1.471161
455.90,574,0,-8.481495e+01,-8.481810e+01,1.581429
455.95,574,0,-8.481527e+01,-8.481842e+01,1.477226
456.00,574,0,-8.481558e+01,-8.481873e+01,1.516922
456.05,574,0,-8.481590e+01,-8.481904e+01,1.476206
456.10,574,0,-8.481622e+01,-8.481935e+01,1.474516
456.15,573,0,-8.481653e+01,-8.481967e+01,1.470341
456.20,573,0,-8.481685e+01,-8.481998e+01,1.471674
456.25,573,0,-8.481716e+01,-8.482029e+01,1.473447
456.30,573,0,-8.481748e+01,-8.482060e+01,1.473677
456.35,573,0,-8.481779e+01,-8.482092e+01,1.471625
456.40,573,0,-8.481811e+01,-8.482123e+01,1.514949
456.45,573,0,-8.481842e+01,-8.482154e+01,1.475488
456.50,573,0,-8.481873e+01,-8.482185e+01,1.473926
456.55,572,0,-8.481905e+01,-8.482216e+01,1.467505
456.60,573,0,-8.481936e+01,-8.482247e+01,1.474366
456.65,572,0,-8.481968e+01,-8.482278e+01,1.470432
456.70,572,0,-8.481999e+01,-8.482309e+01,1.470120
456.75,572,0,-8.482030e+01,-8.482340e+01,1.467035
456.80,572,0,-8.482062e+01,-8.482372e+01,1.468777
456.85,572,0,-8.482093e+01,-8.482403e+01,1.469933
456.90,571,0,-8.482124e+01,-8.482434e+01,1.508197
456.95,572,0,-8.482156e+01,-8.482465e+01,1.511414
457.00,571,0,-8.482187e+01,-8.482496e+01,1.471339
457.05,571,0,-8.482218e+01,-8.482526e+01,1.507312
457.10,571,0,-8.482249e+01,-8.482557e+01,1.471768
457.15,571,0,-8.482281e+01,-8.482588e+01,1.466414
457.20,571,0,-8.482312e+01,-8.482619e+01,1.479314
457.25,571,0,-8.482343e+01,-8.482650e+01,1.470019
457.30,571,0,-8.482374e+01,-8.482681e+01,1.466264
457.35,570,0,-8.482405e+01,-8.482712e+01,1.469898
457.40,571,0,-8.482437e+01,-8.482743e+01,1.467916
457.45,570,0,-8.482468e+01,-8.482774e+01,1.470612
457.50,570,0,-8.482499e+01,-8.482804e+01,1.464637
457.55,570,0,-8.482530e+01,-8.482835e+01,1.472008
457.60,570,0,-8.482561e+01,-8.482866e+01,1.467824
457.65,570,0,-8.482592e+01,-8.482897e+01,1.466977
457.70,570,0,-8.482623e+01,-8.482928e+01,1.519762
457.75,570,0,-8.482654e+01,-8.482958e+01,1.467159
457.80,569,0,-8.482685e+01,-8.482989e+01,1.514038
457.85,570,0,-8.482716e+01,-8.483020e+01,1.463771
457.90,569,0,-8.482747e+01,-8.483050e+01,1.460902
457.95,569,0,-8.482778e+01,-8.483081e+01,1.462360
458.00,569,0,-8.482809e+01,-8.483112e+01,1.461049
458.05,569,0,-8.482840e+01,-8.483142e+01,1.459621
458.10,569,0,-8.482871e+01,-8.483173e+01,1.463891
458.15,569,0,-8.482902e+01,-8.483204e+01,1.464468
458.20,569,0,-8.482933e+01,-8.483234e+01,1.504511
458.25,568,0,-8.482964e+01,-8.483265e+01,1.461467
458.30,569,0,-8.482994e+01,-8.483295e+01,1.462115
458.35,568,0,-8.483025e+01,-8.483326e+01,1.460185
458.40,568,0,-8.483056e+01,-8.483356e+01,1.457835
458.45,568,0,-8.483087e+01,-8.483387e+01,1.463267
458.50,568,0,-8.483118e+01,-8.483418e+01,1.463200
458.55,568,0,-8.483148e+01,-8.483448e+01,1.461381
458.60,568,0,-8.483179e+01,-8.483478e+01,1.459745
458.65,568,0,-8.483210e+01,-8.483509e+01,1.461261
458.70,568,0,-8.483241e+01,-8.483539e+01,1.463660
458.75,568,0,-8.483271e+01,-8.483570e+01,1.458682
458.80,568,0,-8.483302e+01,-8.483600e+01,1.460569
458.85,567,0,-8.483333e+01,-8.483631e+01,1.457320
458.90,568,0,-8.483363e+01,-8.483661e+01,1.458945
458.95,567,0,-8.483394e+01,-8.483691e+01,1.454686
459.00,567,0,-8.483425e+01,-8.483722e+01,1.456836
459.05,567,0,-8.483455e+01,-8.483752e+01,1.457894
459.10,567,0,-8.483486e+01,-8.483782e+01,1.458769
459.15,567,0,-8.483517e+01,-8.483813e+01,1.457053
459.20,567,0,-8.483547e+01,-8.483843e+01,1.500399
459.25,567,0,-8.483578e+01,-8.483873e+01,1.455646
459.30,567,0,-8.483608e+01,-8.483904e+01,1.460323
459.35,567,0,-8.483639e+01,-8.483934e+01,1.452748
459.40,567,0,-8.483669e+01,-8.483964e+01,1.456968
459.45,566,0,-8.483700e+01,-8.483994e+01,1.456137
459.50,567,0,-8.483730e+01,-8.484024e+01,1.458996
459.55,566,0,-8.483761e+01,-8.484055e+01,1.456546
459.60,567,0,-8.483791e+01,-8.484085e+01,1.461423
459.65,566,0,-8.483822e+01,-8.484115e+01,1.454972
459.70,566,0,-8.483852e+01,-8.484145e+01,1.455261
459.75,566,0,-8.483882e+01,-8.484175e+01,1.462086
459.80,566,0,-8.483913e+01,-8.484205e+01,1.499018
459.85,566,0,-8.483943e+01,-8.484235e+01,1.457871
459.90,566,0,-8.483973e+01,-8.484265e+01,1.496251
459.95,566,0,-8.484004e+01,-8.484296e+01,1.454698
460.00,566,0,-8.484034e+01,-8.484326e+01,1.648076
460.05,566,0,-8.484064e+01,-8.484356e+01,1.456482
460.10,566,0,-8.484095e+01,-8.484386e+01,1.501134
460.15,565,0,-8.484125e+01,-8.484416e+01,1.453629
460.20,566,0,-8.484155e+01,-8.484446e+01,1.453692
460.25,565,0,-8.484185e+01,-8.484476e+01,1.453539
460.30,565,0,-8.484216e+01,-8.484505e+01,1.481138
460.35,566,0,-8.484246e+01,-8.484535e+01,1.670660
460.40,565,0,-8.484276e+01,-8.484565e+01,1.445355
460.45,565,0,-8.484306e+01,-8.484595e+01,1.446490
460.50,565,0,-8.484336e+01,-8.484625e+01,1.443256
460.55,565,0,-8.484367e+01,-8.484655e+01,1.442349
460.60,565,0,-8.484397e+01,-8.484685e+01,1.442274
460.65,565,0,-8.484427e+01,-8.484715e+01,1.442181
460.70,565,0,-8.484457e+01,-8.484745e+01,1.442215
460.75,565,0,-8.484487e+01,-8.484774e+01,1.443166
460.80,565,0,-8.484517e+01,-8.484804e+01,1.443157
460.85,565,0,-8.484547e+01,-8.484834e+01,1.443185
460.90,565,0,-8.484577e+01,-8.484864e+01,1.443863
460.95,564,0,-8.484607e+01,-8.484893e+01,1.441566
461.00,565,0,-8.484637e+01,-8.484923e+01,1.443410
461.05,564,0,-8.484667e+01,-8.484953e+01,1.441089
461.10,565,0,-8.484697e+01,-8.484983e+01,1.443109
461.15,564,0,-8.484727e+01,-8.485012e+01,1.441376
461.20,564,0,-8.484757e+01,-8.485042e+01,1.438604
461.25,564,0,-8.484787e+01,-8.485072e+01,1.441410
461.30,564,0,-8.484817e+01,-8.485101e+01,1.440637
461.35,564,0,-8.484847e+01,-8.485131e+01,1.438225
461.40,564,0,-8.484877e+01,-8.485161e+01,1.436828
461.45,564,0,-8.484907e+01,-8.485190e+01,1.439850
461.50,564,0,-8.484936e+01,-8.485220e+01,1.440668
461.55,564,0,-8.484966e+01,-8.485249e+01,1.445511
461.60,564,0,-8.484996e+01,-8.485279e+01,1.445158
461.65,564,0,-8.485026e+01,-8.485308e+01,1.442605
461.70,563,0,-8.485056e+01,-8.485338e+01,1.440533
461.75,564,0,-8.485085e+01,-8.485367e+01,1.440942
461.80,563,0,-8.485115e+01,-8.485397e+01,1.440154
461.85,563,0,-8.485145e+01,-8.485426e+01,1.440088
461.90,563,0,-8.485175e+01,-8.485456e+01,1.438564
461.95,563,0,-8.485204e+01,-8.485485e+01,1.436387
462.00,563,0,-8.485234e+01,-8.485515e+01,1.438888
462.05,563,0,-8.485264e+01,-8.485544e+01,1.437395
462.10,563,0,-8.485293e+01,-8.485574e+01,1.437011
462.15,563,0,-8.485323e+01,-8.485603e+01,1.437437
462.20,563,0,-8.485353e+01,-8.485632e+01,1.437663
462.25,563,0,-8.485382e+01,-8.485662e+01,1.438361
462.30,563,0,-8.485412e+01,-8.485691e+01,1.437956
462.35,563,0,-8.485442e+01,-8.485720e+01,1.439713
462.40,563,0,-8.485471e+01,-8.485750e+01,1.437819
462.45,562,0,-8.485501e+01,-8.485779e+01,1.434520
462.50,563,0,-8.485530e+01,-8.485808e+01,1.437403
462.55,562,0,-8.485560e+01,-8.485838e+01,1.433437
462.60,563,0,-8.485589e+01,-8.485867e+01,1.437880
462.65,562,0,-8.485619e+01,-8.485896e+01,1.434869
462.70,562,0,-8.485648e+01,-8.485925e+01,1.434303
462.75,562,0,-8.485678e+01,-8.485955e+01,1.435415
462.80,562,0,-8.485707e+01,-8.485984e+01,1.439569
462.85,562,0,-8.485737e+01,-8.486013e+01,1.437458
462.90,562,0,-8.485766e+01,-8.486042e+01,1.436953
462.95,562,0,-8.485796e+01,-8.486071e+01,1.437211
463.00,562,0,-8.485825e+01,-8.486100e+01,1.433718
463.05,562,0,-8.485854e+01,-8.486130e+01,1.435442
463.10,562,0,-8.485884e+01,-8.486159e+01,1.436336
463.15,562,0,-8.485913e+01,-8.486188e+01,1.436149
463.20,561,0,-8.485942e+01,-8.486217e+01,1.433105
463.25,562,0,-8.485972e+01,-8.486246e+01,1.436962
463.30,561,0,-8.486001e+01,-8.486275e+01,1.434971
463.35,562,0,-8.486030e+01,-8.486304e+01,1.436632
463.40,561,0,-8.486060e+01,-8.486333e+01,1.433172
463.45,561,0,-8.486089e+01,-8.486362e+01,1.436307
463.50,561,0,-8.486118e+01,-8.486391e+01,1.432238
463.55,561,0,-8.486147e+01,-8.486420e+01,1.434481
463.60,561,0,-8.486177e+01,-8.486449e+01,1.435319
463.65,561,0,-8.486206e+01,-8.486478e+01,1.439710
463.70,561,0,-8.486235e+01,-8.486507e+01,1.438163
463.75,561,0,-8.486264e+01,-8.486536e+01,1.434374
463.80,561,0,-8.486293e+01,-8.486565e+01,1.435362
463.85,561,0,-8.486322e+01,-8.486594e+01,1.432824
463.90,561,0,-8.486352e+01,-8.486622e+01,1.442401
463.95,560,0,-8.486381e+01,-8.486651e+01,1.431532
464.00,561,0,-8.486410e+01,-8.486680e+01,1.434882
464.05,560,0,-8.486439e+01,-8.486709e+01,1.431829
464.10,561,0,-8.486468e+01,-8.486738e+01,1.435813
464.15,560,0,-8.486497e+01,-8.486767e+01,1.431705
464.20,560,0,-8.486526e+01,-8.486795e+01,1.432064
464.25,560,0,-8.486555e+01,-8.486824e+01,1.430478
464.30,560,0,-8.486584e+01,-8.486853e+01,1.430021
464.35,560,0,-8.486613e+01,-8.486882e+01,1.429992
464.40,560,0,-8.486642e+01,-8.486910e+01,1.430260
464.45,560,0,-8.486671e+01,-8.486939e+01,1.428071
464.50,560,0,-8.486700e+01,-8.486968e+01,1.429376
464.55,560,0,-8.486729e+01,-8.486996e+01,1.429562
464.60,560,0,-8.486758e+01,-8.487025e+01,1.430646
464.65,560,0,-8.486787e+01,-8.487054e+01,1.434236
464.70,560,0,-8.486816e+01,-8.487082e+01,1.431726
464.75,560,0,-8.486845e+01,-8.487111e+01,1.432536
464.80,560,0,-8.486873e+01,-8.487140e+01,1.429300
464.85,559,0,-8.486902e+01,-8.487168e+01,1.426235
464.90,560,0,-8.486931e+01,-8.487197e+01,1.430101
464.95,559,0,-8.486960e+01,-8.487225e+01,1.425925
465.00,560,0,-8.486989e+01,-8.487254e+01,1.429398
465.05,559,0,-8.487017e+01,-8.487282e+01,1.430715
465.10,560,0,-8.487046e+01,-8.487311e+01,1.429405
465.15,559,0,-8.487075e+01,-8.487339e+01,1.427430
465.20,559,0,-8.487104e+01,-8.487368e+01,1.430218
465.25,559,0,-8.487132e+01,-8.487396e+01,1.427152
465.30,559,0,-8.487161e+01,-8.487425e+01,1.427352
465.35,559,0,-8.487190e+01,-8.487453e+01,1.430210
465.40,559,0,-8.487219e+01,-8.487482e+01,1.429211
465.45,559,0,-8.487247e+01,-8.487510e+01,1.426975
465.50,559,0,-8.487276e+01,-8.487539e+01,1.426628
465.55,559,0,-8.487304e+01,-8.487567e+01,1.428276
465.60,559,0,-8.487333e+01,-8.487595e+01,1.429249
465.65,559,0,-8.487362e+01,-8.487624e+01,1.429035
465.70,559,0,-8.487390e+01,-8.487652e+01,1.430039
465.75,558,0,-8.487419e+01,-8.487680e+01,1.435753
465.80,559,0,-8.487447e+01,-8.487709e+01,1.433287
465.85,558,0,-8.487476e+01,-8.487737e+01,1.426868
465.90,559,0,-8.487505e+01,-8.487765e+01,1.430237
465.95,558,0,-8.487533e+01,-8.487794e+01,1.423480
466.00,558,0,-8.487562e+01,-8.487822e+01,1.454537
466.05,558,0,-8.487590e+01,-8.487850e+01,1.435388
466.10,558,0,-8.487619e+01,-8.487878e+01,1.434197
466.15,558,0,-8.487647e+01,-8.487906e+01,1.432271
466.20,558,0,-8.487675e+01,-8.487935e+01,1.434164
466.25,558,0,-8.487704e+01,-8.487963e+01,1.436298
466.30,558,0,-8.487732e+01,-8.487991e+01,1.434634
466.35,558,0,-8.487761e+01,-8.488019e+01,1.431899
466.40,558,0,-8.487789e+01,-8.488047e+01,1.432917
466.45,558,0,-8.487817e+01,-8.488075e+01,1.435429
466.50,558,0,-8.487846e+01,-8.488104e+01,1.432568
466.55,558,0,-8.487874e+01,-8.488132e+01,1.438267
466.60,557,0,-8.487902e+01,-8.488160e+01,1.431883
466.65,558,0,-8.487931e+01,-8.488188e+01,1.437247
466.70,557,0,-8.487959e+01,-8.488216e+01,1.428967
466.75,558,0,-8.487987e+01,-8.488244e+01,1.437295
466.80,557,0,-8.488016e+01,-8.488272e+01,1.431502
466.85,558,0,-8.488044e+01,-8.488300e+01,1.434693
466.90,557,0,-8.488072e+01,-8.488328e+01,1.434770
466.95,557,0,-8.488100e+01,-8.488356e+01,1.435210
467.00,557,0,-8.488129e+01,-8.488384e+01,1.431366
467.05,557,0,-8.488157e+01,-8.488412e+01,1.432812
467.10,557,0,-8.488185e+01,-8.488440e+01,1.432655
467.15,557,0,-8.488213e+01,-8.488468e+01,1.434132
467.20,557,0,-8.488241e+01,-8.488496e+01,1.432328
467.25,557,0,-8.488269e+01,-8.488523e+01,1.433522
467.30,557,0,-8.488298e+01,-8.488551e+01,1.433307
467.35,557,0,-8.488326e+01,-8.488579e+01,1.433128
467.40,557,0,-8.488354e+01,-8.488607e+01,1.432200
467.45,557,0,-8.488382e+01,-8.488635e+01,1.432167
467.50,556,0,-8.488410e+01,-8.488663e+01,1.429947
467.55,557,0,-8.488438e+01,-8.488691e+01,1.430155
467.60,556,0,-8.488466e+01,-8.488718e+01,1.428835
467.65,557,0,-8.488494e+01,-8.488746e+01,1.433993
467.70,556,0,-8.488522e+01,-8.488774e+01,1.429594
467.75,556,0,-8.488550e+01,-8.488802e+01,1.432153
467.80,556,0,-8.488578e+01,-8.488829e+01,1.431567
467.85,556,0,-8.488606e+01,-8.488857e+01,1.438777
467.90,556,0,-8.488634e+01,-8.488885e+01,1.429128
467.95,556,0,-8.488662e+01,-8.488912e+01,1.433284
468.00,556,0,-8.488690e+01,-8.488940e+01,1.427975
468.05,556,0,-8.488718e+01,-8.488968e+01,1.432903
468.10,556,0,-8.488746e+01,-8.488995e+01,1.434825
468.15,556,0,-8.488773e+01,-8.489023e+01,1.430206
468.20,556,0,-8.488801e+01,-8.489051e+01,1.430143
468.25,556,0,-8.488829e+01,-8.489078e+01,1.428821
468.30,556,0,-8.488857e+01,-8.489106e+01,1.428934
468.35,556,0,-8.488885e+01,-8.489134e+01,1.428893
468.40,556,0,-8.488913e+01,-8.489161e+01,1.426835
468.45,555,0,-8.488940e+01,-8.489189e+01,1.427091
468.50,556,0,-8.488968e+01,-8.489216e+01,1.429187
468.55,555,0,-8.488996e+01,-8.489244e+01,1.424160
468.60,556,0,-8.489024e+01,-8.489271e+01,1.426817
468.65,555,0,-8.489051e+01,-8.489299e+01,1.428084
468.70,556,0,-8.489079e+01,-8.489326e+01,1.428041
468.75,555,0,-8.489107e+01,-8.489354e+01,1.426408
468.80,555,0,-8.489135e+01,-8.489381e+01,1.427405
468.85,555,0,-8.489162e+01,-8.489409e+01,1.427537
468.90,555,0,-8.489190e+01,-8.489436e+01,1.424179
468.95,555,0,-8.489218e+01,-8.489463e+01,1.426465
469.00,555,0,-8.489245e+01,-8.489491e+01,1.427066
469.05,555,0,-8.489273e+01,-8.489518e+01,1.425539
469.10,555,0,-8.489300e+01,-8.489545e+01,1.425268
469.15,555,0,-8.489328e+01,-8.489573e+01,1.426712
469.20,555,0,-8.489356e+01,-8.489600e+01,1.427236
469.25,555,0,-8.489383e+01,-8.489628e+01,1.424197
469.30,555,0,-8.489411e+01,-8.489655e+01,1.429104
469.35,555,0,-8.489438e+01,-8.489682e+01,1.428399
469.40,555,0,-8.489466e+01,-8.489709e+01,1.430232
469.45,555,0,-8.489493e+01,-8.489737e+01,1.426066
469.50,554,0,-8.489521e+01,-8.489764e+01,1.426149
469.55,555,0,-8.489548e+01,-8.489791e+01,1.427193
469.60,555,0,-8.489576e+01,-8.489818e+01,1.423951
469.65,554,0,-8.489603e+01,-8.489846e+01,1.423027
469.70,555,0,-8.489631e+01,-8.489873e+01,1.427420
469.75,554,0,-8.489658e+01,-8.489900e+01,1.426064
469.80,555,0,-8.489685e+01,-8.489927e+01,1.427410
469.85,554,0,-8.489713e+01,-8.489954e+01,1.425973
469.90,554,0,-8.489740e+01,-8.489981e+01,1.428792
469.95,555,0,-8.489767e+01,-8.490009e+01,1.430809
470.00,554,0,-8.489795e+01,-8.490036e+01,1.427466
470.05,554,0,-8.489822e+01,-8.490063e+01,1.424801
470.10,554,0,-8.489849e+01,-8.490090e+01,1.425822
470.15,554,0,-8.489877e+01,-8.490117e+01,1.426108
470.20,554,0,-8.489904e+01,-8.490144e+01,1.428361
470.25,554,0,-8.489931e+01,-8.490171e+01,1.426003
470.30,554,0,-8.489959e+01,-8.490198e+01,1.421519
470.35,554,0,-8.489986e+01,-8.490225e+01,1.451892
470.40,554,0,-8.490013e+01,-8.490252e+01,1.499205
470.45,554,0,-8.490040e+01,-8.490279e+01,1.427477
470.50,554,0,-8.490068e+01,-8.490306e+01,1.422801
470.55,554,0,-8.490095e+01,-8.490333e+01,1.424791
470.60,554,0,-8.490122e+01,-8.490360e+01,1.424659
470.65,554,0,-8.490149e+01,-8.490387e+01,1.424464
470.70,554,0,-8.490176e+01,-8.490414e+01,1.428294
470.75,554,0,-8.490203e+01,-8.490441e+01,1.426208
470.80,554,0,-8.490230e+01,-8.490468e+01,1.426971
470.85,554,0,-8.490258e+01,-8.490495e+01,1.420669
470.90,554,0,-8.490285e+01,-8.490521e+01,1.426229
470.95,554,0,-8.490312e+01,-8.490548e+01,1.448142
471.00,553,0,-8.490339e+01,-8.490575e+01,1.414055
471.05,554,0,-8.490366e+01,-8.490602e+01,1.415831
471.10,554,0,-8.490393e+01,-8.490629e+01,1.418257
471.15,553,0,-8.490420e+01,-8.490656e+01,1.416692
471.20,554,0,-8.490447e+01,-8.490682e+01,1.418607
471.25,553,0,-8.490474e+01,-8.490709e+01,1.414758
471.30,554,0,-8.490501e+01,-8.490736e+01,1.417800
471.35,553,0,-8.490528e+01,-8.490763e+01,1.414091
471.40,554,0,-8.490555e+01,-8.490789e+01,1.418823
471.45,553,0,-8.490582e+01,-8.490816e+01,1.415779
471.50,554,0,-8.490609e+01,-8.490843e+01,1.418923
471.55,553,0,-8.490636e+01,-8.490869e+01,1.414918
471.60,553,0,-8.490663e+01,-8.490896e+01,1.417060
471.65,554,0,-8.490689e+01,-8.490923e+01,1.418417
471.70,553,0,-8.490716e+01,-8.490949e+01,1.413771
471.75,553,0,-8.490743e+01,-8.490976e+01,1.415363
471.80,553,0,-8.490770e+01,-8.491003e+01,1.417137
471.85,553,0,-8.490797e+01,-8.491029e+01,1.415874
471.90,553,0,-8.490824e+01,-8.491056e+01,1.416422
471.95,553,0,-8.490850e+01,-8.491082e+01,1.417299
472.00,553,0,-8.490877e+01,-8.491109e+01,1.418392
472.05,553,0,-8.490904e+01,-8.491136e+01,1.421088
472.10,553,0,-8.490931e+01,-8.491162e+01,1.418451
472.15,553,0,-8.490958e+01,-8.491189e+01,1.416149
472.20,553,0,-8.490984e+01,-8.491215e+01,1.414921
472.25,553,0,-8.491011e+01,-8.491242e+01,1.413622
472.30,553,0,-8.491038e+01,-8.491268e+01,1.416620
472.35,553,0,-8.491064e+01,-8.491295e+01,1.410231
472.40,553,0,-8.491091e+01,-8.491321e+01,1.410676
472.45,553,0,-8.491118e+01,-8.491348e+01,1.412517
472.50,553,0,-8.491144e+01,-8.491374e+01,1.416722
472.55,553,0,-8.491171e+01,-8.491400e+01,1.415744
472.60,553,0,-8.491198e+01,-8.491427e+01,1.415272
472.65,553,0,-8.491224e+01,-8.491453e+01,1.417481
472.70,553,0,-8.491251e+01,-8.491480e+01,1.416354
472.75,553,0,-8.491277e+01,-8.491506e+01,1.413119
472.80,552,0,-8.491304e+01,-8.491532e+01,1.410080
472.85,553,0,-8.491331e+01,-8.491559e+01,1.412814
472.90,553,0,-8.491357e+01,-8.491585e+01,1.413185
472.95,552,0,-8.491384e+01,-8.491611e+01,1.409238
473.00,553,0,-8.491410e+01,-8.491638e+01,1.415713
473.05,552,0,-8.491437e+01,-8.491664e+01,1.412955
473.10,553,0,-8.491463e+01,-8.491690e+01,1.416057
473.15,552,0,-8.491490e+01,-8.491716e+01,1.411687
473.20,553,0,-8.491516e+01,-8.491743e+01,1.414989
473.25,552,0,-8.491542e+01,-8.491769e+01,1.412019
473.30,552,0,-8.491569e+01,-8.491795e+01,1.411265
473.35,552,0,-8.491595e+01,-8.491821e+01,1.413334
473.40,553,0,-8.491622e+01,-8.491847e+01,1.412771
473.45,552,0,-8.491648e+01,-8.491874e+01,1.412929
473.50,552,0,-8.491675e+01,-8.491900e+01,1.410378
473.55,552,0,-8.491701e+01,-8.491926e+01,1.409147
473.60,552,0,-8.491727e+01,-8.491952e+01,1.409945
473.65,552,0,-8.491754e+01,-8.491978e+01,1.411193
473.70,552,0,-8.491780e+01,-8.492004e+01,1.411440
473.75,552,0,-8.491806e+01,-8.492030e+01,1.411015
473.80,552,0,-8.491832e+01,-8.492056e+01,1.410335
473.85,552,0,-8.491859e+01,-8.492082e+01,1.411864
473.90,552,0,-8.491885e+01,-8.492109e+01,1.408864
473.95,552,0,-8.491911e+01,-8.492135e+01,1.411578
474.00,552,0,-8.491938e+01,-8.492161e+01,1.410689
474.05,552,0,-8.491964e+01,-8.492187e+01,1.412676
474.10,552,0,-8.491990e+01,-8.492213e+01,1.411536
474.15,552,0,-8.492016e+01,-8.492239e+01,1.419211
474.20,552,0,-8.492042e+01,-8.492265e+01,1.411580
474.25,551,0,-8.492069e+01,-8.492291e+01,1.410736
474.30,552,0,-8.492095e+01,-8.492316e+01,1.413053
474.35,552,0,-8.492121e+01,-8.492342e+01,1.409897
474.40,551,0,-8.492147e+01,-8.492368e+01,1.415975
474.45,552,0,-8.492173e+01,-8.492394e+01,1.412272
474.50,551,0,-8.492199e+01,-8.492420e+01,1.409397
474.55,552,0,-8.492225e+01,-8.492446e+01,1.412742
474.60,551,0,-8.492251e+01,-8.492472e+01,1.408075
474.65,551,0,-8.492277e+01,-8.492498e+01,1.408000
474.70,551,0,-8.492303e+01,-8.492524e+01,1.408961
474.75,551,0,-8.492330e+01,-8.492549e+01,1.408029
474.80,551,0,-8.492356e+01,-8.492575e+01,1.407150
474.85,551,0,-8.492382e+01,-8.492601e+01,1.408268
474.90,551,0,-8.492408e+01,-8.492627e+01,1.407297
474.95,551,0,-8.492434e+01,-8.492653e+01,1.407351
475.00,551,0,-8.492460e+01,-8.492678e+01,1.409191
475.05,551,0,-8.492485e+01,-8.492704e+01,1.407617
475.10,551,0,-8.492511e+01,-8.492730e+01,1.407495
475.15,551,0,-8.492537e+01,-8.492756e+01,1.407941
475.20,551,0,-8.492563e+01,-8.492781e+01,1.412735
475.25,551,0,-8.492589e+01,-8.492807e+01,1.417061
475.30,551,0,-8.492615e+01,-8.492833e+01,1.413169
475.35,550,0,-8.492641e+01,-8.492858e+01,1.408819
475.40,551,0,-8.492667e+01,-8.492884e+01,1.406012
475.45,550,0,-8.492693e+01,-8.492910e+01,1.447471
475.50,551,0,-8.492719e+01,-8.492935e+01,1.417462
475.55,550,0,-8.492744e+01,-8.492961e+01,1.419245
475.60,550,0,-8.492770e+01,-8.492986e+01,1.414047
475.65,550,0,-8.492796e+01,-8.493012e+01,1.507715
475.70,550,0,-8.492822e+01,-8.493038e+01,1.415052
475.75,550,0,-8.492848e+01,-8.493063e+01,1.414012
475.80,550,0,-8.492873e+01,-8.493089e+01,1.414205
475.85,550,0,-8.492899e+01,-8.493114e+01,1.416102
475.90,550,0,-8.492925e+01,-8.493140e+01,1.413871
475.95,550,0,-8.492950e+01,-8.493165e+01,1.412552
476.00,550,0,-8.492976e+01,-8.493191e+01,1.451505
476.05,550,0,-8.493002e+01,-8.493216e+01,1.407326
476.10,550,0,-8.493028e+01,-8.493242e+01,1.404915
476.15,549,0,-8.493053e+01,-8.493267e+01,1.404560
476.20,550,0,-8.493079e+01,-8.493293e+01,1.406580
476.25,549,0,-8.493104e+01,-8.493318e+01,1.411205
476.30,550,0,-8.493130e+01,-8.493344e+01,1.410030
476.35,549,0,-8.493156e+01,-8.493369e+01,1.406495
476.40,549,0,-8.493181e+01,-8.493394e+01,1.404799
476.45,549,0,-8.493207e+01,-8.493420e+01,1.402506
476.50,549,0,-8.493232e+01,-8.493445e+01,1.408772
476.55,549,0,-8.493258e+01,-8.493471e+01,1.405823
476.60,549,0,-8.493284e+01,-8.493496e+01,1.406401
476.65,549,0,-8.493309e+01,-8.493521e+01,1.403091
476.70,549,0,-8.493335e+01,-8.493547e+01,1.401751
476.75,549,0,-8.493360e+01,-8.493572e+01,1.404406
476.80,549,0,-8.493386e+01,-8.493597e+01,1.401982
476.85,548,0,-8.493411e+01,-8.493622e+01,1.401431
476.90,549,0,-8.493437e+01,-8.493648e+01,1.403572
476.95,548,0,-8.493462e+01,-8.493673e+01,1.400017
477.00,549,0,-8.493487e+01,-8.493698e+01,1.402761
477.05,548,0,-8.493513e+01,-8.493723e+01,1.399825
477.10,548,0,-8.493538e+01,-8.493749e+01,1.399002
477.15,548,0,-8.493564e+01,-8.493774e+01,1.399445
477.20,548,0,-8.493589e+01,-8.493799e+01,1.400623
477.25,548,0,-8.493615e+01,-8.493824e+01,1.397801
477.30,548,0,-8.493640e+01,-8.493849e+01,1.399309
477.35,548,0,-8.493665e+01,-8.493875e+01,1.400448
477.40,548,0,-8.493691e+01,-8.493900e+01,1.399189
477.45,548,0,-8.493716e+01,-8.493925e+01,1.398512
477.50,548,0,-8.493741e+01,-8.493950e+01,1.398195
477.55,547,0,-8.493766e+01,-8.493975e+01,1.396215
477.60,548,0,-8.493792e+01,-8.494000e+01,1.399252
477.65,547,0,-8.493817e+01,-8.494025e+01,1.397544
477.70,548,0,-8.493842e+01,-8.494050e+01,1.399090
477.75,547,0,-8.493868e+01,-8.494075e+01,1.397067
477.80,547,0,-8.493893e+01,-8.494100e+01,1.396045
477.85,547,0,-8.493918e+01,-8.494125e+01,1.395796
477.90,547,0,-8.493943e+01,-8.494150e+01,1.395848
477.95,547,0,-8.493968e+01,-8.494175e+01,1.399205
478.00,547,0,-8.493994e+01,-8.494200e+01,1.398636
478.05,547,0,-8.494019e+01,-8.494225e+01,1.397695
478.10,547,0,-8.494044e+01,-8.494250e+01,1.398370
478.15,547,0,-8.494069e+01,-8.494275e+01,1.397233
478.20,546,0,-8.494094e+01,-8.494300e+01,1.395463
478.25,547,0,-8.494119e+01,-8.494325e+01,1.396557
478.30,546,0,-8.494144e+01,-8.494350e+01,1.400059
478.35,546,0,-8.494169e+01,-8.494375e+01,1.398102
478.40,546,0,-8.494195e+01,-8.494400e+01,1.402829
478.45,546,0,-8.494220e+01,-8.494425e+01,1.398228
478.50,546,0,-8.494245e+01,-8.494450e+01,1.398319
478.55,546,0,-8.494270e+01,-8.494474e+01,1.395962
478.60,546,0,-8.494295e+01,-8.494499e+01,1.393958
478.65,546,0,-8.494320e+01,-8.494524e+01,1.396061
478.70,546,0,-8.494345e+01,-8.494549e+01,1.395989
478.75,546,0,-8.494370e+01,-8.494574e+01,1.394565
478.80,545,0,-8.494395e+01,-8.494598e+01,1.392482
478.85,546,0,-8.494420e+01,-8.494623e+01,1.394825
478.90,545,0,-8.494445e+01,-8.494648e+01,1.393020
478.95,545,0,-8.494470e+01,-8.494673e+01,1.391408
479.00,545,0,-8.494494e+01,-8.494698e+01,1.391542
479.05,545,0,-8.494519e+01,-8.494722e+01,1.395087
479.10,545,0,-8.494544e+01,-8.494747e+01,1.394901
479.15,545,0,-8.494569e+01,-8.494772e+01,1.392696
479.20,545,0,-8.494594e+01,-8.494796e+01,1.392736
479.25,545,0,-8.494619e+01,-8.494821e+01,1.393164
479.30,545,0,-8.494644e+01,-8.494846e+01,1.392012
479.35,545,0,-8.494669e+01,-8.494870e+01,1.391870
479.40,544,0,-8.494693e+01,-8.494895e+01,1.387819
479.45,545,0,-8.494718e+01,-8.494920e+01,1.390957
479.50,544,0,-8.494743e+01,-8.494944e+01,1.386378
479.55,545,0,-8.494768e+01,-8.494969e+01,1.391874
479.60,544,0,-8.494793e+01,-8.494993e+01,1.388987
479.65,544,0,-8.494817e+01,-8.495018e+01,1.387141
479.70,544,0,-8.494842e+01,-8.495043e+01,1.388286
479.75,544,0,-8.494867e+01,-8.495067e+01,1.389985
479.80,544,0,-8.494892e+01,-8.495092e+01,1.388636
479.85,544,0,-8.494916e+01,-8.495116e+01,1.388712
479.90,544,0,-8.494941e+01,-8.495141e+01,1.389130
479.95,544,0,-8.494966e+01,-8.495165e+01,1.388728
480.00,543,0,-8.494990e+01,-8.495190e+01,1.384550
480.05,544,0,-8.495015e+01,-8.495214e+01,1.387574
480.10,543,0,-8.495040e+01,-8.495239e+01,1.385808
480.15,543,0,-8.495064e+01,-8.495263e+01,1.388745
480.20,543,0,-8.495089e+01,-8.495287e+01,1.386672
480.25,543,0,-8.495113e+01,-8.495312e+01,1.388556
480.30,543,0,-8.495138e+01,-8.495336e+01,1.385573
480.35,543,0,-8.495163e+01,-8.495361e+01,1.385808
480.40,543,0,-8.495187e+01,-8.495385e+01,1.387112
480.45,543,0,-8.495212e+01,-8.495409e+01,1.389426
480.50,543,0,-8.495236e+01,-8.495434e+01,1.386449
480.55,543,0,-8.495261e+01,-8.495458e+01,1.392210
480.60,542,0,-8.495285e+01,-8.495482e+01,1.384455
480.65,543,0,-8.495310e+01,-8.495507e+01,1.391294
480.70,542,0,-8.495334e+01,-8.495531e+01,1.385149
480.75,543,0,-8.495359e+01,-8.495555e+01,1.386038
480.80,542,0,-8.495383e+01,-8.495580e+01,1.384229
480.85,542,0,-8.495408e+01,-8.495604e+01,1.386367
480.90,542,0,-8.495432e+01,-8.495628e+01,1.385960
480.95,542,0,-8.495457e+01,-8.495653e+01,1.385185
481.00,542,0,-8.495481e+01,-8.495677e+01,1.382504
481.05,542,0,-8.495505e+01,-8.495701e+01,1.386513
481.10,542,0,-8.495530e+01,-8.495725e+01,1.384163
481.15,542,0,-8.495554e+01,-8.495749e+01,1.386652
481.20,542,0,-8.495579e+01,-8.495774e+01,1.384588
481.25,541,0,-8.495603e+01,-8.495798e+01,1.381118
481.30,542,0,-8.495627e+01,-8.495822e+01,1.387823
481.35,541,0,-8.495652e+01,-8.495846e+01,1.382622
481.40,542,0,-8.495676e+01,-8.495870e+01,1.385499
481.45,541,0,-8.495700e+01,-8.495894e+01,1.386355
481.50,541,0,-8.495724e+01,-8.495918e+01,1.382206
481.55,541,0,-8.495749e+01,-8.495943e+01,1.383471
481.60,541,0,-8.495773e+01,-8.495967e+01,1.384367
481.65,541,0,-8.495797e+01,-8.495991e+01,1.380908
481.70,541,0,-8.495821e+01,-8.496015e+01,1.384694
481.75,541,0,-8.495846e+01,-8.496039e+01,1.381686
481.80,541,0,-8.495870e+01,-8.496063e+01,1.383296
481.85,541,0,-8.495894e+01,-8.496087e+01,1.381814
481.90,541,0,-8.495918e+01,-8.496111e+01,1.383141
481.95,540,0,-8.495942e+01,-8.496135e+01,1.380326
482.00,541,0,-8.495967e+01,-8.496159e+01,1.381090
482.05,540,0,-8.495991e+01,-8.496183e+01,1.378561
482.10,541,0,-8.496015e+01,-8.496207e+01,1.382929
482.15,540,0,-8.496039e+01,-8.496231e+01,1.378750
482.20,540,0,-8.496063e+01,-8.496255e+01,1.379867
482.25,540,0,-8.496087e+01,-8.496279e+01,1.380780
482.30,540,0,-8.496111e+01,-8.496303e+01,1.378925
482.35,540,0,-8.496135e+01,-8.496327e+01,1.380807
482.40,540,0,-8.496160e+01,-8.496350e+01,1.379146
482.45,540,0,-8.496184e+01,-8.496374e+01,1.381368
482.50,540,0,-8.496208e+01,-8.496398e+01,1.379172
482.55,540,0,-8.496232e+01,-8.496422e+01,1.380770
482.60,540,0,-8.496256e+01,-8.496446e+01,1.382942
482.65,540,0,-8.496280e+01,-8.496470e+01,1.379927
482.70,539,0,-8.496304e+01,-8.496494e+01,1.382258
482.75,540,0,-8.496328e+01,-8.496517e+01,1.383848
482.80,539,0,-8.496352e+01,-8.496541e+01,1.382426
482.85,539,0,-8.496376e+01,-8.496565e+01,1.379153
482.90,540,0,-8.496400e+01,-8.496589e+01,1.381245
482.95,539,0,-8.496423e+01,-8.496612e+01,1.378692
483.00,539,0,-8.496447e+01,-8.496636e+01,1.379962
483.05,539,0,-8.496471e+01,-8.496660e+01,1.377512
483.10,539,0,-8.496495e+01,-8.496684e+01,1.380788
483.15,539,0,-8.496519e+01,-8.496707e+01,1.380602
483.20,539,0,-8.496543e+01,-8.496731e+01,1.378852
483.25,539,0,-8.496567e+01,-8.496755e+01,1.379102
483.30,539,0,-8.496591e+01,-8.496778e+01,1.377165
483.35,539,0,-8.496614e+01,-8.496802e+01,1.377071
483.40,538,0,-8.496638e+01,-8.496826e+01,1.375332
483.45,539,0,-8.496662e+01,-8.496849e+01,1.382423
483.50,538,0,-8.496686e+01,-8.496873e+01,1.375255
483.55,539,0,-8.496710e+01,-8.496897e+01,1.379718
483.60,538,0,-8.496733e+01,-8.496920e+01,1.375133
483.65,538,0,-8.496757e+01,-8.496944e+01,1.376877
483.70,538,0,-8.496781e+01,-8.496967e+01,1.376380
483.75,538,0,-8.496805e+01,-8.496991e+01,1.377125
483.80,538,0,-8.496828e+01,-8.497015e+01,1.380877
483.85,538,0,-8.496852e+01,-8.497038e+01,1.375813
483.90,538,0,-8.496876e+01,-8.497062e+01,1.380127
483.95,538,0,-8.496899e+01,-8.497085e+01,1.376346
484.00,538,0,-8.496923e+01,-8.497109e+01,1.376872
484.05,538,0,-8.496947e+01,-8.497132e+01,1.374898
484.10,538,0,-8.496970e+01,-8.497156e+01,1.377184
484.15,538,0,-8.496994e+01,-8.497179e+01,1.373510
484.20,538,0,-8.497018e+01,-8.497203e+01,1.376904
484.25,537,0,-8.497041e+01,-8.497226e+01,1.371879
484.30,538,0,-8.497065e+01,-8.497249e+01,1.375605
484.35,537,0,-8.497088e+01,-8.497273e+01,1.372880
484.40,538,0,-8.497112e+01,-8.497296e+01,1.373555
484.45,537,0,-8.497136e+01,-8.497320e+01,1.370520
484.50,537,0,-8.497159e+01,-8.497343e+01,1.373673
484.55,537,0,-8.497183e+01,-8.497366e+01,1.371178
484.60,537,0,-8.497206e+01,-8.497390e+01,1.374210
484.65,537,0,-8.497230e+01,-8.497413e+01,1.371538
484.70,537,0,-8.497253e+01,-8.497437e+01,1.372975
484.75,537,0,-8.497277e+01,-8.497460e+01,1.374007
484.80,537,0,-8.497300e+01,-8.497483e+01,1.372389
484.85,537,0,-8.497324e+01,-8.497506e+01,1.374143
484.90,537,0,-8.497347e+01,-8.497530e+01,1.379075
484.95,537,0,-8.497371e+01,-8.497553e+01,1.373139
485.00,537,0,-8.497394e+01,-8.497576e+01,1.373114
485.05,537,0,-8.497417e+01,-8.497600e+01,1.371739
485.10,537,0,-8.497441e+01,-8.497623e+01,1.370576
485.15,537,0,-8.497464e+01,-8.497646e+01,1.375043
485.20,537,0,-8.497488e+01,-8.497669e+01,1.372699
485.25,536,0,-8.497511e+01,-8.497692e+01,1.367997
485.30,537,0,-8.497534e+01,-8.497716e+01,1.373062
485.35,537,0,-8.497558e+01,-8.497739e+01,1.372382
485.40,536,0,-8.497581e+01,-8.497762e+01,1.369326
485.45,537,0,-8.497604e+01,-8.497785e+01,1.371216
485.50,536,0,-8.497628e+01,-8.497808e+01,1.367706
485.55,537,0,-8.497651e+01,-8.497831e+01,1.370489
485.60,536,0,-8.497674e+01,-8.497855e+01,1.369253
485.65,536,0,-8.497698e+01,-8.497878e+01,1.367683
485.70,537,0,-8.497721e+01,-8.497901e+01,1.373009
485.75,536,0,-8.497744e+01,-8.497924e+01,1.369973
485.80,536,0,-8.497767e+01,-8.497947e+01,1.369502
485.85,536,0,-8.497790e+01,-8.497970e+01,1.367119
485.90,536,0,-8.497814e+01,-8.497993e+01,1.369342
485.95,536,0,-8.497837e+01,-8.498016e+01,1.373443
486.00,536,0,-8.497860e+01,-8.498039e+01,1.370815
486.05,536,0,-8.497883e+01,-8.498062e+01,1.371551
486.10,536,0,-8.497906e+01,-8.498085e+01,1.371164
486.15,536,0,-8.497930e+01,-8.498108e+01,1.371985
486.20,536,0,-8.497953e+01,-8.498131e+01,1.369578
486.25,536,0,-8.497976e+01,-8.498154e+01,1.369817
486.30,536,0,-8.497999e+01,-8.498177e+01,1.368998
486.35,536,0,-8.498022e+01,-8.498200e+01,1.375251
486.40,536,0,-8.498045e+01,-8.498223e+01,1.370368
486.45,536,0,-8.498068e+01,-8.498246e+01,1.370062
486.50,536,0,-8.498091e+01,-8.498269e+01,1.370210
486.55,536,0,-8.498114e+01,-8.498292e+01,1.369113
486.60,536,0,-8.498137e+01,-8.498315e+01,1.370944
486.65,536,0,-8.498160e+01,-8.498338e+01,1.367981
486.70,536,0,-8.498183e+01,-8.498360e+01,1.369399
486.75,536,0,-8.498206e+01,-8.498383e+01,1.373755
486.80,536,0,-8.498229e+01,-8.498406e+01,1.376027
486.85,536,0,-8.498252e+01,-8.498429e+01,1.374353
486.90,536,0,-8.498275e+01,-8.498452e+01,1.374135
486.95,536,0,-8.498298e+01,-8.498475e+01,1.371439
487.00,536,0,-8.498321e+01,-8.498497e+01,1.371790
487.05,536,0,-8.498344e+01,-8.498520e+01,1.375085
487.10,536,0,-8.498367e+01,-8.498543e+01,1.377276
487.15,536,0,-8.498390e+01,-8.498566e+01,1.377587
487.20,536,0,-8.498413e+01,-8.498588e+01,1.401234
487.25,536,0,-8.498436e+01,-8.498611e+01,1.378649
487.30,536,0,-8.498459e+01,-8.498634e+01,1.376255
487.35,536,0,-8.498482e+01,-8.498657e+01,1.379918
487.40,536,0,-8.498505e+01,-8.498679e+01,1.379813
487.45,536,0,-8.498527e+01,-8.498702e+01,1.379259
487.50,536,0,-8.498550e+01,-8.498725e+01,1.380230
487.55,536,0,-8.498573e+01,-8.498747e+01,1.379728
487.60,536,0,-8.498596e+01,-8.498770e+01,1.377029
487.65,536,0,-8.498619e+01,-8.498793e+01,1.380143
487.70,536,0,-8.498641e+01,-8.498815e+01,1.379499
487.75,536,0,-8.498664e+01,-8.498838e+01,1.376955
487.80,536,0,-8.498687e+01,-8.498861e+01,1.378371
487.85,536,0,-8.498710e+01,-8.498883e+01,1.378895
487.90,537,0,-8.498732e+01,-8.498906e+01,1.381879
487.95,536,0,-8.498755e+01,-8.498928e+01,1.382068
488.00,536,0,-8.498778e+01,-8.498951e+01,1.378530
488.05,537,0,-8.498801e+01,-8.498973e+01,1.380625
488.10,536,0,-8.498823e+01,-8.498996e+01,1.380912
488.15,537,0,-8.498846e+01,-8.499019e+01,1.381928
488.20,536,0,-8.498869e+01,-8.499041e+01,1.377557
488.25,537,0,-8.498891e+01,-8.499064e+01,1.377562
488.30,536,0,-8.498914e+01,-8.499086e+01,1.387592
488.35,537,0,-8.498937e+01,-8.499109e+01,1.383012
488.40,537,0,-8.498959e+01,-8.499131e+01,1.382122
488.45,537,0,-8.498982e+01,-8.499154e+01,1.384027
488.50,537,0,-8.499004e+01,-8.499176e+01,1.381111
488.55,537,0,-8.499027e+01,-8.499198e+01,1.382348
488.60,537,0,-8.499050e+01,-8.499221e+01,1.404764
488.65,537,0,-8.499072e+01,-8.499243e+01,1.377618
488.70,537,0,-8.499095e+01,-8.499266e+01,1.375965
488.75,537,0,-8.499117e+01,-8.499288e+01,1.371474
488.80,537,0,-8.499140e+01,-8.499311e+01,1.373256
488.85,537,0,-8.499162e+01,-8.499333e+01,1.399008
488.90,537,0,-8.499185e+01,-8.499355e+01,1.381734
488.95,537,0,-8.499207e+01,-8.499378e+01,1.385070
489.00,537,0,-8.499230e+01,-8.499400e+01,1.379739
489.05,537,0,-8.499252e+01,-8.499422e+01,1.381977
489.10,537,0,-8.499275e+01,-8.499445e+01,1.384089
489.15,537,0,-8.499297e+01,-8.499467e+01,1.384749
489.20,537,0,-8.499320e+01,-8.499489e+01,1.381504
489.25,537,0,-8.499342e+01,-8.499512e+01,1.385089
489.30,537,0,-8.499364e+01,-8.499534e+01,1.383311
489.35,538,0,-8.499387e+01,-8.499556e+01,1.382619
489.40,537,0,-8.499409e+01,-8.499578e+01,1.382663
489.45,538,0,-8.499432e+01,-8.499601e+01,1.383663
489.50,537,0,-8.499454e+01,-8.499623e+01,1.381024
489.55,538,0,-8.499476e+01,-8.499645e+01,1.431331
489.60,537,0,-8.499499e+01,-8.499667e+01,1.388674
489.65,538,0,-8.499521e+01,-8.499689e+01,1.426349
489.70,538,0,-8.499543e+01,-8.499712e+01,1.384162
489.75,538,0,-8.499566e+01,-8.499734e+01,1.387418
489.80,538,0,-8.499588e+01,-8.499756e+01,1.383083
489.85,538,0,-8.499610e+01,-8.499778e+01,1.382680
489.90,538,0,-8.499633e+01,-8.499800e+01,1.385240
489.95,538,0,-8.499655e+01,-8.499822e+01,1.384137
490.00,538,0,-8.499677e+01,-8.499844e+01,1.381599
490.05,538,0,-8.499699e+01,-8.499867e+01,1.381997
490.10,538,0,-8.499722e+01,-8.499889e+01,1.384553
490.15,538,0,-8.499744e+01,-8.499911e+01,1.379291
490.20,538,0,-8.499766e+01,-8.499933e+01,1.385808
490.25,538,0,-8.499788e+01,-8.499955e+01,1.383247
490.30,538,0,-8.499810e+01,-8.499977e+01,1.380963
490.35,538,0,-8.499832e+01,-8.499999e+01,1.425902
490.40,538,0,-8.499855e+01,-8.500021e+01,1.398466
490.45,538,0,-8.499877e+01,-8.500043e+01,1.382213
490.50,538,0,-8.499899e+01,-8.500065e+01,1.386428
490.55,538,0,-8.499921e+01,-8.500087e+01,1.383292
490.60,538,0,-8.499943e+01,-8.500109e+01,1.381356
490.65,538,0,-8.499965e+01,-8.500131e+01,1.387221
490.70,539,0,-8.499987e+01,-8.500153e+01,1.386515
490.75,538,0,-8.500009e+01,-8.500175e+01,1.382052
490.80,538,0,-8.500032e+01,-8.500197e+01,1.381667
490.85,539,0,-8.500054e+01,-8.500219e+01,1.386612
490.90,538,0,-8.500076e+01,-8.500241e+01,1.383322
490.95,539,0,-8.500098e+01,-8.500263e+01,1.383030
491.00,538,0,-8.500120e+01,-8.500284e+01,1.379726
491.05,539,0,-8.500142e+01,-8.500306e+01,1.386194
491.10,538,0,-8.500164e+01,-8.500328e+01,1.379695
491.15,539,0,-8.500186e+01,-8.500350e+01,1.386264
491.20,538,0,-8.500208e+01,-8.500372e+01,1.432900
491.25,539,0,-8.500230e+01,-8.500394e+01,1.382959
491.30,538,0,-8.500252e+01,-8.500416e+01,1.386282
491.35,539,0,-8.500274e+01,-8.500437e+01,1.385469
491.40,539,0,-8.500296e+01,-8.500459e+01,1.390146
491.45,538,0,-8.500317e+01,-8.500481e+01,1.385220
491.50,539,0,-8.500339e+01,-8.500503e+01,1.384803
491.55,539,0,-8.500361e+01,-8.500525e+01,1.386571
491.60,538,0,-8.500383e+01,-8.500546e+01,1.383593
491.65,539,0,-8.500405e+01,-8.500568e+01,1.386333
491.70,539,0,-8.500427e+01,-8.500590e+01,1.387920
491.75,539,0,-8.500449e+01,-8.500611e+01,1.383336
491.80,539,0,-8.500471e+01,-8.500633e+01,1.387575
491.85,538,0,-8.500492e+01,-8.500655e+01,1.382495
491.90,539,0,-8.500514e+01,-8.500677e+01,1.385013
491.95,539,0,-8.500536e+01,-8.500698e+01,1.387913
492.00,539,0,-8.500558e+01,-8.500720e+01,1.384202
492.05,539,0,-8.500580e+01,-8.500742e+01,1.383946
492.10,539,0,-8.500601e+01,-8.500763e+01,1.449386
492.15,539,0,-8.500623e+01,-8.500785e+01,1.421319
492.20,539,0,-8.500645e+01,-8.500807e+01,1.383934
492.25,539,0,-8.500667e+01,-8.500828e+01,1.381471
492.30,538,0,-8.500688e+01,-8.500850e+01,1.382818
492.35,539,0,-8.500710e+01,-8.500871e+01,1.385579
492.40,539,0,-8.500732e+01,-8.500893e+01,1.383966
492.45,539,0,-8.500754e+01,-8.500915e+01,1.411567
492.50,539,0,-8.500775e+01,-8.500936e+01,1.430563
492.55,539,0,-8.500797e+01,-8.500958e+01,1.382887
492.60,539,0,-8.500819e+01,-8.500979e+01,1.380743
492.65,539,0,-8.500840e+01,-8.501001e+01,1.416072
492.70,538,0,-8.500862e+01,-8.501022e+01,1.382613
492.75,539,0,-8.500884e+01,-8.501044e+01,1.389686
492.80,539,0,-8.500905e+01,-8.501065e+01,1.392704
492.85,539,0,-8.500927e+01,-8.501087e+01,1.386462
492.90,539,0,-8.500948e+01,-8.501108e+01,1.389617
492.95,539,0,-8.500970e+01,-8.501130e+01,1.387574
493.00,539,0,-8.500992e+01,-8.501151e+01,1.387767
493.05,538,0,-8.501013e+01,-8.501173e+01,1.382400
493.10,539,0,-8.501035e+01,-8.501194e+01,1.387642
493.15,539,0,-8.501056e+01,-8.501215e+01,1.384311
493.20,539,0,-8.501078e+01,-8.501237e+01,1.384337
493.25,539,0,-8.501099e+01,-8.501258e+01,1.386413
493.30,538,0,-8.501121e+01,-8.501280e+01,1.384110
493.35,539,0,-8.501142e+01,-8.501301e+01,1.384142
493.40,539,0,-8.501164e+01,-8.501322e+01,1.383890
493.45,539,0,-8.501185e+01,-8.501344e+01,1.386323
493.50,539,0,-8.501207e+01,-8.501365e+01,1.386436
493.55,538,0,-8.501228e+01,-8.501386e+01,1.389818
493.60,539,0,-8.501250e+01,-8.501408e+01,1.387391
493.65,539,0,-8.501271e+01,-8.501429e+01,1.388977
493.70,539,0,-8.501292e+01,-8.501450e+01,1.385846
493.75,539,0,-8.501314e+01,-8.501472e+01,1.382681
493.80,538,0,-8.501335e+01,-8.501493e+01,1.384143
493.85,539,0,-8.501357e+01,-8.501514e+01,1.384475
493.90,539,0,-8.501378e+01,-8.501535e+01,1.386016
493.95,539,0,-8.501399e+01,-8.501557e+01,1.383340
494.00,539,0,-8.501421e+01,-8.501578e+01,1.382015
494.05,539,0,-8.501442e+01,-8.501599e+01,1.387729
494.10,539,0,-8.501463e+01,-8.501620e+01,1.387156
494.15,539,0,-8.501485e+01,-8.501642e+01,1.386428
494.20,539,0,-8.501506e+01,-8.501663e+01,1.382905
494.25,539,0,-8.501527e+01,-8.501684e+01,1.384973
494.30,539,0,-8.501549e+01,-8.501705e+01,1.385156
494.35,539,0,-8.501570e+01,-8.501726e+01,1.382577
494.40,539,0,-8.501591e+01,-8.501747e+01,1.386361
494.45,539,0,-8.501613e+01,-8.501768e+01,1.382597
494.50,539,0,-8.501634e+01,-8.501790e+01,1.382821
494.55,539,0,-8.501655e+01,-8.501811e+01,1.386591
494.60,539,0,-8.501676e+01,-8.501832e+01,1.386053
494.65,539,0,-8.501697e+01,-8.501853e+01,1.387745
494.70,539,0,-8.501719e+01,-8.501874e+01,1.384385
494.75,539,0,-8.501740e+01,-8.501895e+01,1.387103
494.80,539,0,-8.501761e+01,-8.501916e+01,1.385350
494.85,539,0,-8.501782e+01,-8.501937e+01,1.384055
494.90,539,0,-8.501803e+01,-8.501958e+01,1.386673
494.95,539,0,-8.501825e+01,-8.501979e+01,1.389278
495.00,539,0,-8.501846e+01,-8.502000e+01,1.383939
495.05,539,0,-8.501867e+01,-8.502021e+01,1.389686
495.10,539,0,-8.501888e+01,-8.502042e+01,1.387207
495.15,539,0,-8.501909e+01,-8.502063e+01,1.385142
495.20,540,0,-8.501930e+01,-8.502084e+01,1.390052
495.25,539,0,-8.501951e+01,-8.502105e+01,1.390310
495.30,540,0,-8.501972e+01,-8.502126e+01,1.387232
495.35,539,0,-8.501993e+01,-8.502147e+01,1.387178
495.40,540,0,-8.502014e+01,-8.502168e+01,1.389917
495.45,540,0,-8.502035e+01,-8.502189e+01,1.388356
495.50,540,0,-8.502056e+01,-8.502210e+01,1.384796
495.55,540,0,-8.502077e+01,-8.502231e+01,1.420695
495.60,540,0,-8.502099e+01,-8.502252e+01,1.389286
495.65,540,0,-8.502120e+01,-8.502273e+01,1.386474
495.70,540,0,-8.502140e+01,-8.502294e+01,1.448703
495.75,540,0,-8.502161e+01,-8.502314e+01,1.387995
495.80,540,0,-8.502182e+01,-8.502335e+01,1.386852
495.85,540,0,-8.502203e+01,-8.502356e+01,1.381408
495.90,540,0,-8.502224e+01,-8.502377e+01,1.380865
495.95,541,0,-8.502245e+01,-8.502398e+01,1.385392
496.00,540,0,-8.502266e+01,-8.502419e+01,1.381899
496.05,541,0,-8.502287e+01,-8.502439e+01,1.383726
496.10,541,0,-8.502308e+01,-8.502460e+01,1.381846
496.15,541,0,-8.502329e+01,-8.502481e+01,1.382815
496.20,541,0,-8.502350e+01,-8.502502e+01,1.383254
496.25,541,0,-8.502371e+01,-8.502522e+01,1.385710
496.30,541,0,-8.502392e+01,-8.502543e+01,1.382575
496.35,541,0,-8.502412e+01,-8.502564e+01,1.383138
496.40,541,0,-8.502433e+01,-8.502585e+01,1.384396
496.45,542,0,-8.502454e+01,-8.502605e+01,1.385929
496.50,541,0,-8.502475e+01,-8.502626e+01,1.387216
496.55,542,0,-8.502496e+01,-8.502647e+01,1.385528
496.60,542,0,-8.502516e+01,-8.502667e+01,1.385432
496.65,542,0,-8.502537e+01,-8.502688e+01,1.386334
496.70,542,0,-8.502558e+01,-8.502709e+01,1.387248
496.75,542,0,-8.502579e+01,-8.502729e+01,1.385559
496.80,542,0,-8.502600e+01,-8.502750e+01,1.386917
496.85,543,0,-8.502620e+01,-8.502771e+01,1.389037
496.90,543,0,-8.502641e+01,-8.502791e+01,1.388152
496.95,543,0,-8.502662e+01,-8.502812e+01,1.387204
497.00,543,0,-8.502682e+01,-8.502833e+01,1.387743
497.05,543,0,-8.502703e+01,-8.502853e+01,1.389373
497.10,543,0,-8.502724e+01,-8.502874e+01,1.385581
497.15,544,0,-8.502745e+01,-8.502894e+01,1.391966
497.20,544,0,-8.502765e+01,-8.502915e+01,1.391729
497.25,544,0,-8.502786e+01,-8.502935e+01,1.390366
497.30,544,0,-8.502806e+01,-8.502956e+01,1.390723
497.35,544,0,-8.502827e+01,-8.502976e+01,1.391606
497.40,544,0,-8.502848e+01,-8.502997e+01,1.388371
497.45,545,0,-8.502868e+01,-8.503017e+01,1.394875
497.50,545,0,-8.502889e+01,-8.503038e+01,1.394438
497.55,545,0,-8.502910e+01,-8.503058e+01,1.396415
497.60,545,0,-8.502930e+01,-8.503079e+01,1.394472
497.65,546,0,-8.502951e+01,-8.503099e+01,1.396526
497.70,546,0,-8.502971e+01,-8.503120e+01,1.394292
497.75,546,0,-8.502992e+01,-8.503140e+01,1.395843
497.80,546,0,-8.503012e+01,-8.503161e+01,1.395663
497.85,546,0,-8.503033e+01,-8.503181e+01,1.403852
497.90,547,0,-8.503053e+01,-8.503201e+01,1.402579
497.95,547,0,-8.503074e+01,-8.503222e+01,1.401665
498.00,547,0,-8.503094e+01,-8.503242e+01,1.399007
498.05,547,0,-8.503115e+01,-8.503263e+01,1.398891
498.10,548,0,-8.503135e+01,-8.503283e+01,1.404206
498.15,548,0,-8.503156e+01,-8.503303e+01,1.400342
498.20,548,0,-8.503176e+01,-8.503324e+01,1.400146
498.25,548,0,-8.503197e+01,-8.503344e+01,1.399335
498.30,549,0,-8.503217e+01,-8.503364e+01,1.415737
498.35,549,0,-8.503238e+01,-8.503385e+01,1.411929
498.40,549,0,-8.503258e+01,-8.503405e+01,1.409805
498.45,549,0,-8.503278e+01,-8.503425e+01,1.403375
498.50,550,0,-8.503299e+01,-8.503446e+01,1.407900
498.55,550,0,-8.503319e+01,-8.503466e+01,1.407607
498.60,550,0,-8.503340e+01,-8.503486e+01,1.407124
498.65,551,0,-8.503360e+01,-8.503506e+01,1.419366
498.70,551,0,-8.503380e+01,-8.503527e+01,1.409429
498.75,551,0,-8.503401e+01,-8.503547e+01,1.407509
498.80,552,0,-8.503421e+01,-8.503567e+01,1.409768
498.85,552,0,-8.503441e+01,-8.503587e+01,1.413408
498.90,552,0,-8.503462e+01,-8.503607e+01,1.411352
498.95,552,0,-8.503482e+01,-8.503628e+01,1.411536
499.00,553,0,-8.503502e+01,-8.503648e+01,1.413738
499.05,553,0,-8.503523e+01,-8.503668e+01,1.415000
499.10,553,0,-8.503543e+01,-8.503688e+01,1.416898
499.15,554,0,-8.503563e+01,-8.503708e+01,1.419283
499.20,554,0,-8.503583e+01,-8.503728e+01,1.418512
499.25,554,0,-8.503604e+01,-8.503749e+01,1.420987
499.30,555,0,-8.503624e+01,-8.503769e+01,1.421229
499.35,555,0,-8.503644e+01,-8.503789e+01,1.419627
499.40,555,0,-8.503664e+01,-8.503809e+01,1.419324
499.45,556,0,-8.503684e+01,-8.503829e+01,1.421520
499.50,556,0,-8.503705e+01,-8.503849e+01,1.424322
499.55,556,0,-8.503725e+01,-8.503869e+01,1.422357
499.60,557,0,-8.503745e+01,-8.503889e+01,1.427478
499.65,557,0,-8.503765e+01,-8.503909e+01,1.425473
499.70,557,0,-8.503785e+01,-8.503929e+01,1.426967
499.75,558,0,-8.503805e+01,-8.503949e+01,1.426676
499.80,558,0,-8.503825e+01,-8.503969e+01,1.426335
499.85,559,0,-8.503846e+01,-8.503989e+01,1.429136
499.90,559,0,-8.503866e+01,-8.504009e+01,1.431713
499.95,559,0,-8.503886e+01,-8.504029e+01,1.430665

==> results/heartbeat/HEARTBEAT_QN_JACOBIAN_LOW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,0,-8.401021e+01,-8.401016e+01,0.507331
0.05,3,0,-8.402032e+01,-8.402015e+01,0.503967
0.10,3,0,-8.403032e+01,-8.402998e+01,0.503344
0.15,3,0,-8.404022e+01,-8.403965e+01,0.504476
0.20,3,0,-8.405001e+01,-8.404918e+01,0.505177
0.25,2,0,-8.405970e+01,-8.405855e+01,0.391520
0.30,3,0,-8.406928e+01,-8.406778e+01,0.503970
0.35,3,0,-8.407876e+01,-8.407686e+01,0.506500
0.40,3,0,-8.408813e+01,-8.408578e+01,0.505785
0.45,3,0,-8.409739e+01,-8.409452e+01,0.506317
0.50,8,0,-8.410652e+01,-8.410304e+01,1.075434
0.55,9,0,-8.411548e+01,-8.411125e+01,1.172930
0.60,5,0,-8.412426e+01,-8.411908e+01,0.718428
0.65,8,0,-8.413286e+01,-8.412656e+01,1.061250
0.70,4,0,-8.414131e+01,-8.413378e+01,0.604508
0.75,4,0,-8.414965e+01,-8.414084e+01,0.602572
0.80,8,0,-8.415788e+01,-8.414778e+01,1.057699
0.85,4,0,-8.416602e+01,-8.415463e+01,0.606042
0.90,7,0,-8.417406e+01,-8.416139e+01,0.944748
0.95,3,0,-8.418203e+01,-8.416808e+01,0.491472
1.00,4,0,-8.418993e+01,-8.417479e+01,0.601181
1.05,3,0,-8.419778e+01,-8.418151e+01,0.487323
1.10,3,0,-8.420558e+01,-8.418824e+01,0.491484
1.15,3,0,-8.421333e+01,-8.419498e+01,0.486777
1.20,3,0,-8.422102e+01,-8.420173e+01,0.488534
1.25,3,0,-8.422867e+01,-8.420849e+01,0.489481
1.30,3,0,-8.423626e+01,-8.421526e+01,0.488326
1.35,3,0,-8.424381e+01,-8.422202e+01,0.491283
1.40,3,0,-8.425130e+01,-8.422878e+01,0.489360
1.45,2,0,-8.425874e+01,-8.423554e+01,0.374288
1.50,3,0,-8.426614e+01,-8.424230e+01,0.487090
1.55,8,0,-8.427348e+01,-8.424904e+01,1.058753
1.60,3,0,-8.428078e+01,-8.425577e+01,0.488309
1.65,3,0,-8.428802e+01,-8.426249e+01,0.489811
1.70,3,0,-8.429522e+01,-8.426919e+01,0.487933
1.75,3,0,-8.430237e+01,-8.427588e+01,0.487581
1.80,3,0,-8.430946e+01,-8.428253e+01,0.493660
1.85,4,0,-8.431651e+01,-8.428916e+01,0.602968
1.90,7,0,-8.432350e+01,-8.429576e+01,0.944828
1.95,4,0,-8.433044e+01,-8.430231e+01,0.602191
2.00,4,0,-8.433732e+01,-8.430881e+01,0.603442
2.05,8,0,-8.434415e+01,-8.431524e+01,1.057502
2.10,5,0,-8.435091e+01,-8.432159e+01,0.717613
2.15,8,0,-8.435760e+01,-8.432784e+01,1.114971
2.20,5,0,-8.436423e+01,-8.433400e+01,0.728262
2.25,8,0,-8.437080e+01,-8.434007e+01,1.069960
2.30,8,0,-8.437731e+01,-8.434606e+01,1.070083
2.35,5,0,-8.438376e+01,-8.435197e+01,0.729058
2.40,5,0,-8.439015e+01,-8.435782e+01,0.728102
2.45,5,0,-8.439650e+01,-8.436363e+01,0.727889
2.50,8,0,-8.440279e+01,-8.436939e+01,1.054116
2.55,5,0,-8.440904e+01,-8.437513e+01,0.714794
2.60,5,0,-8.441524e+01,-8.438084e+01,0.714406
2.65,4,0,-8.442140e+01,-8.438652e+01,0.600625
2.70,7,0,-8.442751e+01,-8.439218e+01,0.946137
2.75,7,0,-8.443357e+01,-8.439782e+01,0.941366
2.80,4,0,-8.443959e+01,-8.440343e+01,0.602559
2.85,7,0,-8.444557e+01,-8.440903e+01,0.943272
2.90,8,0,-8.445150e+01,-8.441460e+01,1.055264
2.95,4,0,-8.445739e+01,-8.442014e+01,0.603963
3.00,7,0,-8.446324e+01,-8.442566e+01,0.940964
3.05,8,0,-8.446904e+01,-8.443115e+01,1.129569
3.10,3,0,-8.447480e+01,-8.443661e+01,0.507652
3.15,4,0,-8.448051e+01,-8.444204e+01,0.621441
3.20,7,0,-8.448618e+01,-8.444744e+01,0.963695
3.25,3,0,-8.449181e+01,-8.445280e+01,0.506297
3.30,4,0,-8.449739e+01,-8.445813e+01,0.621332
3.35,7,0,-8.450293e+01,-8.446341e+01,0.962119
3.40,4,0,-8.450842e+01,-8.446865e+01,0.620723
3.45,8,0,-8.451386e+01,-8.447385e+01,1.062037
3.50,4,0,-8.451926e+01,-8.447899e+01,0.600798
3.55,7,0,-8.452461e+01,-8.448409e+01,0.943811
3.60,4,0,-8.452991e+01,-8.448912e+01,0.599953
3.65,7,0,-8.453516e+01,-8.449408e+01,0.942766
3.70,8,0,-8.454036e+01,-8.449897e+01,1.056173
3.75,4,0,-8.454550e+01,-8.450378e+01,0.600322
3.80,5,0,-8.455058e+01,-8.450849e+01,0.715263
3.85,8,0,-8.455561e+01,-8.451311e+01,1.057728
3.90,5,0,-8.456058e+01,-8.451765e+01,0.713963
3.95,4,0,-8.456550e+01,-8.452211e+01,0.600774
4.00,8,0,-8.457037e+01,-8.452650e+01,1.056870
4.05,5,0,-8.457518e+01,-8.453081e+01,0.714850
4.10,5,0,-8.457995e+01,-8.453506e+01,0.715311
4.15,5,0,-8.458467e+01,-8.453924e+01,0.714283
4.20,8,0,-8.458934e+01,-8.454336e+01,1.053594
4.25,5,0,-8.459397e+01,-8.454742e+01,0.715985
4.30,5,0,-8.459855e+01,-8.455143e+01,0.716433
4.35,5,0,-8.460309e+01,-8.455539e+01,0.716442
4.40,8,0,-8.460758e+01,-8.455931e+01,1.055182
4.45,8,0,-8.461203e+01,-8.456318e+01,1.054044
4.50,5,0,-8.461644e+01,-8.456702e+01,0.715284
4.55,8,0,-8.462081e+01,-8.457083e+01,1.055321
4.60,7,0,-8.462514e+01,-8.457462e+01,0.994323
4.65,4,0,-8.462943e+01,-8.457838e+01,0.615228
4.70,5,0,-8.463369e+01,-8.458212e+01,0.727703
4.75,5,0,-8.463791e+01,-8.458584e+01,0.727939
4.80,8,0,-8.464209e+01,-8.458954e+01,1.067131
4.85,5,0,-8.464623e+01,-8.459321e+01,0.726697
4.90,7,0,-8.465033e+01,-8.459687e+01,0.954967
4.95,5,0,-8.465440e+01,-8.460051e+01,0.728619
5.00,4,0,-8.465843e+01,-8.460412e+01,0.600379
5.05,7,0,-8.466242e+01,-8.460769e+01,0.946869
5.10,8,0,-8.466637e+01,-8.461124e+01,1.053996
5.15,5,0,-8.467028e+01,-8.461474e+01,0.714633
5.20,5,0,-8.467415e+01,-8.461822e+01,0.716242
5.25,5,0,-8.467799e+01,-8.462165e+01,0.716639
5.30,9,0,-8.468178e+01,-8.462504e+01,1.169144
5.35,8,0,-8.468553e+01,-8.462838e+01,1.053922
5.40,8,0,-8.468923e+01,-8.463164e+01,1.057313
5.45,5,0,-8.469289e+01,-8.463484e+01,0.718172
5.50,5,0,-8.469650e+01,-8.463796e+01,0.714555
5.55,4,0,-8.470007e+01,-8.464101e+01,0.601636
5.60,7,0,-8.470359e+01,-8.464400e+01,0.939895
5.65,8,0,-8.470706e+01,-8.464692e+01,1.056327
5.70,8,0,-8.471049e+01,-8.464980e+01,1.055485
5.75,7,0,-8.471388e+01,-8.465263e+01,0.944795
5.80,5,0,-8.471723e+01,-8.465541e+01,0.716448
5.85,5,0,-8.472054e+01,-8.465814e+01,0.714297
5.90,5,0,-8.472382e+01,-8.466082e+01,0.717697
5.95,5,0,-8.472706e+01,-8.466346e+01,0.713685
6.00,5,0,-8.473026e+01,-8.466606e+01,0.714059
6.05,8,0,-8.473343e+01,-8.466863e+01,1.054658
6.10,5,0,-8.473657e+01,-8.467116e+01,0.714182
6.15,8,0,-8.473967e+01,-8.467366e+01,1.053937
6.20,5,0,-8.474274e+01,-8.467614e+01,0.719641
6.25,5,0,-8.474578e+01,-8.467859e+01,0.715050
6.30,5,0,-8.474878e+01,-8.468103e+01,0.717363
6.35,5,0,-8.475176e+01,-8.468344e+01,0.714622
6.40,8,0,-8.475470e+01,-8.468582e+01,1.057061
6.45,5,0,-8.475762e+01,-8.468818e+01,0.715363
6.50,5,0,-8.476051e+01,-8.469051e+01,0.716810
6.55,5,0,-8.476336e+01,-8.469282e+01,0.716871
6.60,9,0,-8.476619e+01,-8.469510e+01,1.168051
6.65,5,0,-8.476898e+01,-8.469734e+01,0.715256
6.70,5,0,-8.477175e+01,-8.469957e+01,0.715014
6.75,5,0,-8.477449e+01,-8.470177e+01,0.715130
6.80,7,0,-8.477719e+01,-8.470394e+01,0.947031
6.85,5,0,-8.477987e+01,-8.470607e+01,0.713198
6.90,4,0,-8.478252e+01,-8.470817e+01,0.602090
6.95,9,0,-8.478513e+01,-8.471022e+01,1.169948
7.00,8,0,-8.478770e+01,-8.471221e+01,1.055762
7.05,5,0,-8.479024e+01,-8.471414e+01,0.715983
7.10,9,0,-8.479275e+01,-8.471601e+01,1.172293
7.15,8,0,-8.479522e+01,-8.471782e+01,1.055862
7.20,5,0,-8.479765e+01,-8.471959e+01,0.715394
7.25,5,0,-8.480006e+01,-8.472130e+01,0.715665
7.30,7,0,-8.480244e+01,-8.472298e+01,0.938616
7.35,5,0,-8.480479e+01,-8.472461e+01,0.712959
7.40,5,0,-8.480711e+01,-8.472619e+01,0.716567
7.45,5,0,-8.480939e+01,-8.472773e+01,0.712816
7.50,5,0,-8.481166e+01,-8.472924e+01,0.713726
7.55,5,0,-8.481389e+01,-8.473071e+01,0.713866
7.60,8,0,-8.481609e+01,-8.473215e+01,1.054307
7.65,5,0,-8.481827e+01,-8.473356e+01,0.718055
7.70,7,0,-8.482042e+01,-8.473494e+01,0.943919
7.75,8,0,-8.482254e+01,-8.473628e+01,1.054122
7.80,5,0,-8.482464e+01,-8.473759e+01,0.717035
7.85,5,0,-8.482670e+01,-8.473885e+01,0.716321
7.90,5,0,-8.482874e+01,-8.474008e+01,0.715789
7.95,5,0,-8.483075e+01,-8.474128e+01,0.715581
8.00,5,0,-8.483274e+01,-8.474245e+01,0.716001
8.05,8,0,-8.483469e+01,-8.474358e+01,1.061419
8.10,5,0,-8.483663e+01,-8.474468e+01,0.715843
8.15,5,0,-8.483853e+01,-8.474573e+01,0.713474
8.20,4,0,-8.484041e+01,-8.474676e+01,0.602044
8.25,7,0,-8.484226e+01,-8.474774e+01,0.942059
8.30,5,0,-8.484409e+01,-8.474869e+01,0.714275
8.35,5,0,-8.484588e+01,-8.474961e+01,0.715103
8.40,5,0,-8.484765e+01,-8.475048e+01,0.713739
8.45,4,0,-8.484940e+01,-8.475132e+01,0.602520
8.50,8,0,-8.485111e+01,-8.475212e+01,1.057405
8.55,8,0,-8.485279e+01,-8.475288e+01,1.055129
8.60,8,0,-8.485445e+01,-8.475359e+01,1.056637
8.65,8,0,-8.485607e+01,-8.475426e+01,1.056472
8.70,5,0,-8.485766e+01,-8.475488e+01,0.715353
8.75,8,0,-8.485922e+01,-8.475544e+01,1.056219
8.80,5,0,-8.486074e+01,-8.475595e+01,0.714927
8.85,4,0,-8.486224e+01,-8.475642e+01,0.603496
8.90,7,0,-8.486371e+01,-8.475685e+01,0.942398
8.95,5,0,-8.486515e+01,-8.475725e+01,0.716614
9.00,8,0,-8.486657e+01,-8.475763e+01,1.055269
9.05,8,0,-8.486797e+01,-8.475799e+01,1.054890
9.10,5,0,-8.486934e+01,-8.475833e+01,0.713578
9.15,5,0,-8.487069e+01,-8.475865e+01,0.719039
9.20,8,0,-8.487202e+01,-8.475895e+01,1.054279
9.25,8,0,-8.487333e+01,-8.475923e+01,1.054631
9.30,5,0,-8.487462e+01,-8.475950e+01,0.713927
9.35,5,0,-8.487588e+01,-8.475976e+01,0.714628
9.40,5,0,-8.487713e+01,-8.476001e+01,0.714927
9.45,5,0,-8.487836e+01,-8.476025e+01,0.713888
9.50,8,0,-8.487958e+01,-8.476050e+01,1.058685
9.55,5,0,-8.488077e+01,-8.476074e+01,0.718758
9.60,8,0,-8.488195e+01,-8.476097e+01,1.056934
9.65,8,0,-8.488311e+01,-8.476119e+01,1.054140
9.70,8,0,-8.488425e+01,-8.476141e+01,1.053660
9.75,5,0,-8.488537e+01,-8.476161e+01,0.714540
9.80,5,0,-8.488647e+01,-8.476181e+01,0.715573
9.85,5,0,-8.488756e+01,-8.476201e+01,0.714071
9.90,5,0,-8.488863e+01,-8.476219e+01,0.716401
9.95,5,0,-8.488968e+01,-8.476237e+01,0.715686
10.00,40,0,-8.489071e+01,-8.476254e+01,4.684918
10.05,32,0,-8.489173e+01,-8.476271e+01,3.771908
10.10,5,0,-8.489273e+01,-8.476287e+01,0.712441
10.15,8,0,-8.489371e+01,-8.476303e+01,1.052942
10.20,9,0,-8.489468e+01,-8.476318e+01,1.165984
10.25,9,0,-8.489562e+01,-8.476332e+01,1.169143
10.30,5,0,-8.489653e+01,-8.476342e+01,0.715715
10.35,5,0,-8.489742e+01,-8.476349e+01,0.713555
10.40,5,0,-8.489829e+01,-8.476351e+01,0.717367
10.45,5,0,-8.489913e+01,-8.476348e+01,0.715965
10.50,5,0,-8.489994e+01,-8.476342e+01,0.716116
10.55,5,0,-8.490073e+01,-8.476330e+01,0.714587
10.60,8,0,-8.490150e+01,-8.476314e+01,1.058658
10.65,5,0,-8.490224e+01,-8.476293e+01,0.714008
10.70,5,0,-8.490295e+01,-8.476268e+01,0.719223
10.75,8,0,-8.490365e+01,-8.476240e+01,1.058888
10.80,8,0,-8.490432e+01,-8.476209e+01,1.055274
10.85,8,0,-8.490498e+01,-8.476175e+01,1.053910
10.90,8,0,-8.490561e+01,-8.476137e+01,1.057552
10.95,5,0,-8.490623e+01,-8.476095e+01,0.715333
11.00,5,0,-8.490683e+01,-8.476050e+01,0.714907
11.05,5,0,-8.490742e+01,-8.476001e+01,0.716910
11.10,8,0,-8.490799e+01,-8.475950e+01,1.058866
11.15,8,0,-8.490854e+01,-8.475896e+01,1.056542
11.20,5,0,-8.490907e+01,-8.475839e+01,0.714532
11.25,8,0,-8.490958e+01,-8.475781e+01,1.055191
11.30,5,0,-8.491008e+01,-8.475720e+01,0.714890
11.35,5,0,-8.491056e+01,-8.475657e+01,0.713605
11.40,5,0,-8.491102e+01,-8.475591e+01,0.715270
11.45,5,0,-8.491147e+01,-8.475524e+01,0.715175
11.50,5,0,-8.491190e+01,-8.475454e+01,0.714552
11.55,5,0,-8.491231e+01,-8.475383e+01,0.712355
11.60,8,0,-8.491271e+01,-8.475310e+01,1.055177
11.65,5,0,-8.491310e+01,-8.475235e+01,0.714464
11.70,5,0,-8.491347e+01,-8.475158e+01,0.715657
11.75,4,0,-8.491382e+01,-8.475080e+01,0.603012
11.80,8,0,-8.491416e+01,-8.474998e+01,1.054446
11.85,5,0,-8.491448e+01,-8.474915e+01,0.719442
11.90,4,0,-8.491479e+01,-8.474827e+01,0.603224
11.95,5,0,-8.491507e+01,-8.474737e+01,0.715087
12.00,8,0,-8.491534e+01,-8.474643e+01,1.055434
12.05,5,0,-8.491560e+01,-8.474546e+01,0.716479
12.10,5,0,-8.491583e+01,-8.474446e+01,0.716099
12.15,5,0,-8.491605e+01,-8.474343e+01,0.714388
12.20,8,0,-8.491624e+01,-8.474235e+01,1.057995
12.25,5,0,-8.491642e+01,-8.474124e+01,0.714848
12.30,5,0,-8.491658e+01,-8.474009e+01,0.716078
12.35,7,0,-8.491672e+01,-8.473888e+01,0.943746
12.40,5,0,-8.491683e+01,-8.473763e+01,0.714794
12.45,5,0,-8.491692e+01,-8.473633e+01,0.719525
12.50,5,0,-8.491700e+01,-8.473499e+01,0.713238
12.55,5,0,-8.491705e+01,-8.473363e+01,0.723016
12.60,5,0,-8.491709e+01,-8.473224e+01,0.714854
12.65,5,0,-8.491712e+01,-8.473084e+01,0.714178
12.70,5,0,-8.491713e+01,-8.472943e+01,0.718226
12.75,5,0,-8.491713e+01,-8.472801e+01,0.713782
12.80,4,0,-8.491711e+01,-8.472658e+01,0.602067
12.85,8,0,-8.491708e+01,-8.472516e+01,1.054543
12.90,5,0,-8.491704e+01,-8.472373e+01,0.719436
12.95,5,0,-8.491698e+01,-8.472231e+01,0.715624
13.00,5,0,-8.491692e+01,-8.472087e+01,0.717749
13.05,5,0,-8.491683e+01,-8.471942e+01,0.714876
13.10,4,0,-8.491673e+01,-8.471795e+01,0.602391
13.15,7,0,-8.491661e+01,-8.471646e+01,0.940764
13.20,10,0,-8.491648e+01,-8.471494e+01,1.280396
13.25,5,0,-8.491634e+01,-8.471340e+01,0.715701
13.30,5,0,-8.491618e+01,-8.471185e+01,0.713938
13.35,8,0,-8.491601e+01,-8.471029e+01,1.055092
13.40,9,0,-8.491583e+01,-8.470873e+01,1.170266
13.45,5,0,-8.491563e+01,-8.470717e+01,0.715858
13.50,5,0,-8.491543e+01,-8.470561e+01,0.713878
13.55,4,0,-8.491521e+01,-8.470404e+01,0.601465
13.60,8,0,-8.491499e+01,-8.470246e+01,1.056823
13.65,5,0,-8.491475e+01,-8.470086e+01,0.714937
13.70,5,0,-8.491451e+01,-8.469926e+01,0.719736
13.75,4,0,-8.491426e+01,-8.469764e+01,0.602072
13.80,5,0,-8.491400e+01,-8.469600e+01,0.713916
13.85,5,0,-8.491373e+01,-8.469435e+01,0.714502
13.90,5,0,-8.491344e+01,-8.469267e+01,0.716741
13.95,7,0,-8.491313e+01,-8.469097e+01,0.943445
14.00,5,0,-8.491282e+01,-8.468924e+01,0.716903
14.05,5,0,-8.491248e+01,-8.468749e+01,0.716475
14.10,5,0,-8.491214e+01,-8.468569e+01,0.717284
14.15,5,0,-8.491178e+01,-8.468385e+01,0.719704
14.20,8,0,-8.491141e+01,-8.468198e+01,1.056374
14.25,5,0,-8.491103e+01,-8.468008e+01,0.717122
14.30,5,0,-8.491063e+01,-8.467814e+01,0.717606
14.35,8,0,-8.491022e+01,-8.467619e+01,1.057388
14.40,8,0,-8.490980e+01,-8.467423e+01,1.055977
14.45,5,0,-8.490936e+01,-8.467226e+01,0.713151
14.50,5,0,-8.490890e+01,-8.467029e+01,0.713665
14.55,8,0,-8.490841e+01,-8.466831e+01,1.055994
14.60,5,0,-8.490791e+01,-8.466633e+01,0.715665
14.65,5,0,-8.490739e+01,-8.466433e+01,0.712169
14.70,4,0,-8.490686e+01,-8.466233e+01,0.601515
14.75,5,0,-8.490631e+01,-8.466032e+01,0.720357
14.80,8,0,-8.490575e+01,-8.465830e+01,1.057146
14.85,8,0,-8.490517e+01,-8.465629e+01,1.055408
14.90,8,0,-8.490459e+01,-8.465429e+01,1.053450
14.95,5,0,-8.490400e+01,-8.465229e+01,0.720196
15.00,5,0,-8.490340e+01,-8.465031e+01,0.715526
15.05,4,0,-8.490279e+01,-8.464831e+01,0.602124
15.10,4,0,-8.490217e+01,-8.464629e+01,0.601194
15.15,8,0,-8.490153e+01,-8.464424e+01,1.055298
15.20,5,0,-8.490087e+01,-8.464215e+01,0.714926
15.25,5,0,-8.490019e+01,-8.464003e+01,0.714908
15.30,5,0,-8.489951e+01,-8.463789e+01,0.714539
15.35,5,0,-8.489882e+01,-8.463575e+01,0.715709
15.40,5,0,-8.489813e+01,-8.463360e+01,0.714627
15.45,5,0,-8.489742e+01,-8.463144e+01,0.716224
15.50,8,0,-8.489671e+01,-8.462927e+01,1.055827
15.55,5,0,-8.489599e+01,-8.462707e+01,0.715271
15.60,5,0,-8.489525e+01,-8.462485e+01,0.714073
15.65,8,0,-8.489450e+01,-8.462260e+01,1.053444
15.70,5,0,-8.489374e+01,-8.462033e+01,0.713008
15.75,5,0,-8.489297e+01,-8.461806e+01,0.713374
15.80,5,0,-8.489219e+01,-8.461578e+01,0.714170
15.85,5,0,-8.489141e+01,-8.461350e+01,0.714733
15.90,8,0,-8.489061e+01,-8.461121e+01,1.054329
15.95,9,0,-8.488981e+01,-8.460891e+01,1.173794
16.00,5,0,-8.488899e+01,-8.460660e+01,0.715735
16.05,5,0,-8.488816e+01,-8.460427e+01,0.713528
16.10,8,0,-8.488733e+01,-8.460193e+01,1.057555
16.15,5,0,-8.488648e+01,-8.459957e+01,0.716051
16.20,5,0,-8.488563e+01,-8.459717e+01,0.713472
16.25,5,0,-8.488476e+01,-8.459471e+01,0.715700
16.30,5,0,-8.488387e+01,-8.459217e+01,0.714708
16.35,5,0,-8.488296e+01,-8.458955e+01,0.714816
16.40,5,0,-8.488202e+01,-8.458686e+01,0.714782
16.45,7,0,-8.488108e+01,-8.458413e+01,0.943811
16.50,8,0,-8.488012e+01,-8.458137e+01,1.054170
16.55,8,0,-8.487914e+01,-8.457855e+01,1.057329
16.60,5,0,-8.487815e+01,-8.457570e+01,0.717318
16.65,5,0,-8.487714e+01,-8.457280e+01,0.715784
16.70,5,0,-8.487611e+01,-8.456988e+01,0.718546
16.75,8,0,-8.487507e+01,-8.456694e+01,1.057586
16.80,5,0,-8.487401e+01,-8.456397e+01,0.715338
16.85,5,0,-8.487295e+01,-8.456099e+01,0.717676
16.90,4,0,-8.487188e+01,-8.455800e+01,0.604813
16.95,8,0,-8.487081e+01,-8.455499e+01,1.057733
17.00,5,0,-8.486972e+01,-8.455195e+01,0.715917
17.05,5,0,-8.486863e+01,-8.454888e+01,0.716082
17.10,8,0,-8.486753e+01,-8.454581e+01,1.056242
17.15,5,0,-8.486642e+01,-8.454275e+01,0.716066
17.20,5,0,-8.486531e+01,-8.453972e+01,0.717245
17.25,5,0,-8.486420e+01,-8.453671e+01,0.716727
17.30,5,0,-8.486309e+01,-8.453373e+01,0.716453
17.35,5,0,-8.486197e+01,-8.453075e+01,0.715056
17.40,5,0,-8.486084e+01,-8.452777e+01,0.717996
17.45,5,0,-8.485971e+01,-8.452478e+01,0.715094
17.50,8,0,-8.485857e+01,-8.452179e+01,1.061726
17.55,8,0,-8.485742e+01,-8.451881e+01,1.056230
17.60,5,0,-8.485626e+01,-8.451582e+01,0.716746
17.65,5,0,-8.485508e+01,-8.451284e+01,0.715735
17.70,5,0,-8.485389e+01,-8.450986e+01,0.714515
17.75,8,0,-8.485269e+01,-8.450690e+01,1.054907
17.80,8,0,-8.485148e+01,-8.450393e+01,1.058087
17.85,8,0,-8.485027e+01,-8.450098e+01,1.057902
17.90,5,0,-8.484905e+01,-8.449802e+01,0.717398
17.95,5,0,-8.484782e+01,-8.449506e+01,0.717761
18.00,5,0,-8.484658e+01,-8.449209e+01,0.716917
18.05,5,0,-8.484533e+01,-8.448909e+01,0.714208
18.10,5,0,-8.484407e+01,-8.448606e+01,0.714871
18.15,5,0,-8.484279e+01,-8.448301e+01,0.714749
18.20,8,0,-8.484149e+01,-8.447995e+01,1.058516
18.25,5,0,-8.484018e+01,-8.447686e+01,0.714872
18.30,5,0,-8.483886e+01,-8.447376e+01,0.715735
18.35,8,0,-8.483752e+01,-8.447062e+01,1.059571
18.40,5,0,-8.483616e+01,-8.446743e+01,0.716740
18.45,5,0,-8.483479e+01,-8.446418e+01,0.714355
18.50,5,0,-8.483339e+01,-8.446088e+01,0.715245
18.55,5,0,-8.483198e+01,-8.445756e+01,0.717098
18.60,5,0,-8.483054e+01,-8.445420e+01,0.715185
18.65,8,0,-8.482909e+01,-8.445081e+01,1.054420
18.70,8,0,-8.482761e+01,-8.444739e+01,1.055743
18.75,5,0,-8.482612e+01,-8.444396e+01,0.718084
18.80,5,0,-8.482460e+01,-8.444050e+01,0.715474
18.85,5,0,-8.482306e+01,-8.443701e+01,0.716144
18.90,5,0,-8.482150e+01,-8.443349e+01,0.718444
18.95,5,0,-8.481992e+01,-8.442997e+01,0.716377
19.00,8,0,-8.481834e+01,-8.442645e+01,1.060311
19.05,5,0,-8.481674e+01,-8.442296e+01,0.715738
19.10,5,0,-8.481514e+01,-8.441949e+01,0.715978
19.15,5,0,-8.481355e+01,-8.441605e+01,0.715932
19.20,5,0,-8.481194e+01,-8.441263e+01,0.715546
19.25,5,0,-8.481034e+01,-8.440923e+01,0.716649
19.30,19,0,-8.480873e+01,-8.440584e+01,2.303177
19.35,10,0,-8.480710e+01,-8.440246e+01,1.281585
19.40,6,0,-8.480546e+01,-8.439907e+01,0.823619
19.45,5,0,-8.480381e+01,-8.439568e+01,0.714161
19.50,5,0,-8.480214e+01,-8.439229e+01,0.712426
19.55,9,0,-8.480048e+01,-8.438888e+01,1.172444
19.60,5,0,-8.479881e+01,-8.438546e+01,0.715664
19.65,5,0,-8.479713e+01,-8.438200e+01,0.717535
19.70,5,0,-8.479546e+01,-8.437849e+01,0.716363
19.75,5,0,-8.479378e+01,-8.437494e+01,0.718494
19.80,5,0,-8.479210e+01,-8.437136e+01,0.714276
19.85,5,0,-8.479042e+01,-8.436774e+01,0.714301
19.90,7,0,-8.478873e+01,-8.436410e+01,0.942583
19.95,5,0,-8.478703e+01,-8.436045e+01,0.717091
20.00,5,0,-8.478532e+01,-8.435678e+01,0.716913
20.05,5,0,-8.478359e+01,-8.435308e+01,0.716710
20.10,5,0,-8.478183e+01,-8.434934e+01,0.714128
20.15,5,0,-8.478003e+01,-8.434552e+01,0.714255
20.20,5,0,-8.477819e+01,-8.434162e+01,0.716166
20.25,4,0,-8.477632e+01,-8.433765e+01,0.601320
20.30,8,0,-8.477442e+01,-8.433363e+01,1.057918
20.35,8,0,-8.477250e+01,-8.432955e+01,1.056133
20.40,5,0,-8.477056e+01,-8.432543e+01,0.715280
20.45,5,0,-8.476861e+01,-8.432127e+01,0.716562
20.50,5,0,-8.476666e+01,-8.431708e+01,0.717256
20.55,5,0,-8.476470e+01,-8.431288e+01,0.714294
20.60,8,0,-8.476273e+01,-8.430866e+01,1.055445
20.65,5,0,-8.476076e+01,-8.430443e+01,0.716706
20.70,5,0,-8.475878e+01,-8.430019e+01,0.715016
20.75,5,0,-8.475679e+01,-8.429595e+01,0.718168
20.80,5,0,-8.475481e+01,-8.429173e+01,0.715140
20.85,8,0,-8.475281e+01,-8.428752e+01,1.061717
20.90,5,0,-8.475082e+01,-8.428331e+01,0.714374
20.95,5,0,-8.474882e+01,-8.427912e+01,0.716092
21.00,5,0,-8.474682e+01,-8.427494e+01,0.721038
21.05,8,0,-8.474482e+01,-8.427076e+01,1.059020
21.10,5,0,-8.474281e+01,-8.426659e+01,0.716905
21.15,5,0,-8.474081e+01,-8.426239e+01,0.717069
21.20,5,0,-8.473879e+01,-8.425818e+01,0.717090
21.25,5,0,-8.473678e+01,-8.425396e+01,0.717854
21.30,5,0,-8.473477e+01,-8.424973e+01,0.714888
21.35,8,0,-8.473275e+01,-8.424550e+01,1.056591
21.40,8,0,-8.473073e+01,-8.424127e+01,1.057636
21.45,8,0,-8.472870e+01,-8.423704e+01,1.059345
21.50,8,0,-8.472667e+01,-8.423279e+01,1.088471
21.55,8,0,-8.472462e+01,-8.422848e+01,1.060755
21.60,8,0,-8.472254e+01,-8.422410e+01,1.060116
21.65,5,0,-8.472044e+01,-8.421962e+01,0.714822
21.70,5,0,-8.471830e+01,-8.421502e+01,0.715746
21.75,5,0,-8.471613e+01,-8.421033e+01,0.714618
21.80,5,0,-8.471393e+01,-8.420557e+01,0.717889
21.85,5,0,-8.471170e+01,-8.420078e+01,0.721356
21.90,5,0,-8.470945e+01,-8.419596e+01,0.714801
21.95,5,0,-8.470719e+01,-8.419114e+01,0.719324
22.00,8,0,-8.470491e+01,-8.418633e+01,1.055708
22.05,5,0,-8.470262e+01,-8.418155e+01,0.715488
22.10,5,0,-8.470031e+01,-8.417679e+01,0.715192
22.15,8,0,-8.469798e+01,-8.417207e+01,1.057281
22.20,5,0,-8.469561e+01,-8.416739e+01,0.717130
22.25,5,0,-8.469322e+01,-8.416273e+01,0.713837
22.30,5,0,-8.469079e+01,-8.415808e+01,0.717614
22.35,5,0,-8.468832e+01,-8.415345e+01,0.758466
22.40,8,0,-8.468583e+01,-8.414880e+01,1.072682
22.45,8,0,-8.468332e+01,-8.414416e+01,1.073537
22.50,8,0,-8.468078e+01,-8.413953e+01,1.072713
22.55,5,0,-8.467823e+01,-8.413492e+01,0.732869
22.60,5,0,-8.467567e+01,-8.413032e+01,0.730983
22.65,4,0,-8.467310e+01,-8.412573e+01,0.656952
22.70,5,0,-8.467052e+01,-8.412117e+01,0.731635
22.75,5,0,-8.466792e+01,-8.411661e+01,0.795185
22.80,4,0,-8.466530e+01,-8.411207e+01,0.616573
22.85,8,0,-8.466266e+01,-8.410754e+01,1.072836
22.90,9,0,-8.465999e+01,-8.410299e+01,1.174202
22.95,5,0,-8.465730e+01,-8.409841e+01,0.722911
23.00,5,0,-8.465462e+01,-8.409376e+01,0.718156
23.05,5,0,-8.465193e+01,-8.408903e+01,0.718860
23.10,8,0,-8.464924e+01,-8.408424e+01,1.061618
23.15,5,0,-8.464657e+01,-8.407939e+01,0.717264
23.20,5,0,-8.464389e+01,-8.407452e+01,0.721745
23.25,5,0,-8.464121e+01,-8.406961e+01,0.721164
23.30,5,0,-8.463851e+01,-8.406467e+01,0.720081
23.35,8,0,-8.463579e+01,-8.405968e+01,1.061706
23.40,5,0,-8.463303e+01,-8.405465e+01,0.719645
23.45,5,0,-8.463025e+01,-8.404959e+01,0.719455
23.50,5,0,-8.462744e+01,-8.404449e+01,0.721581
23.55,5,0,-8.462460e+01,-8.403935e+01,0.720328
23.60,8,0,-8.462171e+01,-8.403414e+01,1.062985
23.65,8,0,-8.461878e+01,-8.402883e+01,1.099541
23.70,9,0,-8.461578e+01,-8.402342e+01,1.173255
23.75,5,0,-8.461274e+01,-8.401792e+01,0.717975
23.80,5,0,-8.460966e+01,-8.401234e+01,0.720741
23.85,5,0,-8.460653e+01,-8.400670e+01,0.763277
23.90,5,0,-8.460339e+01,-8.400102e+01,0.777158
23.95,5,0,-8.460022e+01,-8.399532e+01,0.731477
24.00,5,0,-8.459703e+01,-8.398958e+01,0.734995
24.05,5,0,-8.459382e+01,-8.398380e+01,0.731795
24.10,5,0,-8.459059e+01,-8.397796e+01,0.731212
24.15,5,0,-8.458733e+01,-8.397208e+01,0.733802
24.20,5,0,-8.458406e+01,-8.396618e+01,0.732068
24.25,5,0,-8.458078e+01,-8.396027e+01,0.733519
24.30,5,0,-8.457750e+01,-8.395438e+01,0.733792
24.35,8,0,-8.457423e+01,-8.394848e+01,1.060874
24.40,8,0,-8.457095e+01,-8.394254e+01,1.056051
24.45,5,0,-8.456768e+01,-8.393654e+01,0.717566
24.50,5,0,-8.456439e+01,-8.393045e+01,0.717640
24.55,9,0,-8.456111e+01,-8.392430e+01,1.169708
24.60,8,0,-8.455782e+01,-8.391811e+01,1.055400
24.65,9,0,-8.455455e+01,-8.391191e+01,1.174762
24.70,5,0,-8.455128e+01,-8.390570e+01,0.715742
24.75,5,0,-8.454802e+01,-8.389948e+01,0.716993
24.80,5,0,-8.454475e+01,-8.389327e+01,0.716663
24.85,5,0,-8.454148e+01,-8.388705e+01,0.719028
24.90,9,0,-8.453819e+01,-8.388081e+01,1.170386
24.95,5,0,-8.453490e+01,-8.387455e+01,0.714026
25.00,5,0,-8.453158e+01,-8.386822e+01,0.717716
25.05,5,0,-8.452823e+01,-8.386179e+01,0.716919
25.10,5,0,-8.452485e+01,-8.385524e+01,0.717093
25.15,5,0,-8.452143e+01,-8.384859e+01,0.716275
25.20,8,0,-8.451798e+01,-8.384189e+01,1.058152
25.25,5,0,-8.451450e+01,-8.383515e+01,0.715496
25.30,5,0,-8.451097e+01,-8.382838e+01,0.714296
25.35,5,0,-8.450740e+01,-8.382161e+01,0.713999
25.40,5,0,-8.450380e+01,-8.381485e+01,0.717898
25.45,5,0,-8.450017e+01,-8.380812e+01,0.716558
25.50,5,0,-8.449652e+01,-8.380145e+01,0.714502
25.55,5,0,-8.449284e+01,-8.379481e+01,0.715526
25.60,5,0,-8.448914e+01,-8.378818e+01,0.716689
25.65,8,0,-8.448541e+01,-8.378156e+01,1.057422
25.70,5,0,-8.448165e+01,-8.377494e+01,0.715660
25.75,5,0,-8.447787e+01,-8.376834e+01,0.714289
25.80,5,0,-8.447405e+01,-8.376178e+01,0.717675
25.85,5,0,-8.447021e+01,-8.375530e+01,0.716691
25.90,8,0,-8.446633e+01,-8.374891e+01,1.056362
25.95,5,0,-8.446243e+01,-8.374262e+01,0.716790
26.00,5,0,-8.445849e+01,-8.373643e+01,0.717243
26.05,5,0,-8.445451e+01,-8.373030e+01,0.718334
26.10,5,0,-8.445048e+01,-8.372416e+01,0.716250
26.15,5,0,-8.444639e+01,-8.371797e+01,0.715118
26.20,8,0,-8.444226e+01,-8.371167e+01,1.058488
26.25,8,0,-8.443811e+01,-8.370527e+01,1.057047
26.30,5,0,-8.443394e+01,-8.369874e+01,0.718116
26.35,5,0,-8.442976e+01,-8.369207e+01,0.715991
26.40,5,0,-8.442555e+01,-8.368528e+01,0.716828
26.45,5,0,-8.442131e+01,-8.367837e+01,0.752792
26.50,5,0,-8.441702e+01,-8.367134e+01,0.726089
26.55,9,0,-8.441267e+01,-8.366416e+01,1.172821
26.60,5,0,-8.440825e+01,-8.365682e+01,0.715170
26.65,5,0,-8.440378e+01,-8.364936e+01,0.717075
26.70,5,0,-8.439927e+01,-8.364185e+01,0.714315
26.75,5,0,-8.439474e+01,-8.363432e+01,0.713605
26.80,5,0,-8.439017e+01,-8.362679e+01,0.714669
26.85,5,0,-8.438555e+01,-8.361922e+01,0.716099
26.90,5,0,-8.438085e+01,-8.361158e+01,0.717532
26.95,5,0,-8.437606e+01,-8.360380e+01,0.718935
27.00,5,0,-8.437114e+01,-8.359586e+01,0.716036
27.05,5,0,-8.436610e+01,-8.358780e+01,0.716058
27.10,5,0,-8.436096e+01,-8.357967e+01,0.715106
27.15,5,0,-8.435574e+01,-8.357152e+01,0.717589
27.20,5,0,-8.435044e+01,-8.356337e+01,0.719541
27.25,5,0,-8.434507e+01,-8.355521e+01,0.716360
27.30,5,0,-8.433964e+01,-8.354703e+01,0.718835
27.35,5,0,-8.433417e+01,-8.353885e+01,0.715465
27.40,8,0,-8.432869e+01,-8.353068e+01,1.056428
27.45,5,0,-8.432319e+01,-8.352251e+01,0.714944
27.50,5,0,-8.431768e+01,-8.351432e+01,0.716449
27.55,5,0,-8.431216e+01,-8.350608e+01,0.714270
27.60,5,0,-8.430662e+01,-8.349774e+01,0.721042
27.65,5,0,-8.430108e+01,-8.348928e+01,0.715374
27.70,5,0,-8.429553e+01,-8.348072e+01,0.716235
27.75,8,0,-8.428998e+01,-8.347208e+01,1.053073
27.80,9,0,-8.428444e+01,-8.346339e+01,1.169934
27.85,8,0,-8.427890e+01,-8.345466e+01,1.055646
27.90,8,0,-8.427339e+01,-8.344592e+01,1.057086
27.95,5,0,-8.426788e+01,-8.343718e+01,0.717439
28.00,5,0,-8.426238e+01,-8.342844e+01,0.714249
28.05,5,0,-8.425687e+01,-8.341965e+01,0.716926
28.10,5,0,-8.425133e+01,-8.341074e+01,0.715553
28.15,5,0,-8.424575e+01,-8.340164e+01,0.716810
28.20,5,0,-8.424010e+01,-8.339228e+01,0.715894
28.25,8,0,-8.423438e+01,-8.338254e+01,1.059568
28.30,8,0,-8.422856e+01,-8.337242e+01,1.056295
28.35,8,0,-8.422268e+01,-8.336201e+01,1.055208
28.40,8,0,-8.421675e+01,-8.335140e+01,1.056687
28.45,5,0,-8.421078e+01,-8.334066e+01,0.716272
28.50,5,0,-8.420480e+01,-8.332988e+01,0.716720
28.55,5,0,-8.419881e+01,-8.331910e+01,0.715457
28.60,5,0,-8.419282e+01,-8.330839e+01,0.714999
28.65,5,0,-8.418683e+01,-8.329777e+01,0.714006
28.70,4,0,-8.418086e+01,-8.328726e+01,0.601991
28.75,8,0,-8.417489e+01,-8.327680e+01,1.054515
28.80,8,0,-8.416891e+01,-8.326640e+01,1.056488
28.85,9,0,-8.416294e+01,-8.325613e+01,1.171891
28.90,5,0,-8.415695e+01,-8.324606e+01,0.717308
28.95,5,0,-8.415095e+01,-8.323624e+01,0.716241
29.00,5,0,-8.414494e+01,-8.322666e+01,0.720554
29.05,5,0,-8.413890e+01,-8.321725e+01,0.717920
29.10,5,0,-8.413283e+01,-8.320795e+01,0.713950
29.15,8,0,-8.412671e+01,-8.319872e+01,1.061726
29.20,5,0,-8.412051e+01,-8.318954e+01,0.714985
29.25,5,0,-8.411423e+01,-8.318039e+01,0.715838
29.30,8,0,-8.410787e+01,-8.317129e+01,1.055093
29.35,8,0,-8.410141e+01,-8.316224e+01,1.056590
29.40,9,0,-8.409488e+01,-8.315319e+01,1.169094
29.45,8,0,-8.408829e+01,-8.314406e+01,1.056673
29.50,5,0,-8.408161e+01,-8.313478e+01,0.717030
29.55,5,0,-8.407481e+01,-8.312535e+01,0.715271
29.60,5,0,-8.406785e+01,-8.311578e+01,0.714871
29.65,5,0,-8.406075e+01,-8.310607e+01,0.712984
29.70,5,0,-8.405354e+01,-8.309619e+01,0.714796
29.75,5,0,-8.404625e+01,-8.308615e+01,0.715305
29.80,5,0,-8.403888e+01,-8.307599e+01,0.715896
29.85,4,0,-8.403141e+01,-8.306577e+01,0.601030
29.90,5,0,-8.402379e+01,-8.305555e+01,0.717589
29.95,5,0,-8.401599e+01,-8.304536e+01,0.715111
30.00,5,0,-8.400796e+01,-8.303520e+01,0.716321
30.05,8,0,-8.399968e+01,-8.302503e+01,1.056847
30.10,9,0,-8.399115e+01,-8.301489e+01,1.170703
30.15,9,0,-8.398240e+01,-8.300477e+01,1.169568
30.20,9,0,-8.397344e+01,-8.299462e+01,1.169549
30.25,5,0,-8.396425e+01,-8.298439e+01,0.715174
30.30,5,0,-8.395486e+01,-8.297410e+01,0.717023
30.35,4,0,-8.394530e+01,-8.296379e+01,0.604269
30.40,8,0,-8.393558e+01,-8.295347e+01,1.054801
30.45,8,0,-8.392572e+01,-8.294315e+01,1.056784
30.50,8,0,-8.391573e+01,-8.293284e+01,1.057140
30.55,5,0,-8.390560e+01,-8.292251e+01,0.715674
30.60,5,0,-8.389537e+01,-8.291207e+01,0.715555
30.65,5,0,-8.388507e+01,-8.290152e+01,0.715576
30.70,5,0,-8.387474e+01,-8.289090e+01,0.714657
30.75,5,0,-8.386441e+01,-8.288024e+01,0.714761
30.80,5,0,-8.385409e+01,-8.286949e+01,0.714395
30.85,5,0,-8.384378e+01,-8.285857e+01,0.717493
30.90,8,0,-8.383346e+01,-8.284737e+01,1.059638
30.95,5,0,-8.382309e+01,-8.283583e+01,0.717408
31.00,5,0,-8.381266e+01,-8.282394e+01,0.714770
31.05,4,0,-8.380216e+01,-8.281177e+01,0.603246
31.10,8,0,-8.379155e+01,-8.279930e+01,1.057608
31.15,5,0,-8.378084e+01,-8.278648e+01,0.718080
31.20,5,0,-8.377002e+01,-8.277322e+01,0.714951
31.25,37,0,-8.375913e+01,-8.275951e+01,4.348285
31.30,20,0,-8.374821e+01,-8.274538e+01,2.423783
31.35,9,0,-8.373728e+01,-8.273083e+01,1.167771
31.40,5,0,-8.372633e+01,-8.271592e+01,0.711350
31.45,5,0,-8.371540e+01,-8.270074e+01,0.712141
31.50,5,0,-8.370449e+01,-8.268540e+01,0.714304
31.55,4,0,-8.369362e+01,-8.266999e+01,0.598287
31.60,7,0,-8.368280e+01,-8.265459e+01,0.944404
31.65,5,0,-8.367204e+01,-8.263924e+01,0.714982
31.70,5,0,-8.366132e+01,-8.262403e+01,0.715361
31.75,9,0,-8.365066e+01,-8.260911e+01,1.167899
31.80,5,0,-8.364005e+01,-8.259462e+01,0.717318
31.85,7,0,-8.362949e+01,-8.258063e+01,0.941996
31.90,8,0,-8.361897e+01,-8.256714e+01,1.056095
31.95,8,0,-8.360848e+01,-8.255413e+01,1.054673
32.00,5,0,-8.359800e+01,-8.254160e+01,0.713720
32.05,5,0,-8.358749e+01,-8.252955e+01,0.715135
32.10,4,0,-8.357693e+01,-8.251802e+01,0.604776
32.15,8,0,-8.356629e+01,-8.250696e+01,1.059242
32.20,5,0,-8.355560e+01,-8.249624e+01,0.715426
32.25,5,0,-8.354487e+01,-8.248561e+01,0.714942
32.30,5,0,-8.353411e+01,-8.247476e+01,0.716113
32.35,5,0,-8.352329e+01,-8.246336e+01,0.716222
32.40,8,0,-8.351235e+01,-8.245127e+01,1.057308
32.45,8,0,-8.350123e+01,-8.243855e+01,1.055138
32.50,8,0,-8.348984e+01,-8.242547e+01,1.054115
32.55,5,0,-8.347812e+01,-8.241235e+01,0.716043
32.60,5,0,-8.346603e+01,-8.239937e+01,0.714464
32.65,5,0,-8.345349e+01,-8.238656e+01,0.716128
32.70,5,0,-8.344038e+01,-8.237387e+01,0.715791
32.75,5,0,-8.342652e+01,-8.236119e+01,0.715635
32.80,5,0,-8.341177e+01,-8.234849e+01,0.715059
32.85,8,0,-8.339621e+01,-8.233583e+01,1.054010
32.90,8,0,-8.337996e+01,-8.232333e+01,1.054805
32.95,8,0,-8.336311e+01,-8.231100e+01,1.058301
33.00,8,0,-8.334562e+01,-8.229878e+01,1.057000
33.05,5,0,-8.332738e+01,-8.228653e+01,0.717109
33.10,8,0,-8.330827e+01,-8.227413e+01,1.057548
33.15,8,0,-8.328822e+01,-8.226153e+01,1.058244
33.20,5,0,-8.326725e+01,-8.224877e+01,0.716617
33.25,5,0,-8.324534e+01,-8.223582e+01,0.716885
33.30,5,0,-8.322245e+01,-8.222260e+01,0.718124
33.35,5,0,-8.319861e+01,-8.220907e+01,0.715118
33.40,5,0,-8.317402e+01,-8.219541e+01,0.715806
33.45,9,0,-8.314888e+01,-8.218175e+01,1.171052
33.50,5,0,-8.312331e+01,-8.216810e+01,0.717171
33.55,5,0,-8.309733e+01,-8.215441e+01,0.714871
33.60,8,0,-8.307092e+01,-8.214060e+01,1.055748
33.65,5,0,-8.304410e+01,-8.212651e+01,0.715754
33.70,5,0,-8.301697e+01,-8.211199e+01,0.715396
33.75,5,0,-8.298964e+01,-8.209697e+01,0.715125
33.80,5,0,-8.296217e+01,-8.208137e+01,0.714935
33.85,5,0,-8.293463e+01,-8.206502e+01,0.715301
33.90,5,0,-8.290703e+01,-8.204771e+01,0.715036
33.95,5,0,-8.287943e+01,-8.202926e+01,0.718456
34.00,5,0,-8.285187e+01,-8.200949e+01,0.714648
34.05,5,0,-8.282439e+01,-8.198838e+01,0.717965
34.10,8,0,-8.279697e+01,-8.196628e+01,1.056791
34.15,5,0,-8.276960e+01,-8.194363e+01,0.715724
34.20,5,0,-8.274225e+01,-8.192068e+01,0.715185
34.25,5,0,-8.271498e+01,-8.189743e+01,0.716023
34.30,5,0,-8.268778e+01,-8.187388e+01,0.716845
34.35,5,0,-8.266061e+01,-8.185020e+01,0.715591
34.40,8,0,-8.263344e+01,-8.182650e+01,1.058152
34.45,8,0,-8.260624e+01,-8.180280e+01,1.057824
34.50,5,0,-8.257905e+01,-8.177911e+01,0.717721
34.55,5,0,-8.255187e+01,-8.175539e+01,0.717348
34.60,8,0,-8.252476e+01,-8.173164e+01,1.054992
34.65,5,0,-8.249769e+01,-8.170794e+01,0.712984
34.70,5,0,-8.247064e+01,-8.168445e+01,0.716134
34.75,8,0,-8.244361e+01,-8.166126e+01,1.059232
34.80,5,0,-8.241660e+01,-8.163839e+01,0.714345
34.85,5,0,-8.238964e+01,-8.161572e+01,0.713953
34.90,8,0,-8.236284e+01,-8.159301e+01,1.059000
34.95,8,0,-8.233632e+01,-8.156999e+01,1.055988
35.00,5,0,-8.231016e+01,-8.154649e+01,0.714448
35.05,5,0,-8.228422e+01,-8.152263e+01,0.717152
35.10,5,0,-8.225812e+01,-8.149872e+01,0.717401
35.15,8,0,-8.223133e+01,-8.147501e+01,1.055508
35.20,5,0,-8.220319e+01,-8.145177e+01,0.715651
35.25,5,0,-8.217290e+01,-8.142922e+01,0.723235
35.30,5,0,-8.213959e+01,-8.140749e+01,0.714290
35.35,5,0,-8.210270e+01,-8.138645e+01,0.719057
35.40,8,0,-8.206204e+01,-8.136588e+01,1.056080
35.45,9,0,-8.201763e+01,-8.134565e+01,1.169272
35.50,5,0,-8.196932e+01,-8.132566e+01,0.716535
35.55,5,0,-8.191652e+01,-8.130573e+01,0.715844
35.60,5,0,-8.185807e+01,-8.128559e+01,0.720905
35.65,5,0,-8.179260e+01,-8.126497e+01,0.715427
35.70,5,0,-8.171974e+01,-8.124362e+01,0.716685
35.75,4,0,-8.164035e+01,-8.122126e+01,0.599945
35.80,8,0,-8.155561e+01,-8.119750e+01,1.056732
35.85,5,0,-8.146644e+01,-8.117196e+01,0.720695
35.90,5,0,-8.137348e+01,-8.114459e+01,0.714788
35.95,5,0,-8.127703e+01,-8.111552e+01,0.713786
36.00,8,0,-8.117695e+01,-8.108470e+01,1.069365
36.05,5,0,-8.107279e+01,-8.105179e+01,0.717614
36.10,5,0,-8.096409e+01,-8.101646e+01,0.717963
36.15,5,0,-8.085092e+01,-8.097883e+01,0.717553
36.20,5,0,-8.073384e+01,-8.093932e+01,0.716034
36.25,5,0,-8.061362e+01,-8.089821e+01,0.741982
36.30,5,0,-8.049101e+01,-8.085561e+01,0.813888
36.35,5,0,-8.036676e+01,-8.081145e+01,0.724787
36.40,5,0,-8.024162e+01,-8.076553e+01,0.714819
36.45,5,0,-8.011624e+01,-8.071751e+01,0.717955
36.50,5,0,-7.999122e+01,-8.066672e+01,0.714114
36.55,5,0,-7.986749e+01,-8.061196e+01,0.717871
36.60,5,0,-7.974617e+01,-8.055224e+01,0.717885
36.65,8,0,-7.962865e+01,-8.048708e+01,1.055382
36.70,5,0,-7.951628e+01,-8.041619e+01,0.719138
36.75,5,0,-7.940929e+01,-8.034010e+01,0.712867
36.80,5,0,-7.930694e+01,-8.025972e+01,0.717775
36.85,8,0,-7.920847e+01,-8.017575e+01,1.057770
36.90,5,0,-7.911305e+01,-8.008888e+01,0.718233
36.95,5,0,-7.901979e+01,-7.999999e+01,0.716489
37.00,5,0,-7.892788e+01,-7.990982e+01,0.715671
37.05,5,0,-7.883669e+01,-7.981882e+01,0.714833
37.10,8,0,-7.874573e+01,-7.972721e+01,1.057078
37.15,7,0,-7.865468e+01,-7.963512e+01,0.941629
37.20,5,0,-7.856329e+01,-7.954260e+01,0.717383
37.25,5,0,-7.847132e+01,-7.944969e+01,0.716373
37.30,5,0,-7.837843e+01,-7.935636e+01,0.715950
37.35,8,0,-7.828414e+01,-7.926253e+01,1.058962
37.40,5,0,-7.818784e+01,-7.916795e+01,0.714290
37.45,5,0,-7.808855e+01,-7.907223e+01,0.714868
37.50,5,0,-7.798479e+01,-7.897466e+01,0.714594
37.55,8,0,-7.787471e+01,-7.887429e+01,1.055335
37.60,8,0,-7.775598e+01,-7.876985e+01,1.057513
37.65,5,0,-7.762504e+01,-7.865941e+01,0.714855
37.70,5,0,-7.747621e+01,-7.854018e+01,0.714704
37.75,5,0,-7.730199e+01,-7.841002e+01,0.716011
37.80,5,0,-7.709355e+01,-7.826853e+01,0.716523
37.85,5,0,-7.683955e+01,-7.811625e+01,0.716659
37.90,8,0,-7.652701e+01,-7.795388e+01,1.055419
37.95,8,0,-7.615416e+01,-7.778169e+01,1.058098
38.00,5,0,-7.573340e+01,-7.759941e+01,0.715306
38.05,8,0,-7.527421e+01,-7.740653e+01,1.057530
38.10,5,0,-7.477533e+01,-7.720200e+01,0.715658
38.15,5,0,-7.422640e+01,-7.698364e+01,0.714616
38.20,5,0,-7.360872e+01,-7.674784e+01,0.719475
38.25,4,0,-7.290706e+01,-7.648997e+01,0.600578
38.30,8,0,-7.214449e+01,-7.620790e+01,1.053906
38.35,5,0,-7.137636e+01,-7.590346e+01,0.716258
38.40,5,0,-7.065240e+01,-7.557972e+01,0.716894
38.45,5,0,-6.998998e+01,-7.523997e+01,0.714304
38.50,5,0,-6.937898e+01,-7.488755e+01,0.720538
38.55,5,0,-6.880277e+01,-7.452504e+01,0.717490
38.60,5,0,-6.824795e+01,-7.415368e+01,0.717215
38.65,5,0,-6.770654e+01,-7.377284e+01,0.718577
38.70,5,0,-6.717510e+01,-7.338036e+01,0.714850
38.75,5,0,-6.665183e+01,-7.297301e+01,0.716690
38.80,8,0,-6.613502e+01,-7.254635e+01,1.056163
38.85,8,0,-6.562321e+01,-7.209414e+01,1.054121
38.90,8,0,-6.511570e+01,-7.160716e+01,1.059314
38.95,5,0,-6.461214e+01,-7.107206e+01,0.715743
39.00,5,0,-6.411149e+01,-7.046934e+01,0.716330
39.05,5,0,-6.361155e+01,-6.977084e+01,0.717746
39.10,5,0,-6.310957e+01,-6.893705e+01,0.716579
39.15,5,0,-6.260272e+01,-6.791734e+01,0.715628
39.20,4,0,-6.208809e+01,-6.668474e+01,0.601690
39.25,8,0,-6.156216e+01,-6.528960e+01,1.057186
39.30,9,0,-6.102048e+01,-6.381913e+01,1.169298
39.35,22,0,-6.045752e+01,-6.233534e+01,2.644374
39.40,8,0,-5.986596e+01,-6.086660e+01,1.053062
39.45,5,0,-5.923609e+01,-5.942231e+01,0.709285
39.50,5,0,-5.855549e+01,-5.799931e+01,0.710849
39.55,8,0,-5.780799e+01,-5.658206e+01,1.054174
39.60,4,0,-5.697145e+01,-5.514121e+01,0.600246
39.65,5,0,-5.601463e+01,-5.363045e+01,0.715961
39.70,5,0,-5.489396e+01,-5.198242e+01,0.714480
39.75,5,0,-5.354840e+01,-5.010340e+01,0.717420
39.80,5,0,-5.188795e+01,-4.786214e+01,0.717476
39.85,5,0,-4.977703e+01,-4.508464e+01,0.716083
39.90,5,0,-4.701053e+01,-4.157157e+01,0.716411
39.95,5,0,-4.330611e+01,-3.706030e+01,0.715288
40.00,5,0,-3.836517e+01,-3.114649e+01,0.715978
40.05,9,0,-3.184435e+01,-2.323953e+01,1.171564
40.10,5,0,-2.317632e+01,-1.268269e+01,0.715502
40.15,5,0,-1.144330e+01,-2.943395e-01,0.717597
40.20,5,0,2.790113e+00,1.048424e+01,0.713720
40.25,5,0,1.535691e+01,1.746551e+01,0.715227
40.30,8,0,2.351109e+01,2.112874e+01,1.057852
40.35,5,0,2.778278e+01,2.278608e+01,0.715283
40.40,5,0,2.958010e+01,2.342337e+01,0.716554
40.45,5,0,3.002954e+01,2.351383e+01,0.717255
40.50,5,0,2.986550e+01,2.326456e+01,0.715600
40.55,8,0,2.944975e+01,2.281004e+01,1.055831
40.60,5,0,2.890223e+01,2.227097e+01,0.717973
40.65,5,0,2.826131e+01,2.176534e+01,0.713896
40.70,5,0,2.755029e+01,2.140471e+01,0.715686
40.75,8,0,2.679773e+01,2.125604e+01,1.055558
40.80,5,0,2.605428e+01,2.128953e+01,0.714984
40.85,5,0,2.538424e+01,2.142933e+01,0.716123
40.90,8,0,2.484406e+01,2.162563e+01,1.055293
40.95,5,0,2.446770e+01,2.185598e+01,0.716794
41.00,5,0,2.426538e+01,2.210248e+01,0.719686
41.05,5,0,2.421403e+01,2.234836e+01,0.715994
41.10,5,0,2.425350e+01,2.257989e+01,0.716798
41.15,5,0,2.432364e+01,2.278856e+01,0.716845
41.20,5,0,2.438624e+01,2.297061e+01,0.716378
41.25,9,0,2.442291e+01,2.312408e+01,1.168123
41.30,5,0,2.442629e+01,2.324877e+01,0.720392
41.35,5,0,2.439607e+01,2.334664e+01,0.717766
41.40,5,0,2.433875e+01,2.342051e+01,0.716218
41.45,5,0,2.426246e+01,2.347289e+01,0.715009
41.50,8,0,2.417286e+01,2.350579e+01,1.055473
41.55,8,0,2.407368e+01,2.352042e+01,1.058131
41.60,8,0,2.396767e+01,2.351714e+01,1.056690
41.65,5,0,2.385610e+01,2.349643e+01,0.717759
41.70,5,0,2.373871e+01,2.345946e+01,0.714439
41.75,5,0,2.361544e+01,2.340780e+01,0.717689
41.80,5,0,2.348729e+01,2.334336e+01,0.713988
41.85,5,0,2.335524e+01,2.326845e+01,0.713698
41.90,5,0,2.322008e+01,2.318499e+01,0.715095
41.95,5,0,2.308282e+01,2.309376e+01,0.715386
42.00,8,0,2.294458e+01,2.299515e+01,1.058177
42.05,5,0,2.280628e+01,2.288989e+01,0.714963
42.10,5,0,2.266846e+01,2.277905e+01,0.720333
42.15,5,0,2.253129e+01,2.266378e+01,0.713886
42.20,9,0,2.239506e+01,2.254496e+01,1.174445
42.25,5,0,2.226019e+01,2.242348e+01,0.717090
42.30,5,0,2.212701e+01,2.230033e+01,0.719138
42.35,5,0,2.199582e+01,2.217612e+01,0.717067
42.40,5,0,2.186687e+01,2.205077e+01,0.713904
42.45,5,0,2.174031e+01,2.192419e+01,0.714358
42.50,5,0,2.161622e+01,2.179653e+01,0.715595
42.55,8,0,2.149460e+01,2.166821e+01,1.056267
42.60,5,0,2.137542e+01,2.153980e+01,0.714415
42.65,5,0,2.125860e+01,2.141166e+01,0.717764
42.70,5,0,2.114416e+01,2.128403e+01,0.718214
42.75,5,0,2.103203e+01,2.115708e+01,0.715373
42.80,5,0,2.092209e+01,2.103091e+01,0.714294
42.85,5,0,2.081424e+01,2.090543e+01,0.718118
42.90,5,0,2.070833e+01,2.078038e+01,0.715116
42.95,5,0,2.060416e+01,2.065539e+01,0.714286
43.00,5,0,2.050139e+01,2.053012e+01,0.713556
43.05,5,0,2.039965e+01,2.040432e+01,0.713577
43.10,8,0,2.029848e+01,2.027780e+01,1.055107
43.15,5,0,2.019739e+01,2.015025e+01,0.715488
43.20,5,0,2.009582e+01,2.002126e+01,0.718820
43.25,5,0,1.999320e+01,1.989049e+01,0.714274
43.30,5,0,1.988890e+01,1.975770e+01,0.721843
43.35,8,0,1.978232e+01,1.962269e+01,1.074404
43.40,9,0,1.967283e+01,1.948528e+01,1.187630
43.45,8,0,1.955987e+01,1.934552e+01,1.072060
43.50,5,0,1.944296e+01,1.920367e+01,0.731811
43.55,5,0,1.932180e+01,1.906016e+01,0.731878
43.60,5,0,1.919634e+01,1.891561e+01,0.731769
43.65,5,0,1.906684e+01,1.877072e+01,0.732796
43.70,5,0,1.893384e+01,1.862617e+01,0.718501
43.75,8,0,1.879801e+01,1.848251e+01,1.059069
43.80,5,0,1.866014e+01,1.834019e+01,0.716427
43.85,5,0,1.852100e+01,1.819972e+01,0.720271
43.90,5,0,1.838134e+01,1.806150e+01,0.717588
43.95,8,0,1.824187e+01,1.792585e+01,1.058734
44.00,5,0,1.810326e+01,1.779297e+01,0.717855
44.05,8,0,1.796603e+01,1.766299e+01,1.062350
44.10,5,0,1.783064e+01,1.753599e+01,0.718239
44.15,5,0,1.769740e+01,1.741198e+01,0.719032
44.20,5,0,1.756658e+01,1.729097e+01,0.717888
44.25,5,0,1.743838e+01,1.717294e+01,0.721005
44.30,5,0,1.731294e+01,1.705778e+01,0.718877
44.35,5,0,1.719036e+01,1.694541e+01,0.719313
44.40,9,0,1.707070e+01,1.683574e+01,1.171497
44.45,8,0,1.695395e+01,1.672868e+01,1.060555
44.50,5,0,1.684009e+01,1.662416e+01,0.715317
44.55,5,0,1.672906e+01,1.652207e+01,0.716529
44.60,8,0,1.662081e+01,1.642229e+01,1.057712
44.65,8,0,1.651529e+01,1.632471e+01,1.062733
44.70,5,0,1.641247e+01,1.622927e+01,0.717665
44.75,5,0,1.631229e+01,1.613594e+01,0.717818
44.80,8,0,1.621471e+01,1.604470e+01,1.058669
44.85,8,0,1.611968e+01,1.595554e+01,1.056626
44.90,5,0,1.602714e+01,1.586844e+01,0.722137
44.95,5,0,1.593704e+01,1.578333e+01,0.715875
45.00,5,0,1.584933e+01,1.570014e+01,0.717872
45.05,5,0,1.576397e+01,1.561885e+01,0.715912
45.10,5,0,1.568093e+01,1.553949e+01,0.715850
45.15,5,0,1.560018e+01,1.546211e+01,0.718349
45.20,5,0,1.552167e+01,1.538673e+01,0.718155
45.25,5,0,1.544536e+01,1.531333e+01,0.716698
45.30,5,0,1.537121e+01,1.524188e+01,0.715746
45.35,5,0,1.529919e+01,1.517236e+01,0.719874
45.40,5,0,1.522925e+01,1.510473e+01,0.717995
45.45,8,0,1.516135e+01,1.503895e+01,1.058690
45.50,5,0,1.509545e+01,1.497498e+01,0.718072
45.55,5,0,1.503151e+01,1.491277e+01,0.718831
45.60,5,0,1.496949e+01,1.485229e+01,0.720522
45.65,8,0,1.490934e+01,1.479350e+01,1.061998
45.70,5,0,1.485103e+01,1.473638e+01,0.723470
45.75,5,0,1.479451e+01,1.468090e+01,0.716643
45.80,5,0,1.473976e+01,1.462702e+01,0.717945
45.85,5,0,1.468673e+01,1.457474e+01,0.718850
45.90,5,0,1.463539e+01,1.452405e+01,0.720464
45.95,8,0,1.458570e+01,1.447491e+01,1.060437
46.00,5,0,1.453763e+01,1.442727e+01,0.718086
46.05,5,0,1.449114e+01,1.438110e+01,0.716959
46.10,5,0,1.444619e+01,1.433640e+01,0.717678
46.15,9,0,1.440277e+01,1.429315e+01,1.200478
46.20,8,0,1.436082e+01,1.425133e+01,1.071842
46.25,8,0,1.432033e+01,1.421093e+01,1.076509
46.30,5,0,1.428128e+01,1.417195e+01,0.733196
46.35,5,0,1.424363e+01,1.413440e+01,0.731953
46.40,5,0,1.420735e+01,1.409824e+01,0.731581
46.45,5,0,1.417243e+01,1.406344e+01,0.731297
46.50,8,0,1.413881e+01,1.403000e+01,1.054899
46.55,8,0,1.410649e+01,1.399788e+01,1.053939
46.60,9,0,1.407543e+01,1.396705e+01,1.171124
46.65,5,0,1.404560e+01,1.393750e+01,0.715292
46.70,5,0,1.401697e+01,1.390917e+01,0.717956
46.75,4,0,1.398952e+01,1.388202e+01,0.601996
46.80,5,0,1.396321e+01,1.385604e+01,0.715645
46.85,5,0,1.393803e+01,1.383119e+01,0.721415
46.90,8,0,1.391395e+01,1.380748e+01,1.053814
46.95,9,0,1.389094e+01,1.378486e+01,1.168696
47.00,8,0,1.386899e+01,1.376331e+01,1.056344
47.05,5,0,1.384806e+01,1.374279e+01,0.716720
47.10,5,0,1.382815e+01,1.372331e+01,0.715232
47.15,5,0,1.380922e+01,1.370484e+01,0.717019
47.20,5,0,1.379127e+01,1.368735e+01,0.716267
47.25,5,0,1.377425e+01,1.367078e+01,0.715526
47.30,5,0,1.375814e+01,1.365508e+01,0.713678
47.35,5,0,1.374293e+01,1.364024e+01,0.715122
47.40,5,0,1.372860e+01,1.362625e+01,0.716239
47.45,5,0,1.371513e+01,1.361314e+01,0.719265
47.50,5,0,1.370250e+01,1.360088e+01,0.714515
47.55,5,0,1.369070e+01,1.358948e+01,0.717055
47.60,8,0,1.367971e+01,1.357890e+01,1.054629
47.65,8,0,1.366951e+01,1.356916e+01,1.059266
47.70,5,0,1.366009e+01,1.356024e+01,0.715617
47.75,5,0,1.365143e+01,1.355213e+01,0.716273
47.80,5,0,1.364351e+01,1.354479e+01,0.714633
47.85,8,0,1.363631e+01,1.353819e+01,1.062099
47.90,8,0,1.362981e+01,1.353230e+01,1.058090
47.95,5,0,1.362400e+01,1.352711e+01,0.743964
48.00,9,0,1.361886e+01,1.352263e+01,1.189035
48.05,19,0,1.361439e+01,1.351884e+01,2.326606
48.10,6,0,1.361056e+01,1.351570e+01,0.841906
48.15,7,0,1.360736e+01,1.351320e+01,0.958183
48.20,8,0,1.360477e+01,1.351132e+01,1.157513
48.25,5,0,1.360279e+01,1.351004e+01,0.733333
48.30,5,0,1.360140e+01,1.350935e+01,0.732826
48.35,5,0,1.360059e+01,1.350922e+01,0.732991
48.40,5,0,1.360033e+01,1.350962e+01,0.717729
48.45,5,0,1.360062e+01,1.351052e+01,0.719756
48.50,5,0,1.360143e+01,1.351193e+01,0.718433
48.55,5,0,1.360276e+01,1.351382e+01,0.718635
48.60,8,0,1.360461e+01,1.351620e+01,1.092362
48.65,5,0,1.360695e+01,1.351908e+01,0.724123
48.70,5,0,1.360979e+01,1.352246e+01,0.722483
48.75,5,0,1.361310e+01,1.352633e+01,0.718470
48.80,5,0,1.361689e+01,1.353070e+01,0.721302
48.85,8,0,1.362113e+01,1.353557e+01,1.060130
48.90,5,0,1.362583e+01,1.354092e+01,0.759059
48.95,5,0,1.363097e+01,1.354675e+01,0.750851
49.00,5,0,1.363653e+01,1.355301e+01,0.717411
49.05,5,0,1.364251e+01,1.355969e+01,0.720550
49.10,5,0,1.364889e+01,1.356679e+01,0.761355
49.15,5,0,1.365567e+01,1.357431e+01,0.717331
49.20,5,0,1.366284e+01,1.358225e+01,0.750885
49.25,5,0,1.367038e+01,1.359056e+01,0.720220
49.30,5,0,1.367830e+01,1.359924e+01,0.717884
49.35,5,0,1.368658e+01,1.360830e+01,0.719630
49.40,5,0,1.369522e+01,1.361771e+01,0.720232
49.45,5,0,1.370420e+01,1.362746e+01,0.756418
49.50,5,0,1.371351e+01,1.363752e+01,0.748174
49.55,5,0,1.372314e+01,1.364788e+01,0.720024
49.60,5,0,1.373309e+01,1.365851e+01,0.720623
49.65,5,0,1.374334e+01,1.366942e+01,0.718876
49.70,8,0,1.375389e+01,1.368058e+01,1.099120
49.75,5,0,1.376472e+01,1.369200e+01,0.717921
49.80,5,0,1.377584e+01,1.370368e+01,0.783386
49.85,5,0,1.378724e+01,1.371562e+01,0.719397
49.90,8,0,1.379890e+01,1.372783e+01,1.091816
49.95,7,0,1.381084e+01,1.374030e+01,0.947328
50.00,5,0,1.382303e+01,1.375305e+01,0.766407
50.05,5,0,1.383548e+01,1.376607e+01,0.717334
50.10,5,0,1.384817e+01,1.377935e+01,0.719072
50.15,5,0,1.386111e+01,1.379289e+01,0.720507
50.20,5,0,1.387428e+01,1.380666e+01,0.750619
50.25,5,0,1.388769e+01,1.382066e+01,0.719415
50.30,5,0,1.390131e+01,1.383490e+01,0.720730
50.35,4,0,1.391516e+01,1.384936e+01,0.605542
50.40,8,0,1.392922e+01,1.386403e+01,1.061977
50.45,8,0,1.394348e+01,1.387891e+01,1.060172
50.50,8,0,1.395795e+01,1.389397e+01,1.060891
50.55,5,0,1.397260e+01,1.390920e+01,0.743307
50.60,5,0,1.398744e+01,1.392460e+01,0.779775
50.65,5,0,1.400247e+01,1.394015e+01,0.777204
50.70,5,0,1.401766e+01,1.395584e+01,0.719671
50.75,5,0,1.403302e+01,1.397166e+01,0.719396
50.80,5,0,1.404855e+01,1.398762e+01,0.717765
50.85,5,0,1.406424e+01,1.400373e+01,0.724926
50.90,8,0,1.408009e+01,1.401998e+01,1.102370
50.95,5,0,1.409609e+01,1.403638e+01,0.719788
51.00,5,0,1.411224e+01,1.405290e+01,0.750639
51.05,5,0,1.412854e+01,1.406955e+01,0.718973
51.10,5,0,1.414497e+01,1.408633e+01,0.720539
51.15,8,0,1.416154e+01,1.410325e+01,1.063583
51.20,5,0,1.417825e+01,1.412032e+01,0.724581
51.25,5,0,1.419509e+01,1.413753e+01,0.722239
51.30,5,0,1.421206e+01,1.415486e+01,0.718120
51.35,5,0,1.422915e+01,1.417229e+01,0.718247
51.40,5,0,1.424635e+01,1.418983e+01,0.777498
51.45,8,0,1.426367e+01,1.420747e+01,1.072129
51.50,9,0,1.428111e+01,1.422523e+01,1.186400
51.55,8,0,1.429866e+01,1.424311e+01,1.071574
51.60,5,0,1.431632e+01,1.426112e+01,0.732781
51.65,5,0,1.433409e+01,1.427924e+01,0.731744
51.70,5,0,1.435197e+01,1.429749e+01,0.732954
51.75,5,0,1.436994e+01,1.431585e+01,0.731818
51.80,5,0,1.438802e+01,1.433431e+01,0.717079
51.85,5,0,1.440618e+01,1.435284e+01,0.717060
51.90,5,0,1.442443e+01,1.437142e+01,0.716307
51.95,5,0,1.444276e+01,1.439005e+01,0.715778
52.00,5,0,1.446117e+01,1.440871e+01,0.715331
52.05,5,0,1.447964e+01,1.442740e+01,0.714611
52.10,5,0,1.449819e+01,1.444613e+01,0.714681
52.15,5,0,1.451681e+01,1.446492e+01,0.716037
52.20,5,0,1.453550e+01,1.448375e+01,0.714905
52.25,5,0,1.455425e+01,1.450265e+01,0.716937
52.30,8,0,1.457308e+01,1.452162e+01,1.054968
52.35,5,0,1.459197e+01,1.454065e+01,0.715138
52.40,5,0,1.461092e+01,1.455975e+01,0.714400
52.45,5,0,1.462994e+01,1.457891e+01,0.715028
52.50,5,0,1.464901e+01,1.459813e+01,0.716936
52.55,5,0,1.466815e+01,1.461739e+01,0.719808
52.60,8,0,1.468733e+01,1.463670e+01,1.055357
52.65,5,0,1.470658e+01,1.465606e+01,0.713681
52.70,5,0,1.472588e+01,1.467546e+01,0.715643
52.75,5,0,1.474523e+01,1.469493e+01,0.714996
52.80,5,0,1.476464e+01,1.471446e+01,0.713821
52.85,5,0,1.478409e+01,1.473405e+01,0.715367
52.90,8,0,1.480359e+01,1.475370e+01,1.058647
52.95,5,0,1.482313e+01,1.477337e+01,0.715699
53.00,5,0,1.484271e+01,1.479305e+01,0.719804
53.05,8,0,1.486232e+01,1.481273e+01,1.055403
53.10,5,0,1.488196e+01,1.483239e+01,0.717390
53.15,5,0,1.490163e+01,1.485205e+01,0.716529
53.20,8,0,1.492133e+01,1.487172e+01,1.054080
53.25,5,0,1.494106e+01,1.489140e+01,0.713729
53.30,5,0,1.496082e+01,1.491111e+01,0.714888
53.35,5,0,1.498061e+01,1.493085e+01,0.715526
53.40,5,0,1.500044e+01,1.495064e+01,0.716035
53.45,5,0,1.501932e+01,1.497047e+01,0.718144
53.50,5,0,1.503930e+01,1.499034e+01,0.715472
53.55,5,0,1.505929e+01,1.501026e+01,0.717296
53.60,5,0,1.507931e+01,1.503023e+01,0.714600
53.65,8,0,1.509935e+01,1.505024e+01,1.054358
53.70,5,0,1.511941e+01,1.507028e+01,0.715898
53.75,5,0,1.513949e+01,1.509032e+01,0.716796
53.80,5,0,1.515958e+01,1.511035e+01,0.714472
53.85,5,0,1.517968e+01,1.513039e+01,0.717632
53.90,5,0,1.519979e+01,1.515043e+01,0.714658
53.95,5,0,1.521992e+01,1.517048e+01,0.714646
54.00,9,0,1.524006e+01,1.519053e+01,1.168073
54.05,8,0,1.526021e+01,1.521058e+01,1.056551
54.10,8,0,1.528037e+01,1.523063e+01,1.057381
54.15,5,0,1.530054e+01,1.525068e+01,0.713936
54.20,5,0,1.532072e+01,1.527070e+01,0.717881
54.25,4,0,1.534090e+01,1.529068e+01,0.599792
54.30,5,0,1.536107e+01,1.531063e+01,0.715710
54.35,5,0,1.538126e+01,1.533055e+01,0.714480
54.40,5,0,1.540144e+01,1.535045e+01,0.714871
54.45,5,0,1.542163e+01,1.537035e+01,0.715516
54.50,5,0,1.544183e+01,1.539025e+01,0.715850
54.55,4,0,1.546204e+01,1.541019e+01,0.602564
54.60,8,0,1.548226e+01,1.543017e+01,1.054280
54.65,5,0,1.550250e+01,1.545019e+01,0.714341
54.70,5,0,1.552275e+01,1.547026e+01,0.715655
54.75,5,0,1.554302e+01,1.549037e+01,0.716552
54.80,5,0,1.556330e+01,1.551051e+01,0.720061
54.85,5,0,1.558360e+01,1.553069e+01,0.723711
54.90,5,0,1.560390e+01,1.555089e+01,0.719985
54.95,8,0,1.562421e+01,1.557109e+01,1.068553
55.00,8,0,1.564452e+01,1.559129e+01,1.061924
55.05,5,0,1.566484e+01,1.561150e+01,0.719895
55.10,5,0,1.568516e+01,1.563171e+01,0.722783
55.15,5,0,1.570549e+01,1.565193e+01,0.722055
55.20,5,0,1.572582e+01,1.567216e+01,0.720206
55.25,5,0,1.574615e+01,1.569238e+01,0.721306
55.30,5,0,1.576648e+01,1.571258e+01,0.720083
55.35,8,0,1.578680e+01,1.573275e+01,1.063415
55.40,5,0,1.580712e+01,1.575288e+01,0.720717
55.45,5,0,1.582743e+01,1.577298e+01,0.722763
55.50,8,0,1.584774e+01,1.579307e+01,1.065445
55.55,5,0,1.586804e+01,1.581316e+01,0.720494
55.60,5,0,1.588835e+01,1.583324e+01,0.720451
55.65,5,0,1.590866e+01,1.585333e+01,0.721099
55.70,5,0,1.592897e+01,1.587342e+01,0.725951
55.75,5,0,1.594927e+01,1.589352e+01,0.719373
55.80,5,0,1.596958e+01,1.591362e+01,0.724359
55.85,5,0,1.598988e+01,1.593372e+01,0.720098
55.90,5,0,1.601018e+01,1.595381e+01,0.721393
55.95,5,0,1.603048e+01,1.597390e+01,0.718101
56.00,5,0,1.605078e+01,1.599399e+01,0.718929
56.05,5,0,1.607108e+01,1.601410e+01,0.720105
56.10,5,0,1.609138e+01,1.603421e+01,0.718663
56.15,5,0,1.611168e+01,1.605433e+01,0.721921
56.20,5,0,1.613198e+01,1.607445e+01,0.723580
56.25,8,0,1.615227e+01,1.609457e+01,1.064291
56.30,8,0,1.617256e+01,1.611467e+01,1.063328
56.35,8,0,1.619284e+01,1.613476e+01,1.061436
56.40,8,0,1.621311e+01,1.615484e+01,1.063534
56.45,5,0,1.623338e+01,1.617490e+01,0.719180
56.50,5,0,1.625364e+01,1.619494e+01,0.721488
56.55,5,0,1.627389e+01,1.621497e+01,0.723287
56.60,5,0,1.629414e+01,1.623497e+01,0.722234
56.65,5,0,1.631438e+01,1.625497e+01,0.720932
56.70,5,0,1.633462e+01,1.627498e+01,0.723488
56.75,5,0,1.635485e+01,1.629498e+01,0.723717
56.80,5,0,1.637508e+01,1.631500e+01,0.721335
56.85,5,0,1.639531e+01,1.633502e+01,0.723656
56.90,5,0,1.641553e+01,1.635505e+01,0.721529
56.95,5,0,1.643575e+01,1.637509e+01,0.720081
57.00,5,0,1.645598e+01,1.639515e+01,0.721542
57.05,5,0,1.647620e+01,1.641521e+01,0.721692
57.10,5,0,1.649641e+01,1.643527e+01,0.721364
57.15,5,0,1.651663e+01,1.645534e+01,0.721802
57.20,8,0,1.653684e+01,1.647540e+01,1.063628
57.25,5,0,1.655704e+01,1.649547e+01,0.720037
57.30,5,0,1.657724e+01,1.651552e+01,0.717373
57.35,5,0,1.659743e+01,1.653556e+01,0.716179
57.40,5,0,1.661761e+01,1.655557e+01,0.717883
57.45,5,0,1.663777e+01,1.657554e+01,0.715355
57.50,8,0,1.665793e+01,1.659549e+01,1.058171
57.55,5,0,1.667807e+01,1.661542e+01,0.715303
57.60,5,0,1.669821e+01,1.663534e+01,0.719553
57.65,5,0,1.671834e+01,1.665524e+01,0.721295
57.70,5,0,1.673846e+01,1.667513e+01,0.720347
57.75,5,0,1.675857e+01,1.669502e+01,0.722582
57.80,5,0,1.677868e+01,1.671492e+01,0.721165
57.85,5,0,1.679878e+01,1.673483e+01,0.719125
57.90,5,0,1.681889e+01,1.675476e+01,0.719886
57.95,4,0,1.683899e+01,1.677472e+01,0.607295
58.00,8,0,1.685910e+01,1.679469e+01,1.064904
58.05,5,0,1.687919e+01,1.681467e+01,0.720732
58.10,5,0,1.689929e+01,1.683463e+01,0.719964
58.15,5,0,1.691937e+01,1.685458e+01,0.723516
58.20,5,0,1.693945e+01,1.687453e+01,0.719951
58.25,8,0,1.695952e+01,1.689448e+01,1.067170
58.30,5,0,1.697958e+01,1.691443e+01,0.720028
58.35,5,0,1.699964e+01,1.693438e+01,0.720669
58.40,5,0,1.701970e+01,1.695433e+01,0.720238
58.45,5,0,1.703975e+01,1.697429e+01,0.719425
58.50,5,0,1.705979e+01,1.699425e+01,0.721547
58.55,5,0,1.707983e+01,1.701420e+01,0.721954
58.60,8,0,1.709985e+01,1.703413e+01,1.060506
58.65,5,0,1.711987e+01,1.705405e+01,0.721772
58.70,5,0,1.713988e+01,1.707399e+01,0.720590
58.75,5,0,1.715990e+01,1.709393e+01,0.719716
58.80,5,0,1.717990e+01,1.711388e+01,0.756169
58.85,5,0,1.719990e+01,1.713384e+01,0.721566
58.90,5,0,1.721990e+01,1.715380e+01,0.723637
58.95,8,0,1.723989e+01,1.717377e+01,1.063897
59.00,9,0,1.725988e+01,1.719375e+01,1.180606
59.05,8,0,1.727986e+01,1.721373e+01,1.065923
59.10,5,0,1.729985e+01,1.723372e+01,0.720849
59.15,5,0,1.731982e+01,1.725372e+01,0.720196
59.20,5,0,1.733979e+01,1.727370e+01,0.721378
59.25,5,0,1.735976e+01,1.729368e+01,0.721428
59.30,5,0,1.737971e+01,1.731366e+01,0.719854
59.35,4,0,1.739967e+01,1.733364e+01,0.606689
59.40,8,0,1.741962e+01,1.735364e+01,1.062321
59.45,9,0,1.743957e+01,1.737365e+01,1.175932
59.50,18,0,1.745952e+01,1.739367e+01,2.203786
59.55,6,0,1.747946e+01,1.741368e+01,0.871811
59.60,5,0,1.749939e+01,1.743368e+01,0.732816
59.65,5,0,1.751931e+01,1.745366e+01,0.734416
59.70,7,0,1.753922e+01,1.747362e+01,0.961445
59.75,9,0,1.755913e+01,1.749357e+01,1.190436
59.80,38,0,1.757903e+01,1.751352e+01,4.496611
59.85,8,0,1.759893e+01,1.753347e+01,1.063542
59.90,5,0,1.761882e+01,1.755343e+01,0.725804
59.95,5,0,1.763871e+01,1.757340e+01,0.720741
60.00,5,0,1.765860e+01,1.759338e+01,0.723565
60.05,5,0,1.767848e+01,1.761336e+01,0.722698
60.10,5,0,1.769836e+01,1.763334e+01,0.722212
60.15,5,0,1.771824e+01,1.765334e+01,0.722343
60.20,5,0,1.773811e+01,1.767334e+01,0.722177
60.25,5,0,1.775798e+01,1.769336e+01,0.720175
60.30,5,0,1.777785e+01,1.771337e+01,0.722458
60.35,5,0,1.779772e+01,1.773339e+01,0.724270
60.40,5,0,1.781758e+01,1.775341e+01,0.721400
60.45,5,0,1.783744e+01,1.777344e+01,0.721144
60.50,5,0,1.785729e+01,1.779347e+01,0.720329
60.55,5,0,1.787715e+01,1.781352e+01,0.718739
60.60,5,0,1.789700e+01,1.783358e+01,0.747145
60.65,5,0,1.791685e+01,1.785366e+01,0.720831
60.70,8,0,1.793671e+01,1.787376e+01,1.060241
60.75,5,0,1.795656e+01,1.789388e+01,0.720628
60.80,5,0,1.797642e+01,1.791402e+01,0.719419
60.85,5,0,1.799627e+01,1.793418e+01,0.717463
60.90,5,0,1.801613e+01,1.795436e+01,0.719281
60.95,5,0,1.803599e+01,1.797455e+01,0.719139
61.00,5,0,1.805584e+01,1.799476e+01,0.734278
61.05,9,0,1.807571e+01,1.801500e+01,1.326824
61.10,5,0,1.809557e+01,1.803524e+01,0.733115
61.15,5,0,1.811543e+01,1.805551e+01,0.730364
61.20,8,0,1.813529e+01,1.807578e+01,1.072556
61.25,8,0,1.815515e+01,1.809606e+01,1.072711
61.30,10,0,1.817501e+01,1.811635e+01,1.302089
61.35,5,0,1.819487e+01,1.813663e+01,0.728058
61.40,5,0,1.821473e+01,1.815690e+01,0.724108
61.45,5,0,1.823458e+01,1.817716e+01,0.718013
61.50,5,0,1.825442e+01,1.819742e+01,0.715395
61.55,5,0,1.827427e+01,1.821768e+01,0.717476
61.60,5,0,1.829411e+01,1.823794e+01,0.717140
61.65,5,0,1.831396e+01,1.825822e+01,0.716800
61.70,5,0,1.833381e+01,1.827852e+01,0.719784
61.75,5,0,1.835365e+01,1.829882e+01,0.714540
61.80,5,0,1.837350e+01,1.831914e+01,0.716072
61.85,4,0,1.839335e+01,1.833945e+01,0.603363
61.90,7,0,1.841320e+01,1.835976e+01,0.941734
61.95,5,0,1.843304e+01,1.838007e+01,0.715300
62.00,5,0,1.845288e+01,1.840039e+01,0.721604
62.05,8,0,1.847273e+01,1.842073e+01,1.055367
62.10,5,0,1.849258e+01,1.844109e+01,0.716779
62.15,5,0,1.851244e+01,1.846147e+01,0.715095
62.20,5,0,1.853229e+01,1.848187e+01,0.713989
62.25,5,0,1.855215e+01,1.850229e+01,0.725710
62.30,5,0,1.857202e+01,1.852272e+01,0.715453
62.35,5,0,1.859188e+01,1.854317e+01,0.747298
62.40,5,0,1.861175e+01,1.856365e+01,0.749545
62.45,4,0,1.863163e+01,1.858414e+01,0.650773
62.50,8,0,1.865150e+01,1.860466e+01,1.056912
62.55,8,0,1.867139e+01,1.862521e+01,1.055723
62.60,11,0,1.869128e+01,1.864578e+01,1.429149
62.65,5,0,1.871117e+01,1.866638e+01,0.715076
62.70,5,0,1.873107e+01,1.868700e+01,0.716646
62.75,5,0,1.875098e+01,1.870765e+01,0.715049
62.80,5,0,1.877089e+01,1.872832e+01,0.715502
62.85,5,0,1.879080e+01,1.874900e+01,0.713673
62.90,5,0,1.881071e+01,1.876970e+01,0.717235
62.95,5,0,1.883063e+01,1.879039e+01,0.718627
63.00,5,0,1.885054e+01,1.881108e+01,0.716099
63.05,5,0,1.887046e+01,1.883179e+01,0.716790
63.10,33,0,1.889038e+01,1.885250e+01,3.887165
63.15,9,0,1.891030e+01,1.887323e+01,1.164312
63.20,5,0,1.893022e+01,1.889396e+01,0.713568
63.25,5,0,1.895014e+01,1.891469e+01,0.715206
63.30,5,0,1.897005e+01,1.893542e+01,0.715856
63.35,8,0,1.898997e+01,1.895614e+01,1.058100
63.40,9,0,1.900988e+01,1.897686e+01,1.173304
63.45,9,0,1.902980e+01,1.899759e+01,1.171394
63.50,7,0,1.904971e+01,1.901832e+01,0.942595
63.55,8,0,1.906963e+01,1.903906e+01,1.060841
63.60,8,0,1.908954e+01,1.905982e+01,1.055329
63.65,5,0,1.910946e+01,1.908059e+01,0.714791
63.70,5,0,1.912938e+01,1.910138e+01,0.714566
63.75,4,0,1.914930e+01,1.912218e+01,0.636061
63.80,4,0,1.916921e+01,1.914300e+01,0.615187
63.85,8,0,1.918913e+01,1.916384e+01,1.069367
63.90,5,0,1.920905e+01,1.918470e+01,0.729504
63.95,5,0,1.922897e+01,1.920558e+01,0.729845
64.00,4,0,1.924889e+01,1.922648e+01,0.615393
64.05,8,0,1.926880e+01,1.924739e+01,1.072636
64.10,9,0,1.928871e+01,1.926830e+01,1.189182
64.15,8,0,1.930861e+01,1.928921e+01,1.070900
64.20,7,0,1.932851e+01,1.931012e+01,0.949951
64.25,5,0,1.934840e+01,1.933101e+01,0.722836
64.30,5,0,1.936827e+01,1.935188e+01,0.724736
64.35,5,0,1.938814e+01,1.937272e+01,0.722422
64.40,5,0,1.940798e+01,1.939353e+01,0.722791
64.45,5,0,1.942782e+01,1.941433e+01,0.723103
64.50,9,0,1.944764e+01,1.943510e+01,1.178750
64.55,9,0,1.946745e+01,1.945586e+01,1.175345
64.60,5,0,1.948724e+01,1.947660e+01,0.718611
64.65,5,0,1.950701e+01,1.949732e+01,0.720180
64.70,5,0,1.952677e+01,1.951802e+01,0.718496
64.75,8,0,1.954651e+01,1.953872e+01,1.181787
64.80,5,0,1.956624e+01,1.955941e+01,0.723430
64.85,5,0,1.958595e+01,1.958010e+01,0.717897
64.90,5,0,1.960564e+01,1.960078e+01,0.769426
64.95,5,0,1.962531e+01,1.962145e+01,0.722342
65.00,5,0,1.964497e+01,1.964210e+01,0.725398
65.05,8,0,1.966460e+01,1.966275e+01,1.063807
65.10,5,0,1.968421e+01,1.968338e+01,0.723794
65.15,5,0,1.970380e+01,1.970400e+01,0.725054
65.20,5,0,1.972337e+01,1.972460e+01,0.723522
65.25,5,0,1.974291e+01,1.974518e+01,0.722697
65.30,4,0,1.976242e+01,1.976573e+01,0.610291
65.35,8,0,1.978191e+01,1.978625e+01,1.055783
65.40,5,0,1.980137e+01,1.980674e+01,0.720226
65.45,5,0,1.982079e+01,1.982718e+01,0.714925
65.50,5,0,1.984018e+01,1.984759e+01,0.714072
65.55,5,0,1.985954e+01,1.986796e+01,0.714418
65.60,5,0,1.987887e+01,1.988828e+01,0.715484
65.65,8,0,1.989816e+01,1.990856e+01,1.054449
65.70,5,0,1.991741e+01,1.992879e+01,0.716555
65.75,5,0,1.993663e+01,1.994898e+01,0.717059
65.80,5,0,1.995581e+01,1.996912e+01,0.714563
65.85,5,0,1.997495e+01,1.998921e+01,0.714868
65.90,5,0,1.999404e+01,2.000925e+01,0.717865
65.95,5,0,2.001310e+01,2.002922e+01,0.719283
66.00,4,0,2.003211e+01,2.004914e+01,0.608092
66.05,7,0,2.005108e+01,2.006900e+01,0.947932
66.10,5,0,2.007001e+01,2.008881e+01,0.720002
66.15,5,0,2.008889e+01,2.010855e+01,0.719857
66.20,5,0,2.010773e+01,2.012823e+01,0.719339
66.25,5,0,2.012652e+01,2.014786e+01,0.720961
66.30,8,0,2.014527e+01,2.016743e+01,1.060718
66.35,8,0,2.016397e+01,2.018694e+01,1.063591
66.40,8,0,2.018262e+01,2.020639e+01,1.069381
66.45,8,0,2.020122e+01,2.022579e+01,1.081130
66.50,8,0,2.021978e+01,2.024512e+01,1.080171
66.55,5,0,2.023829e+01,2.026438e+01,0.721752
66.60,5,0,2.025675e+01,2.028358e+01,0.722146
66.65,5,0,2.027515e+01,2.030271e+01,0.720771
66.70,5,0,2.029351e+01,2.032178e+01,0.746957
66.75,5,0,2.031181e+01,2.034077e+01,0.757053
66.80,4,0,2.033006e+01,2.035969e+01,0.609887
66.85,7,0,2.034826e+01,2.037855e+01,0.967174
66.90,8,0,2.036641e+01,2.039734e+01,1.145680
66.95,8,0,2.038450e+01,2.041607e+01,1.132579
67.00,8,0,2.040254e+01,2.043473e+01,1.151261
67.05,8,0,2.042053e+01,2.045332e+01,1.137256
67.10,5,0,2.043847e+01,2.047185e+01,0.754634
67.15,5,0,2.045635e+01,2.049032e+01,0.759115
67.20,5,0,2.047418e+01,2.050873e+01,0.766306
67.25,5,0,2.049195e+01,2.052708e+01,0.832343
67.30,4,0,2.050967e+01,2.054536e+01,0.698416
67.35,7,0,2.052734e+01,2.056357e+01,1.079561
67.40,5,0,2.054495e+01,2.058172e+01,0.822151
67.45,5,0,2.056250e+01,2.059979e+01,0.832958
67.50,5,0,2.058000e+01,2.061780e+01,0.794494
67.55,5,0,2.059744e+01,2.063573e+01,0.786344
67.60,5,0,2.061483e+01,2.065359e+01,0.779291
67.65,5,0,2.063216e+01,2.067138e+01,0.850556
67.70,5,0,2.064943e+01,2.068910e+01,0.839220
67.75,5,0,2.066664e+01,2.070675e+01,0.804553
67.80,5,0,2.068379e+01,2.072433e+01,0.778275
67.85,12,0,2.070089e+01,2.074185e+01,1.690199
67.90,19,0,2.071793e+01,2.075929e+01,2.578417
67.95,5,0,2.073492e+01,2.077667e+01,0.816965
68.00,5,0,2.075184e+01,2.079398e+01,0.813808
68.05,4,0,2.076871e+01,2.081122e+01,0.663917
68.10,8,0,2.078552e+01,2.082839e+01,1.148703
68.15,36,0,2.080227e+01,2.084549e+01,4.680685
68.20,5,0,2.081897e+01,2.086251e+01,0.747729
68.25,5,0,2.083560e+01,2.087947e+01,0.759792
68.30,5,0,2.085218e+01,2.089635e+01,0.810029
68.35,5,0,2.086869e+01,2.091316e+01,0.786180
68.40,8,0,2.088515e+01,2.092990e+01,1.157670
68.45,5,0,2.090155e+01,2.094657e+01,0.837370
68.50,5,0,2.091789e+01,2.096318e+01,0.818333
68.55,5,0,2.093417e+01,2.097972e+01,0.758582
68.60,5,0,2.095039e+01,2.099619e+01,0.786303
68.65,8,0,2.096656e+01,2.101261e+01,1.132271
68.70,13,0,2.098267e+01,2.102895e+01,1.755274
68.75,6,0,2.099872e+01,2.104524e+01,0.861676
68.80,7,0,2.101471e+01,2.106145e+01,1.035269
68.85,8,0,2.103065e+01,2.107760e+01,1.118414
68.90,5,0,2.104652e+01,2.109368e+01,0.755204
68.95,5,0,2.106234e+01,2.110969e+01,0.774924
69.00,5,0,2.107809e+01,2.112564e+01,0.744004
69.05,5,0,2.109379e+01,2.114151e+01,0.756801
69.10,5,0,2.110943e+01,2.115731e+01,0.738509
69.15,5,0,2.112500e+01,2.117305e+01,0.788219
69.20,5,0,2.114052e+01,2.118872e+01,0.762350
69.25,8,0,2.115598e+01,2.120432e+01,1.128559
69.30,5,0,2.117138e+01,2.121985e+01,0.761569
69.35,5,0,2.118673e+01,2.123532e+01,0.760101
69.40,8,0,2.120201e+01,2.125072e+01,1.107147
69.45,8,0,2.121723e+01,2.126606e+01,1.148254
69.50,8,0,2.123240e+01,2.128132e+01,1.073996
69.55,5,0,2.124750e+01,2.129652e+01,0.740628
69.60,5,0,2.126255e+01,2.131164e+01,0.744048
69.65,5,0,2.127754e+01,2.132670e+01,0.783527
69.70,5,0,2.129246e+01,2.134169e+01,0.751098
69.75,8,0,2.130733e+01,2.135661e+01,1.111666
69.80,7,0,2.132214e+01,2.137147e+01,0.976007
69.85,8,0,2.133689e+01,2.138626e+01,1.113953
69.90,8,0,2.135158e+01,2.140099e+01,1.150328
69.95,5,0,2.136621e+01,2.141565e+01,0.743679
70.00,5,0,2.138079e+01,2.143025e+01,0.735598
70.05,4,0,2.139530e+01,2.144479e+01,0.618169
70.10,8,0,2.140976e+01,2.145926e+01,1.135584
70.15,5,0,2.142416e+01,2.147367e+01,0.735411
70.20,5,0,2.143850e+01,2.148802e+01,0.730261
70.25,8,0,2.145279e+01,2.150230e+01,1.069568
70.30,8,0,2.146701e+01,2.151652e+01,1.073728
70.35,8,0,2.148118e+01,2.153068e+01,1.080291
70.40,7,0,2.149529e+01,2.154476e+01,0.953622
70.45,5,0,2.150934e+01,2.155879e+01,0.734899
70.50,5,0,2.152333e+01,2.157275e+01,0.719447
70.55,5,0,2.153726e+01,2.158664e+01,0.722359
70.60,5,0,2.155114e+01,2.160047e+01,0.733934
70.65,5,0,2.156495e+01,2.161423e+01,0.741166
70.70,5,0,2.157871e+01,2.162793e+01,0.733682
70.75,5,0,2.159241e+01,2.164157e+01,0.725601
70.80,5,0,2.160606e+01,2.165514e+01,0.757872
70.85,4,0,2.161964e+01,2.166865e+01,0.613767
70.90,8,0,2.163317e+01,2.168209e+01,1.078838
70.95,5,0,2.164664e+01,2.169547e+01,0.726978
71.00,5,0,2.166005e+01,2.170879e+01,0.756860
71.05,5,0,2.167340e+01,2.172204e+01,0.729069
71.10,5,0,2.168670e+01,2.173523e+01,0.726914
71.15,8,0,2.169993e+01,2.174836e+01,1.072979
71.20,8,0,2.171312e+01,2.176143e+01,1.072611
71.25,5,0,2.172624e+01,2.177443e+01,0.728626
71.30,5,0,2.173931e+01,2.178738e+01,0.723341
71.35,4,0,2.175232e+01,2.180026e+01,0.613297
71.40,8,0,2.176527e+01,2.181308e+01,1.117072
71.45,5,0,2.177817e+01,2.182584e+01,0.762510
71.50,5,0,2.179101e+01,2.183855e+01,0.747715
71.55,4,0,2.180379e+01,2.185119e+01,0.646543
71.60,7,0,2.181652e+01,2.186377e+01,0.985123
71.65,5,0,2.182919e+01,2.187630e+01,0.745846
71.70,5,0,2.184181e+01,2.188876e+01,0.738433
71.75,4,0,2.185437e+01,2.190117e+01,0.628027
71.80,8,0,2.186687e+01,2.191352e+01,1.086996
71.85,5,0,2.187932e+01,2.192581e+01,0.751388
71.90,5,0,2.189171e+01,2.193805e+01,0.734553
71.95,5,0,2.190405e+01,2.195022e+01,0.736901
72.00,5,0,2.191633e+01,2.196234e+01,0.734202
72.05,8,0,2.192856e+01,2.197441e+01,1.065618
72.10,8,0,2.194073e+01,2.198641e+01,1.066739
72.15,5,0,2.195285e+01,2.199836e+01,0.725261
72.20,5,0,2.196491e+01,2.201026e+01,0.722813
72.25,8,0,2.197692e+01,2.202209e+01,1.066310
72.30,5,0,2.198887e+01,2.203388e+01,0.729420
72.35,5,0,2.200077e+01,2.204560e+01,0.726917
72.40,5,0,2.201261e+01,2.205727e+01,0.724988
72.45,8,0,2.202440e+01,2.206889e+01,1.072469
72.50,4,0,2.203614e+01,2.208045e+01,0.613570
72.55,7,0,2.204782e+01,2.209195e+01,0.960138
72.60,5,0,2.205945e+01,2.210340e+01,0.724522
72.65,8,0,2.207103e+01,2.211480e+01,1.063439
72.70,5,0,2.208255e+01,2.212614e+01,0.731743
72.75,5,0,2.209402e+01,2.213743e+01,0.750629
72.80,5,0,2.210543e+01,2.214866e+01,0.729351
72.85,5,0,2.211679e+01,2.215984e+01,0.729652
72.90,4,0,2.212810e+01,2.217096e+01,0.613217
72.95,7,0,2.213936e+01,2.218203e+01,0.956837
73.00,5,0,2.215056e+01,2.219305e+01,0.737442
73.05,5,0,2.216171e+01,2.220402e+01,0.756835
73.10,5,0,2.217281e+01,2.221493e+01,0.739700
73.15,5,0,2.218386e+01,2.222579e+01,0.739576
73.20,7,0,2.219485e+01,2.223660e+01,0.959152
73.25,5,0,2.220579e+01,2.224735e+01,0.734683
73.30,5,0,2.221668e+01,2.225806e+01,0.736359
73.35,5,0,2.222752e+01,2.226871e+01,0.738225
73.40,5,0,2.223831e+01,2.227931e+01,0.750520
73.45,5,0,2.224904e+01,2.228985e+01,0.760587
73.50,5,0,2.225973e+01,2.230035e+01,0.754485
73.55,5,0,2.227036e+01,2.231079e+01,0.755119
73.60,4,0,2.228094e+01,2.232119e+01,0.635158
73.65,7,0,2.229148e+01,2.233153e+01,0.992458
73.70,5,0,2.230196e+01,2.234183e+01,0.750390
73.75,5,0,2.231239e+01,2.235207e+01,0.753594
73.80,5,0,2.232276e+01,2.236227e+01,0.761996
73.85,8,0,2.233309e+01,2.237242e+01,1.112651
73.90,8,0,2.234337e+01,2.238251e+01,1.171145
73.95,5,0,2.235360e+01,2.239256e+01,0.748736
74.00,5,0,2.236378e+01,2.240256e+01,0.755442
74.05,8,0,2.237391e+01,2.241250e+01,1.099472
74.10,5,0,2.238399e+01,2.242240e+01,0.766034
74.15,5,0,2.239402e+01,2.243225e+01,0.749764
74.20,5,0,2.240400e+01,2.244205e+01,0.750426
74.25,5,0,2.241393e+01,2.245180e+01,0.756146
74.30,5,0,2.242381e+01,2.246150e+01,0.746537
74.35,5,0,2.243364e+01,2.247115e+01,0.746653
74.40,5,0,2.244343e+01,2.248075e+01,0.751519
74.45,9,0,2.245316e+01,2.249030e+01,1.186947
74.50,8,0,2.246285e+01,2.249981e+01,1.075179
74.55,8,0,2.247249e+01,2.250926e+01,1.102415
74.60,5,0,2.248208e+01,2.251867e+01,0.771099
74.65,5,0,2.249162e+01,2.252803e+01,0.797096
74.70,5,0,2.250111e+01,2.253734e+01,0.752170
74.75,5,0,2.251056e+01,2.254661e+01,0.748626
74.80,5,0,2.251995e+01,2.255583e+01,0.790929
74.85,9,0,2.252930e+01,2.256500e+01,1.206226
74.90,4,0,2.253860e+01,2.257412e+01,0.642335
74.95,8,0,2.254786e+01,2.258319e+01,1.098631
75.00,8,0,2.255707e+01,2.259222e+01,1.164284
75.05,5,0,2.256623e+01,2.260120e+01,0.796211
75.10,5,0,2.257534e+01,2.261013e+01,0.757926
75.15,5,0,2.258441e+01,2.261902e+01,0.768438
75.20,5,0,2.259343e+01,2.262786e+01,0.765301
75.25,8,0,2.260240e+01,2.263666e+01,1.145865
75.30,5,0,2.261132e+01,2.264540e+01,0.771263
75.35,5,0,2.262020e+01,2.265411e+01,0.771261
75.40,5,0,2.262904e+01,2.266276e+01,0.803649
75.45,8,0,2.263783e+01,2.267137e+01,1.115396
75.50,5,0,2.264657e+01,2.267994e+01,0.750699
75.55,5,0,2.265526e+01,2.268846e+01,0.798100
75.60,5,0,2.266391e+01,2.269693e+01,0.799701
75.65,5,0,2.267252e+01,2.270536e+01,0.780715
75.70,5,0,2.268108e+01,2.271375e+01,0.759054
75.75,4,0,2.268959e+01,2.272209e+01,0.636741
75.80,7,0,2.269806e+01,2.273039e+01,1.013512
75.85,5,0,2.270649e+01,2.273865e+01,0.823897
75.90,5,0,2.271487e+01,2.274686e+01,0.753266
75.95,5,0,2.272320e+01,2.275502e+01,0.750431
76.00,9,0,2.273149e+01,2.276315e+01,1.227403
76.05,5,0,2.273974e+01,2.277123e+01,0.744268
76.10,5,0,2.274794e+01,2.277926e+01,0.790294
76.15,5,0,2.275610e+01,2.278725e+01,0.771047
76.20,4,0,2.276422e+01,2.279520e+01,0.624546
76.25,5,0,2.277229e+01,2.280310e+01,0.737698
76.30,39,0,2.278031e+01,2.281096e+01,4.718374
76.35,5,0,2.278830e+01,2.281878e+01,0.734053
76.40,5,0,2.279624e+01,2.282655e+01,0.768733
76.45,5,0,2.280413e+01,2.283428e+01,0.731326
76.50,5,0,2.281199e+01,2.284197e+01,0.733231
76.55,5,0,2.281980e+01,2.284961e+01,0.726163
76.60,5,0,2.282756e+01,2.285721e+01,0.721566
76.65,8,0,2.283529e+01,2.286477e+01,1.068592
76.70,8,0,2.284297e+01,2.287229e+01,1.064179
76.75,5,0,2.285061e+01,2.287977e+01,0.721303
76.80,5,0,2.285821e+01,2.288720e+01,0.720614
76.85,8,0,2.286576e+01,2.289459e+01,1.066885
76.90,5,0,2.287328e+01,2.290194e+01,0.731523
76.95,5,0,2.288075e+01,2.290925e+01,0.725912
77.00,5,0,2.288818e+01,2.291652e+01,0.720980
77.05,8,0,2.289557e+01,2.292375e+01,1.065440
77.10,5,0,2.290291e+01,2.293093e+01,0.723153
77.15,5,0,2.291022e+01,2.293808e+01,0.720227
77.20,5,0,2.291748e+01,2.294518e+01,0.723182
77.25,5,0,2.292471e+01,2.295225e+01,0.722101
77.30,5,0,2.293189e+01,2.295927e+01,0.727957
77.35,5,0,2.293903e+01,2.296626e+01,0.724138
77.40,5,0,2.294613e+01,2.297320e+01,0.723180
77.45,5,0,2.295319e+01,2.298010e+01,0.727071
77.50,4,0,2.296021e+01,2.298697e+01,0.611550
77.55,8,0,2.296719e+01,2.299379e+01,1.070413
77.60,5,0,2.297413e+01,2.300057e+01,0.725254
77.65,5,0,2.298103e+01,2.300732e+01,0.725646
77.70,8,0,2.298789e+01,2.301402e+01,1.068081
77.75,8,0,2.299471e+01,2.302069e+01,1.077518
77.80,8,0,2.300149e+01,2.302731e+01,1.074025
77.85,5,0,2.300824e+01,2.303390e+01,0.725075
77.90,5,0,2.301494e+01,2.304044e+01,0.725373
77.95,5,0,2.302160e+01,2.304695e+01,0.725312
78.00,5,0,2.302823e+01,2.305342e+01,0.724245
78.05,5,0,2.303481e+01,2.305984e+01,0.725048
78.10,29,0,2.304136e+01,2.306623e+01,3.474148
78.15,7,0,2.304786e+01,2.307259e+01,0.950392
78.20,5,0,2.305433e+01,2.307890e+01,0.724441
78.25,5,0,2.306077e+01,2.308518e+01,0.723992
78.30,4,0,2.306716e+01,2.309142e+01,0.648250
78.35,7,0,2.307351e+01,2.309762e+01,0.985947
78.40,5,0,2.307983e+01,2.310378e+01,0.726238
78.45,5,0,2.308611e+01,2.310990e+01,0.765592
78.50,5,0,2.309235e+01,2.311599e+01,0.726912
78.55,5,0,2.309856e+01,2.312204e+01,0.726391
78.60,8,0,2.310472e+01,2.312805e+01,1.070172
78.65,5,0,2.311085e+01,2.313403e+01,0.726696
78.70,5,0,2.311695e+01,2.313997e+01,0.726650
78.75,5,0,2.312300e+01,2.314587e+01,0.724900
78.80,5,0,2.312902e+01,2.315173e+01,0.724741
78.85,5,0,2.313500e+01,2.315756e+01,0.725131
78.90,5,0,2.314095e+01,2.316336e+01,0.726663
78.95,5,0,2.314686e+01,2.316911e+01,0.723811
79.00,5,0,2.315273e+01,2.317483e+01,0.727598
79.05,5,0,2.315857e+01,2.318052e+01,0.723856
79.10,8,0,2.316437e+01,2.318617e+01,1.068916
79.15,8,0,2.317013e+01,2.319179e+01,1.068954
79.20,8,0,2.317586e+01,2.319737e+01,1.068884
79.25,5,0,2.318156e+01,2.320292e+01,0.726244
79.30,4,0,2.318722e+01,2.320843e+01,0.609365
79.35,4,0,2.319284e+01,2.321391e+01,0.610546
79.40,7,0,2.319843e+01,2.321936e+01,0.958101
79.45,5,0,2.320399e+01,2.322477e+01,0.724141
79.50,5,0,2.320950e+01,2.323014e+01,0.761821
79.55,5,0,2.321499e+01,2.323549e+01,0.732410
79.60,5,0,2.322044e+01,2.324079e+01,0.729494
79.65,7,0,2.322585e+01,2.324607e+01,1.025929
79.70,8,0,2.323124e+01,2.325131e+01,1.077260
79.75,5,0,2.323658e+01,2.325652e+01,0.733329
79.80,5,0,2.324190e+01,2.326169e+01,0.734672
79.85,5,0,2.324718e+01,2.326683e+01,0.732729
79.90,5,0,2.325242e+01,2.327194e+01,0.732972
79.95,7,0,2.325763e+01,2.327701e+01,0.962793
80.00,7,0,2.326281e+01,2.328205e+01,0.962872
80.05,8,0,2.326796e+01,2.328706e+01,1.063864
80.10,5,0,2.327307e+01,2.329203e+01,0.721823
80.15,5,0,2.327815e+01,2.329697e+01,0.722768
80.20,5,0,2.328319e+01,2.330188e+01,0.720100
80.25,4,0,2.328820e+01,2.330675e+01,0.606431
80.30,8,0,2.329318e+01,2.331159e+01,1.063229
80.35,8,0,2.329813e+01,2.331641e+01,1.065180
80.40,8,0,2.330304e+01,2.332118e+01,1.061196
80.45,8,0,2.330793e+01,2.332593e+01,1.072291
80.50,8,0,2.331278e+01,2.333065e+01,1.069813
80.55,5,0,2.331760e+01,2.333533e+01,0.725534
80.60,5,0,2.332238e+01,2.333998e+01,0.724909
80.65,4,0,2.332714e+01,2.334460e+01,0.609586
80.70,7,0,2.333186e+01,2.334920e+01,0.952712
80.75,5,0,2.333655e+01,2.335376e+01,0.725610
80.80,5,0,2.334121e+01,2.335829e+01,0.722615
80.85,5,0,2.334584e+01,2.336279e+01,0.727478
80.90,5,0,2.335044e+01,2.336725e+01,0.724383
80.95,5,0,2.335500e+01,2.337169e+01,0.723398
81.00,8,0,2.335954e+01,2.337610e+01,1.066962
81.05,5,0,2.336405e+01,2.338048e+01,0.733966
81.10,5,0,2.336852e+01,2.338483e+01,0.723384
81.15,8,0,2.337296e+01,2.338915e+01,1.067408
81.20,5,0,2.337738e+01,2.339344e+01,0.725057
81.25,5,0,2.338176e+01,2.339770e+01,0.725112
81.30,5,0,2.338611e+01,2.340193e+01,0.729260
81.35,5,0,2.339044e+01,2.340613e+01,0.729330
81.40,8,0,2.339473e+01,2.341030e+01,1.069623
81.45,5,0,2.339900e+01,2.341444e+01,0.725487
81.50,5,0,2.340323e+01,2.341855e+01,0.724982
81.55,5,0,2.340743e+01,2.342263e+01,0.725583
81.60,9,0,2.341161e+01,2.342669e+01,1.186311
81.65,8,0,2.341575e+01,2.343071e+01,1.068650
81.70,5,0,2.341987e+01,2.343471e+01,0.722102
81.75,5,0,2.342396e+01,2.343867e+01,0.724691
81.80,5,0,2.342802e+01,2.344261e+01,0.721614
81.85,5,0,2.343205e+01,2.344652e+01,0.724864
81.90,8,0,2.343605e+01,2.345040e+01,1.072276
81.95,5,0,2.344002e+01,2.345426e+01,0.724960
82.00,5,0,2.344397e+01,2.345808e+01,0.726437
82.05,5,0,2.344788e+01,2.346188e+01,0.722191
82.10,5,0,2.345177e+01,2.346565e+01,0.725120
82.15,8,0,2.345563e+01,2.346939e+01,1.065108
82.20,5,0,2.345946e+01,2.347311e+01,0.723409
82.25,5,0,2.346327e+01,2.347679e+01,0.725157
82.30,4,0,2.346704e+01,2.348046e+01,0.610819
82.35,7,0,2.347079e+01,2.348409e+01,0.953292
82.40,8,0,2.347451e+01,2.348770e+01,1.066866
82.45,8,0,2.347821e+01,2.349128e+01,1.067346
82.50,8,0,2.348187e+01,2.349483e+01,1.064595
82.55,5,0,2.348551e+01,2.349836e+01,0.715910
82.60,5,0,2.348913e+01,2.350186e+01,0.720036
82.65,5,0,2.349271e+01,2.350533e+01,0.717734
82.70,5,0,2.349627e+01,2.350878e+01,0.724428
82.75,5,0,2.349981e+01,2.351220e+01,0.723496
82.80,8,0,2.350331e+01,2.351560e+01,1.072450
82.85,5,0,2.350679e+01,2.351897e+01,0.727111
82.90,5,0,2.351025e+01,2.352231e+01,0.723895
82.95,5,0,2.351367e+01,2.352563e+01,0.725831
83.00,5,0,2.351708e+01,2.352892e+01,0.725949
83.05,8,0,2.352045e+01,2.353219e+01,1.065957
83.10,8,0,2.352380e+01,2.353543e+01,1.070275
83.15,5,0,2.352713e+01,2.353865e+01,0.722333
83.20,5,0,2.353042e+01,2.354183e+01,0.723624
83.25,18,0,2.353370e+01,2.354500e+01,2.212743
83.30,6,0,2.353694e+01,2.354814e+01,0.837386
83.35,6,0,2.354017e+01,2.355125e+01,0.839350
83.40,5,0,2.354336e+01,2.355434e+01,0.723187
83.45,5,0,2.354654e+01,2.355741e+01,0.724560
83.50,5,0,2.354968e+01,2.356045e+01,0.721644
83.55,5,0,2.355281e+01,2.356347e+01,0.723671
83.60,8,0,2.355590e+01,2.356646e+01,1.065224
83.65,8,0,2.355898e+01,2.356943e+01,1.060166
83.70,37,0,2.356203e+01,2.357237e+01,4.368783
83.75,8,0,2.356505e+01,2.357530e+01,1.060783
83.80,37,0,2.356805e+01,2.357820e+01,4.384905
83.85,5,0,2.357103e+01,2.358107e+01,0.722237
83.90,9,0,2.357398e+01,2.358392e+01,1.181260
83.95,5,0,2.357691e+01,2.358675e+01,0.759616
84.00,5,0,2.357981e+01,2.358955e+01,0.756075
84.05,4,0,2.358269e+01,2.359234e+01,0.610101
84.10,8,0,2.358555e+01,2.359509e+01,1.067727
84.15,8,0,2.358838e+01,2.359783e+01,1.067770
84.20,8,0,2.359119e+01,2.360054e+01,1.070796
84.25,8,0,2.359398e+01,2.360323e+01,1.066269
84.30,5,0,2.359674e+01,2.360590e+01,0.722360
84.35,5,0,2.359948e+01,2.360854e+01,0.725498
84.40,5,0,2.360220e+01,2.361116e+01,0.726446
84.45,4,0,2.360490e+01,2.361376e+01,0.615274
84.50,8,0,2.360757e+01,2.361633e+01,1.070856
84.55,5,0,2.361022e+01,2.361889e+01,0.722870
84.60,4,0,2.361284e+01,2.362142e+01,0.608169
84.65,8,0,2.361545e+01,2.362392e+01,1.065431
84.70,5,0,2.361803e+01,2.362641e+01,0.717337
84.75,5,0,2.362059e+01,2.362887e+01,0.720987
84.80,5,0,2.362313e+01,2.363131e+01,0.719104
84.85,5,0,2.362564e+01,2.363373e+01,0.719229
84.90,5,0,2.362814e+01,2.363613e+01,0.718432
84.95,5,0,2.363061e+01,2.363850e+01,0.716897
85.00,4,0,2.363306e+01,2.364085e+01,0.605026
85.05,8,0,2.363548e+01,2.364319e+01,1.066012
85.10,7,0,2.363789e+01,2.364550e+01,0.947690
85.15,8,0,2.364028e+01,2.364778e+01,1.063889
85.20,8,0,2.364264e+01,2.365005e+01,1.060762
85.25,5,0,2.364498e+01,2.365230e+01,0.717728
85.30,5,0,2.364730e+01,2.365452e+01,0.720849
85.35,5,0,2.364960e+01,2.365673e+01,0.722084
85.40,4,0,2.365188e+01,2.365891e+01,0.607722
85.45,8,0,2.365414e+01,2.366107e+01,1.061025
85.50,8,0,2.365638e+01,2.366322e+01,1.063478
85.55,8,0,2.365859e+01,2.366534e+01,1.062265
85.60,8,0,2.366079e+01,2.366744e+01,1.060426
85.65,5,0,2.366296e+01,2.366953e+01,0.718673
85.70,5,0,2.366512e+01,2.367159e+01,0.719265
85.75,5,0,2.366725e+01,2.367364e+01,0.718038
85.80,8,0,2.366937e+01,2.367566e+01,1.061008
85.85,8,0,2.367146e+01,2.367767e+01,1.061905
85.90,5,0,2.367354e+01,2.367965e+01,0.721226
85.95,5,0,2.367559e+01,2.368162e+01,0.719686
86.00,5,0,2.367763e+01,2.368356e+01,0.716882
86.05,5,0,2.367964e+01,2.368549e+01,0.719323
86.10,4,0,2.368164e+01,2.368739e+01,0.602766
86.15,7,0,2.368361e+01,2.368928e+01,0.946761
86.20,8,0,2.368557e+01,2.369115e+01,1.058469
86.25,9,0,2.368751e+01,2.369299e+01,1.176995
86.30,8,0,2.368942e+01,2.369482e+01,1.058885
86.35,5,0,2.369132e+01,2.369663e+01,0.719749
86.40,5,0,2.369320e+01,2.369842e+01,0.717845
86.45,5,0,2.369506e+01,2.370019e+01,0.718999
86.50,5,0,2.369690e+01,2.370195e+01,0.719666
86.55,5,0,2.369872e+01,2.370368e+01,0.718221
86.60,5,0,2.370053e+01,2.370539e+01,0.717223
86.65,5,0,2.370231e+01,2.370709e+01,0.717166
86.70,5,0,2.370408e+01,2.370877e+01,0.717925
86.75,5,0,2.370582e+01,2.371043e+01,0.717751
86.80,4,0,2.370755e+01,2.371208e+01,0.607881
86.85,8,0,2.370926e+01,2.371370e+01,1.064851
86.90,5,0,2.371096e+01,2.371531e+01,0.721197
86.95,5,0,2.371263e+01,2.371690e+01,0.717865
87.00,5,0,2.371429e+01,2.371847e+01,0.721240
87.05,5,0,2.371593e+01,2.372002e+01,0.721925
87.10,5,0,2.371755e+01,2.372156e+01,0.720237
87.15,8,0,2.371915e+01,2.372308e+01,1.062309
87.20,5,0,2.372074e+01,2.372458e+01,0.719404
87.25,5,0,2.372230e+01,2.372607e+01,0.718109
87.30,5,0,2.372385e+01,2.372754e+01,0.718201
87.35,5,0,2.372539e+01,2.372899e+01,0.720085
87.40,5,0,2.372690e+01,2.373042e+01,0.719866
87.45,5,0,2.372840e+01,2.373184e+01,0.720432
87.50,5,0,2.372988e+01,2.373325e+01,0.718029
87.55,8,0,2.373134e+01,2.373463e+01,1.065096
87.60,5,0,2.373279e+01,2.373600e+01,0.719774
87.65,5,0,2.373422e+01,2.373736e+01,0.719309
87.70,5,0,2.373563e+01,2.373869e+01,0.719136
87.75,8,0,2.373703e+01,2.374001e+01,1.062080
87.80,5,0,2.373841e+01,2.374132e+01,0.720331
87.85,5,0,2.373977e+01,2.374261e+01,0.722607
87.90,5,0,2.374112e+01,2.374388e+01,0.722670
87.95,4,0,2.374245e+01,2.374514e+01,0.605147
88.00,8,0,2.374376e+01,2.374638e+01,1.061461
88.05,5,0,2.374506e+01,2.374761e+01,0.720643
88.10,5,0,2.374634e+01,2.374882e+01,0.720818
88.15,5,0,2.374761e+01,2.375002e+01,0.720733
88.20,8,0,2.374886e+01,2.375120e+01,1.064152
88.25,11,0,2.375009e+01,2.375237e+01,1.405215
88.30,5,0,2.375131e+01,2.375352e+01,0.719123
88.35,7,0,2.375251e+01,2.375465e+01,0.950499
88.40,5,0,2.375370e+01,2.375577e+01,0.720377
88.45,5,0,2.375487e+01,2.375688e+01,0.717754
88.50,26,0,2.375602e+01,2.375797e+01,3.117041
88.55,10,0,2.375716e+01,2.375904e+01,1.290098
88.60,7,0,2.375828e+01,2.376010e+01,0.958655
88.65,7,0,2.375939e+01,2.376115e+01,0.948725
88.70,5,0,2.376049e+01,2.376218e+01,0.720372
88.75,5,0,2.376156e+01,2.376319e+01,0.720134
88.80,5,0,2.376263e+01,2.376420e+01,0.720474
88.85,8,0,2.376367e+01,2.376518e+01,1.092282
88.90,5,0,2.376471e+01,2.376616e+01,0.729157
88.95,5,0,2.376572e+01,2.376711e+01,0.720452
89.00,5,0,2.376673e+01,2.376806e+01,0.717175
89.05,5,0,2.376772e+01,2.376899e+01,0.717845
89.10,5,0,2.376869e+01,2.376990e+01,0.719904
89.15,5,0,2.376965e+01,2.377080e+01,0.720852
89.20,5,0,2.377059e+01,2.377169e+01,0.720508
89.25,8,0,2.377152e+01,2.377256e+01,1.058852
89.30,5,0,2.377244e+01,2.377341e+01,0.720436
89.35,5,0,2.377334e+01,2.377426e+01,0.729305
89.40,5,0,2.377422e+01,2.377508e+01,0.734581
89.45,5,0,2.377509e+01,2.377590e+01,0.741101
89.50,5,0,2.377595e+01,2.377670e+01,0.729518
89.55,8,0,2.377680e+01,2.377749e+01,1.113648
89.60,5,0,2.377763e+01,2.377826e+01,0.797988
89.65,5,0,2.377844e+01,2.377902e+01,0.794311
89.70,5,0,2.377924e+01,2.377977e+01,0.758806
89.75,5,0,2.378003e+01,2.378051e+01,0.752262
89.80,5,0,2.378080e+01,2.378123e+01,0.764671
89.85,8,0,2.378157e+01,2.378194e+01,1.140536
89.90,5,0,2.378231e+01,2.378263e+01,0.779335
89.95,5,0,2.378305e+01,2.378331e+01,0.833819
90.00,5,0,2.378377e+01,2.378398e+01,0.803541
90.05,5,0,2.378447e+01,2.378464e+01,0.790163
90.10,5,0,2.378516e+01,2.378528e+01,0.751599
90.15,5,0,2.378584e+01,2.378591e+01,0.743809
90.20,8,0,2.378651e+01,2.378653e+01,1.124289
90.25,5,0,2.378716e+01,2.378714e+01,0.772929
90.30,5,0,2.378780e+01,2.378773e+01,0.754325
90.35,5,0,2.378843e+01,2.378831e+01,0.807233
90.40,8,0,2.378904e+01,2.378888e+01,1.198181
90.45,5,0,2.378965e+01,2.378943e+01,0.764962
90.50,5,0,2.379023e+01,2.378997e+01,0.799803
90.55,5,0,2.379081e+01,2.379051e+01,0.796783
90.60,8,0,2.379137e+01,2.379102e+01,1.121114
90.65,8,0,2.379192e+01,2.379153e+01,1.137552
90.70,8,0,2.379246e+01,2.379202e+01,1.113250
90.75,5,0,2.379298e+01,2.379251e+01,0.753952
90.80,5,0,2.379349e+01,2.379298e+01,0.745667
90.85,5,0,2.379399e+01,2.379343e+01,0.743507
90.90,5,0,2.379448e+01,2.379388e+01,0.742587
90.95,5,0,2.379496e+01,2.379431e+01,0.742425
91.00,5,0,2.379542e+01,2.379473e+01,0.740782
91.05,8,0,2.379587e+01,2.379514e+01,1.088163
91.10,5,0,2.379631e+01,2.379554e+01,0.717801
91.15,5,0,2.379673e+01,2.379593e+01,0.722622
91.20,5,0,2.379715e+01,2.379630e+01,0.717881
91.25,8,0,2.379755e+01,2.379666e+01,1.067018
91.30,8,0,2.379794e+01,2.379702e+01,1.116323
91.35,5,0,2.379832e+01,2.379736e+01,0.738133
91.40,5,0,2.379868e+01,2.379769e+01,0.740400
91.45,5,0,2.379904e+01,2.379800e+01,0.739290
91.50,5,0,2.379938e+01,2.379831e+01,0.738828
91.55,5,0,2.379971e+01,2.379860e+01,0.737642
91.60,5,0,2.380003e+01,2.379889e+01,0.736696
91.65,5,0,2.380034e+01,2.379916e+01,0.739853
91.70,5,0,2.380063e+01,2.379942e+01,0.735754
91.75,5,0,2.380092e+01,2.379967e+01,0.719523
91.80,8,0,2.380119e+01,2.379991e+01,1.063306
91.85,5,0,2.380145e+01,2.380014e+01,0.720262
91.90,5,0,2.380170e+01,2.380035e+01,0.718743
91.95,5,0,2.380194e+01,2.380056e+01,0.719035
92.00,5,0,2.380217e+01,2.380076e+01,0.720741
92.05,5,0,2.380239e+01,2.380094e+01,0.718958
92.10,5,0,2.380259e+01,2.380111e+01,0.718724
92.15,5,0,2.380279e+01,2.380128e+01,0.719012
92.20,4,0,2.380297e+01,2.380143e+01,0.605854
92.25,8,0,2.380314e+01,2.380157e+01,1.058732
92.30,5,0,2.380330e+01,2.380170e+01,0.719900
92.35,5,0,2.380345e+01,2.380182e+01,0.716814
92.40,5,0,2.380359e+01,2.380193e+01,0.720337
92.45,8,0,2.380372e+01,2.380203e+01,1.065436
92.50,8,0,2.380384e+01,2.380212e+01,1.128619
92.55,8,0,2.380395e+01,2.380220e+01,1.104054
92.60,5,0,2.380405e+01,2.380227e+01,0.738858
92.65,5,0,2.380413e+01,2.380233e+01,0.738453
92.70,5,0,2.380421e+01,2.380237e+01,0.739413
92.75,5,0,2.380427e+01,2.380241e+01,0.739455
92.80,8,0,2.380433e+01,2.380244e+01,1.081794
92.85,5,0,2.380437e+01,2.380245e+01,0.737713
92.90,5,0,2.380441e+01,2.380246e+01,0.783842
92.95,5,0,2.380443e+01,2.380245e+01,0.797335
93.00,39,0,2.380444e+01,2.380244e+01,4.590016
93.05,38,0,2.380445e+01,2.380241e+01,4.570452
93.10,7,0,2.380444e+01,2.380238e+01,0.962456
93.15,8,0,2.380442e+01,2.380233e+01,1.074969
93.20,5,0,2.380440e+01,2.380228e+01,0.762685
93.25,5,0,2.380436e+01,2.380222e+01,0.733106
93.30,5,0,2.380431e+01,2.380214e+01,0.741918
93.35,5,0,2.380426e+01,2.380206e+01,0.730948
93.40,5,0,2.380419e+01,2.380197e+01,0.722280
93.45,5,0,2.380411e+01,2.380186e+01,0.760956
93.50,4,0,2.380402e+01,2.380175e+01,0.628600
93.55,10,0,2.380393e+01,2.380163e+01,1.292454
93.60,5,0,2.380382e+01,2.380150e+01,0.724586
93.65,7,0,2.380371e+01,2.380136e+01,0.947975
93.70,22,0,2.380358e+01,2.380121e+01,2.727554
93.75,10,0,2.380345e+01,2.380105e+01,1.330963
93.80,8,0,2.380330e+01,2.380089e+01,1.094207
93.85,8,0,2.380315e+01,2.380071e+01,1.060056
93.90,8,0,2.380298e+01,2.380052e+01,1.062368
93.95,8,0,2.380281e+01,2.380033e+01,1.098233
94.00,8,0,2.380263e+01,2.380012e+01,1.089792
94.05,5,0,2.380244e+01,2.379991e+01,0.724620
94.10,8,0,2.380223e+01,2.379969e+01,1.060498
94.15,5,0,2.380202e+01,2.379945e+01,0.718680
94.20,5,0,2.380180e+01,2.379921e+01,0.755214
94.25,5,0,2.380158e+01,2.379896e+01,0.749612
94.30,8,0,2.380134e+01,2.379870e+01,1.065922
94.35,8,0,2.380109e+01,2.379844e+01,1.102622
94.40,8,0,2.380083e+01,2.379816e+01,1.073520
94.45,7,0,2.380057e+01,2.379787e+01,0.959412
94.50,9,0,2.380030e+01,2.379758e+01,1.186482
94.55,8,0,2.380001e+01,2.379728e+01,1.072824
94.60,8,0,2.379972e+01,2.379697e+01,1.071876
94.65,8,0,2.379942e+01,2.379665e+01,1.071035
94.70,5,0,2.379911e+01,2.379632e+01,0.721888
94.75,5,0,2.379879e+01,2.379598e+01,0.717066
94.80,5,0,2.379846e+01,2.379564e+01,0.715179
94.85,5,0,2.379813e+01,2.379528e+01,0.719940
94.90,5,0,2.379778e+01,2.379492e+01,0.717867
94.95,4,0,2.379743e+01,2.379455e+01,0.603713
95.00,8,0,2.379707e+01,2.379417e+01,1.058088
95.05,5,0,2.379670e+01,2.379378e+01,0.718875
95.10,5,0,2.379632e+01,2.379339e+01,0.718428
95.15,5,0,2.379593e+01,2.379298e+01,0.720619
95.20,8,0,2.379553e+01,2.379257e+01,1.057897
95.25,7,0,2.379513e+01,2.379215e+01,0.946409
95.30,5,0,2.379472e+01,2.379172e+01,0.719638
95.35,5,0,2.379429e+01,2.379128e+01,0.715622
95.40,5,0,2.379386e+01,2.379083e+01,0.718229
95.45,5,0,2.379343e+01,2.379038e+01,0.716150
95.50,8,0,2.379298e+01,2.378991e+01,1.058624
95.55,8,0,2.379252e+01,2.378944e+01,1.059245
95.60,5,0,2.379206e+01,2.378896e+01,0.716250
95.65,8,0,2.379159e+01,2.378848e+01,1.061153
95.70,5,0,2.379111e+01,2.378798e+01,0.720210
95.75,5,0,2.379062e+01,2.378748e+01,0.718804
95.80,5,0,2.379013e+01,2.378696e+01,0.718290
95.85,5,0,2.378962e+01,2.378644e+01,0.716952
95.90,8,0,2.378911e+01,2.378592e+01,1.056643
95.95,5,0,2.378859e+01,2.378538e+01,0.720738
96.00,5,0,2.378807e+01,2.378484e+01,0.720140
96.05,5,0,2.378753e+01,2.378429e+01,0.717393
96.10,8,0,2.378699e+01,2.378373e+01,1.061030
96.15,5,0,2.378644e+01,2.378317e+01,0.717853
96.20,5,0,2.378588e+01,2.378259e+01,0.715616
96.25,5,0,2.378531e+01,2.378201e+01,0.717793
96.30,4,0,2.378474e+01,2.378142e+01,0.604384
96.35,7,0,2.378415e+01,2.378083e+01,0.949849
96.40,8,0,2.378356e+01,2.378022e+01,1.061145
96.45,5,0,2.378297e+01,2.377961e+01,0.719885
96.50,5,0,2.378236e+01,2.377899e+01,0.718954
96.55,5,0,2.378175e+01,2.377836e+01,0.717992
96.60,8,0,2.378113e+01,2.377773e+01,1.060201
96.65,5,0,2.378050e+01,2.377709e+01,0.722568
96.70,5,0,2.377987e+01,2.377644e+01,0.724733
96.75,5,0,2.377922e+01,2.377579e+01,0.717701
96.80,4,0,2.377857e+01,2.377512e+01,0.602578
96.85,8,0,2.377792e+01,2.377445e+01,1.058502
96.90,5,0,2.377725e+01,2.377377e+01,0.757835
96.95,5,0,2.377658e+01,2.377309e+01,0.732346
97.00,5,0,2.377590e+01,2.377240e+01,0.765041
97.05,5,0,2.377521e+01,2.377170e+01,0.731442
97.10,5,0,2.377452e+01,2.377099e+01,0.731109
97.15,8,0,2.377382e+01,2.377027e+01,1.079002
97.20,5,0,2.377311e+01,2.376955e+01,0.732424
97.25,5,0,2.377239e+01,2.376882e+01,0.735331
97.30,5,0,2.377167e+01,2.376809e+01,0.717819
97.35,5,0,2.377094e+01,2.376735e+01,0.723011
97.40,8,0,2.377020e+01,2.376660e+01,1.061357
97.45,5,0,2.376946e+01,2.376584e+01,0.718770
97.50,5,0,2.376870e+01,2.376508e+01,0.718047
97.55,5,0,2.376795e+01,2.376430e+01,0.719023
97.60,8,0,2.376718e+01,2.376353e+01,1.066650
97.65,8,0,2.376641e+01,2.376274e+01,1.064094
97.70,7,0,2.376563e+01,2.376195e+01,0.947334
97.75,8,0,2.376484e+01,2.376115e+01,1.060483
97.80,8,0,2.376405e+01,2.376034e+01,1.059210
97.85,5,0,2.376325e+01,2.375953e+01,0.717668
97.90,5,0,2.376244e+01,2.375871e+01,0.720343
97.95,5,0,2.376163e+01,2.375788e+01,0.716367
98.00,5,0,2.376080e+01,2.375705e+01,0.718191
98.05,5,0,2.375998e+01,2.375621e+01,0.715489
98.10,8,0,2.375914e+01,2.375536e+01,1.058892
98.15,5,0,2.375830e+01,2.375451e+01,0.718900
98.20,5,0,2.375745e+01,2.375364e+01,0.720918
98.25,8,0,2.375660e+01,2.375278e+01,1.108469
98.30,5,0,2.375574e+01,2.375190e+01,0.730880
98.35,8,0,2.375487e+01,2.375102e+01,1.076753
98.40,5,0,2.375400e+01,2.375013e+01,0.766699
98.45,5,0,2.375311e+01,2.374924e+01,0.748812
98.50,5,0,2.375223e+01,2.374834e+01,0.820379
98.55,8,0,2.375133e+01,2.374743e+01,1.072639
98.60,8,0,2.375043e+01,2.374652e+01,1.074046
98.65,5,0,2.374952e+01,2.374560e+01,0.729647
98.70,5,0,2.374861e+01,2.374467e+01,0.731174
98.75,8,0,2.374769e+01,2.374374e+01,1.074311
98.80,5,0,2.374677e+01,2.374280e+01,0.730163
98.85,5,0,2.374583e+01,2.374185e+01,0.718612
98.90,5,0,2.374489e+01,2.374090e+01,0.718634
98.95,5,0,2.374395e+01,2.373995e+01,0.719915
99.00,5,0,2.374300e+01,2.373898e+01,0.725679
99.05,8,0,2.374204e+01,2.373801e+01,1.079333
99.10,5,0,2.374108e+01,2.373704e+01,0.789731
99.15,5,0,2.374010e+01,2.373606e+01,0.744991
99.20,5,0,2.373913e+01,2.373507e+01,0.789670
99.25,5,0,2.373815e+01,2.373408e+01,0.779136
99.30,8,0,2.373716e+01,2.373308e+01,1.159694
99.35,5,0,2.373616e+01,2.373207e+01,0.758582
99.40,8,0,2.373516e+01,2.373106e+01,1.136310
99.45,5,0,2.373415e+01,2.373004e+01,0.776145
99.50,5,0,2.373314e+01,2.372901e+01,0.757925
99.55,5,0,2.373212e+01,2.372798e+01,0.775945
99.60,11,0,2.373109e+01,2.372694e+01,1.520680
99.65,5,0,2.373006e+01,2.372590e+01,0.764113
99.70,12,0,2.372902e+01,2.372485e+01,1.590288
99.75,6,0,2.372798e+01,2.372379e+01,0.867977
99.80,5,0,2.372693e+01,2.372273e+01,0.735484
99.85,5,0,2.372588e+01,2.372166e+01,0.734565
99.90,8,0,2.372481e+01,2.372058e+01,1.079772
99.95,5,0,2.372375e+01,2.371950e+01,0.716475
100.00,5,0,2.372267e+01,2.371842e+01,0.728472
100.05,5,0,2.372159e+01,2.371732e+01,0.737766
100.10,5,0,2.372051e+01,2.371622e+01,0.753777
100.15,5,0,2.371942e+01,2.371512e+01,0.733847
100.20,5,0,2.371832e+01,2.371401e+01,0.736781
100.25,4,0,2.371722e+01,2.371289e+01,0.630529
100.30,7,0,2.371611e+01,2.371177e+01,0.968320
100.35,8,0,2.371499e+01,2.371064e+01,1.081552
100.40,5,0,2.371387e+01,2.370950e+01,0.721260
100.45,5,0,2.371275e+01,2.370836e+01,0.722128
100.50,5,0,2.371162e+01,2.370721e+01,0.728753
100.55,5,0,2.371048e+01,2.370606e+01,0.718776
100.60,8,0,2.370934e+01,2.370490e+01,1.087360
100.65,8,0,2.370819e+01,2.370374e+01,1.191623
100.70,5,0,2.370703e+01,2.370257e+01,0.843331
100.75,5,0,2.370587e+01,2.370139e+01,0.779454
100.80,9,0,2.370471e+01,2.370021e+01,1.265614
100.85,5,0,2.370354e+01,2.369903e+01,0.750831
100.90,5,0,2.370236e+01,2.369784e+01,0.780862
100.95,5,0,2.370118e+01,2.369664e+01,0.807226
101.00,8,0,2.369999e+01,2.369544e+01,1.125041
101.05,8,0,2.369880e+01,2.369423e+01,1.125424
101.10,9,0,2.369760e+01,2.369302e+01,1.243217
101.15,9,0,2.369640e+01,2.369180e+01,1.330228
101.20,5,0,2.369519e+01,2.369057e+01,0.815973
101.25,5,0,2.369397e+01,2.368934e+01,0.793937
101.30,4,0,2.369275e+01,2.368811e+01,0.642727
101.35,8,0,2.369153e+01,2.368687e+01,1.119144
101.40,8,0,2.369030e+01,2.368563e+01,1.150998
101.45,8,0,2.368906e+01,2.368437e+01,1.125055
101.50,8,0,2.368782e+01,2.368312e+01,1.100276
101.55,8,0,2.368657e+01,2.368186e+01,1.081683
101.60,5,0,2.368532e+01,2.368059e+01,0.741523
101.65,5,0,2.368406e+01,2.367932e+01,0.731129
101.70,5,0,2.368280e+01,2.367804e+01,0.733115
101.75,5,0,2.368153e+01,2.367676e+01,0.724942
101.80,5,0,2.368026e+01,2.367547e+01,0.760719
101.85,5,0,2.367898e+01,2.367418e+01,0.745560
101.90,5,0,2.367770e+01,2.367288e+01,0.747235
101.95,8,0,2.367641e+01,2.367157e+01,1.080669
102.00,5,0,2.367512e+01,2.367026e+01,0.738530
102.05,5,0,2.367382e+01,2.366895e+01,0.743661
102.10,8,0,2.367251e+01,2.366763e+01,1.106086
102.15,5,0,2.367120e+01,2.366630e+01,0.796256
102.20,5,0,2.366989e+01,2.366498e+01,0.768775
102.25,8,0,2.366857e+01,2.366364e+01,1.092548
102.30,9,0,2.366724e+01,2.366230e+01,1.215146
102.35,8,0,2.366591e+01,2.366096e+01,1.090056
102.40,8,0,2.366458e+01,2.365961e+01,1.105314
102.45,5,0,2.366324e+01,2.365825e+01,0.746378
102.50,5,0,2.366190e+01,2.365689e+01,0.747523
102.55,5,0,2.366055e+01,2.365552e+01,0.727666
102.60,5,0,2.365919e+01,2.365415e+01,0.726830
102.65,5,0,2.365783e+01,2.365278e+01,0.730372
102.70,5,0,2.365647e+01,2.365140e+01,0.788596
102.75,8,0,2.365510e+01,2.365001e+01,1.089191
102.80,5,0,2.365372e+01,2.364862e+01,0.759518
102.85,5,0,2.365234e+01,2.364723e+01,0.746505
102.90,5,0,2.365096e+01,2.364583e+01,0.743097
102.95,8,0,2.364957e+01,2.364442e+01,1.106224
103.00,5,0,2.364818e+01,2.364302e+01,0.744261
103.05,5,0,2.364678e+01,2.364160e+01,0.736023
103.10,5,0,2.364537e+01,2.364018e+01,0.723033
103.15,5,0,2.364397e+01,2.363876e+01,0.723677
103.20,5,0,2.364255e+01,2.363733e+01,0.724372
103.25,5,0,2.364113e+01,2.363590e+01,0.723402
103.30,5,0,2.363971e+01,2.363446e+01,0.725068
103.35,4,0,2.363828e+01,2.363302e+01,0.657971
103.40,8,0,2.363685e+01,2.363157e+01,1.094037
103.45,8,0,2.363542e+01,2.363012e+01,1.140869
103.50,5,0,2.363397e+01,2.362866e+01,0.740484
103.55,5,0,2.363253e+01,2.362720e+01,0.743215
103.60,5,0,2.363108e+01,2.362574e+01,0.750140
103.65,5,0,2.362962e+01,2.362427e+01,0.751929
103.70,5,0,2.362816e+01,2.362279e+01,0.745369
103.75,28,0,2.362669e+01,2.362131e+01,3.400996
103.80,8,0,2.362522e+01,2.361983e+01,1.080792
103.85,8,0,2.362375e+01,2.361834e+01,1.085132
103.90,8,0,2.362227e+01,2.361684e+01,1.113052
103.95,8,0,2.362079e+01,2.361534e+01,1.084829
104.00,5,0,2.361930e+01,2.361384e+01,0.743066
104.05,8,0,2.361781e+01,2.361233e+01,1.084704
104.10,8,0,2.361631e+01,2.361082e+01,1.110243
104.15,8,0,2.361481e+01,2.360931e+01,1.104370
104.20,5,0,2.361330e+01,2.360779e+01,0.751964
104.25,5,0,2.361179e+01,2.360626e+01,0.753714
104.30,4,0,2.361027e+01,2.360473e+01,0.649466
104.35,8,0,2.360875e+01,2.360320e+01,1.105766
104.40,5,0,2.360723e+01,2.360166e+01,0.757065
104.45,5,0,2.360570e+01,2.360011e+01,0.756976
104.50,4,0,2.360417e+01,2.359857e+01,0.674490
104.55,8,0,2.360263e+01,2.359701e+01,1.140280
104.60,8,0,2.360109e+01,2.359546e+01,1.123190
104.65,7,0,2.359954e+01,2.359390e+01,0.973744
104.70,5,0,2.359799e+01,2.359233e+01,0.758756
104.75,5,0,2.359644e+01,2.359076e+01,0.784530
104.80,5,0,2.359488e+01,2.358919e+01,0.740060
104.85,8,0,2.359331e+01,2.358761e+01,1.102085
104.90,8,0,2.359174e+01,2.358603e+01,1.198574
104.95,5,0,2.359017e+01,2.358444e+01,0.816151
105.00,5,0,2.358859e+01,2.358285e+01,0.840015
105.05,5,0,2.358701e+01,2.358126e+01,0.794350
105.10,5,0,2.358543e+01,2.357966e+01,0.738467
105.15,5,0,2.358384e+01,2.357806e+01,0.749979
105.20,5,0,2.358224e+01,2.357645e+01,0.741132
105.25,5,0,2.358064e+01,2.357484e+01,0.737299
105.30,5,0,2.357904e+01,2.357323e+01,0.744726
105.35,8,0,2.357743e+01,2.357161e+01,1.091461
105.40,5,0,2.357582e+01,2.356998e+01,0.738762
105.45,5,0,2.357421e+01,2.356836e+01,0.754187
105.50,5,0,2.357259e+01,2.356673e+01,0.792811
105.55,8,0,2.357096e+01,2.356509e+01,1.148528
105.60,7,0,2.356933e+01,2.356345e+01,1.024457
105.65,7,0,2.356770e+01,2.356181e+01,0.999929
105.70,9,0,2.356607e+01,2.356016e+01,1.235496
105.75,5,0,2.356442e+01,2.355851e+01,0.760439
105.80,5,0,2.356278e+01,2.355685e+01,0.741680
105.85,5,0,2.356113e+01,2.355519e+01,0.729271
105.90,8,0,2.355948e+01,2.355353e+01,1.069929
105.95,5,0,2.355782e+01,2.355186e+01,0.726861
106.00,5,0,2.355616e+01,2.355019e+01,0.725352
106.05,5,0,2.355449e+01,2.354851e+01,0.722035
106.10,5,0,2.355282e+01,2.354683e+01,0.728867
106.15,4,0,2.355115e+01,2.354514e+01,0.618903
106.20,8,0,2.354947e+01,2.354345e+01,1.067093
106.25,8,0,2.354779e+01,2.354176e+01,1.068781
106.30,8,0,2.354610e+01,2.354006e+01,1.065561
106.35,9,0,2.354441e+01,2.353836e+01,1.182540
106.40,8,0,2.354272e+01,2.353666e+01,1.069530
106.45,5,0,2.354102e+01,2.353495e+01,0.722359
106.50,5,0,2.353932e+01,2.353323e+01,0.721867
106.55,5,0,2.353761e+01,2.353152e+01,0.724305
106.60,5,0,2.353590e+01,2.352979e+01,0.722673
106.65,5,0,2.353419e+01,2.352807e+01,0.722323
106.70,5,0,2.353247e+01,2.352634e+01,0.723183
106.75,8,0,2.353075e+01,2.352461e+01,1.069039
106.80,7,0,2.352902e+01,2.352287e+01,0.954803
106.85,9,0,2.352729e+01,2.352113e+01,1.182782
106.90,5,0,2.352556e+01,2.351938e+01,0.723567
106.95,5,0,2.352382e+01,2.351763e+01,0.725467
107.00,5,0,2.352208e+01,2.351588e+01,0.729789
107.05,5,0,2.352033e+01,2.351413e+01,0.757619
107.10,5,0,2.351858e+01,2.351237e+01,0.737780
107.15,5,0,2.351683e+01,2.351060e+01,0.738391
107.20,5,0,2.351507e+01,2.350884e+01,0.737239
107.25,5,0,2.351331e+01,2.350706e+01,0.737315
107.30,5,0,2.351154e+01,2.350529e+01,0.737084
107.35,9,0,2.350977e+01,2.350351e+01,1.195861
107.40,8,0,2.350800e+01,2.350173e+01,1.080879
107.45,5,0,2.350622e+01,2.349994e+01,0.721886
107.50,5,0,2.350444e+01,2.349815e+01,0.721042
107.55,5,0,2.350266e+01,2.349635e+01,0.725792
107.60,8,0,2.350087e+01,2.349456e+01,1.066999
107.65,5,0,2.349908e+01,2.349275e+01,0.729169
107.70,5,0,2.349728e+01,2.349095e+01,0.724508
107.75,5,0,2.349548e+01,2.348914e+01,0.725146
107.80,5,0,2.349368e+01,2.348733e+01,0.727410
107.85,5,0,2.349187e+01,2.348551e+01,0.723548
107.90,12,0,2.349006e+01,2.348369e+01,1.532095
107.95,5,0,2.348824e+01,2.348187e+01,0.722533
108.00,5,0,2.348643e+01,2.348004e+01,0.723339
108.05,11,0,2.348460e+01,2.347821e+01,1.408729
108.10,6,0,2.348278e+01,2.347637e+01,0.844767
108.15,8,0,2.348095e+01,2.347453e+01,1.067821
108.20,40,0,2.347911e+01,2.347269e+01,4.733610
108.25,5,0,2.347728e+01,2.347084e+01,0.721730
108.30,5,0,2.347543e+01,2.346899e+01,0.722345
108.35,5,0,2.347359e+01,2.346714e+01,0.726509
108.40,5,0,2.347174e+01,2.346528e+01,0.722934
108.45,5,0,2.346989e+01,2.346342e+01,0.720328
108.50,20,0,2.346803e+01,2.346156e+01,2.443777
108.55,6,0,2.346617e+01,2.345969e+01,0.829900
108.60,5,0,2.346431e+01,2.345782e+01,0.716825
108.65,5,0,2.346244e+01,2.345594e+01,0.722816
108.70,5,0,2.346057e+01,2.345406e+01,0.720144
108.75,5,0,2.345870e+01,2.345218e+01,0.722449
108.80,8,0,2.345682e+01,2.345029e+01,1.119583
108.85,8,0,2.345494e+01,2.344840e+01,1.078434
108.90,8,0,2.345305e+01,2.344650e+01,1.078810
108.95,8,0,2.345116e+01,2.344461e+01,1.080123
109.00,8,0,2.344927e+01,2.344271e+01,1.079491
109.05,5,0,2.344737e+01,2.344080e+01,0.733069
109.10,5,0,2.344547e+01,2.343889e+01,0.734088
109.15,5,0,2.344357e+01,2.343698e+01,0.728647
109.20,8,0,2.344166e+01,2.343507e+01,1.065044
109.25,8,0,2.343975e+01,2.343315e+01,1.068739
109.30,8,0,2.343784e+01,2.343123e+01,1.067372
109.35,8,0,2.343592e+01,2.342930e+01,1.064843
109.40,5,0,2.343400e+01,2.342737e+01,0.720549
109.45,5,0,2.343207e+01,2.342544e+01,0.724024
109.50,5,0,2.343014e+01,2.342350e+01,0.720851
109.55,5,0,2.342821e+01,2.342156e+01,0.721500
109.60,9,0,2.342628e+01,2.341962e+01,1.183813
109.65,8,0,2.342434e+01,2.341768e+01,1.063664
109.70,8,0,2.342239e+01,2.341573e+01,1.069831
109.75,5,0,2.342045e+01,2.341377e+01,0.723073
109.80,5,0,2.341850e+01,2.341181e+01,0.722327
109.85,5,0,2.341655e+01,2.340985e+01,0.721827
109.90,5,0,2.341459e+01,2.340789e+01,0.723155
109.95,5,0,2.341263e+01,2.340592e+01,0.724909
110.00,5,0,2.341066e+01,2.340395e+01,0.723731
110.05,5,0,2.340870e+01,2.340198e+01,0.720715
110.10,5,0,2.340673e+01,2.340000e+01,0.722576
110.15,8,0,2.340475e+01,2.339802e+01,1.066912
110.20,5,0,2.340277e+01,2.339603e+01,0.723921
110.25,5,0,2.340079e+01,2.339404e+01,0.720307
110.30,5,0,2.339881e+01,2.339205e+01,0.724294
110.35,5,0,2.339682e+01,2.339006e+01,0.723401
110.40,5,0,2.339483e+01,2.338806e+01,0.722890
110.45,8,0,2.339283e+01,2.338606e+01,1.065588
110.50,9,0,2.339083e+01,2.338405e+01,1.179883
110.55,5,0,2.338883e+01,2.338205e+01,0.721329
110.60,8,0,2.338683e+01,2.338004e+01,1.072907
110.65,7,0,2.338482e+01,2.337802e+01,0.951625
110.70,5,0,2.338281e+01,2.337600e+01,0.729030
110.75,5,0,2.338079e+01,2.337398e+01,0.723907
110.80,5,0,2.337877e+01,2.337196e+01,0.727406
110.85,5,0,2.337675e+01,2.336993e+01,0.725331
110.90,5,0,2.337472e+01,2.336790e+01,0.729946
110.95,8,0,2.337270e+01,2.336586e+01,1.070021
111.00,5,0,2.337066e+01,2.336382e+01,0.728308
111.05,5,0,2.336863e+01,2.336178e+01,0.721100
111.10,5,0,2.336659e+01,2.335973e+01,0.726489
111.15,5,0,2.336455e+01,2.335769e+01,0.722823
111.20,5,0,2.336250e+01,2.335563e+01,0.722428
111.25,8,0,2.336045e+01,2.335358e+01,1.065390
111.30,5,0,2.335840e+01,2.335152e+01,0.722728
111.35,5,0,2.335634e+01,2.334946e+01,0.728385
111.40,5,0,2.335428e+01,2.334739e+01,0.724491
111.45,5,0,2.335222e+01,2.334532e+01,0.726275
111.50,5,0,2.335015e+01,2.334325e+01,0.720967
111.55,8,0,2.334808e+01,2.334118e+01,1.067416
111.60,5,0,2.334601e+01,2.333910e+01,0.721266
111.65,5,0,2.334393e+01,2.333701e+01,0.725080
111.70,5,0,2.334185e+01,2.333493e+01,0.721743
111.75,8,0,2.333977e+01,2.333284e+01,1.068882
111.80,5,0,2.333769e+01,2.333075e+01,0.721875
111.85,5,0,2.333560e+01,2.332865e+01,0.724710
111.90,5,0,2.333350e+01,2.332655e+01,0.724173
111.95,5,0,2.333141e+01,2.332445e+01,0.721517
112.00,8,0,2.332931e+01,2.332234e+01,1.066432
112.05,8,0,2.332721e+01,2.332024e+01,1.065647
112.10,5,0,2.332510e+01,2.331812e+01,0.721541
112.15,5,0,2.332299e+01,2.331601e+01,0.721384
112.20,5,0,2.332088e+01,2.331389e+01,0.722512
112.25,8,0,2.331876e+01,2.331177e+01,1.065406
112.30,16,0,2.331664e+01,2.330964e+01,1.984295
112.35,6,0,2.331452e+01,2.330751e+01,0.835256
112.40,8,0,2.331240e+01,2.330538e+01,1.060940
112.45,5,0,2.331027e+01,2.330325e+01,0.721421
112.50,5,0,2.330814e+01,2.330111e+01,0.722837
112.55,4,0,2.330600e+01,2.329897e+01,0.607887
112.60,7,0,2.330386e+01,2.329682e+01,0.952238
112.65,9,0,2.330172e+01,2.329467e+01,1.185375
112.70,8,0,2.329958e+01,2.329252e+01,1.068252
112.75,8,0,2.329743e+01,2.329036e+01,1.065799
112.80,8,0,2.329528e+01,2.328821e+01,1.066351
112.85,8,0,2.329312e+01,2.328605e+01,1.066311
112.90,5,0,2.329096e+01,2.328388e+01,0.727516
112.95,5,0,2.328880e+01,2.328172e+01,0.720989
113.00,5,0,2.328664e+01,2.327955e+01,0.722194
113.05,5,0,2.328447e+01,2.327738e+01,0.722280
113.10,5,0,2.328230e+01,2.327520e+01,0.721821
113.15,5,0,2.328013e+01,2.327302e+01,0.721785
113.20,5,0,2.327795e+01,2.327084e+01,0.725441
113.25,8,0,2.327577e+01,2.326866e+01,1.063891
113.30,5,0,2.327359e+01,2.326647e+01,0.723068
113.35,5,0,2.327140e+01,2.326427e+01,0.730189
113.40,8,0,2.326921e+01,2.326208e+01,1.068755
113.45,8,0,2.326702e+01,2.325988e+01,1.067968
113.50,5,0,2.326482e+01,2.325768e+01,0.726970
113.55,5,0,2.326262e+01,2.325548e+01,0.722331
113.60,5,0,2.326042e+01,2.325327e+01,0.722393
113.65,5,0,2.325822e+01,2.325106e+01,0.722203
113.70,5,0,2.325601e+01,2.324884e+01,0.723752
113.75,5,0,2.325380e+01,2.324663e+01,0.722301
113.80,8,0,2.325158e+01,2.324441e+01,1.067144
113.85,5,0,2.324936e+01,2.324218e+01,0.728532
113.90,4,0,2.324714e+01,2.323996e+01,0.606675
113.95,8,0,2.324492e+01,2.323773e+01,1.066377
114.00,5,0,2.324269e+01,2.323550e+01,0.719466
114.05,5,0,2.324046e+01,2.323326e+01,0.722789
114.10,8,0,2.323823e+01,2.323102e+01,1.068219
114.15,8,0,2.323599e+01,2.322878e+01,1.066779
114.20,7,0,2.323375e+01,2.322654e+01,0.954116
114.25,5,0,2.323151e+01,2.322429e+01,0.723868
114.30,5,0,2.322926e+01,2.322204e+01,0.726575
114.35,4,0,2.322701e+01,2.321978e+01,0.608776
114.40,10,0,2.322476e+01,2.321753e+01,1.299801
114.45,5,0,2.322251e+01,2.321527e+01,0.725594
114.50,5,0,2.322025e+01,2.321300e+01,0.725500
114.55,5,0,2.321799e+01,2.321074e+01,0.724984
114.60,5,0,2.321572e+01,2.320846e+01,0.720474
114.65,5,0,2.321345e+01,2.320619e+01,0.721069
114.70,5,0,2.321118e+01,2.320391e+01,0.723853
114.75,5,0,2.320891e+01,2.320163e+01,0.723872
114.80,5,0,2.320663e+01,2.319935e+01,0.725370
114.85,5,0,2.320435e+01,2.319706e+01,0.724123
114.90,5,0,2.320207e+01,2.319477e+01,0.729264
114.95,8,0,2.319978e+01,2.319248e+01,1.066956
115.00,8,0,2.319749e+01,2.319018e+01,1.065958
115.05,8,0,2.319520e+01,2.318788e+01,1.065144
115.10,8,0,2.319290e+01,2.318558e+01,1.065175
115.15,5,0,2.319061e+01,2.318328e+01,0.722215
115.20,5,0,2.318830e+01,2.318097e+01,0.728399
115.25,5,0,2.318600e+01,2.317866e+01,0.724079
115.30,5,0,2.318369e+01,2.317634e+01,0.722511
115.35,5,0,2.318138e+01,2.317403e+01,0.724115
115.40,5,0,2.317907e+01,2.317171e+01,0.722705
115.45,5,0,2.317675e+01,2.316939e+01,0.724226
115.50,4,0,2.317443e+01,2.316706e+01,0.610764
115.55,7,0,2.317211e+01,2.316473e+01,0.950488
115.60,5,0,2.316978e+01,2.316240e+01,0.722735
115.65,5,0,2.316746e+01,2.316007e+01,0.721322
115.70,5,0,2.316512e+01,2.315773e+01,0.724750
115.75,8,0,2.316279e+01,2.315539e+01,1.068557
115.80,8,0,2.316045e+01,2.315305e+01,1.067254
115.85,5,0,2.315811e+01,2.315070e+01,0.721238
115.90,9,0,2.315577e+01,2.314835e+01,1.181232
115.95,5,0,2.315342e+01,2.314600e+01,0.722224
116.00,5,0,2.315107e+01,2.314364e+01,0.721013
116.05,5,0,2.314872e+01,2.314128e+01,0.725239
116.10,5,0,2.314636e+01,2.313892e+01,0.722776
116.15,5,0,2.314400e+01,2.313655e+01,0.723195
116.20,5,0,2.314164e+01,2.313418e+01,0.721527
116.25,9,0,2.313928e+01,2.313181e+01,1.183177
116.30,9,0,2.313691e+01,2.312944e+01,1.181034
116.35,5,0,2.313454e+01,2.312706e+01,0.723001
116.40,5,0,2.313216e+01,2.312468e+01,0.722064
116.45,5,0,2.312979e+01,2.312230e+01,0.721135
116.50,5,0,2.312741e+01,2.311991e+01,0.721484
116.55,8,0,2.312502e+01,2.311752e+01,1.072099
116.60,5,0,2.312264e+01,2.311513e+01,0.722090
116.65,5,0,2.312025e+01,2.311274e+01,0.721121
116.70,8,0,2.311786e+01,2.311034e+01,1.068294
116.75,5,0,2.311546e+01,2.310794e+01,0.723153
116.80,5,0,2.311307e+01,2.310553e+01,0.722559
116.85,8,0,2.311067e+01,2.310312e+01,1.069304
116.90,5,0,2.310826e+01,2.310071e+01,0.720894
116.95,5,0,2.310586e+01,2.309830e+01,0.723694
117.00,5,0,2.310345e+01,2.309588e+01,0.728487
117.05,5,0,2.310104e+01,2.309346e+01,0.731128
117.10,5,0,2.309862e+01,2.309104e+01,0.726614
117.15,5,0,2.309620e+01,2.308861e+01,0.721798
117.20,5,0,2.309378e+01,2.308619e+01,0.724770
117.25,8,0,2.309136e+01,2.308375e+01,1.065781
117.30,8,0,2.308893e+01,2.308132e+01,1.068990
117.35,8,0,2.308650e+01,2.307888e+01,1.064112
117.40,8,0,2.308407e+01,2.307644e+01,1.065335
117.45,5,0,2.308163e+01,2.307400e+01,0.722353
117.50,5,0,2.307919e+01,2.307155e+01,0.720890
117.55,5,0,2.307675e+01,2.306911e+01,0.724570
117.60,5,0,2.307431e+01,2.306665e+01,0.723799
117.65,5,0,2.307186e+01,2.306420e+01,0.722831
117.70,8,0,2.306941e+01,2.306174e+01,1.065285
117.75,5,0,2.306696e+01,2.305928e+01,0.723959
117.80,5,0,2.306450e+01,2.305682e+01,0.793966
117.85,5,0,2.306204e+01,2.305435e+01,0.741434
117.90,5,0,2.305958e+01,2.305188e+01,0.747191
117.95,5,0,2.305711e+01,2.304941e+01,0.742520
118.00,5,0,2.305465e+01,2.304693e+01,0.743564
118.05,5,0,2.305217e+01,2.304445e+01,0.742890
118.10,5,0,2.304970e+01,2.304197e+01,0.744164
118.15,5,0,2.304722e+01,2.303949e+01,0.743704
118.20,5,0,2.304475e+01,2.303700e+01,0.741935
118.25,5,0,2.304226e+01,2.303451e+01,0.724605
118.30,5,0,2.303978e+01,2.303202e+01,0.722557
118.35,5,0,2.303729e+01,2.302952e+01,0.722324
118.40,5,0,2.303480e+01,2.302702e+01,0.722617
118.45,4,0,2.303230e+01,2.302452e+01,0.609296
118.50,8,0,2.302981e+01,2.302201e+01,1.069991
118.55,8,0,2.302731e+01,2.301951e+01,1.069679
118.60,5,0,2.302481e+01,2.301699e+01,0.721186
118.65,5,0,2.302230e+01,2.301448e+01,0.723415
118.70,5,0,2.301979e+01,2.301196e+01,0.721604
118.75,8,0,2.301728e+01,2.300944e+01,1.064874
118.80,5,0,2.301477e+01,2.300692e+01,0.721167
118.85,5,0,2.301225e+01,2.300440e+01,0.723920
118.90,4,0,2.300973e+01,2.300187e+01,0.606783
118.95,8,0,2.300721e+01,2.299934e+01,1.072266
119.00,5,0,2.300468e+01,2.299680e+01,0.725241
119.05,5,0,2.300215e+01,2.299426e+01,0.725014
119.10,4,0,2.299962e+01,2.299172e+01,0.608746
119.15,8,0,2.299709e+01,2.298918e+01,1.066052
119.20,8,0,2.299455e+01,2.298664e+01,1.062637
119.25,8,0,2.299201e+01,2.298409e+01,1.069535
119.30,8,0,2.298947e+01,2.298154e+01,1.067383
119.35,5,0,2.298693e+01,2.297899e+01,0.722686
119.40,5,0,2.298438e+01,2.297643e+01,0.723421
119.45,5,0,2.298183e+01,2.297387e+01,0.722707
119.50,4,0,2.297927e+01,2.297131e+01,0.606446
119.55,8,0,2.297672e+01,2.296875e+01,1.066723
119.60,8,0,2.297416e+01,2.296618e+01,1.068462
119.65,5,0,2.297159e+01,2.296361e+01,0.722459
119.70,5,0,2.296903e+01,2.296104e+01,0.719252
119.75,9,0,2.296646e+01,2.295846e+01,1.178263
119.80,8,0,2.296389e+01,2.295588e+01,1.066443
119.85,5,0,2.296132e+01,2.295330e+01,0.723558
119.90,5,0,2.295874e+01,2.295072e+01,0.725196
119.95,5,0,2.295616e+01,2.294813e+01,0.722703
120.00,5,0,2.295358e+01,2.294554e+01,0.724901
120.05,8,0,2.295100e+01,2.294295e+01,1.066579
120.10,5,0,2.294841e+01,2.294036e+01,0.721086
120.15,5,0,2.294582e+01,2.293776e+01,0.721379
120.20,5,0,2.294323e+01,2.293516e+01,0.725133
120.25,5,0,2.294063e+01,2.293256e+01,0.725733
120.30,5,0,2.293803e+01,2.292995e+01,0.744805
120.35,8,0,2.293543e+01,2.292734e+01,1.104097
120.40,5,0,2.293283e+01,2.292473e+01,0.754083
120.45,8,0,2.293022e+01,2.292211e+01,1.101971
120.50,8,0,2.292761e+01,2.291950e+01,1.104130
120.55,5,0,2.292500e+01,2.291688e+01,0.754625
120.60,8,0,2.292238e+01,2.291425e+01,1.093376
120.65,8,0,2.291976e+01,2.291163e+01,1.062733
120.70,14,0,2.291714e+01,2.290900e+01,1.746681
120.75,7,0,2.291452e+01,2.290637e+01,0.945462
120.80,6,0,2.291189e+01,2.290373e+01,0.830619
120.85,7,0,2.290926e+01,2.290110e+01,0.942334
120.90,5,0,2.290663e+01,2.289845e+01,0.715567
120.95,5,0,2.290400e+01,2.289581e+01,0.717038
121.00,4,0,2.290136e+01,2.289317e+01,0.605584
121.05,8,0,2.289872e+01,2.289052e+01,1.060107
121.10,5,0,2.289607e+01,2.288786e+01,0.720553
121.15,5,0,2.289343e+01,2.288521e+01,0.717451
121.20,4,0,2.289078e+01,2.288255e+01,0.602911
121.25,7,0,2.288813e+01,2.287989e+01,0.946453
121.30,4,0,2.288547e+01,2.287723e+01,0.604438
121.35,8,0,2.288282e+01,2.287456e+01,1.059471
121.40,5,0,2.288016e+01,2.287190e+01,0.721947
121.45,5,0,2.287749e+01,2.286923e+01,0.718364
121.50,8,0,2.287483e+01,2.286655e+01,1.066594
121.55,8,0,2.287216e+01,2.286388e+01,1.063378
121.60,8,0,2.286949e+01,2.286120e+01,1.059793
121.65,8,0,2.286682e+01,2.285852e+01,1.060076
121.70,5,0,2.286414e+01,2.285584e+01,0.718471
121.75,5,0,2.286146e+01,2.285315e+01,0.724081
121.80,5,0,2.285878e+01,2.285046e+01,0.717838
121.85,5,0,2.285609e+01,2.284777e+01,0.719960
121.90,5,0,2.285341e+01,2.284508e+01,0.718119
121.95,9,0,2.285072e+01,2.284238e+01,1.171580
122.00,9,0,2.284802e+01,2.283968e+01,1.183342
122.05,5,0,2.284533e+01,2.283698e+01,0.719529
122.10,8,0,2.284263e+01,2.283427e+01,1.062197
122.15,5,0,2.283993e+01,2.283157e+01,0.717282
122.20,5,0,2.283723e+01,2.282886e+01,0.718040
122.25,5,0,2.283452e+01,2.282614e+01,0.725095
122.30,5,0,2.283181e+01,2.282343e+01,0.718119
122.35,5,0,2.282910e+01,2.282071e+01,0.718928
122.40,5,0,2.282639e+01,2.281799e+01,0.717892
122.45,5,0,2.282367e+01,2.281526e+01,0.718380
122.50,7,0,2.282095e+01,2.281254e+01,0.944570
122.55,5,0,2.281823e+01,2.280981e+01,0.715973
122.60,8,0,2.281550e+01,2.280707e+01,1.059257
122.65,5,0,2.281277e+01,2.280434e+01,0.718512
122.70,5,0,2.281004e+01,2.280160e+01,0.718452
122.75,8,0,2.280731e+01,2.279886e+01,1.060565
122.80,8,0,2.280457e+01,2.279612e+01,1.066836
122.85,8,0,2.280183e+01,2.279337e+01,1.132439
122.90,8,0,2.279909e+01,2.279062e+01,1.118811
122.95,8,0,2.279635e+01,2.278787e+01,1.106837
123.00,8,0,2.279360e+01,2.278511e+01,1.104669
123.05,8,0,2.279085e+01,2.278236e+01,1.106921
123.10,5,0,2.278810e+01,2.277960e+01,0.761094
123.15,5,0,2.278534e+01,2.277683e+01,0.762058
123.20,5,0,2.278258e+01,2.277407e+01,0.733426
123.25,5,0,2.277982e+01,2.277130e+01,0.790025
123.30,5,0,2.277706e+01,2.276853e+01,0.824511
123.35,5,0,2.277429e+01,2.276576e+01,0.774077
123.40,8,0,2.277153e+01,2.276298e+01,1.134366
123.45,8,0,2.276875e+01,2.276020e+01,1.126698
123.50,5,0,2.276598e+01,2.275742e+01,0.764203
123.55,5,0,2.276320e+01,2.275463e+01,0.768100
123.60,8,0,2.276042e+01,2.275185e+01,1.146279
123.65,5,0,2.275764e+01,2.274906e+01,0.756428
123.70,5,0,2.275486e+01,2.274626e+01,0.738305
123.75,8,0,2.275207e+01,2.274347e+01,1.105337
123.80,8,0,2.274928e+01,2.274067e+01,1.105629
123.85,5,0,2.274649e+01,2.273787e+01,0.740426
123.90,5,0,2.274369e+01,2.273507e+01,0.738684
123.95,5,0,2.274089e+01,2.273226e+01,0.770332
124.00,5,0,2.273809e+01,2.272945e+01,0.776315
124.05,5,0,2.273529e+01,2.272664e+01,0.738793
124.10,5,0,2.273248e+01,2.272383e+01,0.723595
124.15,5,0,2.272967e+01,2.272101e+01,0.726996
124.20,5,0,2.272686e+01,2.271819e+01,0.730483
124.25,5,0,2.272405e+01,2.271537e+01,0.726692
124.30,5,0,2.272123e+01,2.271255e+01,0.735239
124.35,7,0,2.271841e+01,2.270972e+01,0.970405
124.40,5,0,2.271559e+01,2.270689e+01,0.746925
124.45,5,0,2.271276e+01,2.270406e+01,0.724334
124.50,5,0,2.270993e+01,2.270122e+01,0.746160
124.55,5,0,2.270710e+01,2.269839e+01,0.736846
124.60,5,0,2.270427e+01,2.269555e+01,0.736680
124.65,5,0,2.270143e+01,2.269270e+01,0.766613
124.70,4,0,2.269860e+01,2.268986e+01,0.647577
124.75,7,0,2.269576e+01,2.268701e+01,0.964024
124.80,5,0,2.269291e+01,2.268416e+01,0.748205
124.85,5,0,2.269007e+01,2.268130e+01,0.750036
124.90,5,0,2.268722e+01,2.267845e+01,0.762150
124.95,5,0,2.268436e+01,2.267559e+01,0.753415
125.00,8,0,2.268151e+01,2.267273e+01,1.114893
125.05,9,0,2.267865e+01,2.266986e+01,1.222998
125.10,5,0,2.267579e+01,2.266700e+01,0.767947
125.15,5,0,2.267293e+01,2.266413e+01,0.742083
125.20,5,0,2.267007e+01,2.266126e+01,0.736093
125.25,5,0,2.266720e+01,2.265838e+01,0.725785
125.30,5,0,2.266433e+01,2.265551e+01,0.757709
125.35,5,0,2.266146e+01,2.265263e+01,0.732721
125.40,8,0,2.265858e+01,2.264975e+01,1.068268
125.45,12,0,2.265570e+01,2.264686e+01,1.516380
125.50,8,0,2.265282e+01,2.264397e+01,1.115783
125.55,5,0,2.264994e+01,2.264108e+01,0.723302
125.60,5,0,2.264705e+01,2.263819e+01,0.724646
125.65,5,0,2.264416e+01,2.263530e+01,0.720724
125.70,5,0,2.264127e+01,2.263240e+01,0.726047
125.75,5,0,2.263838e+01,2.262950e+01,0.726261
125.80,5,0,2.263548e+01,2.262659e+01,0.729606
125.85,8,0,2.263258e+01,2.262369e+01,1.085122
125.90,5,0,2.262968e+01,2.262078e+01,0.745143
125.95,5,0,2.262678e+01,2.261787e+01,0.743291
126.00,5,0,2.262387e+01,2.261495e+01,0.738651
126.05,5,0,2.262096e+01,2.261204e+01,0.741196
126.10,8,0,2.261805e+01,2.260912e+01,1.076226
126.15,19,0,2.261513e+01,2.260619e+01,2.358404
126.20,7,0,2.261221e+01,2.260327e+01,0.945143
126.25,6,0,2.260929e+01,2.260034e+01,0.827925
126.30,7,0,2.260637e+01,2.259741e+01,0.943260
126.35,8,0,2.260345e+01,2.259448e+01,1.057031
126.40,5,0,2.260052e+01,2.259154e+01,0.717283
126.45,5,0,2.259759e+01,2.258860e+01,0.715697
126.50,5,0,2.259465e+01,2.258566e+01,0.721007
126.55,9,0,2.259172e+01,2.258272e+01,1.170583
126.60,5,0,2.258878e+01,2.257977e+01,0.718391
126.65,5,0,2.258584e+01,2.257682e+01,0.716336
126.70,8,0,2.258289e+01,2.257387e+01,1.057462
126.75,8,0,2.257995e+01,2.257092e+01,1.062473
126.80,5,0,2.257700e+01,2.256796e+01,0.715678
126.85,5,0,2.257405e+01,2.256500e+01,0.716132
126.90,5,0,2.257109e+01,2.256204e+01,0.719083
126.95,4,0,2.256813e+01,2.255908e+01,0.605196
127.00,5,0,2.256517e+01,2.255611e+01,0.718724
127.05,9,0,2.256221e+01,2.255314e+01,1.173386
127.10,5,0,2.255925e+01,2.255017e+01,0.716365
127.15,5,0,2.255628e+01,2.254719e+01,0.718693
127.20,8,0,2.255331e+01,2.254421e+01,1.057236
127.25,5,0,2.255034e+01,2.254123e+01,0.717500
127.30,5,0,2.254736e+01,2.253825e+01,0.718017
127.35,8,0,2.254438e+01,2.253527e+01,1.058034
127.40,5,0,2.254140e+01,2.253228e+01,0.718895
127.45,5,0,2.253842e+01,2.252929e+01,0.715491
127.50,5,0,2.253543e+01,2.252630e+01,0.717029
127.55,5,0,2.253245e+01,2.252330e+01,0.716639
127.60,5,0,2.252945e+01,2.252031e+01,0.714852
127.65,5,0,2.252646e+01,2.251731e+01,0.721006
127.70,5,0,2.252347e+01,2.251430e+01,0.718405
127.75,7,0,2.252047e+01,2.251130e+01,0.945982
127.80,5,0,2.251747e+01,2.250829e+01,0.717595
127.85,5,0,2.251446e+01,2.250528e+01,0.715180
127.90,5,0,2.251146e+01,2.250227e+01,0.718915
127.95,5,0,2.250845e+01,2.249926e+01,0.715176
128.00,5,0,2.250544e+01,2.249624e+01,0.716680
128.05,8,0,2.250242e+01,2.249322e+01,1.059328
128.10,8,0,2.249940e+01,2.249019e+01,1.058532
128.15,5,0,2.249639e+01,2.248717e+01,0.715167
128.20,5,0,2.249336e+01,2.248414e+01,0.720606
128.25,5,0,2.249034e+01,2.248111e+01,0.719021
128.30,5,0,2.248731e+01,2.247808e+01,0.717806
128.35,8,0,2.248428e+01,2.247504e+01,1.056387
128.40,5,0,2.248125e+01,2.247200e+01,0.716535
128.45,5,0,2.247821e+01,2.246896e+01,0.715652
128.50,5,0,2.247518e+01,2.246592e+01,0.717489
128.55,5,0,2.247214e+01,2.246287e+01,0.719649
128.60,5,0,2.246909e+01,2.245982e+01,0.724725
128.65,5,0,2.246605e+01,2.245677e+01,0.722901
128.70,5,0,2.246300e+01,2.245371e+01,0.724254
128.75,8,0,2.245995e+01,2.245066e+01,1.067829
128.80,8,0,2.245690e+01,2.244760e+01,1.065305
128.85,5,0,2.245384e+01,2.244454e+01,0.722267
128.90,5,0,2.245078e+01,2.244147e+01,0.722281
128.95,8,0,2.244772e+01,2.243840e+01,1.064763
129.00,8,0,2.244466e+01,2.243533e+01,1.056428
129.05,8,0,2.244159e+01,2.243226e+01,1.057071
129.10,5,0,2.243853e+01,2.242918e+01,0.718503
129.15,5,0,2.243545e+01,2.242610e+01,0.720794
129.20,5,0,2.243238e+01,2.242302e+01,0.717931
129.25,5,0,2.242930e+01,2.241994e+01,0.716492
129.30,5,0,2.242623e+01,2.241686e+01,0.716601
129.35,5,0,2.242314e+01,2.241377e+01,0.719554
129.40,5,0,2.242006e+01,2.241068e+01,0.715771
129.45,5,0,2.241697e+01,2.240758e+01,0.717573
129.50,5,0,2.241389e+01,2.240449e+01,0.715518
129.55,8,0,2.241079e+01,2.240139e+01,1.059341
129.60,8,0,2.240770e+01,2.239829e+01,1.059152
129.65,8,0,2.240460e+01,2.239518e+01,1.063260
129.70,8,0,2.240150e+01,2.239208e+01,1.065421
129.75,8,0,2.239840e+01,2.238897e+01,1.065775
129.80,5,0,2.239530e+01,2.238586e+01,0.722169
129.85,5,0,2.239219e+01,2.238274e+01,0.724451
129.90,5,0,2.238908e+01,2.237963e+01,0.727651
129.95,5,0,2.238597e+01,2.237651e+01,0.724388
130.00,5,0,2.238285e+01,2.237339e+01,0.723546
130.05,5,0,2.237974e+01,2.237026e+01,0.723872
130.10,5,0,2.237662e+01,2.236714e+01,0.727502
130.15,8,0,2.237349e+01,2.236401e+01,1.064669
130.20,5,0,2.237037e+01,2.236088e+01,0.723603
130.25,5,0,2.236724e+01,2.235775e+01,0.721419
130.30,5,0,2.236411e+01,2.235461e+01,0.725451
130.35,5,0,2.236098e+01,2.235147e+01,0.722213
130.40,5,0,2.235784e+01,2.234833e+01,0.722529
130.45,5,0,2.235471e+01,2.234519e+01,0.722093
130.50,5,0,2.235157e+01,2.234204e+01,0.722276
130.55,5,0,2.234842e+01,2.233889e+01,0.724787
130.60,8,0,2.234528e+01,2.233574e+01,1.069543
130.65,8,0,2.234213e+01,2.233259e+01,1.062882
130.70,8,0,2.233898e+01,2.232943e+01,1.065903
130.75,5,0,2.233583e+01,2.232627e+01,0.722703
130.80,5,0,2.233267e+01,2.232311e+01,0.723136
130.85,5,0,2.232951e+01,2.231995e+01,0.723822
130.90,5,0,2.232635e+01,2.231678e+01,0.726180
130.95,5,0,2.232319e+01,2.231361e+01,0.722307
131.00,5,0,2.232002e+01,2.231044e+01,0.720246
131.05,5,0,2.231686e+01,2.230726e+01,0.722980
131.10,8,0,2.231369e+01,2.230408e+01,1.065647
131.15,5,0,2.231051e+01,2.230090e+01,0.720551
131.20,5,0,2.230734e+01,2.229772e+01,0.723209
131.25,5,0,2.230416e+01,2.229454e+01,0.719930
131.30,5,0,2.230098e+01,2.229135e+01,0.720302
131.35,5,0,2.229779e+01,2.228816e+01,0.722009
131.40,8,0,2.229461e+01,2.228497e+01,1.065560
131.45,8,0,2.229142e+01,2.228177e+01,1.068743
131.50,5,0,2.228823e+01,2.227857e+01,0.726965
131.55,5,0,2.228503e+01,2.227537e+01,0.722066
131.60,8,0,2.228184e+01,2.227217e+01,1.066865
131.65,8,0,2.227864e+01,2.226897e+01,1.064449
131.70,5,0,2.227544e+01,2.226576e+01,0.723729
131.75,5,0,2.227223e+01,2.226255e+01,0.725983
131.80,8,0,2.226903e+01,2.225933e+01,1.066780
131.85,5,0,2.226582e+01,2.225612e+01,0.720092
131.90,5,0,2.226261e+01,2.225290e+01,0.723027
131.95,5,0,2.225939e+01,2.224968e+01,0.725262
132.00,5,0,2.225618e+01,2.224645e+01,0.722179
132.05,5,0,2.225296e+01,2.224322e+01,0.721855
132.10,5,0,2.224973e+01,2.223999e+01,0.722323
132.15,7,0,2.224651e+01,2.223676e+01,0.952165
132.20,8,0,2.224328e+01,2.223353e+01,1.064422
132.25,8,0,2.224005e+01,2.223029e+01,1.065326
132.30,8,0,2.223682e+01,2.222705e+01,1.067366
132.35,5,0,2.223359e+01,2.222381e+01,0.724656
132.40,5,0,2.223035e+01,2.222057e+01,0.728608
132.45,5,0,2.222711e+01,2.221732e+01,0.722410
132.50,5,0,2.222387e+01,2.221407e+01,0.744136
132.55,4,0,2.222062e+01,2.221082e+01,0.617675
132.60,8,0,2.221738e+01,2.220756e+01,1.073935
132.65,5,0,2.221413e+01,2.220431e+01,0.729709
132.70,5,0,2.221088e+01,2.220105e+01,0.731050
132.75,5,0,2.220762e+01,2.219779e+01,0.730665
132.80,5,0,2.220436e+01,2.219452e+01,0.731850
132.85,8,0,2.220110e+01,2.219126e+01,1.076200
132.90,5,0,2.219784e+01,2.218799e+01,0.730990
132.95,5,0,2.219458e+01,2.218472e+01,0.726281
133.00,5,0,2.219131e+01,2.218144e+01,0.726437
133.05,5,0,2.218804e+01,2.217816e+01,0.721512
133.10,8,0,2.218477e+01,2.217488e+01,1.066643
133.15,7,0,2.218149e+01,2.217160e+01,0.957041
133.20,5,0,2.217821e+01,2.216832e+01,0.728589
133.25,5,0,2.217493e+01,2.216503e+01,0.724228
133.30,5,0,2.217165e+01,2.216174e+01,0.735499
133.35,5,0,2.216837e+01,2.215844e+01,0.725370
133.40,5,0,2.216508e+01,2.215515e+01,0.723697
133.45,5,0,2.216179e+01,2.215185e+01,0.756505
133.50,5,0,2.215850e+01,2.214855e+01,0.738550
133.55,5,0,2.215520e+01,2.214525e+01,0.738901
133.60,8,0,2.215190e+01,2.214194e+01,1.080569
133.65,8,0,2.214860e+01,2.213864e+01,1.083131
133.70,5,0,2.214530e+01,2.213533e+01,0.739558
133.75,8,0,2.214200e+01,2.213201e+01,1.081634
133.80,8,0,2.213869e+01,2.212870e+01,1.080578
133.85,5,0,2.213538e+01,2.212538e+01,0.721655
133.90,5,0,2.213207e+01,2.212206e+01,0.721839
133.95,5,0,2.212875e+01,2.211874e+01,0.723414
134.00,5,0,2.212543e+01,2.211541e+01,0.722025
134.05,5,0,2.212211e+01,2.211208e+01,0.723064
134.10,17,0,2.211879e+01,2.210875e+01,2.095825
134.15,7,0,2.211546e+01,2.210542e+01,0.949893
134.20,6,0,2.211214e+01,2.210208e+01,0.833711
134.25,7,0,2.210880e+01,2.209874e+01,0.947927
134.30,5,0,2.210547e+01,2.209540e+01,0.721537
134.35,5,0,2.210214e+01,2.209206e+01,0.722828
134.40,5,0,2.209880e+01,2.208871e+01,0.722919
134.45,9,0,2.209546e+01,2.208536e+01,1.179097
134.50,5,0,2.209211e+01,2.208201e+01,0.752912
134.55,8,0,2.208877e+01,2.207865e+01,1.104028
134.60,8,0,2.208542e+01,2.207530e+01,1.072035
134.65,5,0,2.208207e+01,2.207194e+01,0.729983
134.70,8,0,2.207872e+01,2.206858e+01,1.069449
134.75,5,0,2.207536e+01,2.206521e+01,0.730391
134.80,5,0,2.207200e+01,2.206184e+01,0.729629
134.85,5,0,2.206864e+01,2.205847e+01,0.729892
134.90,5,0,2.206528e+01,2.205510e+01,0.728702
134.95,5,0,2.206191e+01,2.205173e+01,0.722812
135.00,5,0,2.205855e+01,2.204835e+01,0.720865
135.05,4,0,2.205517e+01,2.204497e+01,0.609805
135.10,8,0,2.205180e+01,2.204159e+01,1.062737
135.15,5,0,2.204843e+01,2.203820e+01,0.726231
135.20,5,0,2.204505e+01,2.203482e+01,0.722702
135.25,5,0,2.204167e+01,2.203143e+01,0.721897
135.30,5,0,2.203828e+01,2.202804e+01,0.721417
135.35,5,0,2.203490e+01,2.202464e+01,0.722016
135.40,5,0,2.203151e+01,2.202125e+01,0.721461
135.45,5,0,2.202812e+01,2.201785e+01,0.721546
135.50,5,0,2.202472e+01,2.201444e+01,0.724253
135.55,5,0,2.202133e+01,2.201104e+01,0.719914
135.60,5,0,2.201793e+01,2.200763e+01,0.731271
135.65,5,0,2.201453e+01,2.200423e+01,0.730952
135.70,5,0,2.201113e+01,2.200081e+01,0.727891
135.75,8,0,2.200772e+01,2.199740e+01,1.075415
135.80,8,0,2.200431e+01,2.199398e+01,1.067785
135.85,8,0,2.200090e+01,2.199056e+01,1.068080
135.90,5,0,2.199749e+01,2.198714e+01,0.730965
135.95,5,0,2.199407e+01,2.198371e+01,0.726443
136.00,5,0,2.199065e+01,2.198029e+01,0.727526
136.05,5,0,2.198723e+01,2.197686e+01,0.725914
136.10,5,0,2.198381e+01,2.197343e+01,0.724174
136.15,8,0,2.198038e+01,2.196999e+01,1.064400
136.20,8,0,2.197696e+01,2.196655e+01,1.064130
136.25,5,0,2.197353e+01,2.196311e+01,0.725372
136.30,5,0,2.197009e+01,2.195967e+01,0.723503
136.35,5,0,2.196666e+01,2.195623e+01,0.721688
136.40,9,0,2.196322e+01,2.195278e+01,1.180585
136.45,5,0,2.195978e+01,2.194933e+01,0.726195
136.50,5,0,2.195633e+01,2.194588e+01,0.722032
136.55,5,0,2.195289e+01,2.194243e+01,0.725602
136.60,5,0,2.194944e+01,2.193897e+01,0.721743
136.65,8,0,2.194599e+01,2.193551e+01,1.064703
136.70,5,0,2.194254e+01,2.193205e+01,0.724934
136.75,5,0,2.193908e+01,2.192859e+01,0.723175
136.80,5,0,2.193562e+01,2.192512e+01,0.721492
136.85,5,0,2.193216e+01,2.192165e+01,0.721991
136.90,8,0,2.192870e+01,2.191818e+01,1.083612
136.95,5,0,2.192523e+01,2.191471e+01,0.863585
137.00,8,0,2.192176e+01,2.191123e+01,1.169646
137.05,5,0,2.191829e+01,2.190776e+01,0.779432
137.10,5,0,2.191482e+01,2.190427e+01,0.775837
137.15,5,0,2.191135e+01,2.190079e+01,0.776860
137.20,5,0,2.190787e+01,2.189730e+01,0.778416
137.25,8,0,2.190439e+01,2.189382e+01,1.144910
137.30,8,0,2.190090e+01,2.189032e+01,1.140168
137.35,8,0,2.189742e+01,2.188683e+01,1.092565
137.40,5,0,2.189393e+01,2.188334e+01,0.737448
137.45,5,0,2.189044e+01,2.187984e+01,0.737228
137.50,5,0,2.188695e+01,2.187634e+01,0.741899
137.55,8,0,2.188345e+01,2.187283e+01,1.095585
137.60,27,0,2.187995e+01,2.186933e+01,3.297462
137.65,6,0,2.187645e+01,2.186582e+01,0.837868
137.70,8,0,2.187295e+01,2.186231e+01,1.084983
137.75,9,0,2.186944e+01,2.185879e+01,1.187526
137.80,5,0,2.186594e+01,2.185528e+01,0.726397
137.85,5,0,2.186243e+01,2.185176e+01,0.728084
137.90,5,0,2.185891e+01,2.184823e+01,0.736146
137.95,5,0,2.185540e+01,2.184471e+01,0.732547
138.00,5,0,2.185188e+01,2.184118e+01,0.729480
138.05,5,0,2.184836e+01,2.183765e+01,0.729017
138.10,5,0,2.184484e+01,2.183412e+01,0.727642
138.15,9,0,2.184131e+01,2.183059e+01,1.192722
138.20,8,0,2.183778e+01,2.182705e+01,1.073951
138.25,8,0,2.183425e+01,2.182351e+01,1.086475
138.30,5,0,2.183072e+01,2.181997e+01,0.726736
138.35,5,0,2.182718e+01,2.181642e+01,0.727053
138.40,5,0,2.182365e+01,2.181288e+01,0.727519
138.45,5,0,2.182011e+01,2.180933e+01,0.730695
138.50,5,0,2.181656e+01,2.180577e+01,0.728127
138.55,5,0,2.181302e+01,2.180222e+01,0.731986
138.60,5,0,2.180947e+01,2.179866e+01,0.730312
138.65,5,0,2.180592e+01,2.179510e+01,0.732490
138.70,5,0,2.180237e+01,2.179154e+01,0.732140
138.75,5,0,2.179881e+01,2.178798e+01,0.731887
138.80,5,0,2.179525e+01,2.178441e+01,0.735062
138.85,5,0,2.179169e+01,2.178084e+01,0.731062
138.90,5,0,2.178813e+01,2.177727e+01,0.729684
138.95,8,0,2.178457e+01,2.177369e+01,1.079063
139.00,8,0,2.178100e+01,2.177012e+01,1.084452
139.05,5,0,2.177743e+01,2.176654e+01,0.729004
139.10,8,0,2.177386e+01,2.176296e+01,1.081274
139.15,5,0,2.177028e+01,2.175937e+01,0.731195
139.20,5,0,2.176670e+01,2.175579e+01,0.729997
139.25,5,0,2.176312e+01,2.175220e+01,0.727482
139.30,5,0,2.175954e+01,2.174861e+01,0.728658
139.35,5,0,2.175596e+01,2.174501e+01,0.728827
139.40,8,0,2.175237e+01,2.174142e+01,1.077492
139.45,8,0,2.174878e+01,2.173782e+01,1.076882
139.50,5,0,2.174519e+01,2.173422e+01,0.730820
139.55,5,0,2.174159e+01,2.173062e+01,0.730160
139.60,5,0,2.173799e+01,2.172701e+01,0.728243
139.65,5,0,2.173439e+01,2.172340e+01,0.728555
139.70,5,0,2.173079e+01,2.171979e+01,0.729036
139.75,5,0,2.172719e+01,2.171618e+01,0.730271
139.80,5,0,2.172358e+01,2.171257e+01,0.736683
139.85,5,0,2.171997e+01,2.170895e+01,0.731049
139.90,5,0,2.171636e+01,2.170533e+01,0.734026
139.95,5,0,2.171274e+01,2.170170e+01,0.728346
140.00,5,0,2.170913e+01,2.169808e+01,0.732693
140.05,5,0,2.170551e+01,2.169445e+01,0.728674
140.10,5,0,2.170189e+01,2.169082e+01,0.730212
140.15,5,0,2.169826e+01,2.168719e+01,0.741814
140.20,8,0,2.169463e+01,2.168355e+01,1.074407
140.25,8,0,2.169100e+01,2.167991e+01,1.087589
140.30,9,0,2.168737e+01,2.167627e+01,1.205749
140.35,8,0,2.168374e+01,2.167263e+01,1.089390
140.40,8,0,2.168010e+01,2.166898e+01,1.079089
140.45,8,0,2.167646e+01,2.166533e+01,1.088502
140.50,5,0,2.167282e+01,2.166168e+01,0.731995
140.55,5,0,2.166918e+01,2.165803e+01,0.729945
140.60,5,0,2.166553e+01,2.165437e+01,0.728613
140.65,5,0,2.166188e+01,2.165071e+01,0.733031
140.70,8,0,2.165823e+01,2.164705e+01,1.077036
140.75,5,0,2.165457e+01,2.164338e+01,0.729243
140.80,5,0,2.165092e+01,2.163972e+01,0.729309
140.85,5,0,2.164726e+01,2.163605e+01,0.727765
140.90,5,0,2.164360e+01,2.163238e+01,0.730543
140.95,5,0,2.163993e+01,2.162870e+01,0.731082
141.00,8,0,2.163627e+01,2.162502e+01,1.072201
141.05,8,0,2.163260e+01,2.162135e+01,1.075216
141.10,5,0,2.162892e+01,2.161766e+01,0.728465
141.15,5,0,2.162525e+01,2.161398e+01,0.729874
141.20,5,0,2.162157e+01,2.161029e+01,0.726955
141.25,5,0,2.161789e+01,2.160660e+01,0.729588
141.30,5,0,2.161421e+01,2.160291e+01,0.726190
141.35,8,0,2.161053e+01,2.159922e+01,1.074965
141.40,5,0,2.160684e+01,2.159552e+01,0.726319
141.45,5,0,2.160315e+01,2.159182e+01,0.728767
141.50,8,0,2.159946e+01,2.158812e+01,1.083650
141.55,5,0,2.159577e+01,2.158441e+01,0.727905
141.60,5,0,2.159207e+01,2.158071e+01,0.727666
141.65,5,0,2.158837e+01,2.157700e+01,0.727561
141.70,5,0,2.158467e+01,2.157329e+01,0.727420
141.75,5,0,2.158097e+01,2.156957e+01,0.735385
141.80,8,0,2.157726e+01,2.156586e+01,1.076500
141.85,5,0,2.157355e+01,2.156214e+01,0.730081
141.90,5,0,2.156984e+01,2.155842e+01,0.727772
141.95,8,0,2.156613e+01,2.155470e+01,1.073499
142.00,8,0,2.156241e+01,2.155097e+01,1.073395
142.05,5,0,2.155869e+01,2.154725e+01,0.731213
142.10,5,0,2.155497e+01,2.154352e+01,0.729866
142.15,5,0,2.155125e+01,2.153978e+01,0.728388
142.20,5,0,2.154752e+01,2.153605e+01,0.731237
142.25,5,0,2.154380e+01,2.153231e+01,0.729720
142.30,5,0,2.154007e+01,2.152857e+01,0.731984
142.35,5,0,2.153633e+01,2.152483e+01,0.726869
142.40,8,0,2.153260e+01,2.152108e+01,1.074484
142.45,7,0,2.152886e+01,2.151733e+01,0.956270
142.50,5,0,2.152512e+01,2.151358e+01,0.728549
142.55,5,0,2.152138e+01,2.150983e+01,0.725502
142.60,5,0,2.151763e+01,2.150607e+01,0.727240
142.65,8,0,2.151388e+01,2.150232e+01,1.073098
142.70,7,0,2.151013e+01,2.149856e+01,0.958591
142.75,5,0,2.150638e+01,2.149479e+01,0.730371
142.80,5,0,2.150262e+01,2.149103e+01,0.725792
142.85,5,0,2.149886e+01,2.148726e+01,0.729284
142.90,5,0,2.149510e+01,2.148349e+01,0.727315
142.95,5,0,2.149134e+01,2.147972e+01,0.725763
143.00,8,0,2.148758e+01,2.147594e+01,1.073805
143.05,5,0,2.148381e+01,2.147217e+01,0.730756
143.10,5,0,2.148004e+01,2.146839e+01,0.726613
143.15,5,0,2.147627e+01,2.146460e+01,0.729863
143.20,5,0,2.147249e+01,2.146082e+01,0.727396
143.25,5,0,2.146871e+01,2.145703e+01,0.726728
143.30,5,0,2.146493e+01,2.145324e+01,0.727013
143.35,5,0,2.146115e+01,2.144945e+01,0.728748
143.40,9,0,2.145737e+01,2.144565e+01,1.188506
143.45,5,0,2.145358e+01,2.144185e+01,0.729815
143.50,5,0,2.144979e+01,2.143805e+01,0.729543
143.55,5,0,2.144600e+01,2.143425e+01,0.728010
143.60,8,0,2.144220e+01,2.143045e+01,1.076085
143.65,8,0,2.143840e+01,2.142664e+01,1.072101
143.70,8,0,2.143460e+01,2.142283e+01,1.071528
143.75,5,0,2.143080e+01,2.141901e+01,0.727359
143.80,5,0,2.142700e+01,2.141520e+01,0.725091
143.85,5,0,2.142319e+01,2.141138e+01,0.725439
143.90,4,0,2.141938e+01,2.140756e+01,0.612979
143.95,8,0,2.141557e+01,2.140374e+01,1.076478
144.00,8,0,2.141175e+01,2.139991e+01,1.074863
144.05,5,0,2.140794e+01,2.139608e+01,0.739093
144.10,5,0,2.140412e+01,2.139225e+01,0.748170
144.15,4,0,2.140029e+01,2.138842e+01,0.615327
144.20,4,0,2.139647e+01,2.138458e+01,0.614316
144.25,8,0,2.139264e+01,2.138075e+01,1.073172
144.30,8,0,2.138881e+01,2.137691e+01,1.080351
144.35,28,0,2.138498e+01,2.137306e+01,3.401718
144.40,8,0,2.138115e+01,2.136922e+01,1.078450
144.45,7,0,2.137731e+01,2.136537e+01,0.967427
144.50,5,0,2.137347e+01,2.136152e+01,0.739821
144.55,8,0,2.136963e+01,2.135767e+01,1.081204
144.60,5,0,2.136579e+01,2.135381e+01,0.738366
144.65,5,0,2.136194e+01,2.134996e+01,0.735797
144.70,5,0,2.135809e+01,2.134610e+01,0.724527
144.75,5,0,2.135424e+01,2.134223e+01,0.726174
144.80,8,0,2.135038e+01,2.133837e+01,1.064793
144.85,8,0,2.134653e+01,2.133450e+01,1.065722
144.90,5,0,2.134267e+01,2.133064e+01,0.724173
144.95,5,0,2.133881e+01,2.132676e+01,0.724323
145.00,8,0,2.133494e+01,2.132289e+01,1.067307
145.05,5,0,2.133108e+01,2.131901e+01,0.723335
145.10,8,0,2.132721e+01,2.131514e+01,1.064274
145.15,8,0,2.132334e+01,2.131126e+01,1.067579
145.20,8,0,2.131946e+01,2.130737e+01,1.065228
145.25,5,0,2.131559e+01,2.130349e+01,0.722157
145.30,5,0,2.131171e+01,2.129960e+01,0.721707
145.35,5,0,2.130783e+01,2.129571e+01,0.723471
145.40,5,0,2.130395e+01,2.129181e+01,0.723963
145.45,5,0,2.130006e+01,2.128792e+01,0.723230
145.50,5,0,2.129617e+01,2.128402e+01,0.723961
145.55,5,0,2.129228e+01,2.128012e+01,0.723326
145.60,5,0,2.128839e+01,2.127621e+01,0.722524
145.65,4,0,2.128449e+01,2.127230e+01,0.653288
145.70,7,0,2.128059e+01,2.126840e+01,0.978981
145.75,5,0,2.127669e+01,2.126448e+01,0.749951
145.80,5,0,2.127279e+01,2.126057e+01,0.753122
145.85,5,0,2.126888e+01,2.125665e+01,0.748696
145.90,5,0,2.126498e+01,2.125274e+01,0.750321
145.95,5,0,2.126107e+01,2.124881e+01,0.747606
146.00,5,0,2.125715e+01,2.124489e+01,0.745571
146.05,5,0,2.125324e+01,2.124096e+01,0.740773
146.10,5,0,2.124932e+01,2.123703e+01,0.744013
146.15,8,0,2.124540e+01,2.123310e+01,1.058861
146.20,5,0,2.124148e+01,2.122917e+01,0.722037
146.25,5,0,2.123755e+01,2.122523e+01,0.729257
146.30,5,0,2.123362e+01,2.122129e+01,0.727623
146.35,8,0,2.122969e+01,2.121735e+01,1.114402
146.40,5,0,2.122576e+01,2.121341e+01,0.792252
146.45,5,0,2.122182e+01,2.120946e+01,0.730760
146.50,5,0,2.121789e+01,2.120551e+01,0.735581
146.55,5,0,2.121395e+01,2.120156e+01,0.732953
146.60,5,0,2.121000e+01,2.119761e+01,0.734707
146.65,8,0,2.120606e+01,2.119365e+01,1.084985
146.70,5,0,2.120211e+01,2.118969e+01,0.767235
146.75,9,0,2.119816e+01,2.118573e+01,1.207180
146.80,8,0,2.119421e+01,2.118176e+01,1.075323
146.85,9,0,2.119025e+01,2.117780e+01,1.183962
146.90,5,0,2.118630e+01,2.117383e+01,0.721422
146.95,5,0,2.118234e+01,2.116986e+01,0.719889
147.00,5,0,2.117838e+01,2.116588e+01,0.719072
147.05,5,0,2.117441e+01,2.116191e+01,0.752394
147.10,5,0,2.117044e+01,2.115793e+01,0.723764
147.15,5,0,2.116647e+01,2.115395e+01,0.725305
147.20,5,0,2.116250e+01,2.114997e+01,0.755317
147.25,5,0,2.115853e+01,2.114598e+01,0.720045
147.30,5,0,2.115455e+01,2.114199e+01,0.719809
147.35,5,0,2.115057e+01,2.113800e+01,0.778538
147.40,5,0,2.114659e+01,2.113401e+01,0.752922
147.45,5,0,2.114260e+01,2.113001e+01,0.740460
147.50,5,0,2.113862e+01,2.112601e+01,0.756159
147.55,5,0,2.113463e+01,2.112201e+01,0.738902
147.60,8,0,2.113064e+01,2.111801e+01,1.085033
147.65,5,0,2.112664e+01,2.111400e+01,0.740535
147.70,5,0,2.112265e+01,2.110999e+01,0.742045
147.75,5,0,2.111865e+01,2.110598e+01,0.741344
147.80,8,0,2.111464e+01,2.110197e+01,1.069192
147.85,8,0,2.111064e+01,2.109796e+01,1.132239
147.90,7,0,2.110663e+01,2.109394e+01,0.951143
147.95,5,0,2.110262e+01,2.108992e+01,0.725621
148.00,5,0,2.109861e+01,2.108589e+01,0.719334
148.05,5,0,2.109460e+01,2.108187e+01,0.715534
148.10,5,0,2.109058e+01,2.107784e+01,0.718137
148.15,5,0,2.108656e+01,2.107381e+01,0.719400
148.20,5,0,2.108254e+01,2.106978e+01,0.718341
148.25,5,0,2.107852e+01,2.106574e+01,0.717700
148.30,5,0,2.107449e+01,2.106170e+01,0.716730
148.35,5,0,2.107046e+01,2.105766e+01,0.719816
148.40,5,0,2.106643e+01,2.105362e+01,0.720182
148.45,7,0,2.106240e+01,2.104957e+01,0.945602
148.50,8,0,2.105836e+01,2.104552e+01,1.063348
148.55,5,0,2.105432e+01,2.104147e+01,0.719726
148.60,5,0,2.105028e+01,2.103742e+01,0.716382
148.65,8,0,2.104624e+01,2.103336e+01,1.062927
148.70,8,0,2.104219e+01,2.102931e+01,1.061687
148.75,5,0,2.103814e+01,2.102524e+01,0.716070
148.80,5,0,2.103409e+01,2.102118e+01,0.720230
148.85,8,0,2.103004e+01,2.101711e+01,1.060458
148.90,8,0,2.102598e+01,2.101305e+01,1.062293
148.95,5,0,2.102193e+01,2.100898e+01,0.726880
149.00,5,0,2.101786e+01,2.100490e+01,0.728832
149.05,8,0,2.101380e+01,2.100083e+01,1.080027
149.10,8,0,2.100974e+01,2.099675e+01,1.065454
149.15,8,0,2.100567e+01,2.099267e+01,1.066571
149.20,8,0,2.100160e+01,2.098858e+01,1.070005
149.25,7,0,2.099752e+01,2.098450e+01,0.953141
149.30,5,0,2.099345e+01,2.098041e+01,0.733391
149.35,5,0,2.098937e+01,2.097632e+01,0.786239
149.40,5,0,2.098529e+01,2.097222e+01,0.740630
149.45,5,0,2.098121e+01,2.096813e+01,0.791173
149.50,8,0,2.097712e+01,2.096403e+01,1.118421
149.55,5,0,2.097303e+01,2.095993e+01,0.738579
149.60,5,0,2.096894e+01,2.095583e+01,0.736277
149.65,5,0,2.096485e+01,2.095172e+01,0.737242
149.70,5,0,2.096075e+01,2.094761e+01,0.741980
149.75,5,0,2.095666e+01,2.094350e+01,0.740821
149.80,5,0,2.095255e+01,2.093939e+01,0.737980
149.85,5,0,2.094845e+01,2.093527e+01,0.735808
149.90,5,0,2.094435e+01,2.093116e+01,0.725091
149.95,5,0,2.094024e+01,2.092704e+01,0.732178
150.00,5,0,2.093613e+01,2.092291e+01,0.736520
150.05,5,0,2.093202e+01,2.091879e+01,0.736572
150.10,8,0,2.092790e+01,2.091466e+01,1.078711
150.15,8,0,2.092378e+01,2.091053e+01,1.074459
150.20,5,0,2.091966e+01,2.090639e+01,0.734252
150.25,5,0,2.091554e+01,2.090226e+01,0.742909
150.30,5,0,2.091141e+01,2.089812e+01,0.738405
150.35,5,0,2.090729e+01,2.089398e+01,0.728893
150.40,5,0,2.090316e+01,2.088983e+01,0.718659
150.45,8,0,2.089902e+01,2.088569e+01,1.068932
150.50,5,0,2.089489e+01,2.088154e+01,0.722507
150.55,5,0,2.089075e+01,2.087739e+01,0.723961
150.60,5,0,2.088661e+01,2.087324e+01,0.722521
150.65,5,0,2.088247e+01,2.086908e+01,0.781417
150.70,5,0,2.087832e+01,2.086492e+01,0.733627
150.75,5,0,2.087418e+01,2.086076e+01,0.773149
150.80,9,0,2.087003e+01,2.085660e+01,1.193008
150.85,5,0,2.086587e+01,2.085243e+01,0.734462
150.90,5,0,2.086172e+01,2.084826e+01,0.733783
150.95,8,0,2.085756e+01,2.084409e+01,1.074756
151.00,5,0,2.085340e+01,2.083992e+01,0.725474
151.05,5,0,2.084924e+01,2.083574e+01,0.727820
151.10,4,0,2.084508e+01,2.083156e+01,0.614348
151.15,8,0,2.084091e+01,2.082738e+01,1.060358
151.20,5,0,2.083674e+01,2.082320e+01,0.719136
151.25,5,0,2.083257e+01,2.081901e+01,0.726215
151.30,5,0,2.082839e+01,2.081482e+01,0.729608
151.35,5,0,2.082421e+01,2.081063e+01,0.720070
151.40,5,0,2.082004e+01,2.080644e+01,0.722703
151.45,7,0,2.081585e+01,2.080224e+01,0.954281
151.50,8,0,2.081167e+01,2.079804e+01,1.062197
151.55,8,0,2.080748e+01,2.079384e+01,1.062956
151.60,8,0,2.080329e+01,2.078964e+01,1.059411
151.65,5,0,2.079910e+01,2.078543e+01,0.723034
151.70,5,0,2.079491e+01,2.078123e+01,0.722885
151.75,4,0,2.079071e+01,2.077702e+01,0.606483
151.80,9,0,2.078651e+01,2.077280e+01,1.176124
151.85,8,0,2.078231e+01,2.076859e+01,1.062276
151.90,5,0,2.077810e+01,2.076437e+01,0.762154
151.95,5,0,2.077390e+01,2.076015e+01,0.726753
152.00,5,0,2.076969e+01,2.075593e+01,0.728385
152.05,5,0,2.076547e+01,2.075170e+01,0.740907
152.10,8,0,2.076126e+01,2.074747e+01,1.114670
152.15,5,0,2.075704e+01,2.074324e+01,0.726354
152.20,5,0,2.075282e+01,2.073901e+01,0.727892
152.25,5,0,2.074860e+01,2.073477e+01,0.735104
152.30,5,0,2.074438e+01,2.073054e+01,0.732071
152.35,4,0,2.074015e+01,2.072630e+01,0.610564
152.40,5,0,2.073592e+01,2.072205e+01,0.753285
152.45,5,0,2.073169e+01,2.071781e+01,0.726696
152.50,5,0,2.072746e+01,2.071356e+01,0.729941
152.55,5,0,2.072322e+01,2.070931e+01,0.733848
152.60,5,0,2.071898e+01,2.070506e+01,0.728116
152.65,8,0,2.071474e+01,2.070080e+01,1.066267
152.70,5,0,2.071050e+01,2.069654e+01,0.725785
152.75,5,0,2.070625e+01,2.069228e+01,0.725145
152.80,5,0,2.070200e+01,2.068802e+01,0.723035
152.85,5,0,2.069775e+01,2.068375e+01,0.715258
152.90,5,0,2.069349e+01,2.067949e+01,0.718137
152.95,5,0,2.068924e+01,2.067521e+01,0.717538
153.00,8,0,2.068498e+01,2.067094e+01,1.061019
153.05,8,0,2.068072e+01,2.066667e+01,1.059478
153.10,5,0,2.067645e+01,2.066239e+01,0.723033
153.15,5,0,2.067219e+01,2.065811e+01,0.722277
153.20,5,0,2.066792e+01,2.065382e+01,0.720569
153.25,8,0,2.066365e+01,2.064954e+01,1.063521
153.30,5,0,2.065937e+01,2.064525e+01,0.726985
153.35,5,0,2.065510e+01,2.064096e+01,0.725508
153.40,8,0,2.065082e+01,2.063667e+01,1.076470
153.45,8,0,2.064654e+01,2.063237e+01,1.073574
153.50,5,0,2.064225e+01,2.062808e+01,0.726952
153.55,5,0,2.063797e+01,2.062378e+01,0.722673
153.60,5,0,2.063368e+01,2.061947e+01,0.720349
153.65,5,0,2.062939e+01,2.061517e+01,0.723170
153.70,8,0,2.062509e+01,2.061086e+01,1.076422
153.75,5,0,2.062080e+01,2.060655e+01,0.729426
153.80,5,0,2.061650e+01,2.060224e+01,0.730740
153.85,5,0,2.061220e+01,2.059792e+01,0.732039
153.90,5,0,2.060789e+01,2.059360e+01,0.728545
153.95,5,0,2.060359e+01,2.058928e+01,0.733188
154.00,5,0,2.059928e+01,2.058496e+01,0.735728
154.05,8,0,2.059497e+01,2.058063e+01,1.072773
154.10,5,0,2.059065e+01,2.057631e+01,0.728059
154.15,5,0,2.058634e+01,2.057198e+01,0.733518
154.20,5,0,2.058202e+01,2.056764e+01,0.728330
154.25,4,0,2.057770e+01,2.056331e+01,0.613472
154.30,7,0,2.057337e+01,2.055897e+01,0.955653
154.35,5,0,2.056905e+01,2.055463e+01,0.717816
154.40,17,0,2.056472e+01,2.055029e+01,2.127300
154.45,7,0,2.056039e+01,2.054594e+01,0.946605
154.50,5,0,2.055605e+01,2.054160e+01,0.715247
154.55,5,0,2.055172e+01,2.053725e+01,0.715197
154.60,5,0,2.054738e+01,2.053289e+01,0.715994
154.65,5,0,2.054304e+01,2.052854e+01,0.719112
154.70,8,0,2.053869e+01,2.052418e+01,1.063533
154.75,20,0,2.053435e+01,2.051982e+01,2.424752
154.80,8,0,2.053000e+01,2.051546e+01,1.053825
154.85,5,0,2.052565e+01,2.051109e+01,0.716659
154.90,4,0,2.052129e+01,2.050673e+01,0.605085
154.95,5,0,2.051694e+01,2.050235e+01,0.719263
155.00,5,0,2.051258e+01,2.049798e+01,0.718715
155.05,5,0,2.050822e+01,2.049361e+01,0.716798
155.10,8,0,2.050385e+01,2.048923e+01,1.060074
155.15,8,0,2.049949e+01,2.048485e+01,1.062102
155.20,8,0,2.049512e+01,2.048046e+01,1.061769
155.25,8,0,2.049075e+01,2.047608e+01,1.075266
155.30,5,0,2.048637e+01,2.047169e+01,0.727656
155.35,5,0,2.048200e+01,2.046730e+01,0.729756
155.40,5,0,2.047762e+01,2.046291e+01,0.730179
155.45,5,0,2.047324e+01,2.045851e+01,0.730201
155.50,8,0,2.046885e+01,2.045411e+01,1.070756
155.55,5,0,2.046447e+01,2.044971e+01,0.765334
155.60,5,0,2.046008e+01,2.044531e+01,0.744433
155.65,5,0,2.045569e+01,2.044090e+01,0.727690
155.70,5,0,2.045129e+01,2.043649e+01,0.727154
155.75,9,0,2.044690e+01,2.043208e+01,1.183798
155.80,5,0,2.044250e+01,2.042767e+01,0.727716
155.85,5,0,2.043810e+01,2.042325e+01,0.727572
155.90,4,0,2.043369e+01,2.041883e+01,0.623010
155.95,7,0,2.042929e+01,2.041441e+01,0.960052
156.00,8,0,2.042488e+01,2.040999e+01,1.075710
156.05,8,0,2.042047e+01,2.040556e+01,1.100138
156.10,8,0,2.041605e+01,2.040113e+01,1.113603
156.15,5,0,2.041164e+01,2.039670e+01,0.754968
156.20,5,0,2.040722e+01,2.039226e+01,0.750883
156.25,5,0,2.040280e+01,2.038783e+01,0.748796
156.30,5,0,2.039837e+01,2.038339e+01,0.751620
156.35,5,0,2.039395e+01,2.037895e+01,0.752800
156.40,8,0,2.038952e+01,2.037450e+01,1.099591
156.45,8,0,2.038509e+01,2.037006e+01,1.096129
156.50,8,0,2.038065e+01,2.036561e+01,1.072599
156.55,7,0,2.037622e+01,2.036115e+01,0.961614
156.60,7,0,2.037178e+01,2.035670e+01,0.998819
156.65,5,0,2.036734e+01,2.035224e+01,0.727857
156.70,5,0,2.036289e+01,2.034779e+01,0.723633
156.75,5,0,2.035845e+01,2.034332e+01,0.737930
156.80,5,0,2.035400e+01,2.033886e+01,0.730832
156.85,8,0,2.034955e+01,2.033439e+01,1.102952
156.90,5,0,2.034509e+01,2.032993e+01,0.744294
156.95,8,0,2.034064e+01,2.032545e+01,1.096921
157.00,5,0,2.033618e+01,2.032098e+01,0.736140
157.05,5,0,2.033171e+01,2.031650e+01,0.732545
157.10,8,0,2.032725e+01,2.031202e+01,1.075703
157.15,5,0,2.032278e+01,2.030754e+01,0.726356
157.20,5,0,2.031831e+01,2.030306e+01,0.746054
157.25,5,0,2.031384e+01,2.029857e+01,0.775042
157.30,5,0,2.030937e+01,2.029408e+01,0.827846
157.35,8,0,2.030489e+01,2.028959e+01,1.156550
157.40,5,0,2.030041e+01,2.028509e+01,0.861219
157.45,5,0,2.029593e+01,2.028059e+01,0.808981
157.50,5,0,2.029145e+01,2.027609e+01,0.747051
157.55,5,0,2.028696e+01,2.027159e+01,0.767271
157.60,5,0,2.028247e+01,2.026709e+01,0.753237
157.65,5,0,2.027798e+01,2.026258e+01,0.745353
157.70,8,0,2.027348e+01,2.025807e+01,1.093504
157.75,5,0,2.026899e+01,2.025356e+01,0.746199
157.80,5,0,2.026449e+01,2.024904e+01,0.745326
157.85,5,0,2.025999e+01,2.024452e+01,0.731570
157.90,5,0,2.025548e+01,2.024000e+01,0.749437
157.95,5,0,2.025097e+01,2.023548e+01,0.745925
158.00,5,0,2.024646e+01,2.023095e+01,0.737849
158.05,5,0,2.024195e+01,2.022643e+01,0.761712
158.10,5,0,2.023744e+01,2.022189e+01,0.770592
158.15,7,0,2.023292e+01,2.021736e+01,0.968978
158.20,5,0,2.022840e+01,2.021283e+01,0.733645
158.25,5,0,2.022388e+01,2.020829e+01,0.735565
158.30,5,0,2.021935e+01,2.020375e+01,0.734931
158.35,5,0,2.021483e+01,2.019920e+01,0.733461
158.40,8,0,2.021030e+01,2.019466e+01,1.108531
158.45,5,0,2.020576e+01,2.019011e+01,0.779974
158.50,5,0,2.020123e+01,2.018555e+01,0.738450
158.55,5,0,2.019669e+01,2.018100e+01,0.744415
158.60,8,0,2.019215e+01,2.017644e+01,1.118168
158.65,8,0,2.018761e+01,2.017189e+01,1.145148
158.70,8,0,2.018306e+01,2.016732e+01,1.136454
158.75,8,0,2.017852e+01,2.016276e+01,1.134519
158.80,5,0,2.017397e+01,2.015819e+01,0.802921
158.85,5,0,2.016941e+01,2.015362e+01,0.743459
158.90,4,0,2.016486e+01,2.014905e+01,0.625822
158.95,5,0,2.016030e+01,2.014448e+01,0.737266
159.00,5,0,2.015574e+01,2.013990e+01,0.740340
159.05,4,0,2.015118e+01,2.013532e+01,0.632709
159.10,8,0,2.014661e+01,2.013074e+01,1.084950
159.15,5,0,2.014204e+01,2.012616e+01,0.752922
159.20,5,0,2.013747e+01,2.012157e+01,0.754402
159.25,5,0,2.013290e+01,2.011698e+01,0.728894
159.30,8,0,2.012833e+01,2.011239e+01,1.061983
159.35,8,0,2.012375e+01,2.010780e+01,1.067830
159.40,5,0,2.011917e+01,2.010320e+01,0.728709
159.45,8,0,2.011458e+01,2.009860e+01,1.061750
159.50,5,0,2.011000e+01,2.009400e+01,0.721892
159.55,5,0,2.010541e+01,2.008940e+01,0.721410
159.60,8,0,2.010082e+01,2.008479e+01,1.073947
159.65,9,0,2.009623e+01,2.008018e+01,1.192931
159.70,8,0,2.009163e+01,2.007557e+01,1.085408
159.75,8,0,2.008703e+01,2.007095e+01,1.091097
159.80,8,0,2.008243e+01,2.006634e+01,1.116285
159.85,5,0,2.007783e+01,2.006172e+01,0.771301
159.90,5,0,2.007322e+01,2.005709e+01,0.758062
159.95,5,0,2.006861e+01,2.005247e+01,0.757375
160.00,5,0,2.006400e+01,2.004784e+01,0.758376
160.05,5,0,2.005939e+01,2.004321e+01,0.758485
160.10,5,0,2.005477e+01,2.003858e+01,0.759503
160.15,5,0,2.005015e+01,2.003394e+01,0.759187
160.20,5,0,2.004553e+01,2.002930e+01,0.746057
160.25,5,0,2.004091e+01,2.002466e+01,0.723270
160.30,5,0,2.003628e+01,2.002002e+01,0.721084
160.35,5,0,2.003165e+01,2.001537e+01,0.721132
160.40,8,0,2.002702e+01,2.001073e+01,1.072575
160.45,5,0,2.002238e+01,2.000607e+01,0.723936
160.50,5,0,2.001775e+01,2.000142e+01,0.725377
160.55,5,0,2.001311e+01,1.999676e+01,0.723905
160.60,9,0,2.000847e+01,1.999211e+01,1.184999
160.65,5,0,2.000382e+01,1.998744e+01,0.726754
160.70,5,0,1.999917e+01,1.998278e+01,0.723613
160.75,5,0,1.999453e+01,1.997811e+01,0.721920
160.80,5,0,1.998987e+01,1.997345e+01,0.727295
160.85,5,0,1.998522e+01,1.996877e+01,0.726536
160.90,8,0,1.998056e+01,1.996410e+01,1.066929
160.95,5,0,1.997590e+01,1.995942e+01,0.722424
161.00,5,0,1.997124e+01,1.995474e+01,0.724520
161.05,8,0,1.996657e+01,1.995006e+01,1.067697
161.10,8,0,1.996191e+01,1.994538e+01,1.075997
161.15,5,0,1.995724e+01,1.994069e+01,0.783540
161.20,5,0,1.995256e+01,1.993600e+01,0.739413
161.25,5,0,1.994789e+01,1.993131e+01,0.735538
161.30,5,0,1.994321e+01,1.992661e+01,0.735627
161.35,8,0,1.993853e+01,1.992192e+01,1.081380
161.40,5,0,1.993385e+01,1.991722e+01,0.735554
161.45,5,0,1.992916e+01,1.991251e+01,0.738572
161.50,5,0,1.992447e+01,1.990781e+01,0.738967
161.55,4,0,1.991978e+01,1.990310e+01,0.621303
161.60,8,0,1.991509e+01,1.989839e+01,1.074849
161.65,5,0,1.991039e+01,1.989368e+01,0.721977
161.70,5,0,1.990570e+01,1.988896e+01,0.720841
161.75,5,0,1.990099e+01,1.988425e+01,0.720638
161.80,5,0,1.989629e+01,1.987953e+01,0.725427
161.85,5,0,1.989158e+01,1.987480e+01,0.769312
161.90,5,0,1.988688e+01,1.987008e+01,0.740126
161.95,4,0,1.988216e+01,1.986535e+01,0.625499
162.00,7,0,1.987745e+01,1.986062e+01,0.969160
162.05,5,0,1.987273e+01,1.985589e+01,0.736440
162.10,5,0,1.986801e+01,1.985115e+01,0.746345
162.15,5,0,1.986329e+01,1.984641e+01,0.746719
162.20,8,0,1.985857e+01,1.984167e+01,1.094821
162.25,5,0,1.985384e+01,1.983693e+01,0.745122
162.30,5,0,1.984911e+01,1.983218e+01,0.733185
162.35,8,0,1.984438e+01,1.982743e+01,1.080651
162.40,8,0,1.983965e+01,1.982268e+01,1.080383
162.45,8,0,1.983491e+01,1.981793e+01,1.077500
162.50,8,0,1.983017e+01,1.981317e+01,1.066843
162.55,5,0,1.982543e+01,1.980841e+01,0.725570
162.60,5,0,1.982068e+01,1.980365e+01,0.722569
162.65,5,0,1.981593e+01,1.979888e+01,0.723583
162.70,5,0,1.981118e+01,1.979411e+01,0.724794
162.75,5,0,1.980643e+01,1.978934e+01,0.734865
162.80,5,0,1.980168e+01,1.978457e+01,0.727174
162.85,5,0,1.979692e+01,1.977980e+01,0.735746
162.90,5,0,1.979216e+01,1.977502e+01,0.729154
162.95,8,0,1.978740e+01,1.977024e+01,1.096113
163.00,5,0,1.978263e+01,1.976546e+01,0.742335
163.05,5,0,1.977786e+01,1.976067e+01,0.750996
163.10,5,0,1.977309e+01,1.975588e+01,0.742214
163.15,4,0,1.976832e+01,1.975109e+01,0.622087
163.20,7,0,1.976354e+01,1.974630e+01,0.973161
163.25,5,0,1.975876e+01,1.974150e+01,0.740680
163.30,5,0,1.975398e+01,1.973671e+01,0.731635
163.35,5,0,1.974920e+01,1.973190e+01,0.819271
163.40,5,0,1.974441e+01,1.972710e+01,0.758660
163.45,5,0,1.973962e+01,1.972229e+01,0.748434
163.50,5,0,1.973483e+01,1.971748e+01,0.754898
163.55,5,0,1.973004e+01,1.971267e+01,0.751551
163.60,5,0,1.972524e+01,1.970786e+01,0.794739
163.65,5,0,1.972044e+01,1.970304e+01,0.789717
163.70,4,0,1.971564e+01,1.969822e+01,0.728814
163.75,7,0,1.971083e+01,1.969340e+01,1.029119
163.80,5,0,1.970602e+01,1.968857e+01,0.764728
163.85,5,0,1.970121e+01,1.968374e+01,0.776745
163.90,8,0,1.969640e+01,1.967891e+01,1.102060
163.95,8,0,1.969159e+01,1.967408e+01,1.112392
164.00,5,0,1.968677e+01,1.966925e+01,0.811257
164.05,5,0,1.968195e+01,1.966441e+01,0.748356
164.10,5,0,1.967712e+01,1.965957e+01,0.864845
164.15,8,0,1.967230e+01,1.965472e+01,1.154882
164.20,8,0,1.966747e+01,1.964988e+01,1.110960
164.25,5,0,1.966264e+01,1.964503e+01,0.752959
164.30,9,0,1.965781e+01,1.964018e+01,1.219751
164.35,5,0,1.965297e+01,1.963532e+01,0.752978
164.40,5,0,1.964813e+01,1.963047e+01,0.753728
164.45,5,0,1.964329e+01,1.962561e+01,0.750174
164.50,8,0,1.963845e+01,1.962075e+01,1.077559
164.55,5,0,1.963360e+01,1.961588e+01,0.719659
164.60,8,0,1.962875e+01,1.961102e+01,1.061140
164.65,19,0,1.962390e+01,1.960615e+01,2.323484
164.70,6,0,1.961904e+01,1.960127e+01,0.835011
164.75,5,0,1.961419e+01,1.959640e+01,0.716126
164.80,5,0,1.960933e+01,1.959152e+01,0.715754
164.85,8,0,1.960446e+01,1.958664e+01,1.058833
164.90,8,0,1.959960e+01,1.958176e+01,1.063865
164.95,5,0,1.959473e+01,1.957687e+01,0.719348
165.00,5,0,1.958986e+01,1.957199e+01,0.725815
165.05,8,0,1.958499e+01,1.956709e+01,1.089514
165.10,8,0,1.958011e+01,1.956220e+01,1.073670
165.15,5,0,1.957524e+01,1.955731e+01,0.736322
165.20,5,0,1.957035e+01,1.955241e+01,0.723701
165.25,5,0,1.956547e+01,1.954751e+01,0.736836
165.30,5,0,1.956058e+01,1.954260e+01,0.725511
165.35,9,0,1.955570e+01,1.953769e+01,1.179685
165.40,5,0,1.955080e+01,1.953278e+01,0.719699
165.45,8,0,1.954591e+01,1.952787e+01,1.063646
165.50,5,0,1.954101e+01,1.952296e+01,0.731285
165.55,5,0,1.953611e+01,1.951804e+01,0.774017
165.60,5,0,1.953121e+01,1.951312e+01,0.785372
165.65,5,0,1.952631e+01,1.950820e+01,0.718197
165.70,5,0,1.952140e+01,1.950327e+01,0.723443
165.75,8,0,1.951649e+01,1.949834e+01,1.063388
165.80,5,0,1.951158e+01,1.949341e+01,0.728650
165.85,5,0,1.950666e+01,1.948848e+01,0.725435
165.90,5,0,1.950174e+01,1.948354e+01,0.728813
165.95,5,0,1.949682e+01,1.947860e+01,0.728380
166.00,5,0,1.949190e+01,1.947366e+01,0.722648
166.05,5,0,1.948698e+01,1.946872e+01,0.726642
166.10,5,0,1.948205e+01,1.946377e+01,0.723351
166.15,5,0,1.947712e+01,1.945882e+01,0.724746
166.20,8,0,1.947218e+01,1.945387e+01,1.090619
166.25,7,0,1.946724e+01,1.944891e+01,0.981781
166.30,8,0,1.946231e+01,1.944395e+01,1.082438
166.35,5,0,1.945736e+01,1.943899e+01,0.735367
166.40,5,0,1.945242e+01,1.943403e+01,0.736398
166.45,5,0,1.944747e+01,1.942906e+01,0.735646
166.50,8,0,1.944252e+01,1.942410e+01,1.081736
166.55,4,0,1.943757e+01,1.941912e+01,0.623987
166.60,7,0,1.943261e+01,1.941415e+01,0.970276
166.65,5,0,1.942766e+01,1.940917e+01,0.727185
166.70,5,0,1.942270e+01,1.940420e+01,0.728300
166.75,8,0,1.941773e+01,1.939921e+01,1.071037
166.80,5,0,1.941277e+01,1.939423e+01,0.730049
166.85,5,0,1.940780e+01,1.938924e+01,0.726352
166.90,5,0,1.940283e+01,1.938425e+01,0.727611
166.95,5,0,1.939785e+01,1.937926e+01,0.744991
167.00,5,0,1.939288e+01,1.937427e+01,0.725649
167.05,5,0,1.938790e+01,1.936927e+01,0.727437
167.10,5,0,1.938292e+01,1.936427e+01,0.726862
167.15,7,0,1.937793e+01,1.935926e+01,0.958542
167.20,5,0,1.937294e+01,1.935426e+01,0.725469
167.25,7,0,1.936795e+01,1.934925e+01,0.963318
167.30,5,0,1.936296e+01,1.934424e+01,0.732112
167.35,8,0,1.935797e+01,1.933922e+01,1.073130
167.40,5,0,1.935297e+01,1.933421e+01,0.724999
167.45,8,0,1.934797e+01,1.932919e+01,1.072556
167.50,8,0,1.934297e+01,1.932416e+01,1.078325
167.55,5,0,1.933796e+01,1.931914e+01,0.729070
167.60,5,0,1.933295e+01,1.931411e+01,0.727692
167.65,7,0,1.932794e+01,1.930908e+01,0.958105
167.70,5,0,1.932293e+01,1.930405e+01,0.731815
167.75,4,0,1.931791e+01,1.929901e+01,0.613067
167.80,8,0,1.931289e+01,1.929397e+01,1.070180
167.85,8,0,1.930787e+01,1.928893e+01,1.067917
167.90,5,0,1.930284e+01,1.928389e+01,0.742957
167.95,5,0,1.929781e+01,1.927884e+01,0.738967
168.00,8,0,1.929278e+01,1.927379e+01,1.075835
168.05,8,0,1.928775e+01,1.926874e+01,1.075867
168.10,8,0,1.928272e+01,1.926368e+01,1.075820
168.15,9,0,1.927768e+01,1.925862e+01,1.184329
168.20,8,0,1.927264e+01,1.925356e+01,1.075604
168.25,5,0,1.926759e+01,1.924850e+01,0.723732
168.30,5,0,1.926255e+01,1.924343e+01,0.723530
168.35,4,0,1.925750e+01,1.923837e+01,0.609179
168.40,8,0,1.925244e+01,1.923329e+01,1.065981
168.45,4,0,1.924739e+01,1.922822e+01,0.613373
168.50,5,0,1.924233e+01,1.922314e+01,0.727333
168.55,5,0,1.923727e+01,1.921806e+01,0.730774
168.60,8,0,1.923221e+01,1.921298e+01,1.112316
168.65,5,0,1.922715e+01,1.920790e+01,0.799438
168.70,5,0,1.922208e+01,1.920281e+01,0.736662
168.75,5,0,1.921701e+01,1.919772e+01,0.741474
168.80,5,0,1.921193e+01,1.919263e+01,0.741340
168.85,5,0,1.920686e+01,1.918753e+01,0.739804
168.90,5,0,1.920178e+01,1.918243e+01,0.739960
168.95,5,0,1.919670e+01,1.917733e+01,0.750697
169.00,5,0,1.919161e+01,1.917223e+01,0.746336
169.05,5,0,1.918652e+01,1.916712e+01,0.740347
169.10,8,0,1.918143e+01,1.916201e+01,1.080483
169.15,4,0,1.917634e+01,1.915690e+01,0.615262
169.20,7,0,1.917125e+01,1.915178e+01,0.957833
169.25,8,0,1.916615e+01,1.914666e+01,1.077067
169.30,9,0,1.916105e+01,1.914154e+01,1.191553
169.35,5,0,1.915594e+01,1.913642e+01,0.734406
169.40,5,0,1.915084e+01,1.913129e+01,0.729092
169.45,5,0,1.914573e+01,1.912617e+01,0.731987
169.50,5,0,1.914062e+01,1.912104e+01,0.733669
169.55,5,0,1.913550e+01,1.911590e+01,0.729454
169.60,5,0,1.913039e+01,1.911076e+01,0.725257
169.65,4,0,1.912527e+01,1.910563e+01,0.622083
169.70,8,0,1.912014e+01,1.910048e+01,1.120277
169.75,8,0,1.911502e+01,1.909534e+01,1.107967
169.80,8,0,1.910989e+01,1.909019e+01,1.140895
169.85,5,0,1.910476e+01,1.908504e+01,0.781046
169.90,5,0,1.909963e+01,1.907989e+01,0.753433
169.95,4,0,1.909449e+01,1.907473e+01,0.642987
170.00,7,0,1.908935e+01,1.906957e+01,1.048563
170.05,5,0,1.908421e+01,1.906441e+01,0.752478
170.10,4,0,1.907906e+01,1.905925e+01,0.629213
170.15,8,0,1.907392e+01,1.905408e+01,1.092547
170.20,5,0,1.906877e+01,1.904891e+01,0.746299
170.25,5,0,1.906361e+01,1.904374e+01,0.745402
170.30,5,0,1.905846e+01,1.903856e+01,0.731285
170.35,5,0,1.905330e+01,1.903338e+01,0.728848
170.40,5,0,1.904814e+01,1.902820e+01,0.730763
170.45,5,0,1.904298e+01,1.902302e+01,0.726312
170.50,5,0,1.903781e+01,1.901783e+01,0.728834
170.55,8,0,1.903264e+01,1.901264e+01,1.080045
170.60,5,0,1.902747e+01,1.900745e+01,0.732873
170.65,5,0,1.902229e+01,1.900226e+01,0.723620
170.70,5,0,1.901712e+01,1.899706e+01,0.722550
170.75,4,0,1.901194e+01,1.899186e+01,0.613740
170.80,7,0,1.900675e+01,1.898665e+01,0.952588
170.85,5,0,1.900157e+01,1.898145e+01,0.722048
170.90,5,0,1.899638e+01,1.897624e+01,0.757773
170.95,5,0,1.899119e+01,1.897103e+01,0.735246
171.00,5,0,1.898599e+01,1.896581e+01,0.737323
171.05,5,0,1.898080e+01,1.896060e+01,0.739510
171.10,8,0,1.897560e+01,1.895538e+01,1.083137
171.15,5,0,1.897039e+01,1.895015e+01,0.736126
171.20,5,0,1.896519e+01,1.894493e+01,0.750295
171.25,8,0,1.895998e+01,1.893970e+01,1.101711
171.30,5,0,1.895477e+01,1.893447e+01,0.750293
171.35,5,0,1.894956e+01,1.892924e+01,0.730972
171.40,5,0,1.894434e+01,1.892400e+01,0.729913
171.45,8,0,1.893912e+01,1.891876e+01,1.109918
171.50,5,0,1.893390e+01,1.891352e+01,0.816638
171.55,5,0,1.892867e+01,1.890827e+01,0.728016
171.60,8,0,1.892345e+01,1.890303e+01,1.080949
171.65,5,0,1.891822e+01,1.889778e+01,0.733222
171.70,4,0,1.891298e+01,1.889252e+01,0.615435
171.75,8,0,1.890775e+01,1.888727e+01,1.077909
171.80,4,0,1.890251e+01,1.888201e+01,0.611813
171.85,7,0,1.889727e+01,1.887675e+01,0.957058
171.90,9,0,1.889202e+01,1.887148e+01,1.203953
171.95,5,0,1.888678e+01,1.886621e+01,0.755916
172.00,12,0,1.888153e+01,1.886094e+01,1.560909
172.05,5,0,1.887627e+01,1.885567e+01,0.734758
172.10,22,0,1.887102e+01,1.885040e+01,2.702542
172.15,8,0,1.886576e+01,1.884512e+01,1.073524
172.20,6,0,1.886050e+01,1.883984e+01,0.847160
172.25,37,0,1.885524e+01,1.883455e+01,4.483795
172.30,5,0,1.884997e+01,1.882926e+01,0.728450
172.35,5,0,1.884470e+01,1.882397e+01,0.731393
172.40,40,0,1.883943e+01,1.881868e+01,4.836876
172.45,5,0,1.883415e+01,1.881339e+01,0.724031
172.50,5,0,1.882887e+01,1.880809e+01,0.729007
172.55,5,0,1.882359e+01,1.880279e+01,0.727725
172.60,5,0,1.881831e+01,1.879748e+01,0.729201
172.65,5,0,1.881302e+01,1.879217e+01,0.722691
172.70,5,0,1.880774e+01,1.878686e+01,0.730520
172.75,5,0,1.880244e+01,1.878155e+01,0.731416
172.80,5,0,1.879715e+01,1.877624e+01,0.732484
172.85,8,0,1.879185e+01,1.877092e+01,1.074092
172.90,5,0,1.878655e+01,1.876560e+01,0.723600
172.95,8,0,1.878125e+01,1.876027e+01,1.070336
173.00,5,0,1.877594e+01,1.875494e+01,0.730092
173.05,5,0,1.877063e+01,1.874961e+01,0.731836
173.10,4,0,1.876532e+01,1.874428e+01,0.611444
173.15,7,0,1.876001e+01,1.873895e+01,0.956510
173.20,8,0,1.875469e+01,1.873361e+01,1.067487
173.25,5,0,1.874937e+01,1.872827e+01,0.723418
173.30,8,0,1.874405e+01,1.872292e+01,1.094183
173.35,7,0,1.873872e+01,1.871757e+01,0.970992
173.40,5,0,1.873339e+01,1.871222e+01,0.733896
173.45,5,0,1.872806e+01,1.870687e+01,0.731239
173.50,5,0,1.872273e+01,1.870152e+01,0.738149
173.55,7,0,1.871739e+01,1.869616e+01,1.044796
173.60,8,0,1.871205e+01,1.869080e+01,1.070651
173.65,5,0,1.870671e+01,1.868543e+01,0.729536
173.70,8,0,1.870136e+01,1.868007e+01,1.081145
173.75,5,0,1.869601e+01,1.867470e+01,0.729985
173.80,8,0,1.869066e+01,1.866932e+01,1.135090
173.85,8,0,1.868531e+01,1.866395e+01,1.078371
173.90,38,0,1.867995e+01,1.865857e+01,4.555722
173.95,5,0,1.867459e+01,1.865319e+01,0.732871
174.00,4,0,1.866923e+01,1.864780e+01,0.614793
174.05,13,0,1.866386e+01,1.864242e+01,1.651494
174.10,6,0,1.865849e+01,1.863703e+01,0.839116
174.15,5,0,1.865312e+01,1.863163e+01,0.727338
174.20,5,0,1.864775e+01,1.862624e+01,0.727817
174.25,9,0,1.864237e+01,1.862084e+01,1.191227
174.30,5,0,1.863699e+01,1.861544e+01,0.734312
174.35,4,0,1.863161e+01,1.861004e+01,0.611985
174.40,7,0,1.862622e+01,1.860463e+01,1.010012
174.45,5,0,1.862083e+01,1.859922e+01,0.734130
174.50,5,0,1.861544e+01,1.859381e+01,0.735721
174.55,5,0,1.861005e+01,1.858839e+01,0.726935
174.60,5,0,1.860465e+01,1.858297e+01,0.722299
174.65,8,0,1.859925e+01,1.857755e+01,1.068155
174.70,8,0,1.859385e+01,1.857212e+01,1.070475
174.75,5,0,1.858844e+01,1.856670e+01,0.724251
174.80,5,0,1.858303e+01,1.856127e+01,0.725801
174.85,5,0,1.857762e+01,1.855583e+01,0.800243
174.90,5,0,1.857221e+01,1.855040e+01,0.760046
174.95,5,0,1.856679e+01,1.854496e+01,0.756985
175.00,8,0,1.856137e+01,1.853952e+01,1.104344
175.05,8,0,1.855595e+01,1.853407e+01,1.104120
175.10,7,0,1.855052e+01,1.852862e+01,1.010767
175.15,7,0,1.854509e+01,1.852317e+01,1.065556
175.20,8,0,1.853966e+01,1.851772e+01,1.117468
175.25,5,0,1.853422e+01,1.851226e+01,0.773094
175.30,5,0,1.852879e+01,1.850680e+01,0.763483
175.35,5,0,1.852335e+01,1.850134e+01,0.758576
175.40,8,0,1.851790e+01,1.849587e+01,1.127470
175.45,8,0,1.851246e+01,1.849041e+01,1.121586
175.50,8,0,1.850701e+01,1.848493e+01,1.093874
175.55,5,0,1.850156e+01,1.847946e+01,0.780450
175.60,4,0,1.849610e+01,1.847398e+01,0.617492
175.65,7,0,1.849064e+01,1.846850e+01,0.961007
175.70,4,0,1.848518e+01,1.846302e+01,0.609654
175.75,8,0,1.847972e+01,1.845753e+01,1.076598
175.80,5,0,1.847425e+01,1.845205e+01,0.727416
175.85,5,0,1.846878e+01,1.844655e+01,0.726231
175.90,5,0,1.846331e+01,1.844106e+01,0.736310
175.95,7,0,1.845784e+01,1.843556e+01,0.965688
176.00,5,0,1.845236e+01,1.843006e+01,0.728670
176.05,5,0,1.844688e+01,1.842456e+01,0.726302
176.10,5,0,1.844139e+01,1.841905e+01,0.734469
176.15,5,0,1.843590e+01,1.841354e+01,0.738431
176.20,8,0,1.843041e+01,1.840803e+01,1.082380
176.25,8,0,1.842492e+01,1.840251e+01,1.089956
176.30,8,0,1.841943e+01,1.839700e+01,1.092704
176.35,8,0,1.841393e+01,1.839147e+01,1.098687
176.40,8,0,1.840843e+01,1.838595e+01,1.076781
176.45,5,0,1.840292e+01,1.838042e+01,0.729772
176.50,5,0,1.839741e+01,1.837489e+01,0.764354
176.55,5,0,1.839190e+01,1.836936e+01,0.758330
176.60,5,0,1.838639e+01,1.836382e+01,0.766368
176.65,7,0,1.838087e+01,1.835829e+01,1.034864
176.70,5,0,1.837535e+01,1.835274e+01,0.749823
176.75,5,0,1.836983e+01,1.834720e+01,0.745577
176.80,5,0,1.836431e+01,1.834165e+01,0.746470
176.85,8,0,1.835878e+01,1.833610e+01,1.091036
176.90,8,0,1.835325e+01,1.833055e+01,1.157551
176.95,8,0,1.834771e+01,1.832499e+01,1.093185
177.00,7,0,1.834218e+01,1.831943e+01,0.982870
177.05,5,0,1.833664e+01,1.831387e+01,0.733545
177.10,5,0,1.833109e+01,1.830830e+01,0.733327
177.15,5,0,1.832555e+01,1.830274e+01,0.736311
177.20,5,0,1.832000e+01,1.829716e+01,0.732538
177.25,5,0,1.831445e+01,1.829159e+01,0.733805
177.30,8,0,1.830889e+01,1.828601e+01,1.069448
177.35,4,0,1.830334e+01,1.828043e+01,0.607649
177.40,7,0,1.829778e+01,1.827485e+01,0.955474
177.45,4,0,1.829221e+01,1.826926e+01,0.610664
177.50,7,0,1.828665e+01,1.826367e+01,0.958777
177.55,7,0,1.828108e+01,1.825808e+01,0.956938
177.60,7,0,1.827550e+01,1.825248e+01,0.954226
177.65,5,0,1.826993e+01,1.824688e+01,0.733653
177.70,5,0,1.826435e+01,1.824128e+01,0.735221
177.75,4,0,1.825877e+01,1.823568e+01,0.643424
177.80,7,0,1.825318e+01,1.823007e+01,0.966840
177.85,4,0,1.824760e+01,1.822446e+01,0.618516
177.90,5,0,1.824201e+01,1.821885e+01,0.784846
177.95,5,0,1.823641e+01,1.821323e+01,0.769486
178.00,8,0,1.823082e+01,1.820761e+01,1.127904
178.05,5,0,1.822522e+01,1.820199e+01,0.771636
178.10,5,0,1.821962e+01,1.819636e+01,0.814757
178.15,4,0,1.821401e+01,1.819073e+01,0.660681
178.20,8,0,1.820840e+01,1.818510e+01,1.135293
178.25,9,0,1.820279e+01,1.817947e+01,1.235275
178.30,5,0,1.819718e+01,1.817383e+01,0.762853
178.35,8,0,1.819156e+01,1.816819e+01,1.130500
178.40,9,0,1.818594e+01,1.816254e+01,1.218929
178.45,5,0,1.818032e+01,1.815690e+01,0.730991
178.50,5,0,1.817469e+01,1.815125e+01,0.729004
178.55,9,0,1.816906e+01,1.814559e+01,1.189506
178.60,5,0,1.816343e+01,1.813994e+01,0.729152
178.65,5,0,1.815779e+01,1.813428e+01,0.728742
178.70,8,0,1.815215e+01,1.812862e+01,1.071597
178.75,8,0,1.814651e+01,1.812295e+01,1.074963
178.80,7,0,1.814087e+01,1.811728e+01,0.960159
178.85,7,0,1.813522e+01,1.811161e+01,0.969970
178.90,5,0,1.812957e+01,1.810594e+01,0.728902
178.95,5,0,1.812392e+01,1.810026e+01,0.731955
179.00,4,0,1.811826e+01,1.809458e+01,0.644506
179.05,7,0,1.811260e+01,1.808890e+01,0.963155
179.10,18,0,1.810694e+01,1.808321e+01,2.301449
179.15,6,0,1.810127e+01,1.807752e+01,0.910975
179.20,7,0,1.809560e+01,1.807183e+01,0.977008
179.25,8,0,1.808993e+01,1.806613e+01,1.096744
179.30,7,0,1.808426e+01,1.806044e+01,0.992008
179.35,5,0,1.807858e+01,1.805473e+01,0.751821
179.40,4,0,1.807290e+01,1.804903e+01,0.636208
179.45,9,0,1.806722e+01,1.804332e+01,1.206989
179.50,8,0,1.806153e+01,1.803761e+01,1.079523
179.55,5,0,1.805584e+01,1.803190e+01,0.735719
179.60,5,0,1.805015e+01,1.802618e+01,0.734152
179.65,5,0,1.804445e+01,1.802046e+01,0.740942
179.70,5,0,1.803875e+01,1.801474e+01,0.735905
179.75,5,0,1.803305e+01,1.800901e+01,0.723585
179.80,8,0,1.802734e+01,1.800328e+01,1.065802
179.85,5,0,1.802164e+01,1.799755e+01,0.740482
179.90,9,0,1.801593e+01,1.799181e+01,1.243252
179.95,5,0,1.801021e+01,1.798607e+01,0.727659
180.00,5,0,1.800449e+01,1.798033e+01,0.728314
180.05,8,0,1.799877e+01,1.797459e+01,1.087766
180.10,5,0,1.799305e+01,1.796884e+01,0.770688
180.15,5,0,1.798732e+01,1.796309e+01,0.777596
180.20,5,0,1.798159e+01,1.795733e+01,0.803973
180.25,5,0,1.797586e+01,1.795158e+01,0.745313
180.30,5,0,1.797013e+01,1.794582e+01,0.771329
180.35,5,0,1.796439e+01,1.794005e+01,0.748567
180.40,5,0,1.795865e+01,1.793429e+01,0.748949
180.45,5,0,1.795290e+01,1.792852e+01,0.771893
180.50,8,0,1.794715e+01,1.792274e+01,1.091597
180.55,8,0,1.794140e+01,1.791697e+01,1.086460
180.60,5,0,1.793565e+01,1.791119e+01,0.725823
180.65,8,0,1.792989e+01,1.790541e+01,1.120049
180.70,8,0,1.792413e+01,1.789962e+01,1.091578
180.75,8,0,1.791837e+01,1.789383e+01,1.165664
180.80,5,0,1.791260e+01,1.788804e+01,0.729314
180.85,5,0,1.790683e+01,1.788225e+01,0.731273
180.90,5,0,1.790106e+01,1.787645e+01,0.733706
180.95,5,0,1.789528e+01,1.787065e+01,0.751391
181.00,5,0,1.788950e+01,1.786485e+01,0.761853
181.05,8,0,1.788372e+01,1.785904e+01,1.082800
181.10,8,0,1.787793e+01,1.785323e+01,1.134315
181.15,7,0,1.787215e+01,1.784742e+01,0.972315
181.20,8,0,1.786635e+01,1.784160e+01,1.088464
181.25,5,0,1.786056e+01,1.783578e+01,0.747091
181.30,5,0,1.785476e+01,1.782996e+01,0.743647
181.35,5,0,1.784896e+01,1.782413e+01,0.740029
181.40,4,0,1.784316e+01,1.781830e+01,0.635731
181.45,4,0,1.783735e+01,1.781247e+01,0.626552
181.50,7,0,1.783154e+01,1.780663e+01,0.974773
181.55,8,0,1.782573e+01,1.780079e+01,1.072847
181.60,8,0,1.781991e+01,1.779495e+01,1.071525
181.65,8,0,1.781409e+01,1.778911e+01,1.102231
181.70,8,0,1.780827e+01,1.778326e+01,1.106866
181.75,8,0,1.780244e+01,1.777741e+01,1.072506
181.80,8,0,1.779661e+01,1.777155e+01,1.104621
181.85,5,0,1.779078e+01,1.776570e+01,0.727819
181.90,8,0,1.778495e+01,1.775983e+01,1.134789
181.95,38,0,1.777911e+01,1.775397e+01,4.712130
182.00,5,0,1.777327e+01,1.774810e+01,0.742257
182.05,5,0,1.776742e+01,1.774223e+01,0.775679
182.10,5,0,1.776158e+01,1.773636e+01,0.737394
182.15,4,0,1.775572e+01,1.773048e+01,0.662379
182.20,7,0,1.774987e+01,1.772460e+01,1.009500
182.25,7,0,1.774401e+01,1.771872e+01,0.972105
182.30,8,0,1.773815e+01,1.771283e+01,1.092037
182.35,8,0,1.773229e+01,1.770695e+01,1.087455
182.40,5,0,1.772642e+01,1.770105e+01,0.736262
182.45,5,0,1.772055e+01,1.769516e+01,0.739365
182.50,4,0,1.771468e+01,1.768926e+01,0.624225
182.55,7,0,1.770880e+01,1.768336e+01,0.966119
182.60,5,0,1.770292e+01,1.767745e+01,0.727406
182.65,5,0,1.769704e+01,1.767154e+01,0.724563
182.70,5,0,1.769116e+01,1.766563e+01,0.725019
182.75,8,0,1.768527e+01,1.765972e+01,1.070421
182.80,5,0,1.767937e+01,1.765380e+01,0.724453
182.85,8,0,1.767348e+01,1.764788e+01,1.068558
182.90,5,0,1.766758e+01,1.764195e+01,0.725398
182.95,5,0,1.766168e+01,1.763602e+01,0.724637
183.00,8,0,1.765577e+01,1.763009e+01,1.109679
183.05,5,0,1.764987e+01,1.762416e+01,0.785599
183.10,4,0,1.764396e+01,1.761822e+01,0.620466
183.15,7,0,1.763804e+01,1.761228e+01,0.966147
183.20,4,0,1.763212e+01,1.760634e+01,0.629428
183.25,8,0,1.762620e+01,1.760039e+01,1.146573
183.30,8,0,1.762028e+01,1.759444e+01,1.100608
183.35,5,0,1.761435e+01,1.758849e+01,0.741077
183.40,5,0,1.760842e+01,1.758253e+01,0.742719
183.45,5,0,1.760249e+01,1.757657e+01,0.783656
183.50,8,0,1.759655e+01,1.757061e+01,1.104601
183.55,5,0,1.759061e+01,1.756464e+01,0.782425
183.60,4,0,1.758467e+01,1.755867e+01,0.659618
183.65,7,0,1.757872e+01,1.755270e+01,0.975304
183.70,8,0,1.757277e+01,1.754672e+01,1.100504
183.75,5,0,1.756682e+01,1.754074e+01,0.751408
183.80,4,0,1.756086e+01,1.753476e+01,0.630783
183.85,8,0,1.755490e+01,1.752877e+01,1.120196
183.90,5,0,1.754894e+01,1.752278e+01,0.753334
183.95,5,0,1.754297e+01,1.751679e+01,0.758352
184.00,5,0,1.753701e+01,1.751079e+01,0.797490
184.05,5,0,1.753103e+01,1.750479e+01,0.762812
184.10,5,0,1.752506e+01,1.749879e+01,0.753094
184.15,5,0,1.751908e+01,1.749278e+01,0.753275
184.20,5,0,1.751310e+01,1.748678e+01,0.786391
184.25,7,0,1.750711e+01,1.748076e+01,0.985547
184.30,8,0,1.750112e+01,1.747475e+01,1.094119
184.35,5,0,1.749513e+01,1.746873e+01,0.743086
184.40,5,0,1.748914e+01,1.746271e+01,0.742249
184.45,5,0,1.748314e+01,1.745668e+01,0.740549
184.50,8,0,1.747714e+01,1.745065e+01,1.077036
184.55,9,0,1.747113e+01,1.744462e+01,1.182693
184.60,8,0,1.746512e+01,1.743858e+01,1.068070
184.65,5,0,1.745911e+01,1.743255e+01,0.722580
184.70,5,0,1.745310e+01,1.742650e+01,0.724715
184.75,5,0,1.744708e+01,1.742046e+01,0.723733
184.80,5,0,1.744106e+01,1.741441e+01,0.731344
184.85,8,0,1.743504e+01,1.740836e+01,1.074079
184.90,8,0,1.742901e+01,1.740230e+01,1.082448
184.95,5,0,1.742298e+01,1.739624e+01,0.744928
185.00,8,0,1.741694e+01,1.739018e+01,1.125269
185.05,5,0,1.741091e+01,1.738412e+01,0.782758
185.10,4,0,1.740486e+01,1.737805e+01,0.627079
185.15,4,0,1.739882e+01,1.737198e+01,0.637864
185.20,8,0,1.739277e+01,1.736590e+01,1.094864
185.25,5,0,1.738672e+01,1.735982e+01,0.744752
185.30,5,0,1.738067e+01,1.735374e+01,0.742927
185.35,5,0,1.737461e+01,1.734766e+01,0.744001
185.40,8,0,1.736855e+01,1.734157e+01,1.082166
185.45,5,0,1.736249e+01,1.733548e+01,0.724824
185.50,5,0,1.735642e+01,1.732938e+01,0.722278
185.55,5,0,1.735035e+01,1.732329e+01,0.723012
185.60,5,0,1.734428e+01,1.731718e+01,0.731133
185.65,8,0,1.733820e+01,1.731108e+01,1.078865
185.70,5,0,1.733212e+01,1.730497e+01,0.728651
185.75,5,0,1.732603e+01,1.729886e+01,0.723437
185.80,5,0,1.731995e+01,1.729274e+01,0.724020
185.85,5,0,1.731386e+01,1.728663e+01,0.724001
185.90,5,0,1.730776e+01,1.728050e+01,0.722492
185.95,8,0,1.730167e+01,1.727438e+01,1.076767
186.00,5,0,1.729557e+01,1.726825e+01,0.734224
186.05,5,0,1.728946e+01,1.726212e+01,0.728255
186.10,5,0,1.728336e+01,1.725598e+01,0.728927
186.15,7,0,1.727725e+01,1.724985e+01,0.958440
186.20,9,0,1.727113e+01,1.724370e+01,1.199676
186.25,8,0,1.726502e+01,1.723756e+01,1.081122
186.30,5,0,1.725890e+01,1.723141e+01,0.798043
186.35,4,0,1.725277e+01,1.722526e+01,0.632061
186.40,8,0,1.724664e+01,1.721910e+01,1.099551
186.45,5,0,1.724051e+01,1.721295e+01,0.753803
186.50,5,0,1.723438e+01,1.720678e+01,0.747298
186.55,5,0,1.722824e+01,1.720062e+01,0.760257
186.60,5,0,1.722210e+01,1.719445e+01,0.779698
186.65,5,0,1.721596e+01,1.718828e+01,0.756329
186.70,8,0,1.720981e+01,1.718210e+01,1.100688
186.75,5,0,1.720366e+01,1.717592e+01,0.745641
186.80,5,0,1.719751e+01,1.716974e+01,0.743946
186.85,8,0,1.719135e+01,1.716356e+01,1.113678
186.90,5,0,1.718519e+01,1.715737e+01,0.775729
186.95,8,0,1.717903e+01,1.715117e+01,1.098193
187.00,5,0,1.717286e+01,1.714498e+01,0.751080
187.05,8,0,1.716669e+01,1.713878e+01,1.077338
187.10,8,0,1.716051e+01,1.713258e+01,1.077207
187.15,7,0,1.715434e+01,1.712637e+01,0.961893
187.20,5,0,1.714816e+01,1.712016e+01,0.760036
187.25,5,0,1.714197e+01,1.711395e+01,0.741133
187.30,4,0,1.713578e+01,1.710773e+01,0.613557
187.35,8,0,1.712959e+01,1.710151e+01,1.072780
187.40,39,0,1.712340e+01,1.709529e+01,4.758442
187.45,5,0,1.711720e+01,1.708906e+01,0.754806
187.50,5,0,1.711100e+01,1.708283e+01,0.762133
187.55,5,0,1.710480e+01,1.707660e+01,0.759837
187.60,34,0,1.709859e+01,1.707036e+01,4.119848
187.65,5,0,1.709238e+01,1.706412e+01,0.739935
187.70,5,0,1.708616e+01,1.705788e+01,0.738006
187.75,5,0,1.707994e+01,1.705163e+01,0.736120
187.80,5,0,1.707372e+01,1.704538e+01,0.736729
187.85,5,0,1.706750e+01,1.703912e+01,0.744457
187.90,21,0,1.706127e+01,1.703287e+01,2.585915
187.95,6,0,1.705504e+01,1.702660e+01,0.846411
188.00,5,0,1.704880e+01,1.702034e+01,0.732242
188.05,5,0,1.704256e+01,1.701407e+01,0.734536
188.10,5,0,1.703632e+01,1.700780e+01,0.737278
188.15,5,0,1.703007e+01,1.700153e+01,0.729130
188.20,4,0,1.702382e+01,1.699525e+01,0.621886
188.25,7,0,1.701757e+01,1.698896e+01,0.961660
188.30,9,0,1.701131e+01,1.698268e+01,1.207387
188.35,7,0,1.700506e+01,1.697639e+01,0.956559
188.40,8,0,1.699879e+01,1.697010e+01,1.069618
188.45,5,0,1.699253e+01,1.696380e+01,0.726976
188.50,5,0,1.698626e+01,1.695750e+01,0.728072
188.55,5,0,1.697998e+01,1.695120e+01,0.727451
188.60,5,0,1.697371e+01,1.694489e+01,0.731471
188.65,8,0,1.696743e+01,1.693858e+01,1.074975
188.70,5,0,1.696114e+01,1.693227e+01,0.726812
188.75,4,0,1.695485e+01,1.692595e+01,0.612208
188.80,8,0,1.694856e+01,1.691963e+01,1.069432
188.85,8,0,1.694227e+01,1.691331e+01,1.072009
188.90,8,0,1.693597e+01,1.690698e+01,1.071431
188.95,8,0,1.692967e+01,1.690065e+01,1.069945
189.00,5,0,1.692337e+01,1.689431e+01,0.724703
189.05,5,0,1.691706e+01,1.688798e+01,0.726816
189.10,5,0,1.691075e+01,1.688164e+01,0.732114
189.15,5,0,1.690443e+01,1.687529e+01,0.731252
189.20,5,0,1.689811e+01,1.686894e+01,0.724444
189.25,4,0,1.689179e+01,1.686259e+01,0.611660
189.30,8,0,1.688547e+01,1.685623e+01,1.071705
189.35,5,0,1.687914e+01,1.684987e+01,0.723199
189.40,5,0,1.687280e+01,1.684351e+01,0.726683
189.45,5,0,1.686647e+01,1.683715e+01,0.731647
189.50,5,0,1.686013e+01,1.683078e+01,0.721990
189.55,5,0,1.685379e+01,1.682440e+01,0.727932
189.60,8,0,1.684744e+01,1.681803e+01,1.071237
189.65,5,0,1.684109e+01,1.681164e+01,0.724490
189.70,5,0,1.683474e+01,1.680526e+01,0.729247
189.75,5,0,1.682838e+01,1.679887e+01,0.727562
189.80,4,0,1.682202e+01,1.679248e+01,0.612526
189.85,7,0,1.681565e+01,1.678609e+01,0.963728
189.90,8,0,1.680929e+01,1.677969e+01,1.075060
189.95,8,0,1.680291e+01,1.677329e+01,1.073718
190.00,8,0,1.679654e+01,1.676688e+01,1.071228
190.05,5,0,1.679016e+01,1.676047e+01,0.731962
190.10,8,0,1.678378e+01,1.675406e+01,1.068534
190.15,4,0,1.677739e+01,1.674764e+01,0.608308
190.20,4,0,1.677100e+01,1.674122e+01,0.607112
190.25,7,0,1.676461e+01,1.673480e+01,0.953129
190.30,5,0,1.675822e+01,1.672837e+01,0.726134
190.35,5,0,1.675182e+01,1.672194e+01,0.726459
190.40,5,0,1.674541e+01,1.671551e+01,0.724680
190.45,8,0,1.673901e+01,1.670907e+01,1.073343
190.50,4,0,1.673260e+01,1.670263e+01,0.610114
190.55,8,0,1.672618e+01,1.669618e+01,1.071384
190.60,5,0,1.671976e+01,1.668973e+01,0.726328
190.65,5,0,1.671334e+01,1.668328e+01,0.726998
190.70,5,0,1.670692e+01,1.667683e+01,0.732493
190.75,7,0,1.670049e+01,1.667037e+01,0.952631
190.80,8,0,1.669406e+01,1.666390e+01,1.072739
190.85,5,0,1.668762e+01,1.665744e+01,0.728149
190.90,5,0,1.668118e+01,1.665097e+01,0.724986
190.95,5,0,1.667474e+01,1.664449e+01,0.730343
191.00,8,0,1.666830e+01,1.663801e+01,1.067850
191.05,8,0,1.666185e+01,1.663153e+01,1.068204
191.10,5,0,1.665539e+01,1.662505e+01,0.726955
191.15,5,0,1.664894e+01,1.661856e+01,0.728039
191.20,8,0,1.664247e+01,1.661207e+01,1.074775
191.25,23,0,1.663601e+01,1.660557e+01,2.786059
191.30,6,0,1.662954e+01,1.659907e+01,0.843159
191.35,8,0,1.662307e+01,1.659257e+01,1.076974
191.40,5,0,1.661660e+01,1.658606e+01,0.739376
191.45,4,0,1.661012e+01,1.657955e+01,0.616548
191.50,5,0,1.660363e+01,1.657304e+01,0.738583
191.55,4,0,1.659715e+01,1.656652e+01,0.621455
191.60,8,0,1.659066e+01,1.656000e+01,1.099174
191.65,5,0,1.658417e+01,1.655347e+01,0.741727
191.70,4,0,1.657767e+01,1.654694e+01,0.627883
191.75,8,0,1.657117e+01,1.654041e+01,1.088585
191.80,4,0,1.656466e+01,1.653388e+01,0.630479
191.85,7,0,1.655816e+01,1.652734e+01,0.974502
191.90,8,0,1.655164e+01,1.652079e+01,1.092786
191.95,8,0,1.654513e+01,1.651425e+01,1.078683
192.00,5,0,1.653861e+01,1.650769e+01,0.733879
192.05,5,0,1.653209e+01,1.650114e+01,0.727712
192.10,5,0,1.652556e+01,1.649458e+01,0.737328
192.15,4,0,1.651903e+01,1.648802e+01,0.622139
192.20,8,0,1.651250e+01,1.648145e+01,1.102383
192.25,7,0,1.650596e+01,1.647488e+01,0.975561
192.30,4,0,1.649942e+01,1.646831e+01,0.625570
192.35,7,0,1.649288e+01,1.646173e+01,0.997398
192.40,8,0,1.648633e+01,1.645515e+01,1.135027
192.45,8,0,1.647978e+01,1.644857e+01,1.090642
192.50,5,0,1.647322e+01,1.644198e+01,0.746207
192.55,5,0,1.646666e+01,1.643539e+01,0.753290
192.60,5,0,1.646010e+01,1.642879e+01,0.765666
192.65,4,0,1.645353e+01,1.642219e+01,0.627009
192.70,7,0,1.644696e+01,1.641559e+01,0.971940
192.75,8,0,1.644039e+01,1.640898e+01,1.082237
192.80,8,0,1.643381e+01,1.640237e+01,1.079843
192.85,8,0,1.642723e+01,1.639576e+01,1.076807
192.90,5,0,1.642064e+01,1.638914e+01,0.736990
192.95,8,0,1.641405e+01,1.638252e+01,1.170220
193.00,7,0,1.640746e+01,1.637589e+01,1.123805
193.05,8,0,1.640087e+01,1.636926e+01,1.118675
193.10,7,0,1.639427e+01,1.636263e+01,1.002241
193.15,7,0,1.638766e+01,1.635599e+01,0.980721
193.20,7,0,1.638105e+01,1.634935e+01,0.976737
193.25,7,0,1.637444e+01,1.634271e+01,0.984348
193.30,5,0,1.636783e+01,1.633606e+01,0.754103
193.35,5,0,1.636121e+01,1.632941e+01,0.762381
193.40,5,0,1.635459e+01,1.632275e+01,0.768556
193.45,5,0,1.634796e+01,1.631609e+01,0.775337
193.50,4,0,1.634133e+01,1.630943e+01,0.641822
193.55,7,0,1.633470e+01,1.630276e+01,1.013624
193.60,8,0,1.632806e+01,1.629609e+01,1.096623
193.65,8,0,1.632142e+01,1.628942e+01,1.105892
193.70,7,0,1.631477e+01,1.628274e+01,1.054317
193.75,4,0,1.630813e+01,1.627606e+01,0.637528
193.80,4,0,1.630147e+01,1.626937e+01,0.634675
193.85,7,0,1.629482e+01,1.626268e+01,0.975402
193.90,8,0,1.628816e+01,1.625599e+01,1.153670
193.95,5,0,1.628149e+01,1.624929e+01,0.746779
194.00,8,0,1.627482e+01,1.624259e+01,1.094191
194.05,4,0,1.626815e+01,1.623588e+01,0.638592
194.10,7,0,1.626148e+01,1.622917e+01,1.017355
194.15,7,0,1.625480e+01,1.622246e+01,1.005808
194.20,4,0,1.624812e+01,1.621574e+01,0.642991
194.25,7,0,1.624143e+01,1.620902e+01,0.985195
194.30,5,0,1.623474e+01,1.620230e+01,0.749315
194.35,4,0,1.622804e+01,1.619557e+01,0.645677
194.40,7,0,1.622135e+01,1.618884e+01,0.978833
194.45,5,0,1.621464e+01,1.618210e+01,0.794223
194.50,5,0,1.620794e+01,1.617536e+01,0.752753
194.55,5,0,1.620123e+01,1.616862e+01,0.748525
194.60,5,0,1.619452e+01,1.616187e+01,0.757341
194.65,5,0,1.618780e+01,1.615512e+01,0.791773
194.70,8,0,1.618108e+01,1.614836e+01,1.221590
194.75,5,0,1.617435e+01,1.614161e+01,0.812976
194.80,4,0,1.616762e+01,1.613484e+01,0.674073
194.85,7,0,1.616089e+01,1.612808e+01,1.040567
194.90,8,0,1.615416e+01,1.612130e+01,1.164991
194.95,4,0,1.614742e+01,1.611453e+01,0.643905
195.00,7,0,1.614067e+01,1.610775e+01,1.000013
195.05,4,0,1.613392e+01,1.610097e+01,0.641279
195.10,8,0,1.612717e+01,1.609418e+01,1.103877
195.15,8,0,1.612042e+01,1.608739e+01,1.165876
195.20,5,0,1.611366e+01,1.608060e+01,0.747596
195.25,4,0,1.610689e+01,1.607380e+01,0.627587
195.30,7,0,1.610013e+01,1.606700e+01,0.977520
195.35,5,0,1.609336e+01,1.606019e+01,0.739899
195.40,7,0,1.608658e+01,1.605338e+01,0.968717
195.45,5,0,1.607980e+01,1.604657e+01,0.741181
195.50,5,0,1.607302e+01,1.603975e+01,0.741453
195.55,5,0,1.606623e+01,1.603293e+01,0.742262
195.60,8,0,1.605944e+01,1.602610e+01,1.079242
195.65,4,0,1.605265e+01,1.601927e+01,0.618988
195.70,7,0,1.604585e+01,1.601244e+01,0.999576
195.75,7,0,1.603905e+01,1.600560e+01,1.014472
195.80,4,0,1.603224e+01,1.599876e+01,0.624452
195.85,7,0,1.602543e+01,1.599191e+01,0.970493
195.90,8,0,1.601862e+01,1.598506e+01,1.089004
195.95,16,0,1.601180e+01,1.597821e+01,2.011902
196.00,15,0,1.600498e+01,1.597135e+01,1.909502
196.05,6,0,1.599815e+01,1.596449e+01,0.855187
196.10,5,0,1.599132e+01,1.595763e+01,0.731483
196.15,37,0,1.598449e+01,1.595076e+01,4.450309
196.20,14,0,1.597765e+01,1.594389e+01,1.772649
196.25,6,0,1.597081e+01,1.593701e+01,0.855711
196.30,6,0,1.596396e+01,1.593013e+01,0.854262
196.35,6,0,1.595711e+01,1.592324e+01,0.851855
196.40,42,0,1.595026e+01,1.591635e+01,5.017449
196.45,7,0,1.594340e+01,1.590946e+01,0.964898
196.50,5,0,1.593654e+01,1.590256e+01,0.727594
196.55,4,0,1.592968e+01,1.589566e+01,0.608232
196.60,20,0,1.592281e+01,1.588876e+01,2.471703
196.65,6,0,1.591594e+01,1.588185e+01,0.838926
196.70,7,0,1.590906e+01,1.587493e+01,0.957590
196.75,7,0,1.590218e+01,1.586802e+01,0.957469
196.80,5,0,1.589529e+01,1.586110e+01,0.730187
196.85,4,0,1.588840e+01,1.585417e+01,0.611128
196.90,7,0,1.588151e+01,1.584724e+01,0.967111
196.95,4,0,1.587461e+01,1.584031e+01,0.612312
197.00,7,0,1.586771e+01,1.583337e+01,0.953639
197.05,8,0,1.586081e+01,1.582643e+01,1.140967
197.10,7,0,1.585390e+01,1.581948e+01,0.970994
197.15,5,0,1.584699e+01,1.581253e+01,0.740498
197.20,5,0,1.584007e+01,1.580558e+01,0.735938
197.25,7,0,1.583315e+01,1.579862e+01,0.966665
197.30,5,0,1.582622e+01,1.579166e+01,0.739126
197.35,4,0,1.581929e+01,1.578470e+01,0.621273
197.40,8,0,1.581236e+01,1.577773e+01,1.118376
197.45,8,0,1.580542e+01,1.577075e+01,1.162494
197.50,5,0,1.579848e+01,1.576377e+01,0.764042
197.55,5,0,1.579154e+01,1.575679e+01,0.784667
197.60,5,0,1.578459e+01,1.574981e+01,0.769727
197.65,4,0,1.577764e+01,1.574282e+01,0.647060
197.70,5,0,1.577068e+01,1.573582e+01,0.765864
197.75,9,0,1.576372e+01,1.572882e+01,1.230213
197.80,4,0,1.575675e+01,1.572182e+01,0.637764
197.85,7,0,1.574978e+01,1.571481e+01,0.974432
197.90,7,0,1.574281e+01,1.570780e+01,0.971041
197.95,7,0,1.573583e+01,1.570079e+01,0.957523
198.00,8,0,1.572885e+01,1.569377e+01,1.069993
198.05,8,0,1.572186e+01,1.568675e+01,1.072399
198.10,8,0,1.571487e+01,1.567972e+01,1.070629
198.15,5,0,1.570788e+01,1.567269e+01,0.726429
198.20,5,0,1.570088e+01,1.566565e+01,0.724858
198.25,4,0,1.569388e+01,1.565861e+01,0.613109
198.30,8,0,1.568688e+01,1.565157e+01,1.069029
198.35,8,0,1.567987e+01,1.564452e+01,1.071421
198.40,5,0,1.567285e+01,1.563747e+01,0.723086
198.45,5,0,1.566583e+01,1.563042e+01,0.725365
198.50,4,0,1.565881e+01,1.562336e+01,0.612378
198.55,5,0,1.565178e+01,1.561629e+01,0.727663
198.60,7,0,1.564475e+01,1.560922e+01,0.956643
198.65,8,0,1.563772e+01,1.560215e+01,1.069723
198.70,5,0,1.563068e+01,1.559507e+01,0.727158
198.75,7,0,1.562364e+01,1.558799e+01,0.958294
198.80,5,0,1.561659e+01,1.558091e+01,0.725608
198.85,5,0,1.560954e+01,1.557382e+01,0.725674
198.90,7,0,1.560248e+01,1.556672e+01,0.954464
198.95,7,0,1.559542e+01,1.555963e+01,0.957524
199.00,4,0,1.558836e+01,1.555252e+01,0.610796
199.05,7,0,1.558129e+01,1.554542e+01,0.954147
199.10,8,0,1.557422e+01,1.553831e+01,1.072152
199.15,8,0,1.556714e+01,1.553119e+01,1.068968
199.20,7,0,1.556006e+01,1.552408e+01,0.957492
199.25,5,0,1.555298e+01,1.551695e+01,0.723178
199.30,5,0,1.554589e+01,1.550983e+01,0.726871
199.35,8,0,1.553880e+01,1.550269e+01,1.071812
199.40,9,0,1.553170e+01,1.549556e+01,1.187184
199.45,8,0,1.552460e+01,1.548842e+01,1.067188
199.50,5,0,1.551750e+01,1.548128e+01,0.725591
199.55,4,0,1.551039e+01,1.547413e+01,0.610850
199.60,8,0,1.550327e+01,1.546697e+01,1.072239
199.65,15,0,1.549616e+01,1.545982e+01,1.879582
199.70,6,0,1.548903e+01,1.545266e+01,0.843030
199.75,5,0,1.548191e+01,1.544549e+01,0.725646
199.80,5,0,1.547478e+01,1.543832e+01,0.726275
199.85,5,0,1.546764e+01,1.543115e+01,0.728763
199.90,4,0,1.546050e+01,1.542397e+01,0.616983
199.95,14,0,1.545336e+01,1.541679e+01,1.763277
200.00,6,0,1.544621e+01,1.540960e+01,0.846642
200.05,6,0,1.543906e+01,1.540241e+01,0.843462
200.10,5,0,1.543191e+01,1.539522e+01,0.728183
200.15,4,0,1.542475e+01,1.538802e+01,0.614890
200.20,9,0,1.541758e+01,1.538082e+01,1.181678
200.25,4,0,1.541041e+01,1.537361e+01,0.606412
200.30,7,0,1.540324e+01,1.536640e+01,0.953107
200.35,8,0,1.539606e+01,1.535918e+01,1.067773
200.40,8,0,1.538888e+01,1.535196e+01,1.065159
200.45,5,0,1.538170e+01,1.534473e+01,0.722758
200.50,5,0,1.537451e+01,1.533750e+01,0.722903
200.55,5,0,1.536731e+01,1.533027e+01,0.722135
200.60,4,0,1.536012e+01,1.532303e+01,0.607898
200.65,8,0,1.535291e+01,1.531579e+01,1.063560
200.70,5,0,1.534571e+01,1.530854e+01,0.724081
200.75,5,0,1.533850e+01,1.530129e+01,0.722987
200.80,5,0,1.533128e+01,1.529404e+01,0.721593
200.85,8,0,1.532406e+01,1.528678e+01,1.064511
200.90,7,0,1.531684e+01,1.527951e+01,0.952208
200.95,5,0,1.530961e+01,1.527225e+01,0.728091
201.00,5,0,1.530238e+01,1.526497e+01,0.720963
201.05,8,0,1.529514e+01,1.525770e+01,1.067652
201.10,4,0,1.528790e+01,1.525042e+01,0.607631
201.15,7,0,1.528065e+01,1.524313e+01,0.949359
201.20,5,0,1.527340e+01,1.523584e+01,0.721852
201.25,5,0,1.526615e+01,1.522855e+01,0.726482
201.30,4,0,1.525889e+01,1.522125e+01,0.607398
201.35,7,0,1.525163e+01,1.521394e+01,0.953668
201.40,4,0,1.524436e+01,1.520664e+01,0.612467
201.45,7,0,1.523709e+01,1.519932e+01,0.951344
201.50,5,0,1.522982e+01,1.519201e+01,0.725729
201.55,5,0,1.522253e+01,1.518469e+01,0.733364
201.60,5,0,1.521525e+01,1.517736e+01,0.789117
201.65,5,0,1.520796e+01,1.517003e+01,0.743855
201.70,4,0,1.520067e+01,1.516270e+01,0.627728
201.75,7,0,1.519337e+01,1.515536e+01,0.973749
201.80,8,0,1.518607e+01,1.514802e+01,1.088899
201.85,5,0,1.517876e+01,1.514067e+01,0.743019
201.90,5,0,1.517145e+01,1.513332e+01,0.742818
201.95,4,0,1.516414e+01,1.512596e+01,0.628655
202.00,7,0,1.515682e+01,1.511860e+01,0.959708
202.05,8,0,1.514949e+01,1.511124e+01,1.071064
202.10,5,0,1.514217e+01,1.510387e+01,0.727667
202.15,7,0,1.513483e+01,1.509649e+01,0.955910
202.20,8,0,1.512750e+01,1.508912e+01,1.070211
202.25,5,0,1.512016e+01,1.508173e+01,0.723577
202.30,4,0,1.511281e+01,1.507435e+01,0.617003
202.35,7,0,1.510546e+01,1.506695e+01,1.004340
202.40,8,0,1.509811e+01,1.505956e+01,1.079502
202.45,8,0,1.509075e+01,1.505216e+01,1.094369
202.50,8,0,1.508338e+01,1.504475e+01,1.087543
202.55,5,0,1.507602e+01,1.503734e+01,0.725224
202.60,4,0,1.506864e+01,1.502993e+01,0.613238
202.65,8,0,1.506127e+01,1.502251e+01,1.110756
202.70,8,0,1.505389e+01,1.501509e+01,1.075263
202.75,7,0,1.504650e+01,1.500766e+01,0.964560
202.80,7,0,1.503911e+01,1.500023e+01,0.967144
202.85,8,0,1.503171e+01,1.499278e+01,1.077894
202.90,7,0,1.502432e+01,1.498534e+01,0.973778
202.95,5,0,1.501691e+01,1.497790e+01,0.733264
203.00,7,0,1.500950e+01,1.497045e+01,1.005087
203.05,5,0,1.500209e+01,1.496300e+01,0.733723
203.10,7,0,1.499468e+01,1.495554e+01,0.972568
203.15,4,0,1.498725e+01,1.494807e+01,0.690288
203.20,7,0,1.497983e+01,1.494061e+01,0.956668
203.25,4,0,1.497240e+01,1.493313e+01,0.610796
203.30,7,0,1.496496e+01,1.492566e+01,1.027676
203.35,4,0,1.495752e+01,1.491818e+01,0.641595
203.40,7,0,1.495008e+01,1.491069e+01,0.977803
203.45,5,0,1.494263e+01,1.490320e+01,0.807425
203.50,5,0,1.493518e+01,1.489570e+01,0.772995
203.55,4,0,1.492772e+01,1.488820e+01,0.614573
203.60,4,0,1.492026e+01,1.488070e+01,0.617173
203.65,5,0,1.491279e+01,1.487319e+01,0.728306
203.70,8,0,1.490532e+01,1.486568e+01,1.083149
203.75,4,0,1.489785e+01,1.485816e+01,0.627868
203.80,7,0,1.489037e+01,1.485063e+01,1.017652
203.85,8,0,1.488288e+01,1.484311e+01,1.145657
203.90,7,0,1.487539e+01,1.483557e+01,0.957809
203.95,7,0,1.486790e+01,1.482804e+01,0.981732
204.00,8,0,1.486040e+01,1.482050e+01,1.090298
204.05,4,0,1.485290e+01,1.481295e+01,0.617194
204.10,7,0,1.484539e+01,1.480540e+01,0.972098
204.15,8,0,1.483788e+01,1.479784e+01,1.126896
204.20,8,0,1.483036e+01,1.479028e+01,1.111527
204.25,27,0,1.482284e+01,1.478272e+01,3.256995
204.30,10,0,1.481531e+01,1.477515e+01,1.308832
204.35,7,0,1.480778e+01,1.476758e+01,0.953990
204.40,5,0,1.480025e+01,1.476000e+01,0.793054
204.45,4,0,1.479271e+01,1.475241e+01,0.616844
204.50,7,0,1.478517e+01,1.474483e+01,0.965196
204.55,4,0,1.477762e+01,1.473723e+01,0.616843
204.60,7,0,1.477006e+01,1.472964e+01,0.964084
204.65,4,0,1.476251e+01,1.472203e+01,0.617641
204.70,4,0,1.475494e+01,1.471443e+01,0.616402
204.75,7,0,1.474738e+01,1.470682e+01,0.963558
204.80,7,0,1.473980e+01,1.469920e+01,0.960503
204.85,8,0,1.473223e+01,1.469158e+01,1.065796
204.90,4,0,1.472465e+01,1.468396e+01,0.607595
204.95,4,0,1.471706e+01,1.467633e+01,0.607631
205.00,7,0,1.470947e+01,1.466869e+01,0.949615
205.05,8,0,1.470187e+01,1.466105e+01,1.064340
205.10,8,0,1.469428e+01,1.465341e+01,1.067285
205.15,8,0,1.468667e+01,1.464576e+01,1.064552
205.20,8,0,1.467906e+01,1.463810e+01,1.066318
205.25,4,0,1.467145e+01,1.463045e+01,0.604725
205.30,7,0,1.466383e+01,1.462278e+01,0.952105
205.35,5,0,1.465621e+01,1.461512e+01,0.725929
205.40,4,0,1.464858e+01,1.460744e+01,0.609255
205.45,7,0,1.464095e+01,1.459976e+01,0.946454
205.50,4,0,1.463331e+01,1.459208e+01,0.607058
205.55,8,0,1.462567e+01,1.458440e+01,1.065918
205.60,7,0,1.461802e+01,1.457670e+01,0.949122
205.65,8,0,1.461037e+01,1.456901e+01,1.068331
205.70,5,0,1.460271e+01,1.456131e+01,0.728076
205.75,8,0,1.459505e+01,1.455360e+01,1.068441
205.80,7,0,1.458739e+01,1.454589e+01,0.950896
205.85,4,0,1.457972e+01,1.453817e+01,0.609192
205.90,4,0,1.457204e+01,1.453045e+01,0.605447
205.95,8,0,1.456436e+01,1.452273e+01,1.067766
206.00,5,0,1.455668e+01,1.451500e+01,0.719840
206.05,4,0,1.454899e+01,1.450726e+01,0.609261
206.10,7,0,1.454129e+01,1.449952e+01,0.950789
206.15,7,0,1.453360e+01,1.449178e+01,0.951491
206.20,4,0,1.452589e+01,1.448403e+01,0.610726
206.25,7,0,1.451818e+01,1.447628e+01,0.949303
206.30,4,0,1.451047e+01,1.446852e+01,0.606724
206.35,8,0,1.450275e+01,1.446075e+01,1.065681
206.40,8,0,1.449503e+01,1.445299e+01,1.071261
206.45,9,0,1.448730e+01,1.444521e+01,1.177881
206.50,7,0,1.447957e+01,1.443743e+01,0.948323
206.55,7,0,1.447183e+01,1.442965e+01,0.949840
206.60,4,0,1.446409e+01,1.442186e+01,0.609141
206.65,7,0,1.445635e+01,1.441407e+01,0.952879
206.70,4,0,1.444859e+01,1.440627e+01,0.608478
206.75,4,0,1.444084e+01,1.439847e+01,0.607704
206.80,7,0,1.443308e+01,1.439066e+01,0.949407
206.85,4,0,1.442531e+01,1.438285e+01,0.608603
206.90,4,0,1.441754e+01,1.437503e+01,0.608073
206.95,7,0,1.440976e+01,1.436721e+01,0.950516
207.00,4,0,1.440198e+01,1.435938e+01,0.605820
207.05,7,0,1.439420e+01,1.435155e+01,0.951206
207.10,7,0,1.438641e+01,1.434371e+01,0.948769
207.15,4,0,1.437861e+01,1.433587e+01,0.608950
207.20,7,0,1.437081e+01,1.432802e+01,0.951046
207.25,5,0,1.436301e+01,1.432017e+01,0.723358
207.30,5,0,1.435520e+01,1.431232e+01,0.722457
207.35,4,0,1.434738e+01,1.430445e+01,0.610995
207.40,7,0,1.433957e+01,1.429659e+01,0.948999
207.45,7,0,1.433174e+01,1.428872e+01,0.955619
207.50,4,0,1.432391e+01,1.428084e+01,0.606906
207.55,7,0,1.431608e+01,1.427296e+01,0.950022
207.60,7,0,1.430824e+01,1.426507e+01,0.952985
207.65,4,0,1.430039e+01,1.425718e+01,0.609401
207.70,7,0,1.429255e+01,1.424928e+01,0.954165
207.75,8,0,1.428469e+01,1.424138e+01,1.062434
207.80,4,0,1.427683e+01,1.423348e+01,0.612838
207.85,8,0,1.426897e+01,1.422556e+01,1.064489
207.90,7,0,1.426110e+01,1.421765e+01,0.949706
207.95,8,0,1.425323e+01,1.420973e+01,1.069952
208.00,7,0,1.424535e+01,1.420180e+01,0.953897
208.05,5,0,1.423747e+01,1.419387e+01,0.722677
208.10,4,0,1.422958e+01,1.418593e+01,0.611139
208.15,7,0,1.422168e+01,1.417799e+01,0.952320
208.20,4,0,1.421379e+01,1.417004e+01,0.607149
208.25,6,0,1.420588e+01,1.416209e+01,0.837764
208.30,6,0,1.419797e+01,1.415414e+01,0.839585
208.35,7,0,1.419006e+01,1.414617e+01,0.949834
208.40,4,0,1.418214e+01,1.413821e+01,0.613454
208.45,4,0,1.417422e+01,1.413024e+01,0.605838
208.50,7,0,1.416629e+01,1.412226e+01,0.952448
208.55,7,0,1.415836e+01,1.411428e+01,0.953832
208.60,7,0,1.415042e+01,1.410629e+01,0.949843
208.65,24,0,1.414248e+01,1.409830e+01,2.889190
208.70,8,0,1.413453e+01,1.409030e+01,1.059712
208.75,7,0,1.412658e+01,1.408230e+01,0.950095
208.80,7,0,1.411862e+01,1.407429e+01,0.948528
208.85,8,0,1.411065e+01,1.406628e+01,1.066307
208.90,7,0,1.410269e+01,1.405826e+01,0.949301
208.95,7,0,1.409471e+01,1.405024e+01,0.950774
209.00,7,0,1.408673e+01,1.404221e+01,0.951615
209.05,7,0,1.407875e+01,1.403418e+01,0.951756
209.10,8,0,1.407076e+01,1.402614e+01,1.068027
209.15,4,0,1.406277e+01,1.401810e+01,0.607998
209.20,7,0,1.405477e+01,1.401005e+01,0.952518
209.25,4,0,1.404677e+01,1.400200e+01,0.609218
209.30,8,0,1.403876e+01,1.399394e+01,1.062958
209.35,8,0,1.403074e+01,1.398587e+01,1.069563
209.40,4,0,1.402272e+01,1.397780e+01,0.609784
209.45,4,0,1.401470e+01,1.396973e+01,0.606397
209.50,7,0,1.400667e+01,1.396165e+01,0.950746
209.55,7,0,1.399864e+01,1.395357e+01,0.950761
209.60,7,0,1.399060e+01,1.394548e+01,0.953217
209.65,4,0,1.398255e+01,1.393738e+01,0.607261
209.70,7,0,1.397450e+01,1.392928e+01,0.950151
209.75,4,0,1.396645e+01,1.392118e+01,0.610250
209.80,7,0,1.395839e+01,1.391307e+01,0.950490
209.85,7,0,1.395032e+01,1.390495e+01,0.954173
209.90,4,0,1.394225e+01,1.389683e+01,0.605829
209.95,7,0,1.393418e+01,1.388870e+01,0.949994
210.00,4,0,1.392610e+01,1.388057e+01,0.630360
210.05,6,0,1.391801e+01,1.387244e+01,0.836965
210.10,3,0,1.390992e+01,1.386429e+01,0.496219
210.15,7,0,1.390182e+01,1.385615e+01,0.954127
210.20,7,0,1.389372e+01,1.384799e+01,0.953695
210.25,7,0,1.388561e+01,1.383984e+01,0.950746
210.30,8,0,1.387750e+01,1.383167e+01,1.070572
210.35,7,0,1.386939e+01,1.382351e+01,0.951466
210.40,4,0,1.386126e+01,1.381533e+01,0.610150
210.45,7,0,1.385314e+01,1.380715e+01,0.950248
210.50,7,0,1.384500e+01,1.379897e+01,0.950846
210.55,4,0,1.383687e+01,1.379078e+01,0.606216
210.60,7,0,1.382872e+01,1.378259e+01,0.954374
210.65,4,0,1.382057e+01,1.377439e+01,0.605493
210.70,4,0,1.381242e+01,1.376618e+01,0.607067
210.75,7,0,1.380426e+01,1.375797e+01,0.955128
210.80,4,0,1.379610e+01,1.374976e+01,0.610284
210.85,7,0,1.378793e+01,1.374153e+01,0.951174
210.90,4,0,1.377975e+01,1.373331e+01,0.607762
210.95,7,0,1.377157e+01,1.372508e+01,0.952104
211.00,7,0,1.376339e+01,1.371684e+01,0.954342
211.05,4,0,1.375520e+01,1.370860e+01,0.610993
211.10,8,0,1.374700e+01,1.370035e+01,1.066353
211.15,4,0,1.373880e+01,1.369210e+01,0.610468
211.20,7,0,1.373060e+01,1.368384e+01,0.949426
211.25,4,0,1.372238e+01,1.367557e+01,0.605922
211.30,7,0,1.371417e+01,1.366730e+01,0.950945
211.35,8,0,1.370595e+01,1.365903e+01,1.064499
211.40,4,0,1.369772e+01,1.365075e+01,0.606832
211.45,7,0,1.368949e+01,1.364246e+01,0.948976
211.50,7,0,1.368125e+01,1.363417e+01,0.953596
211.55,6,0,1.367300e+01,1.362588e+01,0.834094
211.60,7,0,1.366475e+01,1.361758e+01,0.948153
211.65,7,0,1.365650e+01,1.360927e+01,0.956480
211.70,7,0,1.364824e+01,1.360096e+01,0.953420
211.75,7,0,1.363998e+01,1.359264e+01,0.952694
211.80,8,0,1.363171e+01,1.358432e+01,1.065553
211.85,7,0,1.362343e+01,1.357599e+01,0.949418
211.90,23,0,1.361515e+01,1.356765e+01,2.783581
211.95,6,0,1.360686e+01,1.355931e+01,0.831258
212.00,5,0,1.359857e+01,1.355097e+01,0.719210
212.05,4,0,1.359027e+01,1.354262e+01,0.604193
212.10,6,0,1.358197e+01,1.353426e+01,0.832729
212.15,4,0,1.357366e+01,1.352590e+01,0.611670
212.20,3,0,1.356535e+01,1.351753e+01,0.493420
212.25,4,0,1.355703e+01,1.350916e+01,0.606729
212.30,4,0,1.354871e+01,1.350078e+01,0.608922
212.35,4,0,1.354038e+01,1.349240e+01,0.607448
212.40,7,0,1.353204e+01,1.348401e+01,0.951533
212.45,4,0,1.352370e+01,1.347561e+01,0.608211
212.50,4,0,1.351536e+01,1.346721e+01,0.606103
212.55,7,0,1.350701e+01,1.345881e+01,0.948867
212.60,4,0,1.349865e+01,1.345040e+01,0.608704
212.65,7,0,1.349029e+01,1.344198e+01,0.951512
212.70,4,0,1.348192e+01,1.343356e+01,0.613268
212.75,4,0,1.347354e+01,1.342513e+01,0.607008
212.80,7,0,1.346517e+01,1.341670e+01,0.956996
212.85,3,0,1.345678e+01,1.340826e+01,0.492899
212.90,4,0,1.344839e+01,1.339981e+01,0.613911
212.95,6,0,1.344000e+01,1.339136e+01,0.836504
213.00,4,0,1.343160e+01,1.338291e+01,0.606238
213.05,7,0,1.342319e+01,1.337445e+01,0.950374
213.10,7,0,1.341478e+01,1.336598e+01,0.949858
213.15,7,0,1.340636e+01,1.335751e+01,0.951511
213.20,7,0,1.339794e+01,1.334903e+01,0.950939
213.25,5,0,1.338951e+01,1.334055e+01,0.723818
213.30,4,0,1.338108e+01,1.333206e+01,0.607169
213.35,7,0,1.337264e+01,1.332356e+01,0.948412
213.40,4,0,1.336419e+01,1.331506e+01,0.605250
213.45,7,0,1.335574e+01,1.330656e+01,0.956269
213.50,4,0,1.334728e+01,1.329804e+01,0.608099
213.55,7,0,1.333882e+01,1.328953e+01,0.950098
213.60,4,0,1.333035e+01,1.328100e+01,0.606837
213.65,8,0,1.332188e+01,1.327247e+01,1.066862
213.70,8,0,1.331340e+01,1.326394e+01,1.063502
213.75,7,0,1.330492e+01,1.325540e+01,0.955893
213.80,4,0,1.329643e+01,1.324685e+01,0.607149
213.85,7,0,1.328793e+01,1.323830e+01,0.949809
213.90,8,0,1.327943e+01,1.322975e+01,1.068086
213.95,4,0,1.327093e+01,1.322118e+01,0.606578
214.00,6,0,1.326241e+01,1.321261e+01,0.840283
214.05,4,0,1.325390e+01,1.320404e+01,0.605865
214.10,7,0,1.324537e+01,1.319546e+01,0.950437
214.15,4,0,1.323684e+01,1.318687e+01,0.677542
214.20,7,0,1.322831e+01,1.317828e+01,0.949056
214.25,3,0,1.321977e+01,1.316969e+01,0.493031
214.30,3,0,1.321122e+01,1.316108e+01,0.493511
214.35,4,0,1.320267e+01,1.315247e+01,0.606923
214.40,7,0,1.319411e+01,1.314386e+01,0.951500
214.45,4,0,1.318555e+01,1.313524e+01,0.612366
214.50,8,0,1.317698e+01,1.312661e+01,1.071216
214.55,4,0,1.316841e+01,1.311798e+01,0.609907
214.60,4,0,1.315983e+01,1.310934e+01,0.610611
214.65,7,0,1.315124e+01,1.310070e+01,0.951398
214.70,8,0,1.314265e+01,1.309205e+01,1.065677
214.75,4,0,1.313405e+01,1.308340e+01,0.611506
214.80,4,0,1.312545e+01,1.307474e+01,0.607063
214.85,7,0,1.311684e+01,1.306607e+01,0.951788
214.90,3,0,1.310822e+01,1.305740e+01,0.501024
214.95,4,0,1.309960e+01,1.304872e+01,0.614553
215.00,7,0,1.309098e+01,1.304003e+01,0.951089
215.05,4,0,1.308235e+01,1.303134e+01,0.609448
215.10,7,0,1.307371e+01,1.302265e+01,0.955777
215.15,4,0,1.306506e+01,1.301395e+01,0.612063
215.20,4,0,1.305642e+01,1.300524e+01,0.612953
215.25,3,0,1.304776e+01,1.299653e+01,0.496255
215.30,4,0,1.303910e+01,1.298781e+01,0.616279
215.35,7,0,1.303043e+01,1.297908e+01,0.957001
215.40,3,0,1.302176e+01,1.297035e+01,0.498104
215.45,3,0,1.301308e+01,1.296161e+01,0.498234
215.50,4,0,1.300440e+01,1.295287e+01,0.616921
215.55,7,0,1.299571e+01,1.294412e+01,0.963135
215.60,4,0,1.298701e+01,1.293537e+01,0.614502
215.65,7,0,1.297831e+01,1.292661e+01,0.953758
215.70,3,0,1.296960e+01,1.291784e+01,0.492251
215.75,3,0,1.296089e+01,1.290907e+01,0.493694
215.80,8,0,1.295217e+01,1.290029e+01,1.074415
215.85,8,0,1.294345e+01,1.289151e+01,1.070480
215.90,4,0,1.293471e+01,1.288272e+01,0.610353
215.95,6,0,1.292598e+01,1.287392e+01,0.842366
216.00,4,0,1.291724e+01,1.286512e+01,0.676114
216.05,6,0,1.290849e+01,1.285631e+01,0.847039
216.10,7,0,1.289973e+01,1.284749e+01,0.962269
216.15,4,0,1.289097e+01,1.283867e+01,0.619237
216.20,7,0,1.288221e+01,1.282985e+01,0.965186
216.25,7,0,1.287343e+01,1.282102e+01,0.962611
216.30,8,0,1.286466e+01,1.281218e+01,1.078192
216.35,4,0,1.285587e+01,1.280333e+01,0.620195
216.40,7,0,1.284708e+01,1.279448e+01,0.955890
216.45,4,0,1.283829e+01,1.278563e+01,0.607977
216.50,7,0,1.282948e+01,1.277676e+01,0.956183
216.55,8,0,1.282068e+01,1.276790e+01,1.070550
216.60,3,0,1.281186e+01,1.275902e+01,0.494692
216.65,4,0,1.280304e+01,1.275014e+01,0.610421
216.70,6,0,1.279422e+01,1.274126e+01,0.837946
216.75,4,0,1.278538e+01,1.273236e+01,0.611468
216.80,7,0,1.277655e+01,1.272346e+01,0.953006
216.85,3,0,1.276770e+01,1.271456e+01,0.492791
216.90,3,0,1.275885e+01,1.270565e+01,0.499274
216.95,7,0,1.275000e+01,1.269673e+01,0.953304
217.00,8,0,1.274114e+01,1.268781e+01,1.068504
217.05,3,0,1.273227e+01,1.267888e+01,0.494058
217.10,7,0,1.272339e+01,1.266994e+01,0.954879
217.15,7,0,1.271451e+01,1.266100e+01,0.953964
217.20,3,0,1.270563e+01,1.265205e+01,0.494256
217.25,3,0,1.269674e+01,1.264310e+01,0.495553
217.30,4,0,1.268784e+01,1.263414e+01,0.612079
217.35,7,0,1.267893e+01,1.262517e+01,0.954475
217.40,4,0,1.267002e+01,1.261620e+01,0.610163
217.45,7,0,1.266111e+01,1.260722e+01,0.956728
217.50,7,0,1.265218e+01,1.259824e+01,0.953477
217.55,4,0,1.264326e+01,1.258925e+01,0.610360
217.60,7,0,1.263432e+01,1.258025e+01,0.958560
217.65,7,0,1.262538e+01,1.257125e+01,0.958811
217.70,7,0,1.261643e+01,1.256224e+01,0.962715
217.75,4,0,1.260748e+01,1.255322e+01,0.615955
217.80,8,0,1.259852e+01,1.254420e+01,1.075505
217.85,8,0,1.258956e+01,1.253517e+01,1.077442
217.90,7,0,1.258058e+01,1.252614e+01,0.962926
217.95,7,0,1.257161e+01,1.251710e+01,0.961960
218.00,8,0,1.256262e+01,1.250805e+01,1.069223
218.05,3,0,1.255363e+01,1.249900e+01,0.493955
218.10,7,0,1.254464e+01,1.248994e+01,0.955694
218.15,3,0,1.253563e+01,1.248087e+01,0.498436
218.20,4,0,1.252663e+01,1.247180e+01,0.620207
218.25,7,0,1.251761e+01,1.246272e+01,0.964319
218.30,4,0,1.250859e+01,1.245364e+01,0.621826
218.35,39,0,1.249956e+01,1.244455e+01,4.637402
218.40,3,0,1.249053e+01,1.243545e+01,0.500229
218.45,3,0,1.248149e+01,1.242635e+01,0.493608
218.50,3,0,1.247244e+01,1.241724e+01,0.493878
218.55,7,0,1.246339e+01,1.240812e+01,0.957264
218.60,4,0,1.245433e+01,1.239900e+01,0.611169
218.65,3,0,1.244527e+01,1.238987e+01,0.514162
218.70,3,0,1.243620e+01,1.238074e+01,0.506412
218.75,3,0,1.242712e+01,1.237160e+01,0.506634
218.80,2,0,1.241804e+01,1.236245e+01,0.404478
218.85,2,0,1.240895e+01,1.235329e+01,0.394835
218.90,3,0,1.239985e+01,1.234413e+01,0.529358
218.95,3,0,1.239075e+01,1.233497e+01,0.503540
219.00,3,0,1.238164e+01,1.232579e+01,0.520756
219.05,7,0,1.237253e+01,1.231661e+01,0.979401
219.10,3,0,1.236341e+01,1.230743e+01,0.497236
219.15,3,0,1.235428e+01,1.229823e+01,0.494291
219.20,7,0,1.234514e+01,1.228903e+01,0.956669
219.25,3,0,1.233600e+01,1.227983e+01,0.493749
219.30,3,0,1.232686e+01,1.227062e+01,0.495817
219.35,3,0,1.231770e+01,1.226140e+01,0.498698
219.40,3,0,1.230855e+01,1.225217e+01,0.497537
219.45,8,0,1.229938e+01,1.224294e+01,1.070740
219.50,8,0,1.229021e+01,1.223370e+01,1.110264
219.55,7,0,1.228103e+01,1.222446e+01,0.979979
219.60,3,0,1.227184e+01,1.221521e+01,0.509118
219.65,3,0,1.226265e+01,1.220595e+01,0.512119
219.70,3,0,1.225346e+01,1.219669e+01,0.508506
219.75,2,0,1.224425e+01,1.218742e+01,0.394831
219.80,3,0,1.223504e+01,1.217814e+01,0.510703
219.85,3,0,1.222582e+01,1.216886e+01,0.509351
219.90,2,0,1.221660e+01,1.215957e+01,0.392574
219.95,3,0,1.220737e+01,1.215027e+01,0.510465
220.00,3,0,1.219814e+01,1.214097e+01,0.510611
220.05,3,0,1.218889e+01,1.213166e+01,0.508923
220.10,2,0,1.217964e+01,1.212234e+01,0.391752
220.15,3,0,1.217039e+01,1.211302e+01,0.494871
220.20,7,0,1.216113e+01,1.210369e+01,0.956415
220.25,3,0,1.215186e+01,1.209436e+01,0.495591
220.30,3,0,1.214258e+01,1.208501e+01,0.501760
220.35,3,0,1.213330e+01,1.207566e+01,0.497532
220.40,3,0,1.212401e+01,1.206631e+01,0.501906
220.45,3,0,1.211472e+01,1.205695e+01,0.501041
220.50,3,0,1.210542e+01,1.204758e+01,0.532249
220.55,7,0,1.209611e+01,1.203820e+01,1.047118
220.60,7,0,1.208679e+01,1.202882e+01,1.074130
220.65,3,0,1.207747e+01,1.201943e+01,0.615753
220.70,3,0,1.206815e+01,1.201004e+01,0.555922
220.75,3,0,1.205881e+01,1.200063e+01,0.559200
220.80,3,0,1.204947e+01,1.199122e+01,0.569103
220.85,3,0,1.204013e+01,1.198181e+01,0.559453
220.90,7,0,1.203077e+01,1.197239e+01,1.036722
220.95,3,0,1.202141e+01,1.196296e+01,0.595797
221.00,2,0,1.201204e+01,1.195352e+01,0.430890
221.05,3,0,1.200267e+01,1.194408e+01,0.556117
221.10,3,0,1.199329e+01,1.193463e+01,0.557669
221.15,3,0,1.198390e+01,1.192517e+01,0.565762
221.20,3,0,1.197451e+01,1.191571e+01,0.543057
221.25,3,0,1.196511e+01,1.190624e+01,0.533129
221.30,3,0,1.195570e+01,1.189677e+01,0.520882
221.35,3,0,1.194629e+01,1.188728e+01,0.528274
221.40,2,0,1.193687e+01,1.187779e+01,0.406287
221.45,2,0,1.192744e+01,1.186830e+01,0.418936
221.50,2,0,1.191801e+01,1.185879e+01,0.421367
221.55,3,0,1.190857e+01,1.184928e+01,0.529393
221.60,3,0,1.189912e+01,1.183977e+01,0.533283
221.65,2,0,1.188967e+01,1.183024e+01,0.405130
221.70,3,0,1.188021e+01,1.182071e+01,0.525175
221.75,3,0,1.187074e+01,1.181118e+01,0.522720
221.80,3,0,1.186127e+01,1.180163e+01,0.525242
221.85,3,0,1.185179e+01,1.179208e+01,0.560489
221.90,3,0,1.184230e+01,1.178252e+01,0.528879
221.95,2,0,1.183281e+01,1.177296e+01,0.489883
222.00,2,0,1.182331e+01,1.176339e+01,0.499689
222.05,3,0,1.181380e+01,1.175381e+01,0.521175
222.10,2,0,1.180429e+01,1.174422e+01,0.413947
222.15,2,0,1.179476e+01,1.173463e+01,0.406910
222.20,2,0,1.178524e+01,1.172503e+01,0.408157
222.25,3,0,1.177570e+01,1.171543e+01,0.527467
222.30,3,0,1.176616e+01,1.170581e+01,0.559363
222.35,2,0,1.175661e+01,1.169619e+01,0.398976
222.40,3,0,1.174706e+01,1.168657e+01,0.511568
222.45,7,0,1.173749e+01,1.167693e+01,0.976795
222.50,3,0,1.172793e+01,1.166729e+01,0.521634
222.55,2,0,1.171835e+01,1.165765e+01,0.394647
222.60,3,0,1.170877e+01,1.164799e+01,0.515758
222.65,2,0,1.169918e+01,1.163833e+01,0.392852
222.70,2,0,1.168958e+01,1.162866e+01,0.392267
222.75,2,0,1.167998e+01,1.161899e+01,0.387141
222.80,2,0,1.167037e+01,1.160930e+01,0.388741
222.85,2,0,1.166075e+01,1.159961e+01,0.389128
222.90,3,0,1.165113e+01,1.158992e+01,0.493383
222.95,3,0,1.164150e+01,1.158021e+01,0.495172
223.00,3,0,1.163186e+01,1.157050e+01,0.502276
223.05,2,0,1.162222e+01,1.156078e+01,0.376862
223.10,2,0,1.161256e+01,1.155106e+01,0.378173
223.15,2,0,1.160291e+01,1.154133e+01,0.392220
223.20,2,0,1.159324e+01,1.153159e+01,0.400295
223.25,2,0,1.158357e+01,1.152184e+01,0.391501
223.30,3,0,1.157389e+01,1.151209e+01,0.504316
223.35,2,0,1.156420e+01,1.150233e+01,0.392277
223.40,2,0,1.155451e+01,1.149256e+01,0.392971
223.45,3,0,1.154481e+01,1.148279e+01,0.512877
223.50,2,0,1.153510e+01,1.147301e+01,0.394196
223.55,2,0,1.152539e+01,1.146322e+01,0.396339
223.60,2,0,1.151566e+01,1.145342e+01,0.405267
223.65,2,0,1.150594e+01,1.144362e+01,0.396672
223.70,2,0,1.149620e+01,1.143381e+01,0.394527
223.75,3,0,1.148646e+01,1.142399e+01,0.512601
223.80,3,0,1.147671e+01,1.141417e+01,0.524889
223.85,2,0,1.146695e+01,1.140434e+01,0.391749
223.90,2,0,1.145719e+01,1.139450e+01,0.394929
223.95,2,0,1.144742e+01,1.138465e+01,0.397237
224.00,2,0,1.143764e+01,1.137480e+01,0.398472
224.05,2,0,1.142785e+01,1.136494e+01,0.396756
224.10,2,0,1.141806e+01,1.135507e+01,0.402332
224.15,2,0,1.140826e+01,1.134520e+01,0.394073
224.20,3,0,1.139846e+01,1.133531e+01,0.541482
224.25,3,0,1.138864e+01,1.132543e+01,0.512117
224.30,3,0,1.137882e+01,1.131553e+01,0.521519
224.35,2,0,1.136899e+01,1.130562e+01,0.408820
224.40,2,0,1.135916e+01,1.129571e+01,0.411039
224.45,2,0,1.134932e+01,1.128580e+01,0.418842
224.50,2,0,1.133947e+01,1.127587e+01,0.409090
224.55,2,0,1.132961e+01,1.126594e+01,0.414647
224.60,3,0,1.131975e+01,1.125600e+01,0.530471
224.65,3,0,1.130988e+01,1.124605e+01,0.530543
224.70,2,0,1.130000e+01,1.123609e+01,0.449038
224.75,2,0,1.129011e+01,1.122613e+01,0.456002
224.80,2,0,1.128022e+01,1.121616e+01,0.478628
224.85,2,0,1.127032e+01,1.120619e+01,0.433927
224.90,2,0,1.126041e+01,1.119620e+01,0.413831
224.95,2,0,1.125050e+01,1.118621e+01,0.424930
225.00,2,0,1.124058e+01,1.117621e+01,0.420449
225.05,3,0,1.123065e+01,1.116620e+01,0.565271
225.10,2,0,1.122071e+01,1.115619e+01,0.420783
225.15,2,0,1.121077e+01,1.114617e+01,0.400919
225.20,3,0,1.120082e+01,1.113614e+01,0.553800
225.25,2,0,1.119086e+01,1.112610e+01,0.444017
225.30,2,0,1.118089e+01,1.111606e+01,0.408833
225.35,2,0,1.117092e+01,1.110601e+01,0.408325
225.40,2,0,1.116094e+01,1.109595e+01,0.417582
225.45,2,0,1.115095e+01,1.108588e+01,0.403682
225.50,2,0,1.114096e+01,1.107581e+01,0.401219
225.55,3,0,1.113096e+01,1.106573e+01,0.529624
225.60,3,0,1.112095e+01,1.105564e+01,0.523479
225.65,2,0,1.111093e+01,1.104555e+01,0.396535
225.70,2,0,1.110090e+01,1.103544e+01,0.396320
225.75,2,0,1.109087e+01,1.102533e+01,0.397107
225.80,2,0,1.108083e+01,1.101521e+01,0.397177
225.85,2,0,1.107079e+01,1.100509e+01,0.399128
225.90,2,0,1.106073e+01,1.099495e+01,0.397750
225.95,2,0,1.105067e+01,1.098481e+01,0.405464
226.00,2,0,1.104060e+01,1.097466e+01,0.399517
226.05,2,0,1.103053e+01,1.096451e+01,0.394205
226.10,2,0,1.102044e+01,1.095434e+01,0.393444
226.15,2,0,1.101035e+01,1.094417e+01,0.385552
226.20,2,0,1.100025e+01,1.093399e+01,0.383520
226.25,2,0,1.099015e+01,1.092381e+01,0.386189
226.30,2,0,1.098003e+01,1.091361e+01,0.382676
226.35,2,0,1.096991e+01,1.090341e+01,0.385356
226.40,2,0,1.095978e+01,1.089320e+01,0.386015
226.45,2,0,1.094965e+01,1.088298e+01,0.382959
226.50,2,0,1.093950e+01,1.087276e+01,0.384065
226.55,2,0,1.092935e+01,1.086253e+01,0.383679
226.60,2,0,1.091919e+01,1.085229e+01,0.399095
226.65,2,0,1.090903e+01,1.084204e+01,0.399865
226.70,2,0,1.089885e+01,1.083178e+01,0.424420
226.75,2,0,1.088867e+01,1.082152e+01,0.394536
226.80,2,0,1.087848e+01,1.081125e+01,0.396315
226.85,2,0,1.086828e+01,1.080097e+01,0.407874
226.90,2,0,1.085808e+01,1.079068e+01,0.458698
226.95,2,0,1.084787e+01,1.078039e+01,0.410244
227.00,2,0,1.083765e+01,1.077009e+01,0.405641
227.05,2,0,1.082742e+01,1.075978e+01,0.400480
227.10,2,0,1.081719e+01,1.074946e+01,0.399578
227.15,2,0,1.080694e+01,1.073914e+01,0.399025
227.20,2,0,1.079669e+01,1.072880e+01,0.405791
227.25,2,0,1.078643e+01,1.071846e+01,0.421061
227.30,2,0,1.077617e+01,1.070811e+01,0.400651
227.35,2,0,1.076590e+01,1.069776e+01,0.407556
227.40,2,0,1.075561e+01,1.068739e+01,0.405256
227.45,2,0,1.074533e+01,1.067702e+01,0.398992
227.50,2,0,1.073503e+01,1.066664e+01,0.401450
227.55,2,0,1.072472e+01,1.065625e+01,0.408148
227.60,2,0,1.071441e+01,1.064586e+01,0.408576
227.65,2,0,1.070409e+01,1.063545e+01,0.408667
227.70,2,0,1.069377e+01,1.062504e+01,0.499920
227.75,2,0,1.068343e+01,1.061462e+01,0.460299
227.80,2,0,1.067309e+01,1.060420e+01,0.412161
227.85,2,0,1.066274e+01,1.059376e+01,0.408415
227.90,2,0,1.065238e+01,1.058332e+01,0.403974
227.95,2,0,1.064201e+01,1.057287e+01,0.442609
228.00,2,0,1.063164e+01,1.056241e+01,0.405089
228.05,2,0,1.062126e+01,1.055194e+01,0.423047
228.10,2,0,1.061087e+01,1.054147e+01,0.415440
228.15,2,0,1.060047e+01,1.053098e+01,0.408696
228.20,2,0,1.059006e+01,1.052049e+01,0.407097
228.25,2,0,1.057965e+01,1.050999e+01,0.432874
228.30,2,0,1.056923e+01,1.049949e+01,0.439214
228.35,2,0,1.055880e+01,1.048897e+01,0.468340
228.40,2,0,1.054836e+01,1.047845e+01,0.418633
228.45,2,0,1.053792e+01,1.046792e+01,0.410776
228.50,2,0,1.052746e+01,1.045738e+01,0.409588
228.55,2,0,1.051700e+01,1.044683e+01,0.421490
228.60,2,0,1.050653e+01,1.043628e+01,0.404392
228.65,2,0,1.049606e+01,1.042571e+01,0.406831
228.70,2,0,1.048557e+01,1.041514e+01,0.411247
228.75,2,0,1.047508e+01,1.040456e+01,0.404939
228.80,2,0,1.046458e+01,1.039398e+01,0.409162
228.85,2,0,1.045407e+01,1.038338e+01,0.427982
228.90,2,0,1.044355e+01,1.037278e+01,0.412128
228.95,2,0,1.043303e+01,1.036217e+01,0.407374
229.00,2,0,1.042250e+01,1.035155e+01,0.403871
229.05,2,0,1.041196e+01,1.034092e+01,0.402051
229.10,2,0,1.040141e+01,1.033028e+01,0.398330
229.15,2,0,1.039085e+01,1.031964e+01,0.398096
229.20,2,0,1.038029e+01,1.030898e+01,0.394176
229.25,2,0,1.036971e+01,1.029832e+01,0.397683
229.30,2,0,1.035913e+01,1.028765e+01,0.394926
229.35,2,0,1.034854e+01,1.027698e+01,0.401109
229.40,2,0,1.033795e+01,1.026629e+01,0.397499
229.45,2,0,1.032734e+01,1.025560e+01,0.400950
229.50,2,0,1.031673e+01,1.024490e+01,0.396414
229.55,2,0,1.030611e+01,1.023419e+01,0.403190
229.60,2,0,1.029548e+01,1.022347e+01,0.400125
229.65,2,0,1.028484e+01,1.021274e+01,0.435042
229.70,2,0,1.027419e+01,1.020201e+01,0.398746
229.75,2,0,1.026354e+01,1.019126e+01,0.394096
229.80,2,0,1.025288e+01,1.018051e+01,0.396207
229.85,2,0,1.024221e+01,1.016975e+01,0.395927
229.90,2,0,1.023153e+01,1.015898e+01,0.394022
229.95,2,0,1.022084e+01,1.014821e+01,0.403464
230.00,2,0,1.021015e+01,1.013742e+01,0.395454
230.05,2,0,1.019944e+01,1.012663e+01,0.394526
230.10,2,0,1.018873e+01,1.011583e+01,0.394804
230.15,2,0,1.017801e+01,1.010502e+01,0.400044
230.20,2,0,1.016729e+01,1.009420e+01,0.395747
230.25,2,0,1.015655e+01,1.008337e+01,0.393912
230.30,2,0,1.014581e+01,1.007254e+01,0.393696
230.35,2,0,1.013505e+01,1.006169e+01,0.393913
230.40,2,0,1.012429e+01,1.005084e+01,0.400349
230.45,2,0,1.011352e+01,1.003998e+01,0.396370
230.50,2,0,1.010275e+01,1.002911e+01,0.396177
230.55,2,0,1.009196e+01,1.001823e+01,0.419340
230.60,2,0,1.008117e+01,1.000735e+01,0.390105
230.65,2,0,1.007036e+01,9.996454e+00,0.393960
230.70,2,0,1.005955e+01,9.985552e+00,0.396663
230.75,2,0,1.004873e+01,9.974640e+00,0.400895
230.80,2,0,1.003790e+01,9.963721e+00,0.401646
230.85,2,0,1.002707e+01,9.952792e+00,0.396831
230.90,2,0,1.001622e+01,9.941855e+00,0.395120
230.95,2,0,1.000537e+01,9.930910e+00,0.394670
231.00,2,0,9.994510e+00,9.919956e+00,0.393797
231.05,2,0,9.983641e+00,9.908993e+00,0.393033
231.10,2,0,9.972763e+00,9.898022e+00,0.393444
231.15,2,0,9.961876e+00,9.887043e+00,0.403976
231.20,2,0,9.950981e+00,9.876054e+00,0.394142
231.25,2,0,9.940078e+00,9.865057e+00,0.392863
231.30,2,0,9.929166e+00,9.854052e+00,0.395596
231.35,2,0,9.918245e+00,9.843038e+00,0.395499
231.40,2,0,9.907316e+00,9.832015e+00,0.391910
231.45,2,0,9.896379e+00,9.820983e+00,0.392333
231.50,2,0,9.885433e+00,9.809943e+00,0.398848
231.55,2,0,9.874478e+00,9.798894e+00,0.392846
231.60,2,0,9.863515e+00,9.787837e+00,0.384567
231.65,2,0,9.852544e+00,9.776771e+00,0.388019
231.70,2,0,9.841563e+00,9.765696e+00,0.387598
231.75,2,0,9.830575e+00,9.754612e+00,0.386154
231.80,2,0,9.819577e+00,9.743520e+00,0.386603
231.85,2,0,9.808572e+00,9.732419e+00,0.389896
231.90,2,0,9.797557e+00,9.721309e+00,0.384252
231.95,2,0,9.786534e+00,9.710190e+00,0.387125
232.00,2,0,9.775502e+00,9.699063e+00,0.385179
232.05,2,0,9.764462e+00,9.687927e+00,0.384815
232.10,2,0,9.753413e+00,9.676782e+00,0.387841
232.15,2,0,9.742355e+00,9.665628e+00,0.389452
232.20,2,0,9.731289e+00,9.654465e+00,0.385435
232.25,2,0,9.720213e+00,9.643294e+00,0.393036
232.30,2,0,9.709130e+00,9.632114e+00,0.385247
232.35,2,0,9.698037e+00,9.620925e+00,0.387323
232.40,2,0,9.686936e+00,9.609727e+00,0.385459
232.45,2,0,9.675826e+00,9.598520e+00,0.384896
232.50,2,0,9.664708e+00,9.587304e+00,0.388870
232.55,2,0,9.653580e+00,9.576080e+00,0.394340
232.60,2,0,9.642444e+00,9.564846e+00,0.389541
232.65,2,0,9.631299e+00,9.553604e+00,0.386500
232.70,2,0,9.620145e+00,9.542352e+00,0.387819
232.75,2,0,9.608983e+00,9.531092e+00,0.385495
232.80,2,0,9.597812e+00,9.519823e+00,0.387457
232.85,2,0,9.586632e+00,9.508545e+00,0.389363
232.90,2,0,9.575443e+00,9.497258e+00,0.384823
232.95,2,0,9.564245e+00,9.485961e+00,0.392140
233.00,2,0,9.553038e+00,9.474656e+00,0.443544
233.05,2,0,9.541823e+00,9.463342e+00,0.392865
233.10,2,0,9.530599e+00,9.452019e+00,0.392989
233.15,2,0,9.519365e+00,9.440687e+00,0.394815
233.20,2,0,9.508123e+00,9.429346e+00,0.393548
233.25,2,0,9.496872e+00,9.417995e+00,0.393131
233.30,2,0,9.485612e+00,9.406636e+00,0.397583
233.35,2,0,9.474344e+00,9.395268e+00,0.393522
233.40,2,0,9.463066e+00,9.383890e+00,0.391498
233.45,2,0,9.451779e+00,9.372503e+00,0.397042
233.50,2,0,9.440484e+00,9.361108e+00,0.397416
233.55,2,0,9.429179e+00,9.349703e+00,0.393282
233.60,2,0,9.417865e+00,9.338289e+00,0.393084
233.65,2,0,9.406543e+00,9.326866e+00,0.392080
233.70,2,0,9.395211e+00,9.315434e+00,0.392254
233.75,2,0,9.383871e+00,9.303992e+00,0.393017
233.80,2,0,9.372521e+00,9.292542e+00,0.391928
233.85,2,0,9.361162e+00,9.281082e+00,0.391174
233.90,2,0,9.349795e+00,9.269613e+00,0.385109
233.95,2,0,9.338418e+00,9.258135e+00,0.384802
234.00,2,0,9.327032e+00,9.246647e+00,0.386240
234.05,2,0,9.315637e+00,9.235151e+00,0.384531
234.10,2,0,9.304233e+00,9.223645e+00,0.387527
234.15,2,0,9.292820e+00,9.212129e+00,0.384613
234.20,2,0,9.281398e+00,9.200605e+00,0.385168
234.25,2,0,9.269967e+00,9.189071e+00,0.383427
234.30,2,0,9.258526e+00,9.177528e+00,0.383775
234.35,2,0,9.247076e+00,9.165976e+00,0.393447
234.40,2,0,9.235618e+00,9.154414e+00,0.421234
234.45,2,0,9.224150e+00,9.142844e+00,0.413434
234.50,2,0,9.212673e+00,9.131263e+00,0.408357
234.55,2,0,9.201186e+00,9.119674e+00,0.407491
234.60,2,0,9.189691e+00,9.108075e+00,0.408739
234.65,2,0,9.178186e+00,9.096466e+00,0.466557
234.70,2,0,9.166672e+00,9.084848e+00,0.414053
234.75,2,0,9.155149e+00,9.073221e+00,0.406304
234.80,2,0,9.143616e+00,9.061585e+00,0.406373
234.85,2,0,9.132075e+00,9.049939e+00,0.408121
234.90,2,0,9.120523e+00,9.038283e+00,0.446069
234.95,2,0,9.108963e+00,9.026618e+00,0.449885
235.00,2,0,9.097394e+00,9.014944e+00,0.412859
235.05,2,0,9.085815e+00,9.003260e+00,0.408354
235.10,2,0,9.074226e+00,8.991567e+00,0.407149
235.15,2,0,9.062629e+00,8.979864e+00,0.516878
235.20,2,0,9.051022e+00,8.968152e+00,0.385369
235.25,2,0,9.039406e+00,8.956430e+00,0.385041
235.30,2,0,9.027780e+00,8.944699e+00,0.385126
235.35,2,0,9.016145e+00,8.932958e+00,0.384717
235.40,2,0,9.004501e+00,8.921208e+00,0.384437
235.45,2,0,8.992847e+00,8.909448e+00,0.386085
235.50,2,0,8.981184e+00,8.897678e+00,0.384598
235.55,2,0,8.969511e+00,8.885899e+00,0.389959
235.60,2,0,8.957829e+00,8.874110e+00,0.391713
235.65,2,0,8.946137e+00,8.862312e+00,0.391126
235.70,2,0,8.934436e+00,8.850504e+00,0.394313
235.75,2,0,8.922726e+00,8.838686e+00,0.393683
235.80,2,0,8.911006e+00,8.826859e+00,0.393407
235.85,2,0,8.899277e+00,8.815022e+00,0.392443
235.90,2,0,8.887538e+00,8.803175e+00,0.393433
235.95,2,0,8.875789e+00,8.791319e+00,0.393829
236.00,2,0,8.864031e+00,8.779453e+00,0.398838
236.05,2,0,8.852263e+00,8.767577e+00,0.399715
236.10,2,0,8.840486e+00,8.755692e+00,0.391927
236.15,2,0,8.828700e+00,8.743797e+00,0.392216
236.20,2,0,8.816903e+00,8.731892e+00,0.393631
236.25,2,0,8.805097e+00,8.719977e+00,0.393585
236.30,2,0,8.793282e+00,8.708053e+00,0.392910
236.35,2,0,8.781457e+00,8.696119e+00,0.391796
236.40,2,0,8.769622e+00,8.684175e+00,0.393680
236.45,2,0,8.757778e+00,8.672221e+00,0.398211
236.50,2,0,8.745924e+00,8.660257e+00,0.387433
236.55,2,0,8.734060e+00,8.648284e+00,0.386755
236.60,2,0,8.722187e+00,8.636300e+00,0.387284
236.65,2,0,8.710304e+00,8.624307e+00,0.385960
236.70,2,0,8.698411e+00,8.612304e+00,0.386045
236.75,2,0,8.686508e+00,8.600291e+00,0.387092
236.80,2,0,8.674596e+00,8.588268e+00,0.384716
236.85,2,0,8.662674e+00,8.576235e+00,0.385825
236.90,2,0,8.650743e+00,8.564193e+00,0.385636
236.95,2,0,8.638801e+00,8.552140e+00,0.390068
237.00,2,0,8.626850e+00,8.540078e+00,0.388236
237.05,2,0,8.614889e+00,8.528005e+00,0.446690
237.10,2,0,8.602918e+00,8.515923e+00,0.399890
237.15,2,0,8.590937e+00,8.503830e+00,0.392451
237.20,2,0,8.578947e+00,8.491728e+00,0.392837
237.25,2,0,8.566947e+00,8.479615e+00,0.391767
237.30,2,0,8.554937e+00,8.467493e+00,0.391247
237.35,2,0,8.542917e+00,8.455360e+00,0.391612
237.40,2,0,8.530887e+00,8.443218e+00,0.391164
237.45,2,0,8.518847e+00,8.431065e+00,0.391781
237.50,2,0,8.506797e+00,8.418902e+00,0.391246
237.55,2,0,8.494738e+00,8.406730e+00,0.393379
237.60,2,0,8.482668e+00,8.394547e+00,0.394779
237.65,2,0,8.470589e+00,8.382354e+00,0.392645
237.70,2,0,8.458499e+00,8.370151e+00,0.393567
237.75,2,0,8.446400e+00,8.357937e+00,0.396385
237.80,2,0,8.434291e+00,8.345714e+00,0.391344
237.85,2,0,8.422171e+00,8.333480e+00,0.391660
237.90,2,0,8.410042e+00,8.321237e+00,0.391469
237.95,2,0,8.397903e+00,8.308983e+00,0.394315
238.00,2,0,8.385753e+00,8.296719e+00,0.389546
238.05,2,0,8.373594e+00,8.284444e+00,0.384256
238.10,2,0,8.361425e+00,8.272160e+00,0.386098
238.15,2,0,8.349245e+00,8.259865e+00,0.384984
238.20,2,0,8.337056e+00,8.247560e+00,0.385584
238.25,2,0,8.324856e+00,8.235245e+00,0.388222
238.30,2,0,8.312646e+00,8.222919e+00,0.383558
238.35,2,0,8.300426e+00,8.210583e+00,0.386465
238.40,2,0,8.288196e+00,8.198237e+00,0.386992
238.45,2,0,8.275956e+00,8.185881e+00,0.385850
238.50,2,0,8.263706e+00,8.173514e+00,0.386720
238.55,2,0,8.251445e+00,8.161137e+00,0.386150
238.60,2,0,8.239175e+00,8.148749e+00,0.385269
238.65,2,0,8.226894e+00,8.136351e+00,0.392632
238.70,2,0,8.214603e+00,8.123943e+00,0.415004
238.75,2,0,8.202302e+00,8.111524e+00,0.408159
238.80,2,0,8.189990e+00,8.099095e+00,0.405837
238.85,2,0,8.177669e+00,8.086656e+00,0.407215
238.90,2,0,8.165337e+00,8.074206e+00,0.405116
238.95,2,0,8.152995e+00,8.061746e+00,0.406043
239.00,2,0,8.140642e+00,8.049275e+00,0.406332
239.05,2,0,8.128279e+00,8.036793e+00,0.406155
239.10,2,0,8.115906e+00,8.024302e+00,0.406785
239.15,2,0,8.103523e+00,8.011799e+00,0.404677
239.20,2,0,8.091129e+00,7.999287e+00,0.406062
239.25,2,0,8.078725e+00,7.986763e+00,0.404856
239.30,2,0,8.066311e+00,7.974229e+00,0.405693
239.35,2,0,8.053886e+00,7.961685e+00,0.407224
239.40,2,0,8.041451e+00,7.949130e+00,0.405650
239.45,2,0,8.029005e+00,7.936565e+00,0.405888
239.50,2,0,8.016549e+00,7.923988e+00,0.406152
239.55,2,0,8.004083e+00,7.911402e+00,0.406199
239.60,2,0,7.991606e+00,7.898804e+00,0.402947
239.65,2,0,7.979119e+00,7.886196e+00,0.381119
239.70,2,0,7.966621e+00,7.873578e+00,0.380616
239.75,2,0,7.954113e+00,7.860948e+00,0.384394
239.80,2,0,7.941594e+00,7.848308e+00,0.381561
239.85,2,0,7.929065e+00,7.835658e+00,0.382277
239.90,2,0,7.916525e+00,7.822996e+00,0.380929
239.95,2,0,7.903975e+00,7.810324e+00,0.381487
240.00,2,0,7.891414e+00,7.797642e+00,0.383941
240.05,2,0,7.878843e+00,7.784948e+00,0.381012
240.10,2,0,7.866261e+00,7.772244e+00,0.381164
240.15,2,0,7.853669e+00,7.759529e+00,0.382496
240.20,2,0,7.841066e+00,7.746803e+00,0.384728
240.25,2,0,7.828452e+00,7.734066e+00,0.432904
240.30,2,0,7.815828e+00,7.721319e+00,0.408182
240.35,2,0,7.803193e+00,7.708561e+00,0.409336
240.40,2,0,7.790547e+00,7.695792e+00,0.408389
240.45,2,0,7.777891e+00,7.683012e+00,0.408059
240.50,2,0,7.765224e+00,7.670221e+00,0.408670
240.55,2,0,7.752547e+00,7.657419e+00,0.408076
240.60,2,0,7.739859e+00,7.644607e+00,0.408437
240.65,2,0,7.727160e+00,7.631783e+00,0.408395
240.70,2,0,7.714450e+00,7.618949e+00,0.409207
240.75,2,0,7.701730e+00,7.606104e+00,0.407656
240.80,2,0,7.688998e+00,7.593247e+00,0.407442
240.85,2,0,7.676256e+00,7.580380e+00,0.408293
240.90,2,0,7.663504e+00,7.567502e+00,0.407655
240.95,2,0,7.650740e+00,7.554613e+00,0.408796
241.00,2,0,7.637966e+00,7.541713e+00,0.410032
241.05,2,0,7.625181e+00,7.528802e+00,0.408901
241.10,2,0,7.612385e+00,7.515879e+00,0.407600
241.15,2,0,7.599578e+00,7.502946e+00,0.400937
241.20,2,0,7.586761e+00,7.490002e+00,0.383326
241.25,2,0,7.573932e+00,7.477047e+00,0.382594
241.30,2,0,7.561093e+00,7.464080e+00,0.383389
241.35,2,0,7.548242e+00,7.451103e+00,0.385387
241.40,2,0,7.535381e+00,7.438114e+00,0.384799
241.45,2,0,7.522509e+00,7.425114e+00,0.388771
241.50,2,0,7.509626e+00,7.412103e+00,0.389591
241.55,2,0,7.496732e+00,7.399081e+00,0.396834
241.60,2,0,7.483827e+00,7.386048e+00,0.392839
241.65,2,0,7.470911e+00,7.373004e+00,0.397593
241.70,2,0,7.457984e+00,7.359948e+00,0.426020
241.75,2,0,7.445046e+00,7.346882e+00,0.488371
241.80,2,0,7.432097e+00,7.333804e+00,0.447710
241.85,2,0,7.419137e+00,7.320714e+00,0.396162
241.90,2,0,7.406166e+00,7.307614e+00,0.426853
241.95,2,0,7.393184e+00,7.294502e+00,0.399143
242.00,2,0,7.380190e+00,7.281379e+00,0.399202
242.05,2,0,7.367186e+00,7.268245e+00,0.398010
242.10,2,0,7.354171e+00,7.255099e+00,0.400891
242.15,2,0,7.341144e+00,7.241942e+00,0.400673
242.20,2,0,7.328106e+00,7.228774e+00,0.403213
242.25,2,0,7.315058e+00,7.215594e+00,0.401378
242.30,2,0,7.301998e+00,7.202403e+00,0.406180
242.35,2,0,7.288926e+00,7.189201e+00,0.399521
242.40,2,0,7.275844e+00,7.175987e+00,0.398513
242.45,2,0,7.262751e+00,7.162762e+00,0.397852
242.50,2,0,7.249646e+00,7.149526e+00,0.396232
242.55,2,0,7.236530e+00,7.136278e+00,0.397678
242.60,2,0,7.223403e+00,7.123018e+00,0.398526
242.65,2,0,7.210264e+00,7.109747e+00,0.397161
242.70,2,0,7.197114e+00,7.096465e+00,0.401050
242.75,2,0,7.183953e+00,7.083171e+00,0.396656
242.80,2,0,7.170781e+00,7.069866e+00,0.384912
242.85,2,0,7.157597e+00,7.056549e+00,0.390006
242.90,2,0,7.144403e+00,7.043221e+00,0.388983
242.95,2,0,7.131196e+00,7.029881e+00,0.388740
243.00,2,0,7.117979e+00,7.016529e+00,0.383540
243.05,2,0,7.104750e+00,7.003166e+00,0.382267
243.10,2,0,7.091509e+00,6.989791e+00,0.380653
243.15,2,0,7.078257e+00,6.976405e+00,0.383326
243.20,2,0,7.064994e+00,6.963007e+00,0.382857
243.25,2,0,7.051719e+00,6.949598e+00,0.379607
243.30,2,0,7.038433e+00,6.936176e+00,0.386668
243.35,2,0,7.025136e+00,6.922744e+00,0.389472
243.40,2,0,7.011827e+00,6.909299e+00,0.382092
243.45,2,0,6.998506e+00,6.895843e+00,0.380950
243.50,2,0,6.985174e+00,6.882375e+00,0.380124
243.55,2,0,6.971831e+00,6.868895e+00,0.380271
243.60,2,0,6.958476e+00,6.855404e+00,0.382388
243.65,2,0,6.945109e+00,6.841901e+00,0.380625
243.70,2,0,6.931731e+00,6.828386e+00,0.385591
243.75,2,0,6.918342e+00,6.814859e+00,0.380640
243.80,2,0,6.904940e+00,6.801321e+00,0.383096
243.85,2,0,6.891528e+00,6.787770e+00,0.381416
243.90,2,0,6.878103e+00,6.774208e+00,0.382790
243.95,2,0,6.864667e+00,6.760634e+00,0.380764
244.00,2,0,6.851219e+00,6.747049e+00,0.384848
244.05,2,0,6.837760e+00,6.733451e+00,0.386237
244.10,2,0,6.824289e+00,6.719842e+00,0.447935
244.15,2,0,6.810806e+00,6.706220e+00,0.410444
244.20,2,0,6.797312e+00,6.692587e+00,0.408814
244.25,2,0,6.783806e+00,6.678942e+00,0.406329
244.30,2,0,6.770288e+00,6.665284e+00,0.406694
244.35,2,0,6.756759e+00,6.651615e+00,0.406983
244.40,2,0,6.743217e+00,6.637934e+00,0.407201
244.45,2,0,6.729664e+00,6.624241e+00,0.407555
244.50,2,0,6.716099e+00,6.610536e+00,0.406725
244.55,2,0,6.702523e+00,6.596819e+00,0.406843
244.60,2,0,6.688934e+00,6.583090e+00,0.408582
244.65,2,0,6.675334e+00,6.569348e+00,0.408907
244.70,2,0,6.661722e+00,6.555595e+00,0.406609
244.75,2,0,6.648098e+00,6.541830e+00,0.409909
244.80,2,0,6.634462e+00,6.528052e+00,0.407786
244.85,2,0,6.620814e+00,6.514263e+00,0.407786
244.90,2,0,6.607155e+00,6.500461e+00,0.407458
244.95,2,0,6.593483e+00,6.486647e+00,0.404407
245.00,2,0,6.579800e+00,6.472822e+00,0.381111
245.05,2,0,6.566104e+00,6.458984e+00,0.380367
245.10,2,0,6.552397e+00,6.445133e+00,0.379302
245.15,2,0,6.538678e+00,6.431271e+00,0.381051
245.20,2,0,6.524946e+00,6.417396e+00,0.380856
245.25,2,0,6.511203e+00,6.403509e+00,0.382042
245.30,2,0,6.497448e+00,6.389610e+00,0.377804
245.35,2,0,6.483680e+00,6.375699e+00,0.382784
245.40,2,0,6.469901e+00,6.361775e+00,0.380921
245.45,2,0,6.456109e+00,6.347839e+00,0.378963
245.50,2,0,6.442306e+00,6.333891e+00,0.382325
245.55,2,0,6.428490e+00,6.319931e+00,0.380672
245.60,2,0,6.414663e+00,6.305958e+00,0.383492
245.65,2,0,6.400823e+00,6.291972e+00,0.379614
245.70,2,0,6.386971e+00,6.277975e+00,0.380220
245.75,2,0,6.373107e+00,6.263965e+00,0.382224
245.80,2,0,6.359231e+00,6.249943e+00,0.378554
245.85,2,0,6.345342e+00,6.235908e+00,0.378669
245.90,2,0,6.331441e+00,6.221861e+00,0.378841
245.95,2,0,6.317529e+00,6.207801e+00,0.383277
246.00,2,0,6.303604e+00,6.193729e+00,0.377273
246.05,2,0,6.289666e+00,6.179645e+00,0.378404
246.10,2,0,6.275717e+00,6.165548e+00,0.377927
246.15,2,0,6.261755e+00,6.151438e+00,0.380694
246.20,2,0,6.247781e+00,6.137316e+00,0.378561
246.25,2,0,6.233795e+00,6.123182e+00,0.382409
246.30,2,0,6.219796e+00,6.109035e+00,0.379251
246.35,2,0,6.205785e+00,6.094875e+00,0.380021
246.40,2,0,6.191762e+00,6.080703e+00,0.380697
246.45,2,0,6.177726e+00,6.066518e+00,0.379810
246.50,2,0,6.163678e+00,6.052321e+00,0.380113
246.55,2,0,6.149617e+00,6.038111e+00,0.380030
246.60,2,0,6.135545e+00,6.023888e+00,0.378891
246.65,2,0,6.121459e+00,6.009653e+00,0.380693
246.70,2,0,6.107362e+00,5.995405e+00,0.377499
246.75,2,0,6.093251e+00,5.981144e+00,0.379574
246.80,2,0,6.079129e+00,5.966871e+00,0.381485
246.85,2,0,6.064994e+00,5.952585e+00,0.382899
246.90,2,0,6.050846e+00,5.938286e+00,0.382635
246.95,2,0,6.036686e+00,5.923975e+00,0.380130
247.00,2,0,6.022514e+00,5.909650e+00,0.378369
247.05,2,0,6.008329e+00,5.895313e+00,0.378661
247.10,2,0,5.994131e+00,5.880964e+00,0.378442
247.15,2,0,5.979921e+00,5.866601e+00,0.377633
247.20,2,0,5.965698e+00,5.852226e+00,0.380470
247.25,2,0,5.951463e+00,5.837837e+00,0.381244
247.30,2,0,5.937215e+00,5.823436e+00,0.378609
247.35,2,0,5.922954e+00,5.809022e+00,0.379278
247.40,2,0,5.908681e+00,5.794595e+00,0.378110
247.45,2,0,5.894395e+00,5.780156e+00,0.379615
247.50,2,0,5.880096e+00,5.765703e+00,0.379699
247.55,2,0,5.865785e+00,5.751237e+00,0.378487
247.60,2,0,5.851461e+00,5.736759e+00,0.377605
247.65,2,0,5.837124e+00,5.722267e+00,0.381772
247.70,2,0,5.822775e+00,5.707763e+00,0.378955
247.75,2,0,5.808413e+00,5.693245e+00,0.380555
247.80,2,0,5.794038e+00,5.678715e+00,0.379935
247.85,2,0,5.779650e+00,5.664171e+00,0.383753
247.90,2,0,5.765250e+00,5.649615e+00,0.378785
247.95,2,0,5.750837e+00,5.635045e+00,0.378299
248.00,2,0,5.736410e+00,5.620463e+00,0.380616
248.05,2,0,5.721972e+00,5.605867e+00,0.383287
248.10,2,0,5.707520e+00,5.591258e+00,0.379470
248.15,2,0,5.693055e+00,5.576636e+00,0.379540
248.20,2,0,5.678578e+00,5.562001e+00,0.380636
248.25,2,0,5.664087e+00,5.547353e+00,0.378798
248.30,2,0,5.649584e+00,5.532691e+00,0.380922
248.35,2,0,5.635068e+00,5.518017e+00,0.381936
248.40,2,0,5.620538e+00,5.503329e+00,0.382187
248.45,2,0,5.605996e+00,5.488628e+00,0.377500
248.50,2,0,5.591441e+00,5.473914e+00,0.378631
248.55,2,0,5.576873e+00,5.459186e+00,0.379111
248.60,2,0,5.562292e+00,5.444445e+00,0.385222
248.65,2,0,5.547698e+00,5.429691e+00,0.383289
248.70,2,0,5.533090e+00,5.414924e+00,0.377786
248.75,2,0,5.518470e+00,5.400143e+00,0.382284
248.80,2,0,5.503837e+00,5.385350e+00,0.384518
248.85,2,0,5.489190e+00,5.370542e+00,0.378979
248.90,2,0,5.474531e+00,5.355722e+00,0.380064
248.95,2,0,5.459858e+00,5.340888e+00,0.378910
249.00,2,0,5.445172e+00,5.326040e+00,0.383054
249.05,2,0,5.430474e+00,5.311179e+00,0.381830
249.10,2,0,5.415761e+00,5.296305e+00,0.380114
249.15,2,0,5.401036e+00,5.281418e+00,0.379279
249.20,2,0,5.386298e+00,5.266516e+00,0.382674
249.25,2,0,5.371546e+00,5.251602e+00,0.379105
249.30,2,0,5.356781e+00,5.236674e+00,0.379365
249.35,2,0,5.342003e+00,5.221732e+00,0.378296
249.40,2,0,5.327212e+00,5.206777e+00,0.381017
249.45,2,0,5.312407e+00,5.191809e+00,0.379678
249.50,2,0,5.297589e+00,5.176826e+00,0.379958
249.55,2,0,5.282758e+00,5.161831e+00,0.426375
249.60,2,0,5.267914e+00,5.146821e+00,0.396986
249.65,2,0,5.253056e+00,5.131798e+00,0.397570
249.70,2,0,5.238185e+00,5.116762e+00,0.397841
249.75,2,0,5.223300e+00,5.101712e+00,0.403173
249.80,2,0,5.208402e+00,5.086648e+00,0.407588
249.85,2,0,5.193491e+00,5.071571e+00,0.396254
249.90,2,0,5.178566e+00,5.056479e+00,0.395252
249.95,2,0,5.163628e+00,5.041375e+00,0.397386
250.00,2,0,5.148676e+00,5.026256e+00,0.396156
250.05,2,0,5.133711e+00,5.011124e+00,0.397984
250.10,2,0,5.118733e+00,4.995978e+00,0.396162
250.15,2,0,5.103741e+00,4.980818e+00,0.396194
250.20,2,0,5.088735e+00,4.965645e+00,0.396648
250.25,2,0,5.073716e+00,4.950457e+00,0.395800
250.30,2,0,5.058683e+00,4.935256e+00,0.396072
250.35,2,0,5.043637e+00,4.920041e+00,0.396282
250.40,2,0,5.028578e+00,4.904812e+00,0.381574
250.45,2,0,5.013504e+00,4.889570e+00,0.380731
250.50,2,0,4.998417e+00,4.874313e+00,0.380292
250.55,2,0,4.983317e+00,4.859043e+00,0.380545
250.60,2,0,4.968203e+00,4.843758e+00,0.381929
250.65,2,0,4.953075e+00,4.828460e+00,0.381370
250.70,2,0,4.937934e+00,4.813148e+00,0.383943
250.75,2,0,4.922778e+00,4.797822e+00,0.380457
250.80,2,0,4.907610e+00,4.782482e+00,0.381246
250.85,2,0,4.892427e+00,4.767127e+00,0.381453
250.90,2,0,4.877231e+00,4.751759e+00,0.384394
250.95,2,0,4.862021e+00,4.736377e+00,0.381341
251.00,2,0,4.846797e+00,4.720981e+00,0.380482
251.05,2,0,4.831560e+00,4.705571e+00,0.380269
251.10,2,0,4.816308e+00,4.690146e+00,0.380980
251.15,2,0,4.801043e+00,4.674708e+00,0.380613
251.20,2,0,4.785764e+00,4.659255e+00,0.380677
251.25,2,0,4.770471e+00,4.643789e+00,0.380380
251.30,2,0,4.755165e+00,4.628308e+00,0.381079
251.35,2,0,4.739844e+00,4.612813e+00,0.381745
251.40,2,0,4.724510e+00,4.597304e+00,0.382719
251.45,2,0,4.709161e+00,4.581781e+00,0.380397
251.50,2,0,4.693799e+00,4.566243e+00,0.380495
251.55,2,0,4.678423e+00,4.550691e+00,0.382014
251.60,2,0,4.663033e+00,4.535126e+00,0.380014
251.65,2,0,4.647629e+00,4.519545e+00,0.382469
251.70,2,0,4.632211e+00,4.503951e+00,0.382522
251.75,2,0,4.616779e+00,4.488342e+00,0.382370
251.80,2,0,4.601333e+00,4.472719e+00,0.381034
251.85,2,0,4.585873e+00,4.457082e+00,0.385895
251.90,2,0,4.570398e+00,4.441430e+00,0.380800
251.95,2,0,4.554910e+00,4.425764e+00,0.381980
252.00,2,0,4.539408e+00,4.410083e+00,0.383147
252.05,2,0,4.523892e+00,4.394388e+00,0.379778
252.10,2,0,4.508361e+00,4.378679e+00,0.380807
252.15,2,0,4.492816e+00,4.362955e+00,0.381078
252.20,2,0,4.477258e+00,4.347217e+00,0.383793
252.25,2,0,4.461685e+00,4.331465e+00,0.380223
252.30,2,0,4.446098e+00,4.315698e+00,0.381494
252.35,2,0,4.430496e+00,4.299916e+00,0.386981
252.40,2,0,4.414881e+00,4.284120e+00,0.382327
252.45,2,0,4.399251e+00,4.268310e+00,0.381530
252.50,2,0,4.383607e+00,4.252484e+00,0.380955
252.55,2,0,4.367949e+00,4.236645e+00,0.381119
252.60,2,0,4.352276e+00,4.220790e+00,0.382124
252.65,2,0,4.336590e+00,4.204922e+00,0.382533
252.70,2,0,4.320888e+00,4.189038e+00,0.384878
252.75,2,0,4.305173e+00,4.173140e+00,0.505049
252.80,2,0,4.289443e+00,4.157227e+00,0.430747
252.85,2,0,4.273699e+00,4.141300e+00,0.396380
252.90,2,0,4.257941e+00,4.125358e+00,0.395638
252.95,2,0,4.242168e+00,4.109401e+00,0.396480
253.00,2,0,4.226380e+00,4.093430e+00,0.395685
253.05,2,0,4.210579e+00,4.077443e+00,0.396119
253.10,2,0,4.194763e+00,4.061442e+00,0.395625
253.15,2,0,4.178932e+00,4.045427e+00,0.395834
253.20,2,0,4.163087e+00,4.029396e+00,0.396259
253.25,2,0,4.147227e+00,4.013351e+00,0.397166
253.30,2,0,4.131353e+00,3.997291e+00,0.396719
253.35,2,0,4.115465e+00,3.981216e+00,0.395875
253.40,2,0,4.099562e+00,3.965126e+00,0.396164
253.45,2,0,4.083644e+00,3.949021e+00,0.397219
253.50,2,0,4.067712e+00,3.932902e+00,0.396393
253.55,2,0,4.051765e+00,3.916767e+00,0.393180
253.60,2,0,4.035803e+00,3.900618e+00,0.381241
253.65,2,0,4.019827e+00,3.884454e+00,0.381714
253.70,2,0,4.003837e+00,3.868274e+00,0.382548
253.75,2,0,3.987831e+00,3.852080e+00,0.380699
253.80,2,0,3.971811e+00,3.835871e+00,0.380358
253.85,2,0,3.955777e+00,3.819647e+00,0.379991
253.90,2,0,3.939727e+00,3.803408e+00,0.381466
253.95,2,0,3.923663e+00,3.787153e+00,0.380496
254.00,2,0,3.907584e+00,3.770884e+00,0.381117
254.05,2,0,3.891491e+00,3.754600e+00,0.381916
254.10,2,0,3.875382e+00,3.738300e+00,0.378385
254.15,2,0,3.859259e+00,3.721985e+00,0.378701
254.20,2,0,3.843121e+00,3.705656e+00,0.379981
254.25,2,0,3.826968e+00,3.689311e+00,0.421705
254.30,2,0,3.810801e+00,3.672951e+00,0.393554
254.35,2,0,3.794618e+00,3.656576e+00,0.393845
254.40,2,0,3.778421e+00,3.640185e+00,0.392229
254.45,2,0,3.762209e+00,3.623779e+00,0.391391
254.50,2,0,3.745982e+00,3.607359e+00,0.392252
254.55,2,0,3.729740e+00,3.590922e+00,0.392561
254.60,2,0,3.713483e+00,3.574471e+00,0.427976
254.65,2,0,3.697211e+00,3.558004e+00,0.392133
254.70,2,0,3.680924e+00,3.541522e+00,0.392345
254.75,2,0,3.664622e+00,3.525025e+00,0.393652
254.80,2,0,3.648305e+00,3.508512e+00,0.394150
254.85,2,0,3.631973e+00,3.491984e+00,0.393207
254.90,2,0,3.615626e+00,3.475441e+00,0.393676
254.95,2,0,3.599264e+00,3.458882e+00,0.393168
255.00,2,0,3.582887e+00,3.442308e+00,0.393540
255.05,2,0,3.566495e+00,3.425718e+00,0.393936
255.10,2,0,3.550087e+00,3.409113e+00,0.393353
255.15,2,0,3.533665e+00,3.392493e+00,0.392428
255.20,2,0,3.517227e+00,3.375857e+00,0.391779
255.25,2,0,3.500775e+00,3.359205e+00,0.394220
255.30,2,0,3.484307e+00,3.342538e+00,0.393268
255.35,2,0,3.467824e+00,3.325856e+00,0.392600
255.40,2,0,3.451326e+00,3.309158e+00,0.391930
255.45,2,0,3.434812e+00,3.292444e+00,0.391189
255.50,2,0,3.418283e+00,3.275715e+00,0.382602
255.55,2,0,3.401739e+00,3.258970e+00,0.379372
255.60,2,0,3.385180e+00,3.242209e+00,0.379284
255.65,2,0,3.368605e+00,3.225433e+00,0.379814
255.70,2,0,3.352016e+00,3.208641e+00,0.380981
255.75,2,0,3.335410e+00,3.191834e+00,0.379997
255.80,2,0,3.318790e+00,3.175011e+00,0.379316
255.85,2,0,3.302154e+00,3.158172e+00,0.381045
255.90,2,0,3.285503e+00,3.141317e+00,0.383182
255.95,2,0,3.268836e+00,3.124447e+00,0.379073
256.00,2,0,3.252154e+00,3.107560e+00,0.380615
256.05,2,0,3.235456e+00,3.090658e+00,0.380532
256.10,2,0,3.218743e+00,3.073741e+00,0.381785
256.15,2,0,3.202015e+00,3.056807e+00,0.381734
256.20,2,0,3.185271e+00,3.039858e+00,0.380063
256.25,2,0,3.168511e+00,3.022892e+00,0.379213
256.30,2,0,3.151736e+00,3.005911e+00,0.381208
256.35,2,0,3.134946e+00,2.988914e+00,0.379777
256.40,2,0,3.118140e+00,2.971901e+00,0.381527
256.45,2,0,3.101318e+00,2.954872e+00,0.379992
256.50,2,0,3.084481e+00,2.937827e+00,0.384997
256.55,2,0,3.067628e+00,2.920766e+00,0.380598
256.60,2,0,3.050760e+00,2.903689e+00,0.380054
256.65,2,0,3.033875e+00,2.886597e+00,0.380439
256.70,2,0,3.016976e+00,2.869488e+00,0.379973
256.75,2,0,3.000060e+00,2.852363e+00,0.380651
256.80,2,0,2.983129e+00,2.835222e+00,0.410466
256.85,2,0,2.966182e+00,2.818064e+00,0.379401
256.90,2,0,2.949220e+00,2.800891e+00,0.384583
256.95,2,0,2.932241e+00,2.783702e+00,0.379154
257.00,2,0,2.915247e+00,2.766496e+00,0.379794
257.05,2,0,2.898237e+00,2.749275e+00,0.379620
257.10,2,0,2.881212e+00,2.732037e+00,0.384049
257.15,2,0,2.864170e+00,2.714783e+00,0.444887
257.20,2,0,2.847113e+00,2.697513e+00,0.380173
257.25,2,0,2.830040e+00,2.680226e+00,0.378987
257.30,2,0,2.812951e+00,2.662923e+00,0.381913
257.35,2,0,2.795846e+00,2.645604e+00,0.399034
257.40,2,0,2.778725e+00,2.628269e+00,0.433971
257.45,2,0,2.761588e+00,2.610917e+00,0.393100
257.50,2,0,2.744435e+00,2.593549e+00,0.393689
257.55,2,0,2.727267e+00,2.576165e+00,0.393646
257.60,2,0,2.710082e+00,2.558764e+00,0.391576
257.65,2,0,2.692881e+00,2.541347e+00,0.391983
257.70,2,0,2.675664e+00,2.523914e+00,0.393334
257.75,2,0,2.658432e+00,2.506464e+00,0.395198
257.80,2,0,2.641183e+00,2.488998e+00,0.394019
257.85,2,0,2.623918e+00,2.471515e+00,0.394656
257.90,2,0,2.606637e+00,2.454015e+00,0.394541
257.95,2,0,2.589340e+00,2.436500e+00,0.393419
258.00,2,0,2.572027e+00,2.418967e+00,0.392769
258.05,2,0,2.554698e+00,2.401418e+00,0.395123
258.10,2,0,2.537352e+00,2.383853e+00,0.393276
258.15,2,0,2.519990e+00,2.366271e+00,0.392773
258.20,2,0,2.502612e+00,2.348672e+00,0.392437
258.25,2,0,2.485218e+00,2.331057e+00,0.392761
258.30,2,0,2.467808e+00,2.313425e+00,0.381561
258.35,2,0,2.450381e+00,2.295776e+00,0.383207
258.40,2,0,2.432938e+00,2.278111e+00,0.381554
258.45,2,0,2.415479e+00,2.260429e+00,0.385549
258.50,2,0,2.398004e+00,2.242730e+00,0.379897
258.55,2,0,2.380512e+00,2.225015e+00,0.381120
258.60,2,0,2.363004e+00,2.207283e+00,0.379548
258.65,2,0,2.345479e+00,2.189534e+00,0.381502
258.70,2,0,2.327938e+00,2.171768e+00,0.382087
258.75,2,0,2.310381e+00,2.153985e+00,0.382670
258.80,2,0,2.292807e+00,2.136186e+00,0.380395
258.85,2,0,2.275217e+00,2.118369e+00,0.381106
258.90,2,0,2.257610e+00,2.100536e+00,0.380258
258.95,2,0,2.239987e+00,2.082686e+00,0.383539
259.00,2,0,2.222348e+00,2.064819e+00,0.379559
259.05,2,0,2.204691e+00,2.046935e+00,0.382108
259.10,2,0,2.187019e+00,2.029034e+00,0.381038
259.15,2,0,2.169329e+00,2.011116e+00,0.381606
259.20,2,0,2.151624e+00,1.993181e+00,0.382175
259.25,2,0,2.133901e+00,1.975229e+00,0.381256
259.30,2,0,2.116162e+00,1.957260e+00,0.381608
259.35,2,0,2.098406e+00,1.939274e+00,0.381143
259.40,2,0,2.080634e+00,1.921271e+00,0.379552
259.45,2,0,2.062845e+00,1.903250e+00,0.380620
259.50,2,0,2.045039e+00,1.885213e+00,0.382294
259.55,2,0,2.027217e+00,1.867158e+00,0.379754
259.60,2,0,2.009378e+00,1.849086e+00,0.380516
259.65,2,0,1.991522e+00,1.830998e+00,0.381632
259.70,2,0,1.973649e+00,1.812891e+00,0.383174
259.75,2,0,1.955759e+00,1.794768e+00,0.380292
259.80,2,0,1.937853e+00,1.776627e+00,0.380905
259.85,2,0,1.919930e+00,1.758469e+00,0.380244
259.90,2,0,1.901990e+00,1.740294e+00,0.381824
259.95,2,0,1.884033e+00,1.722101e+00,0.380902
260.00,2,0,1.866059e+00,1.703891e+00,0.382281
260.05,2,0,1.848069e+00,1.685664e+00,0.379705
260.10,2,0,1.830061e+00,1.667419e+00,0.383019
260.15,2,0,1.812037e+00,1.649157e+00,0.384342
260.20,2,0,1.793995e+00,1.630878e+00,0.437760
260.25,2,0,1.775937e+00,1.612581e+00,0.422573
260.30,2,0,1.757861e+00,1.594266e+00,0.387574
260.35,2,0,1.739768e+00,1.575935e+00,0.387782
260.40,2,0,1.721659e+00,1.557585e+00,0.387404
260.45,2,0,1.703532e+00,1.539218e+00,0.387454
260.50,2,0,1.685388e+00,1.520833e+00,0.388512
260.55,2,0,1.667227e+00,1.502431e+00,0.388124
260.60,2,0,1.649049e+00,1.484012e+00,0.389608
260.65,2,0,1.630854e+00,1.465574e+00,0.386904
260.70,2,0,1.612642e+00,1.447119e+00,0.388931
260.75,2,0,1.594412e+00,1.428646e+00,0.387066
260.80,2,0,1.576165e+00,1.410156e+00,0.386557
260.85,2,0,1.557901e+00,1.391648e+00,0.387918
260.90,2,0,1.539620e+00,1.373122e+00,0.388177
260.95,2,0,1.521322e+00,1.354579e+00,0.388532
261.00,2,0,1.503006e+00,1.336017e+00,0.387182
261.05,2,0,1.484673e+00,1.317438e+00,0.389603
261.10,2,0,1.466322e+00,1.298841e+00,0.385665
261.15,2,0,1.447954e+00,1.280226e+00,0.380734
261.20,2,0,1.429569e+00,1.261593e+00,0.378497
261.25,2,0,1.411166e+00,1.242943e+00,0.382095
261.30,2,0,1.392746e+00,1.224274e+00,0.380206
261.35,2,0,1.374308e+00,1.205587e+00,0.379501
261.40,2,0,1.355853e+00,1.186883e+00,0.380726
261.45,2,0,1.337381e+00,1.168160e+00,0.381342
261.50,2,0,1.318891e+00,1.149420e+00,0.381054
261.55,2,0,1.300383e+00,1.130661e+00,0.385193
261.60,2,0,1.281858e+00,1.111885e+00,0.409744
261.65,2,0,1.263315e+00,1.093090e+00,0.393731
261.70,2,0,1.244755e+00,1.074277e+00,0.435048
261.75,2,0,1.226177e+00,1.055446e+00,0.387476
261.80,2,0,1.207581e+00,1.036597e+00,0.434641
261.85,2,0,1.188968e+00,1.017730e+00,0.387551
261.90,2,0,1.170337e+00,9.988444e-01,0.388806
261.95,2,0,1.151688e+00,9.799407e-01,0.386816
262.00,2,0,1.133022e+00,9.610187e-01,0.389997
262.05,2,0,1.114338e+00,9.420784e-01,0.387123
262.10,2,0,1.095636e+00,9.231199e-01,0.388189
262.15,2,0,1.076916e+00,9.041430e-01,0.387117
262.20,2,0,1.058178e+00,8.851477e-01,0.387352
262.25,2,0,1.039423e+00,8.661341e-01,0.389163
262.30,2,0,1.020650e+00,8.471021e-01,0.387650
262.35,2,0,1.001858e+00,8.280516e-01,0.388031
262.40,2,0,9.830492e-01,8.089827e-01,0.387321
262.45,2,0,9.642221e-01,7.898954e-01,0.387026
262.50,2,0,9.453770e-01,7.707895e-01,0.387835
262.55,2,0,9.265140e-01,7.516651e-01,0.387141
262.60,2,0,9.076329e-01,7.325221e-01,0.382279
262.65,2,0,8.887338e-01,7.133606e-01,0.380864
262.70,2,0,8.698167e-01,6.941804e-01,0.377120
262.75,2,0,8.508814e-01,6.749817e-01,0.379911
262.80,2,0,8.319281e-01,6.557642e-01,0.379201
262.85,2,0,8.129566e-01,6.365281e-01,0.378916
262.90,2,0,7.939669e-01,6.172733e-01,0.377802
262.95,2,0,7.749591e-01,5.979997e-01,0.380574
263.00,2,0,7.559331e-01,5.787074e-01,0.377570
263.05,2,0,7.368889e-01,5.593963e-01,0.378332
263.10,2,0,7.178264e-01,5.400664e-01,0.377430
263.15,2,0,6.987456e-01,5.207177e-01,0.379488
263.20,2,0,6.796465e-01,5.013501e-01,0.379647
263.25,2,0,6.605291e-01,4.819636e-01,0.379597
263.30,2,0,6.413933e-01,4.625581e-01,0.377797
263.35,2,0,6.222392e-01,4.431338e-01,0.377782
263.40,2,0,6.030667e-01,4.236904e-01,0.379671
263.45,2,0,5.838757e-01,4.042281e-01,0.377878
263.50,2,0,5.646663e-01,3.847467e-01,0.379084
263.55,2,0,5.454384e-01,3.652463e-01,0.383081
263.60,2,0,5.261921e-01,3.457268e-01,0.378670
263.65,2,0,5.069272e-01,3.261882e-01,0.377519
263.70,2,0,4.876437e-01,3.066304e-01,0.378674
263.75,2,0,4.683417e-01,2.870535e-01,0.379721
263.80,2,0,4.490210e-01,2.674574e-01,0.378166
263.85,2,0,4.296818e-01,2.478421e-01,0.380499
263.90,2,0,4.103238e-01,2.282075e-01,0.381238
263.95,2,0,3.909472e-01,2.085536e-01,0.377941
264.00,2,0,3.715519e-01,1.888805e-01,0.377485
264.05,2,0,3.521379e-01,1.691880e-01,0.377932
264.10,2,0,3.327051e-01,1.494761e-01,0.380483
264.15,2,0,3.132535e-01,1.297448e-01,0.377766
264.20,2,0,2.937831e-01,1.099942e-01,0.378235
264.25,2,0,2.742938e-01,9.022404e-02,0.380256
264.30,2,0,2.547857e-01,7.043443e-02,0.381626
264.35,2,0,2.352587e-01,5.062532e-02,0.380796
264.40,2,0,2.157128e-01,3.079667e-02,0.469038
264.45,2,0,1.961479e-01,1.094845e-02,0.409717
264.50,2,0,1.765641e-01,-8.919371e-03,0.392526
264.55,2,0,1.569612e-01,-2.880682e-02,0.393022
264.60,2,0,1.373393e-01,-4.871392e-02,0.416095
264.65,2,0,1.176984e-01,-6.864071e-02,0.392897
264.70,2,0,9.803838e-02,-8.858722e-02,0.392695
264.75,2,0,7.835924e-02,-1.085535e-01,0.393640
264.80,2,0,5.866096e-02,-1.285395e-01,0.393560
264.85,2,0,3.894351e-02,-1.485454e-01,0.430237
264.90,2,0,1.920685e-02,-1.685710e-01,0.391379
264.95,2,0,-5.490272e-04,-1.886166e-01,0.392250
265.00,2,0,-2.032416e-02,-2.086821e-01,0.394916
265.05,2,0,-4.011858e-02,-2.287675e-01,0.392577
265.10,2,0,-5.993232e-02,-2.488728e-01,0.393976
265.15,2,0,-7.976540e-02,-2.689982e-01,0.391936
265.20,2,0,-9.961785e-02,-2.891436e-01,0.394185
265.25,2,0,-1.194897e-01,-3.093090e-01,0.429260
265.30,2,0,-1.393810e-01,-3.294945e-01,0.390844
265.35,2,0,-1.592917e-01,-3.497002e-01,0.428066
265.40,2,0,-1.792220e-01,-3.699260e-01,0.391819
265.45,2,0,-1.991717e-01,-3.901720e-01,0.393224
265.50,2,0,-2.191410e-01,-4.104383e-01,0.393044
265.55,2,0,-2.391299e-01,-4.307248e-01,0.397938
265.60,2,0,-2.591384e-01,-4.510315e-01,0.436932
265.65,2,0,-2.791665e-01,-4.713586e-01,0.393190
265.70,2,0,-2.992143e-01,-4.917061e-01,0.393987
265.75,2,0,-3.192819e-01,-5.120739e-01,0.394242
265.80,2,0,-3.393691e-01,-5.324622e-01,0.393445
265.85,2,0,-3.594761e-01,-5.528709e-01,0.392198
265.90,2,0,-3.796029e-01,-5.733001e-01,0.381579
265.95,2,0,-3.997496e-01,-5.937499e-01,0.381358
266.00,2,0,-4.199160e-01,-6.142202e-01,0.381614
266.05,2,0,-4.401024e-01,-6.347111e-01,0.383058
266.10,2,0,-4.603087e-01,-6.552226e-01,0.381709
266.15,2,0,-4.805350e-01,-6.757547e-01,0.380755
266.20,2,0,-5.007813e-01,-6.963076e-01,0.382980
266.25,2,0,-5.210475e-01,-7.168812e-01,0.381082
266.30,2,0,-5.413338e-01,-7.374756e-01,0.412020
266.35,2,0,-5.616403e-01,-7.580908e-01,0.394369
266.40,2,0,-5.819668e-01,-7.787268e-01,0.394360
266.45,2,0,-6.023134e-01,-7.993837e-01,0.393432
266.50,2,0,-6.226803e-01,-8.200615e-01,0.392882
266.55,2,0,-6.430674e-01,-8.407603e-01,0.393121
266.60,2,0,-6.634747e-01,-8.614800e-01,0.393409
266.65,2,0,-6.839023e-01,-8.822208e-01,0.392434
266.70,2,0,-7.043502e-01,-9.029826e-01,0.393061
266.75,2,0,-7.248185e-01,-9.237655e-01,0.393498
266.80,2,0,-7.453072e-01,-9.445695e-01,0.394224
266.85,2,0,-7.658163e-01,-9.653947e-01,0.394549
266.90,2,0,-7.863458e-01,-9.862412e-01,0.395303
266.95,2,0,-8.068959e-01,-1.007109e+00,0.394710
267.00,2,0,-8.274664e-01,-1.027998e+00,0.396532
267.05,2,0,-8.480576e-01,-1.048908e+00,0.397714
267.10,2,0,-8.686693e-01,-1.069840e+00,0.395394
267.15,2,0,-8.893016e-01,-1.090793e+00,0.396014
267.20,2,0,-9.099546e-01,-1.111767e+00,0.381407
267.25,2,0,-9.306284e-01,-1.132763e+00,0.382160
267.30,2,0,-9.513228e-01,-1.153781e+00,0.381766
267.35,2,0,-9.720381e-01,-1.174820e+00,0.383038
267.40,2,0,-9.927741e-01,-1.195880e+00,0.384792
267.45,2,0,-1.013531e+00,-1.216962e+00,0.382188
267.50,2,0,-1.034309e+00,-1.238066e+00,0.383274
267.55,2,0,-1.055108e+00,-1.259192e+00,0.383770
267.60,2,0,-1.075927e+00,-1.280339e+00,0.384645
267.65,2,0,-1.096768e+00,-1.301508e+00,0.382763
267.70,2,0,-1.117630e+00,-1.322700e+00,0.385888
267.75,2,0,-1.138512e+00,-1.343912e+00,0.381543
267.80,2,0,-1.159416e+00,-1.365147e+00,0.392140
267.85,2,0,-1.180341e+00,-1.386404e+00,0.408747
267.90,2,0,-1.201287e+00,-1.407683e+00,0.415871
267.95,2,0,-1.222255e+00,-1.428984e+00,0.406832
268.00,2,0,-1.243244e+00,-1.450306e+00,0.409358
268.05,2,0,-1.264254e+00,-1.471652e+00,0.407286
268.10,2,0,-1.285285e+00,-1.493019e+00,0.445446
268.15,2,0,-1.306338e+00,-1.514408e+00,0.419479
268.20,2,0,-1.327412e+00,-1.535820e+00,0.406923
268.25,2,0,-1.348508e+00,-1.557254e+00,0.406946
268.30,2,0,-1.369625e+00,-1.578710e+00,0.406456
268.35,2,0,-1.390763e+00,-1.600189e+00,0.407240
268.40,2,0,-1.411924e+00,-1.621690e+00,0.406432
268.45,2,0,-1.433106e+00,-1.643214e+00,0.407808
268.50,2,0,-1.454309e+00,-1.664760e+00,0.461652
268.55,2,0,-1.475534e+00,-1.686328e+00,0.406547
268.60,2,0,-1.496782e+00,-1.707920e+00,0.406182
268.65,2,0,-1.518050e+00,-1.729534e+00,0.406978
268.70,2,0,-1.539341e+00,-1.751170e+00,0.406460
268.75,2,0,-1.560654e+00,-1.772830e+00,0.406217
268.80,2,0,-1.581988e+00,-1.794512e+00,0.406644
268.85,2,0,-1.603344e+00,-1.816217e+00,0.408298
268.90,2,0,-1.624723e+00,-1.837945e+00,0.405841
268.95,2,0,-1.646123e+00,-1.859696e+00,0.408467
269.00,2,0,-1.667546e+00,-1.881470e+00,0.407279
269.05,2,0,-1.688990e+00,-1.903267e+00,0.405974
269.10,2,0,-1.710457e+00,-1.925087e+00,0.406322
269.15,2,0,-1.731946e+00,-1.946930e+00,0.407204
269.20,2,0,-1.753458e+00,-1.968796e+00,0.407911
269.25,2,0,-1.774991e+00,-1.990686e+00,0.405937
269.30,2,0,-1.796547e+00,-2.012598e+00,0.403966
269.35,2,0,-1.818126e+00,-2.034535e+00,0.380132
269.40,2,0,-1.839727e+00,-2.056494e+00,0.379758
269.45,2,0,-1.861350e+00,-2.078477e+00,0.380908
269.50,2,0,-1.882996e+00,-2.100483e+00,0.381965
269.55,2,0,-1.904665e+00,-2.122513e+00,0.382178
269.60,2,0,-1.926356e+00,-2.144566e+00,0.381852
269.65,2,0,-1.948069e+00,-2.166643e+00,0.382364
269.70,2,0,-1.969806e+00,-2.188744e+00,0.381214
269.75,2,0,-1.991565e+00,-2.210869e+00,0.380272
269.80,2,0,-2.013347e+00,-2.233017e+00,0.378794
269.85,2,0,-2.035152e+00,-2.255189e+00,0.379616
269.90,2,0,-2.056980e+00,-2.277385e+00,0.383499
269.95,2,0,-2.078831e+00,-2.299604e+00,0.383181
270.00,2,0,-2.100705e+00,-2.321848e+00,0.382583
270.05,2,0,-2.122602e+00,-2.344116e+00,0.380427
270.10,2,0,-2.144522e+00,-2.366408e+00,0.379619
270.15,2,0,-2.166465e+00,-2.388724e+00,0.380986
270.20,2,0,-2.188432e+00,-2.411064e+00,0.379228
270.25,2,0,-2.210421e+00,-2.433429e+00,0.381428
270.30,2,0,-2.232434e+00,-2.455817e+00,0.379954
270.35,2,0,-2.254471e+00,-2.478230e+00,0.381330
270.40,2,0,-2.276530e+00,-2.500668e+00,0.382253
270.45,2,0,-2.298614e+00,-2.523130e+00,0.380079
270.50,2,0,-2.320720e+00,-2.545616e+00,0.381058
270.55,2,0,-2.342851e+00,-2.568128e+00,0.381541
270.60,2,0,-2.365005e+00,-2.590663e+00,0.380833
270.65,2,0,-2.387182e+00,-2.613224e+00,0.382413
270.70,2,0,-2.409384e+00,-2.635809e+00,0.382841
270.75,2,0,-2.431609e+00,-2.658419e+00,0.381021
270.80,2,0,-2.453857e+00,-2.681053e+00,0.381791
270.85,2,0,-2.476130e+00,-2.703713e+00,0.382166
270.90,2,0,-2.498427e+00,-2.726398e+00,0.379637
270.95,2,0,-2.520748e+00,-2.749108e+00,0.380351
271.00,2,0,-2.543092e+00,-2.771842e+00,0.380375
271.05,2,0,-2.565461e+00,-2.794602e+00,0.380328
271.10,2,0,-2.587854e+00,-2.817387e+00,0.380937
271.15,2,0,-2.610271e+00,-2.840198e+00,0.381914
271.20,2,0,-2.632713e+00,-2.863033e+00,0.432409
271.25,2,0,-2.655179e+00,-2.885895e+00,0.388234
271.30,2,0,-2.677669e+00,-2.908781e+00,0.390550
271.35,2,0,-2.700183e+00,-2.931693e+00,0.390727
271.40,2,0,-2.722722e+00,-2.954631e+00,0.434780
271.45,2,0,-2.745286e+00,-2.977594e+00,0.390273
271.50,2,0,-2.767874e+00,-3.000583e+00,0.388676
271.55,2,0,-2.790487e+00,-3.023598e+00,0.390569
271.60,2,0,-2.813125e+00,-3.046638e+00,0.390026
271.65,2,0,-2.835787e+00,-3.069704e+00,0.391015
271.70,2,0,-2.858474e+00,-3.092797e+00,0.390409
271.75,2,0,-2.881186e+00,-3.115915e+00,0.389939
271.80,2,0,-2.903923e+00,-3.139059e+00,0.389829
271.85,2,0,-2.926685e+00,-3.162230e+00,0.432139
271.90,2,0,-2.949472e+00,-3.185427e+00,0.389631
271.95,2,0,-2.972285e+00,-3.208650e+00,0.390898
272.00,2,0,-2.995122e+00,-3.231899e+00,0.388392
272.05,2,0,-3.017985e+00,-3.255175e+00,0.390096
272.10,2,0,-3.040873e+00,-3.278477e+00,0.427765
272.15,2,0,-3.063786e+00,-3.301805e+00,0.450960
272.20,2,0,-3.086725e+00,-3.325160e+00,0.390109
272.25,2,0,-3.109689e+00,-3.348542e+00,0.389836
272.30,2,0,-3.132679e+00,-3.371951e+00,0.390337
272.35,2,0,-3.155694e+00,-3.395386e+00,0.389559
272.40,2,0,-3.178736e+00,-3.418849e+00,0.387899
272.45,2,0,-3.201803e+00,-3.442338e+00,0.388604
272.50,2,0,-3.224895e+00,-3.465854e+00,0.389387
272.55,2,0,-3.248014e+00,-3.489397e+00,0.389817
272.60,2,0,-3.271158e+00,-3.512967e+00,0.381116
272.65,2,0,-3.294329e+00,-3.536565e+00,0.382055
272.70,2,0,-3.317525e+00,-3.560190e+00,0.383202
272.75,2,0,-3.340748e+00,-3.583842e+00,0.379463
272.80,2,0,-3.363997e+00,-3.607521e+00,0.382523
272.85,2,0,-3.387272e+00,-3.631228e+00,0.381763
272.90,2,0,-3.410574e+00,-3.654963e+00,0.380813
272.95,2,0,-3.433902e+00,-3.678725e+00,0.381838
273.00,2,0,-3.457256e+00,-3.702515e+00,0.385981
273.05,2,0,-3.480637e+00,-3.726333e+00,0.380727
273.10,2,0,-3.504045e+00,-3.750178e+00,0.380799
273.15,2,0,-3.527479e+00,-3.774052e+00,0.380445
273.20,2,0,-3.550940e+00,-3.797953e+00,0.381973
273.25,2,0,-3.574428e+00,-3.821882e+00,0.380821
273.30,2,0,-3.597943e+00,-3.845840e+00,0.381484
273.35,2,0,-3.621484e+00,-3.869826e+00,0.382430
273.40,2,0,-3.645053e+00,-3.893840e+00,0.379937
273.45,2,0,-3.668649e+00,-3.917882e+00,0.381723
273.50,2,0,-3.692272e+00,-3.941953e+00,0.381645
273.55,2,0,-3.715922e+00,-3.966052e+00,0.380612
273.60,2,0,-3.739599e+00,-3.990180e+00,0.381052
273.65,2,0,-3.763304e+00,-4.014337e+00,0.427034
273.70,2,0,-3.787036e+00,-4.038522e+00,0.399557
273.75,2,0,-3.810796e+00,-4.062737e+00,0.398144
273.80,2,0,-3.834583e+00,-4.086980e+00,0.399348
273.85,2,0,-3.858398e+00,-4.111252e+00,0.399243
273.90,2,0,-3.882241e+00,-4.135553e+00,0.399935
273.95,2,0,-3.906112e+00,-4.159883e+00,0.399621
274.00,2,0,-3.930010e+00,-4.184243e+00,0.398944
274.05,2,0,-3.953937e+00,-4.208631e+00,0.399600
274.10,2,0,-3.977891e+00,-4.233049e+00,0.399394
274.15,2,0,-4.001874e+00,-4.257497e+00,0.398538
274.20,2,0,-4.025885e+00,-4.281974e+00,0.399992
274.25,2,0,-4.049924e+00,-4.306481e+00,0.398521
274.30,2,0,-4.073991e+00,-4.331017e+00,0.399165
274.35,2,0,-4.098087e+00,-4.355584e+00,0.397579
274.40,2,0,-4.122212e+00,-4.380180e+00,0.398344
274.45,2,0,-4.146365e+00,-4.404806e+00,0.399451
274.50,2,0,-4.170546e+00,-4.429462e+00,0.399330
274.55,2,0,-4.194757e+00,-4.454148e+00,0.383793
274.60,2,0,-4.218996e+00,-4.478864e+00,0.386663
274.65,2,0,-4.243264e+00,-4.503611e+00,0.379978
274.70,2,0,-4.267561e+00,-4.528388e+00,0.380481
274.75,2,0,-4.291887e+00,-4.553196e+00,0.378290
274.80,2,0,-4.316242e+00,-4.578034e+00,0.382324
274.85,2,0,-4.340627e+00,-4.602902e+00,0.380097
274.90,2,0,-4.365041e+00,-4.627802e+00,0.381595
274.95,2,0,-4.389484e+00,-4.652732e+00,0.379510
275.00,2,0,-4.413956e+00,-4.677693e+00,0.381990
275.05,2,0,-4.438458e+00,-4.702685e+00,0.380126
275.10,2,0,-4.462990e+00,-4.727708e+00,0.384676
275.15,2,0,-4.487552e+00,-4.752763e+00,0.380450
275.20,2,0,-4.512143e+00,-4.777848e+00,0.379519
275.25,2,0,-4.536764e+00,-4.802965e+00,0.382694
275.30,2,0,-4.561416e+00,-4.828113e+00,0.380748
275.35,2,0,-4.586097e+00,-4.853293e+00,0.379529
275.40,2,0,-4.610808e+00,-4.878505e+00,0.380778
275.45,2,0,-4.635550e+00,-4.903748e+00,0.381535
275.50,2,0,-4.660322e+00,-4.929023e+00,0.382022
275.55,2,0,-4.685124e+00,-4.954329e+00,0.379692
275.60,2,0,-4.709957e+00,-4.979668e+00,0.378485
275.65,2,0,-4.734820e+00,-5.005039e+00,0.378976
275.70,2,0,-4.759715e+00,-5.030442e+00,0.381261
275.75,2,0,-4.784639e+00,-5.055877e+00,0.378098
275.80,2,0,-4.809595e+00,-5.081345e+00,0.379959
275.85,2,0,-4.834582e+00,-5.106845e+00,0.380205
275.90,2,0,-4.859599e+00,-5.132378e+00,0.382842
275.95,2,0,-4.884648e+00,-5.157943e+00,0.379787
276.00,2,0,-4.909728e+00,-5.183541e+00,0.382203
276.05,2,0,-4.934839e+00,-5.209172e+00,0.379136
276.10,2,0,-4.959982e+00,-5.234836e+00,0.380159
276.15,2,0,-4.985156e+00,-5.260533e+00,0.379290
276.20,2,0,-5.010362e+00,-5.286262e+00,0.380322
276.25,2,0,-5.035599e+00,-5.312026e+00,0.380600
276.30,2,0,-5.060868e+00,-5.337822e+00,0.381571
276.35,2,0,-5.086170e+00,-5.363652e+00,0.379149
276.40,2,0,-5.111502e+00,-5.389516e+00,0.380591
276.45,2,0,-5.136867e+00,-5.415413e+00,0.382282
276.50,2,0,-5.162265e+00,-5.441343e+00,0.382934
276.55,2,0,-5.187694e+00,-5.467308e+00,0.379929
276.60,2,0,-5.213156e+00,-5.493307e+00,0.378831
276.65,2,0,-5.238650e+00,-5.519339e+00,0.380216
276.70,2,0,-5.264177e+00,-5.545406e+00,0.378649
276.75,2,0,-5.289736e+00,-5.571507e+00,0.380053
276.80,2,0,-5.315328e+00,-5.597642e+00,0.378503
276.85,2,0,-5.340953e+00,-5.623812e+00,0.379275
276.90,2,0,-5.366611e+00,-5.650016e+00,0.378627
276.95,2,0,-5.392301e+00,-5.676255e+00,0.379878
277.00,2,0,-5.418025e+00,-5.702529e+00,0.380072
277.05,2,0,-5.443782e+00,-5.728837e+00,0.379333
277.10,2,0,-5.469573e+00,-5.755181e+00,0.381337
277.15,2,0,-5.495397e+00,-5.781560e+00,0.379612
277.20,2,0,-5.521254e+00,-5.807973e+00,0.379408
277.25,2,0,-5.547145e+00,-5.834423e+00,0.379475
277.30,2,0,-5.573070e+00,-5.860907e+00,0.379286
277.35,2,0,-5.599028e+00,-5.887427e+00,0.381558
277.40,2,0,-5.625021e+00,-5.913983e+00,0.381778
277.45,2,0,-5.651047e+00,-5.940574e+00,0.381030
277.50,2,0,-5.677108e+00,-5.967201e+00,0.378600
277.55,2,0,-5.703203e+00,-5.993865e+00,0.444250
277.60,2,0,-5.729332e+00,-6.020564e+00,0.390028
277.65,2,0,-5.755496e+00,-6.047299e+00,0.391312
277.70,2,0,-5.781694e+00,-6.074071e+00,0.392687
277.75,2,0,-5.807927e+00,-6.100879e+00,0.391817
277.80,2,0,-5.834195e+00,-6.127724e+00,0.391017
277.85,2,0,-5.860498e+00,-6.154605e+00,0.390341
277.90,2,0,-5.886835e+00,-6.181523e+00,0.394138
277.95,2,0,-5.913208e+00,-6.208477e+00,0.394053
278.00,2,0,-5.939616e+00,-6.235469e+00,0.395764
278.05,2,0,-5.966059e+00,-6.262498e+00,0.391605
278.10,2,0,-5.992538e+00,-6.289564e+00,0.393724
278.15,2,0,-6.019052e+00,-6.316668e+00,0.389779
278.20,2,0,-6.045602e+00,-6.343808e+00,0.389505
278.25,2,0,-6.072188e+00,-6.370987e+00,0.389203
278.30,2,0,-6.098809e+00,-6.398203e+00,0.388567
278.35,2,0,-6.125467e+00,-6.425456e+00,0.390253
278.40,2,0,-6.152160e+00,-6.452748e+00,0.390167
278.45,2,0,-6.178890e+00,-6.480078e+00,0.381824
278.50,2,0,-6.205656e+00,-6.507446e+00,0.382487
278.55,2,0,-6.232459e+00,-6.534852e+00,0.380563
278.60,2,0,-6.259298e+00,-6.562296e+00,0.380490
278.65,2,0,-6.286174e+00,-6.589779e+00,0.385318
278.70,2,0,-6.313087e+00,-6.617301e+00,0.383437
278.75,2,0,-6.340036e+00,-6.644861e+00,0.381218
278.80,2,0,-6.367023e+00,-6.672460e+00,0.435495
278.85,2,0,-6.394046e+00,-6.700099e+00,0.381789
278.90,2,0,-6.421107e+00,-6.727776e+00,0.381370
278.95,2,0,-6.448206e+00,-6.755493e+00,0.380909
279.00,2,0,-6.475341e+00,-6.783248e+00,0.383333
279.05,2,0,-6.502515e+00,-6.811044e+00,0.380509
279.10,2,0,-6.529726e+00,-6.838879e+00,0.383557
279.15,2,0,-6.556975e+00,-6.866754e+00,0.380953
279.20,2,0,-6.584262e+00,-6.894668e+00,0.380478
279.25,2,0,-6.611587e+00,-6.922623e+00,0.381134
279.30,2,0,-6.638950e+00,-6.950618e+00,0.380966
279.35,2,0,-6.666352e+00,-6.978653e+00,0.381284
279.40,2,0,-6.693792e+00,-7.006728e+00,0.381100
279.45,2,0,-6.721270e+00,-7.034844e+00,0.380043
279.50,2,0,-6.748788e+00,-7.063000e+00,0.382934
279.55,2,0,-6.776344e+00,-7.091197e+00,0.380293
279.60,2,0,-6.803939e+00,-7.119436e+00,0.381886
279.65,2,0,-6.831573e+00,-7.147715e+00,0.380655
279.70,2,0,-6.859246e+00,-7.176035e+00,0.381017
279.75,2,0,-6.886959e+00,-7.204397e+00,0.382591
279.80,2,0,-6.914711e+00,-7.232800e+00,0.379689
279.85,2,0,-6.942503e+00,-7.261244e+00,0.380439
279.90,2,0,-6.970334e+00,-7.289730e+00,0.380259
279.95,2,0,-6.998206e+00,-7.318258e+00,0.379076
280.00,2,0,-7.026117e+00,-7.346828e+00,0.380092
280.05,2,0,-7.054068e+00,-7.375440e+00,0.382418
280.10,2,0,-7.082060e+00,-7.404095e+00,0.381280
280.15,2,0,-7.110092e+00,-7.432791e+00,0.381694
280.20,2,0,-7.138164e+00,-7.461530e+00,0.380710
280.25,2,0,-7.166277e+00,-7.490312e+00,0.380923
280.30,2,0,-7.194431e+00,-7.519137e+00,0.379945
280.35,2,0,-7.222625e+00,-7.548004e+00,0.381795
280.40,2,0,-7.250861e+00,-7.576915e+00,0.381033
280.45,2,0,-7.279137e+00,-7.605868e+00,0.381951
280.50,2,0,-7.307455e+00,-7.634865e+00,0.383084
280.55,2,0,-7.335815e+00,-7.663905e+00,0.383496
280.60,2,0,-7.364215e+00,-7.692989e+00,0.381406
280.65,2,0,-7.392658e+00,-7.722117e+00,0.382115
280.70,2,0,-7.421142e+00,-7.751289e+00,0.383198
280.75,2,0,-7.449669e+00,-7.780504e+00,0.380190
280.80,2,0,-7.478237e+00,-7.809764e+00,0.381454
280.85,2,0,-7.506848e+00,-7.839068e+00,0.379565
280.90,2,0,-7.535501e+00,-7.868417e+00,0.379987
280.95,2,0,-7.564196e+00,-7.897810e+00,0.386885
281.00,2,0,-7.592934e+00,-7.927247e+00,0.380618
281.05,2,0,-7.621715e+00,-7.956730e+00,0.382658
281.10,2,0,-7.650539e+00,-7.986258e+00,0.381854
281.15,2,0,-7.679405e+00,-8.015831e+00,0.383787
281.20,2,0,-7.708315e+00,-8.045449e+00,0.381809
281.25,2,0,-7.737268e+00,-8.075112e+00,0.380179
281.30,2,0,-7.766265e+00,-8.104822e+00,0.383208
281.35,2,0,-7.795305e+00,-8.134577e+00,0.386010
281.40,2,0,-7.824389e+00,-8.164377e+00,0.379331
281.45,2,0,-7.853517e+00,-8.194224e+00,0.382096
281.50,2,0,-7.882689e+00,-8.224117e+00,0.379994
281.55,2,0,-7.911905e+00,-8.254057e+00,0.380973
281.60,2,0,-7.941166e+00,-8.284043e+00,0.381932
281.65,2,0,-7.970471e+00,-8.314075e+00,0.385300
281.70,2,0,-7.999820e+00,-8.344154e+00,0.385609
281.75,2,0,-8.029214e+00,-8.374281e+00,0.385480
281.80,2,0,-8.058653e+00,-8.404454e+00,0.381532
281.85,2,0,-8.088138e+00,-8.434675e+00,0.380534
281.90,2,0,-8.117667e+00,-8.464943e+00,0.380676
281.95,2,0,-8.147242e+00,-8.495258e+00,0.381731
282.00,2,0,-8.176862e+00,-8.525621e+00,0.380436
282.05,2,0,-8.206527e+00,-8.556032e+00,0.380016
282.10,2,0,-8.236239e+00,-8.586491e+00,0.384791
282.15,2,0,-8.265996e+00,-8.616999e+00,0.381913
282.20,2,0,-8.295800e+00,-8.647554e+00,0.382376
282.25,2,0,-8.325650e+00,-8.678158e+00,0.380015
282.30,2,0,-8.355546e+00,-8.708811e+00,0.384719
282.35,2,0,-8.385488e+00,-8.739512e+00,0.386261
282.40,2,0,-8.415478e+00,-8.770262e+00,0.381826
282.45,2,0,-8.445514e+00,-8.801062e+00,0.383732
282.50,2,0,-8.475597e+00,-8.831910e+00,0.382777
282.55,2,0,-8.505727e+00,-8.862808e+00,0.382020
282.60,2,0,-8.535904e+00,-8.893756e+00,0.381677
282.65,2,0,-8.566129e+00,-8.924753e+00,0.382793
282.70,2,0,-8.596402e+00,-8.955801e+00,0.379899
282.75,2,0,-8.626722e+00,-8.986898e+00,0.386367
282.80,2,0,-8.657090e+00,-9.018045e+00,0.380417
282.85,2,0,-8.687506e+00,-9.049243e+00,0.381178
282.90,2,0,-8.717971e+00,-9.080492e+00,0.379206
282.95,2,0,-8.748484e+00,-9.111791e+00,0.382627
283.00,2,0,-8.779045e+00,-9.143141e+00,0.380988
283.05,2,0,-8.809655e+00,-9.174542e+00,0.383196
283.10,2,0,-8.840314e+00,-9.205994e+00,0.381165
283.15,2,0,-8.871021e+00,-9.237497e+00,0.382821
283.20,2,0,-8.901778e+00,-9.269052e+00,0.380621
283.25,2,0,-8.932584e+00,-9.300659e+00,0.379704
283.30,2,0,-8.963440e+00,-9.332317e+00,0.382921
283.35,2,0,-8.994345e+00,-9.364027e+00,0.380854
283.40,2,0,-9.025300e+00,-9.395790e+00,0.443184
283.45,2,0,-9.056305e+00,-9.427605e+00,0.438472
283.50,2,0,-9.087361e+00,-9.459472e+00,0.382119
283.55,2,0,-9.118466e+00,-9.491392e+00,0.422324
283.60,2,0,-9.149622e+00,-9.523365e+00,0.382673
283.65,2,0,-9.180828e+00,-9.555391e+00,0.378981
283.70,2,0,-9.212085e+00,-9.587470e+00,0.381617
283.75,2,0,-9.243393e+00,-9.619602e+00,0.384581
283.80,2,0,-9.274753e+00,-9.651788e+00,0.379279
283.85,2,0,-9.306163e+00,-9.684028e+00,0.380625
283.90,2,0,-9.337625e+00,-9.716321e+00,0.379522
283.95,2,0,-9.369138e+00,-9.748668e+00,0.384235
284.00,2,0,-9.400703e+00,-9.781070e+00,0.379495
284.05,2,0,-9.432320e+00,-9.813526e+00,0.382287
284.10,2,0,-9.463989e+00,-9.846036e+00,0.383068
284.15,2,0,-9.495711e+00,-9.878601e+00,0.381872
284.20,2,0,-9.527484e+00,-9.911221e+00,0.380329
284.25,2,0,-9.559311e+00,-9.943896e+00,0.379346
284.30,2,0,-9.591190e+00,-9.976626e+00,0.382549
284.35,2,0,-9.623122e+00,-1.000941e+01,0.380385
284.40,2,0,-9.655106e+00,-1.004225e+01,0.378666
284.45,2,0,-9.687145e+00,-1.007515e+01,0.381067
284.50,2,0,-9.719236e+00,-1.010810e+01,0.379710
284.55,2,0,-9.751381e+00,-1.014111e+01,0.381323
284.60,2,0,-9.783580e+00,-1.017418e+01,0.381497
284.65,2,0,-9.815833e+00,-1.020730e+01,0.382860
284.70,2,0,-9.848140e+00,-1.024047e+01,0.378759
284.75,2,0,-9.880501e+00,-1.027371e+01,0.382298
284.80,2,0,-9.912917e+00,-1.030700e+01,0.383838
284.85,2,0,-9.945387e+00,-1.034035e+01,0.379121
284.90,2,0,-9.977912e+00,-1.037376e+01,0.379701
284.95,2,0,-1.001049e+01,-1.040722e+01,0.382933
285.00,2,0,-1.004313e+01,-1.044074e+01,0.378626
285.05,2,0,-1.007582e+01,-1.047432e+01,0.378818
285.10,2,0,-1.010856e+01,-1.050796e+01,0.378982
285.15,2,0,-1.014136e+01,-1.054165e+01,0.382508
285.20,2,0,-1.017422e+01,-1.057540e+01,0.379622
285.25,2,0,-1.020714e+01,-1.060922e+01,0.378750
285.30,2,0,-1.024010e+01,-1.064309e+01,0.380748
285.35,2,0,-1.027313e+01,-1.067702e+01,0.380861
285.40,2,0,-1.030621e+01,-1.071101e+01,0.379227
285.45,2,0,-1.033935e+01,-1.074505e+01,0.378431
285.50,2,0,-1.037255e+01,-1.077916e+01,0.379640
285.55,2,0,-1.040580e+01,-1.081333e+01,0.381385
285.60,2,0,-1.043911e+01,-1.084756e+01,0.380494
285.65,2,0,-1.047248e+01,-1.088184e+01,0.379779
285.70,2,0,-1.050590e+01,-1.091619e+01,0.380690
285.75,2,0,-1.053939e+01,-1.095060e+01,0.380035
285.80,2,0,-1.057293e+01,-1.098506e+01,0.378318
285.85,2,0,-1.060652e+01,-1.101959e+01,0.381149
285.90,2,0,-1.064018e+01,-1.105418e+01,0.380987
285.95,2,0,-1.067390e+01,-1.108883e+01,0.383382
286.00,2,0,-1.070767e+01,-1.112354e+01,0.380904
286.05,2,0,-1.074150e+01,-1.115832e+01,0.377973
286.10,2,0,-1.077540e+01,-1.119315e+01,0.380185
286.15,2,0,-1.080935e+01,-1.122805e+01,0.379973
286.20,2,0,-1.084336e+01,-1.126301e+01,0.380649
286.25,2,0,-1.087743e+01,-1.129803e+01,0.381750
286.30,2,0,-1.091156e+01,-1.133311e+01,0.380890
286.35,2,0,-1.094575e+01,-1.136826e+01,0.381772
286.40,2,0,-1.098000e+01,-1.140347e+01,0.381880
286.45,2,0,-1.101431e+01,-1.143874e+01,0.382828
286.50,2,0,-1.104868e+01,-1.147407e+01,0.378929
286.55,2,0,-1.108311e+01,-1.150947e+01,0.380077
286.60,2,0,-1.111760e+01,-1.154493e+01,0.381534
286.65,2,0,-1.115215e+01,-1.158046e+01,0.378281
286.70,2,0,-1.118677e+01,-1.161604e+01,0.379456
286.75,2,0,-1.122144e+01,-1.165170e+01,0.385939
286.80,2,0,-1.125618e+01,-1.168741e+01,0.440838
286.85,2,0,-1.129098e+01,-1.172320e+01,0.378843
286.90,2,0,-1.132584e+01,-1.175904e+01,0.379367
286.95,2,0,-1.136076e+01,-1.179495e+01,0.380319
287.00,2,0,-1.139575e+01,-1.183093e+01,0.378747
287.05,2,0,-1.143080e+01,-1.186697e+01,0.378602
287.10,2,0,-1.146591e+01,-1.190307e+01,0.382057
287.15,2,0,-1.150108e+01,-1.193925e+01,0.397628
287.20,2,0,-1.153631e+01,-1.197548e+01,0.450780
287.25,2,0,-1.157161e+01,-1.201179e+01,0.390240
287.30,2,0,-1.160698e+01,-1.204816e+01,0.390032
287.35,2,0,-1.164240e+01,-1.208459e+01,0.390120
287.40,2,0,-1.167789e+01,-1.212109e+01,0.390606
287.45,2,0,-1.171345e+01,-1.215766e+01,0.391070
287.50,2,0,-1.174906e+01,-1.219430e+01,0.391185
287.55,2,0,-1.178475e+01,-1.223100e+01,0.390732
287.60,2,0,-1.182049e+01,-1.226777e+01,0.390740
287.65,2,0,-1.185631e+01,-1.230461e+01,0.389529
287.70,2,0,-1.189218e+01,-1.234151e+01,0.389704
287.75,2,0,-1.192812e+01,-1.237848e+01,0.390667
287.80,2,0,-1.196413e+01,-1.241552e+01,0.389819
287.85,2,0,-1.200020e+01,-1.245263e+01,0.391741
287.90,2,0,-1.203634e+01,-1.248981e+01,0.391497
287.95,2,0,-1.207254e+01,-1.252706e+01,0.389824
288.00,2,0,-1.210881e+01,-1.256437e+01,0.390139
288.05,2,0,-1.214515e+01,-1.260175e+01,0.387857
288.10,2,0,-1.218155e+01,-1.263920e+01,0.380732
288.15,2,0,-1.221802e+01,-1.267673e+01,0.382351
288.20,2,0,-1.225455e+01,-1.271432e+01,0.382406
288.25,2,0,-1.229116e+01,-1.275198e+01,0.384980
288.30,2,0,-1.232783e+01,-1.278971e+01,0.382863
288.35,2,0,-1.236456e+01,-1.282751e+01,0.383266
288.40,2,0,-1.240137e+01,-1.286538e+01,0.382254
288.45,2,0,-1.243824e+01,-1.290332e+01,0.440543
288.50,2,0,-1.247518e+01,-1.294133e+01,0.458121
288.55,2,0,-1.251219e+01,-1.297942e+01,0.393773
288.60,2,0,-1.254926e+01,-1.301757e+01,0.390164
288.65,2,0,-1.258641e+01,-1.305579e+01,0.389281
288.70,2,0,-1.262362e+01,-1.309409e+01,0.390162
288.75,2,0,-1.266090e+01,-1.313246e+01,0.390584
288.80,2,0,-1.269825e+01,-1.317090e+01,0.392048
288.85,2,0,-1.273568e+01,-1.320941e+01,0.391058
288.90,2,0,-1.277316e+01,-1.324799e+01,0.390967
288.95,2,0,-1.281072e+01,-1.328665e+01,0.430850
289.00,2,0,-1.284835e+01,-1.332538e+01,0.390556
289.05,2,0,-1.288605e+01,-1.336418e+01,0.390758
289.10,2,0,-1.292382e+01,-1.340305e+01,0.392880
289.15,2,0,-1.296166e+01,-1.344200e+01,0.391581
289.20,2,0,-1.299957e+01,-1.348102e+01,0.390251
289.25,2,0,-1.303755e+01,-1.352011e+01,0.391041
289.30,2,0,-1.307560e+01,-1.355928e+01,0.392029
289.35,2,0,-1.311372e+01,-1.359852e+01,0.389911
289.40,2,0,-1.315192e+01,-1.363783e+01,0.380047
289.45,2,0,-1.319018e+01,-1.367722e+01,0.379720
289.50,2,0,-1.322852e+01,-1.371669e+01,0.380173
289.55,2,0,-1.326693e+01,-1.375622e+01,0.387393
289.60,2,0,-1.330541e+01,-1.379584e+01,0.388876
289.65,2,0,-1.334396e+01,-1.383552e+01,0.390212
289.70,2,0,-1.338259e+01,-1.387529e+01,0.390571
289.75,2,0,-1.342129e+01,-1.391512e+01,0.388985
289.80,2,0,-1.346006e+01,-1.395504e+01,0.389815
289.85,2,0,-1.349890e+01,-1.399503e+01,0.388920
289.90,2,0,-1.353782e+01,-1.403509e+01,0.390929
289.95,2,0,-1.357681e+01,-1.407523e+01,0.388718
290.00,2,0,-1.361587e+01,-1.411545e+01,0.457703
290.05,2,0,-1.365501e+01,-1.415574e+01,0.409435
290.10,2,0,-1.369422e+01,-1.419611e+01,0.451041
290.15,2,0,-1.373350e+01,-1.423656e+01,0.391453
290.20,2,0,-1.377286e+01,-1.427709e+01,0.395180
290.25,2,0,-1.381229e+01,-1.431769e+01,0.391169
290.30,2,0,-1.385180e+01,-1.435836e+01,0.390018
290.35,2,0,-1.389138e+01,-1.439912e+01,0.393370
290.40,2,0,-1.393104e+01,-1.443995e+01,0.493568
290.45,2,0,-1.397078e+01,-1.448087e+01,0.390045
290.50,2,0,-1.401058e+01,-1.452185e+01,0.391242
290.55,2,0,-1.405047e+01,-1.456292e+01,0.390340
290.60,2,0,-1.409043e+01,-1.460407e+01,0.390623
290.65,2,0,-1.413046e+01,-1.464529e+01,0.392179
290.70,2,0,-1.417057e+01,-1.468660e+01,0.442147
290.75,2,0,-1.421076e+01,-1.472798e+01,0.418323
290.80,2,0,-1.425103e+01,-1.476944e+01,0.424296
290.85,2,0,-1.429137e+01,-1.481098e+01,0.392118
290.90,2,0,-1.433178e+01,-1.485260e+01,0.395140
290.95,2,0,-1.437228e+01,-1.489430e+01,0.433778
291.00,2,0,-1.441285e+01,-1.493608e+01,0.392578
291.05,2,0,-1.445350e+01,-1.497794e+01,0.390231
291.10,2,0,-1.449423e+01,-1.501988e+01,0.393192
291.15,2,0,-1.453503e+01,-1.506190e+01,0.391051
291.20,2,0,-1.457591e+01,-1.510400e+01,0.391396
291.25,2,0,-1.461687e+01,-1.514618e+01,0.385096
291.30,2,0,-1.465791e+01,-1.518844e+01,0.454242
291.35,2,0,-1.469903e+01,-1.523079e+01,0.390354
291.40,2,0,-1.474022e+01,-1.527321e+01,0.391677
291.45,2,0,-1.478150e+01,-1.531572e+01,0.388232
291.50,2,0,-1.482285e+01,-1.535830e+01,0.389381
291.55,2,0,-1.486428e+01,-1.540097e+01,0.388849
291.60,2,0,-1.490579e+01,-1.544372e+01,0.390731
291.65,2,0,-1.494738e+01,-1.548656e+01,0.389551
291.70,2,0,-1.498905e+01,-1.552947e+01,0.389017
291.75,2,0,-1.503080e+01,-1.557247e+01,0.388604
291.80,2,0,-1.507263e+01,-1.561555e+01,0.388613
291.85,2,0,-1.511454e+01,-1.565871e+01,0.389532
291.90,2,0,-1.515654e+01,-1.570196e+01,0.388646
291.95,2,0,-1.519861e+01,-1.574529e+01,0.391240
292.00,2,0,-1.524076e+01,-1.578870e+01,0.388294
292.05,2,0,-1.528299e+01,-1.583220e+01,0.389206
292.10,2,0,-1.532530e+01,-1.587578e+01,0.388220
292.15,2,0,-1.536770e+01,-1.591944e+01,0.387066
292.20,2,0,-1.541018e+01,-1.596319e+01,0.379387
292.25,2,0,-1.545273e+01,-1.600702e+01,0.379061
292.30,2,0,-1.549537e+01,-1.605093e+01,0.380312
292.35,2,0,-1.553809e+01,-1.609493e+01,0.379689
292.40,2,0,-1.558090e+01,-1.613902e+01,0.379862
292.45,2,0,-1.562378e+01,-1.618319e+01,0.378654
292.50,2,0,-1.566675e+01,-1.622744e+01,0.379548
292.55,2,0,-1.570980e+01,-1.627178e+01,0.388669
292.60,2,0,-1.575293e+01,-1.631620e+01,0.382778
292.65,2,0,-1.579615e+01,-1.636071e+01,0.380585
292.70,2,0,-1.583945e+01,-1.640531e+01,0.380826
292.75,2,0,-1.588283e+01,-1.644999e+01,0.381292
292.80,2,0,-1.592629e+01,-1.649475e+01,0.379992
292.85,2,0,-1.596984e+01,-1.653961e+01,0.382450
292.90,2,0,-1.601347e+01,-1.658454e+01,0.383040
292.95,2,0,-1.605719e+01,-1.662957e+01,0.380193
293.00,2,0,-1.610099e+01,-1.667468e+01,0.381095
293.05,2,0,-1.614488e+01,-1.671988e+01,0.382058
293.10,2,0,-1.618884e+01,-1.676516e+01,0.380388
293.15,2,0,-1.623290e+01,-1.681053e+01,0.379756
293.20,2,0,-1.627703e+01,-1.685599e+01,0.381259
293.25,2,0,-1.632126e+01,-1.690154e+01,0.382208
293.30,2,0,-1.636556e+01,-1.694717e+01,0.379571
293.35,2,0,-1.640996e+01,-1.699289e+01,0.381101
293.40,2,0,-1.645443e+01,-1.703870e+01,0.379302
293.45,2,0,-1.649900e+01,-1.708459e+01,0.381403
293.50,2,0,-1.654364e+01,-1.713058e+01,0.382627
293.55,2,0,-1.658838e+01,-1.717665e+01,0.380105
293.60,2,0,-1.663320e+01,-1.722281e+01,0.381174
293.65,2,0,-1.667810e+01,-1.726906e+01,0.380922
293.70,2,0,-1.672309e+01,-1.731539e+01,0.383565
293.75,2,0,-1.676817e+01,-1.736182e+01,0.381661
293.80,2,0,-1.681334e+01,-1.740833e+01,0.378785
293.85,2,0,-1.685859e+01,-1.745494e+01,0.382511
293.90,2,0,-1.690393e+01,-1.750163e+01,0.384028
293.95,2,0,-1.694935e+01,-1.754841e+01,0.382807
294.00,2,0,-1.699486e+01,-1.759528e+01,0.383197
294.05,2,0,-1.704046e+01,-1.764224e+01,0.381459
294.10,2,0,-1.708615e+01,-1.768929e+01,0.378434
294.15,2,0,-1.713192e+01,-1.773643e+01,0.378729
294.20,2,0,-1.717778e+01,-1.778365e+01,0.379493
294.25,2,0,-1.722373e+01,-1.783097e+01,0.382299
294.30,2,0,-1.726977e+01,-1.787838e+01,0.379038
294.35,2,0,-1.731589e+01,-1.792588e+01,0.379211
294.40,2,0,-1.736210e+01,-1.797347e+01,0.380674
294.45,2,0,-1.740840e+01,-1.802115e+01,0.382446
294.50,2,0,-1.745479e+01,-1.806892e+01,0.378773
294.55,2,0,-1.750127e+01,-1.811678e+01,0.380497
294.60,2,0,-1.754783e+01,-1.816473e+01,0.379598
294.65,2,0,-1.759449e+01,-1.821278e+01,0.380331
294.70,2,0,-1.764123e+01,-1.826091e+01,0.380916
294.75,2,0,-1.768807e+01,-1.830913e+01,0.378388
294.80,2,0,-1.773499e+01,-1.835745e+01,0.381349
294.85,2,0,-1.778200e+01,-1.840586e+01,0.378911
294.90,2,0,-1.782910e+01,-1.845436e+01,0.378608
294.95,2,0,-1.787629e+01,-1.850295e+01,0.379421
295.00,2,0,-1.792357e+01,-1.855163e+01,0.378629
295.05,2,0,-1.797094e+01,-1.860041e+01,0.379631
295.10,2,0,-1.801840e+01,-1.864927e+01,0.380328
295.15,2,0,-1.806595e+01,-1.869823e+01,0.379813
295.20,2,0,-1.811359e+01,-1.874728e+01,0.379699
295.25,2,0,-1.816132e+01,-1.879643e+01,0.377653
295.30,2,0,-1.820914e+01,-1.884566e+01,0.379460
295.35,2,0,-1.825705e+01,-1.889499e+01,0.379699
295.40,2,0,-1.830505e+01,-1.894441e+01,0.379771
295.45,2,0,-1.835314e+01,-1.899392e+01,0.380377
295.50,2,0,-1.840133e+01,-1.904353e+01,0.381218
295.55,2,0,-1.844960e+01,-1.909323e+01,0.377851
295.60,2,0,-1.849797e+01,-1.914302e+01,0.379199
295.65,2,0,-1.854642e+01,-1.919291e+01,0.380941
295.70,2,0,-1.859497e+01,-1.924289e+01,0.378706
295.75,2,0,-1.864361e+01,-1.929296e+01,0.379489
295.80,2,0,-1.869234e+01,-1.934313e+01,0.379004
295.85,2,0,-1.874116e+01,-1.939339e+01,0.396342
295.90,2,0,-1.879007e+01,-1.944374e+01,0.434111
295.95,2,0,-1.883908e+01,-1.949419e+01,0.380603
296.00,2,0,-1.888818e+01,-1.954473e+01,0.384466
296.05,2,0,-1.893737e+01,-1.959536e+01,0.380471
296.10,2,0,-1.898665e+01,-1.964609e+01,0.380266
296.15,2,0,-1.903602e+01,-1.969692e+01,0.379190
296.20,2,0,-1.908549e+01,-1.974783e+01,0.378559
296.25,2,0,-1.913505e+01,-1.979884e+01,0.381253
296.30,2,0,-1.918470e+01,-1.984995e+01,0.380376
296.35,2,0,-1.923445e+01,-1.990115e+01,0.380474
296.40,2,0,-1.928428e+01,-1.995245e+01,0.378917
296.45,2,0,-1.933421e+01,-2.000384e+01,0.380259
296.50,2,0,-1.938423e+01,-2.005532e+01,0.380085
296.55,2,0,-1.943435e+01,-2.010690e+01,0.379447
296.60,2,0,-1.948456e+01,-2.015857e+01,0.378762
296.65,2,0,-1.953486e+01,-2.021034e+01,0.378814
296.70,2,0,-1.958526e+01,-2.026221e+01,0.380966
296.75,2,0,-1.963575e+01,-2.031417e+01,0.380200
296.80,2,0,-1.968633e+01,-2.036622e+01,0.379815
296.85,2,0,-1.973700e+01,-2.041837e+01,0.379474
296.90,2,0,-1.978777e+01,-2.047062e+01,0.377855
296.95,2,0,-1.983864e+01,-2.052296e+01,0.381180
297.00,2,0,-1.988959e+01,-2.057539e+01,0.379057
297.05,2,0,-1.994064e+01,-2.062793e+01,0.379013
297.10,2,0,-1.999179e+01,-2.068055e+01,0.380643
297.15,2,0,-2.004303e+01,-2.073328e+01,0.378783
297.20,2,0,-2.009436e+01,-2.078610e+01,0.379159
297.25,2,0,-2.014579e+01,-2.083901e+01,0.380936
297.30,2,0,-2.019731e+01,-2.089202e+01,0.381436
297.35,2,0,-2.024893e+01,-2.094513e+01,0.379941
297.40,2,0,-2.030064e+01,-2.099833e+01,0.379350
297.45,2,0,-2.035244e+01,-2.105163e+01,0.378795
297.50,2,0,-2.040434e+01,-2.110503e+01,0.380995
297.55,2,0,-2.045634e+01,-2.115852e+01,0.379130
297.60,2,0,-2.050842e+01,-2.121211e+01,0.378750
297.65,2,0,-2.056061e+01,-2.126579e+01,0.379978
297.70,2,0,-2.061289e+01,-2.131958e+01,0.380950
297.75,2,0,-2.066526e+01,-2.137345e+01,0.378568
297.80,2,0,-2.071773e+01,-2.142743e+01,0.379460
297.85,2,0,-2.077029e+01,-2.148150e+01,0.378790
297.90,2,0,-2.082295e+01,-2.153567e+01,0.380582
297.95,2,0,-2.087571e+01,-2.158993e+01,0.382455
298.00,2,0,-2.092855e+01,-2.164429e+01,0.380055
298.05,2,0,-2.098150e+01,-2.169875e+01,0.380909
298.10,2,0,-2.103454e+01,-2.175330e+01,0.381345
298.15,2,0,-2.108768e+01,-2.180796e+01,0.379664
298.20,2,0,-2.114091e+01,-2.186270e+01,0.380308
298.25,2,0,-2.119423e+01,-2.191755e+01,0.379502
298.30,2,0,-2.124766e+01,-2.197249e+01,0.380315
298.35,2,0,-2.130117e+01,-2.202753e+01,0.380550
298.40,2,0,-2.135479e+01,-2.208267e+01,0.383721
298.45,2,0,-2.140850e+01,-2.213791e+01,0.382419
298.50,2,0,-2.146230e+01,-2.219324e+01,0.384923
298.55,2,0,-2.151620e+01,-2.224867e+01,0.380920
298.60,2,0,-2.157020e+01,-2.230419e+01,0.381824
298.65,2,0,-2.162429e+01,-2.235982e+01,0.379774
298.70,2,0,-2.167848e+01,-2.241554e+01,0.380273
298.75,2,0,-2.173277e+01,-2.247136e+01,0.378764
298.80,2,0,-2.178715e+01,-2.252728e+01,0.379440
298.85,2,0,-2.184163e+01,-2.258329e+01,0.381283
298.90,2,0,-2.189620e+01,-2.263940e+01,0.380114
298.95,2,0,-2.195087e+01,-2.269561e+01,0.379563
299.00,2,0,-2.200564e+01,-2.275192e+01,0.382893
299.05,2,0,-2.206050e+01,-2.280832e+01,0.381425
299.10,2,0,-2.211546e+01,-2.286483e+01,0.381157
299.15,2,0,-2.217052e+01,-2.292143e+01,0.381571
299.20,2,0,-2.222567e+01,-2.297813e+01,0.380066
299.25,2,0,-2.228092e+01,-2.303492e+01,0.379313
299.30,2,0,-2.233626e+01,-2.309182e+01,0.379841
299.35,2,0,-2.239171e+01,-2.314881e+01,0.378027
299.40,2,0,-2.244725e+01,-2.320590e+01,0.379517
299.45,2,0,-2.250288e+01,-2.326309e+01,0.381379
299.50,2,0,-2.255861e+01,-2.332038e+01,0.380662
299.55,2,0,-2.261444e+01,-2.337776e+01,0.379767
299.60,2,0,-2.267037e+01,-2.343524e+01,0.381121
299.65,2,0,-2.272639e+01,-2.349282e+01,0.379927
299.70,2,0,-2.278251e+01,-2.355050e+01,0.379911
299.75,2,0,-2.283873e+01,-2.360828e+01,0.379774
299.80,2,0,-2.289504e+01,-2.366616e+01,0.378837
299.85,2,0,-2.295145e+01,-2.372413e+01,0.379990
299.90,2,0,-2.300796e+01,-2.378220e+01,0.378944
299.95,2,0,-2.306456e+01,-2.384037e+01,0.379739
300.00,2,0,-2.312127e+01,-2.389864e+01,0.380167
300.05,2,0,-2.317807e+01,-2.395701e+01,0.378550
300.10,2,0,-2.323496e+01,-2.401547e+01,0.381233
300.15,2,0,-2.329195e+01,-2.407404e+01,0.380522
300.20,2,0,-2.334905e+01,-2.413270e+01,0.381474
300.25,2,0,-2.340623e+01,-2.419146e+01,0.382226
300.30,2,0,-2.346352e+01,-2.425032e+01,0.385186
300.35,2,0,-2.352090e+01,-2.430928e+01,0.380111
300.40,2,0,-2.357838e+01,-2.436834e+01,0.386203
300.45,2,0,-2.363596e+01,-2.442749e+01,0.380066
300.50,2,0,-2.369363e+01,-2.448675e+01,0.383764
300.55,2,0,-2.375140e+01,-2.454610e+01,0.382742
300.60,2,0,-2.380927e+01,-2.460555e+01,0.381269
300.65,2,0,-2.386724e+01,-2.466510e+01,0.378592
300.70,2,0,-2.392530e+01,-2.472475e+01,0.378997
300.75,2,0,-2.398346e+01,-2.478450e+01,0.383377
300.80,2,0,-2.404172e+01,-2.484435e+01,0.379627
300.85,2,0,-2.410008e+01,-2.490429e+01,0.381427
300.90,2,0,-2.415853e+01,-2.496434e+01,0.382823
300.95,2,0,-2.421709e+01,-2.502448e+01,0.381964
301.00,2,0,-2.427573e+01,-2.508472e+01,0.380512
301.05,2,0,-2.433448e+01,-2.514506e+01,0.383731
301.10,2,0,-2.439333e+01,-2.520550e+01,0.380660
301.15,2,0,-2.445227e+01,-2.526604e+01,0.383269
301.20,2,0,-2.451131e+01,-2.532668e+01,0.383401
301.25,2,0,-2.457045e+01,-2.538741e+01,0.379723
301.30,2,0,-2.462968e+01,-2.544825e+01,0.379293
301.35,2,0,-2.468902e+01,-2.550918e+01,0.380943
301.40,2,0,-2.474845e+01,-2.557022e+01,0.380149
301.45,2,0,-2.480798e+01,-2.563135e+01,0.378978
301.50,2,0,-2.486760e+01,-2.569258e+01,0.380208
301.55,2,0,-2.492733e+01,-2.575391e+01,0.380779
301.60,2,0,-2.498715e+01,-2.581535e+01,0.379520
301.65,2,0,-2.504707e+01,-2.587688e+01,0.380091
301.70,2,0,-2.510709e+01,-2.593850e+01,0.379946
301.75,2,0,-2.516721e+01,-2.600023e+01,0.383338
301.80,2,0,-2.522742e+01,-2.606206e+01,0.379078
301.85,2,0,-2.528773e+01,-2.612399e+01,0.382280
301.90,2,0,-2.534814e+01,-2.618601e+01,0.379456
301.95,2,0,-2.540865e+01,-2.624814e+01,0.380309
302.00,2,0,-2.546926e+01,-2.631036e+01,0.383258
302.05,2,0,-2.552996e+01,-2.637269e+01,0.378102
302.10,2,0,-2.559077e+01,-2.643511e+01,0.379680
302.15,2,0,-2.565167e+01,-2.649764e+01,0.380616
302.20,2,0,-2.571267e+01,-2.656026e+01,0.379809
302.25,2,0,-2.577376e+01,-2.662298e+01,0.381080
302.30,2,0,-2.583496e+01,-2.668580e+01,0.379426
302.35,2,0,-2.589625e+01,-2.674872e+01,0.380434
302.40,2,0,-2.595764e+01,-2.681175e+01,0.379300
302.45,2,0,-2.601914e+01,-2.687487e+01,0.378624
302.50,2,0,-2.608072e+01,-2.693809e+01,0.380782
302.55,2,0,-2.614241e+01,-2.700141e+01,0.384214
302.60,2,0,-2.620420e+01,-2.706483e+01,0.380247
302.65,2,0,-2.626608e+01,-2.712835e+01,0.380621
302.70,2,0,-2.632806e+01,-2.719197e+01,0.379447
302.75,2,0,-2.639014e+01,-2.725569e+01,0.380550
302.80,2,0,-2.645232e+01,-2.731951e+01,0.379536
302.85,2,0,-2.651460e+01,-2.738343e+01,0.378336
302.90,2,0,-2.657698e+01,-2.744745e+01,0.379779
302.95,2,0,-2.663945e+01,-2.751157e+01,0.380234
303.00,2,0,-2.670203e+01,-2.757579e+01,0.379913
303.05,2,0,-2.676470e+01,-2.764011e+01,0.377552
303.10,2,0,-2.682747e+01,-2.770453e+01,0.379273
303.15,2,0,-2.689034e+01,-2.776906e+01,0.378759
303.20,2,0,-2.695331e+01,-2.783368e+01,0.378829
303.25,2,0,-2.701638e+01,-2.789840e+01,0.379806
303.30,2,0,-2.707954e+01,-2.796322e+01,0.379570
303.35,2,0,-2.714281e+01,-2.802815e+01,0.384398
303.40,2,0,-2.720617e+01,-2.809317e+01,0.380915
303.45,2,0,-2.726963e+01,-2.815829e+01,0.377744
303.50,2,0,-2.733320e+01,-2.822352e+01,0.379363
303.55,2,0,-2.739686e+01,-2.828884e+01,0.379622
303.60,2,0,-2.746062e+01,-2.835427e+01,0.378826
303.65,2,0,-2.752448e+01,-2.841980e+01,0.379495
303.70,2,0,-2.758844e+01,-2.848543e+01,0.379347
303.75,2,0,-2.765249e+01,-2.855115e+01,0.379455
303.80,2,0,-2.771665e+01,-2.861698e+01,0.384588
303.85,2,0,-2.778091e+01,-2.868292e+01,0.378750
303.90,2,0,-2.784526e+01,-2.874895e+01,0.380868
303.95,2,0,-2.790972e+01,-2.881508e+01,0.382899
304.00,2,0,-2.797427e+01,-2.888132e+01,0.381319
304.05,2,0,-2.803893e+01,-2.894765e+01,0.378789
304.10,2,0,-2.810368e+01,-2.901409e+01,0.379309
304.15,2,0,-2.816854e+01,-2.908063e+01,0.379840
304.20,2,0,-2.823349e+01,-2.914727e+01,0.381728
304.25,2,0,-2.829854e+01,-2.921402e+01,0.379820
304.30,2,0,-2.836370e+01,-2.928086e+01,0.379137
304.35,2,0,-2.842895e+01,-2.934781e+01,0.379761
304.40,2,0,-2.849430e+01,-2.941486e+01,0.382411
304.45,2,0,-2.855975e+01,-2.948201e+01,0.384251
304.50,2,0,-2.862531e+01,-2.954926e+01,0.379589
304.55,2,0,-2.869096e+01,-2.961661e+01,0.377907
304.60,2,0,-2.875672e+01,-2.968407e+01,0.382405
304.65,2,0,-2.882257e+01,-2.975163e+01,0.379155
304.70,2,0,-2.888852e+01,-2.981929e+01,0.381299
304.75,2,0,-2.895458e+01,-2.988706e+01,0.379264
304.80,2,0,-2.902074e+01,-2.995493e+01,0.380796
304.85,2,0,-2.908699e+01,-3.002290e+01,0.379656
304.90,2,0,-2.915335e+01,-3.009097e+01,0.379338
304.95,2,0,-2.921981e+01,-3.015915e+01,0.382035
305.00,2,0,-2.928637e+01,-3.022743e+01,0.454200
305.05,2,0,-2.935303e+01,-3.029581e+01,0.392695
305.10,2,0,-2.941979e+01,-3.036429e+01,0.392085
305.15,2,0,-2.948665e+01,-3.043288e+01,0.391735
305.20,2,0,-2.955361e+01,-3.050158e+01,0.393828
305.25,2,0,-2.962068e+01,-3.057038e+01,0.391493
305.30,2,0,-2.968784e+01,-3.063928e+01,0.390903
305.35,2,0,-2.975511e+01,-3.070828e+01,0.391664
305.40,2,0,-2.982248e+01,-3.077739e+01,0.391648
305.45,2,0,-2.988995e+01,-3.084660e+01,0.390628
305.50,2,0,-2.995753e+01,-3.091592e+01,0.398913
305.55,2,0,-3.002520e+01,-3.098534e+01,0.459558
305.60,2,0,-3.009298e+01,-3.105487e+01,0.409896
305.65,2,0,-3.016086e+01,-3.112450e+01,0.408409
305.70,2,0,-3.022884e+01,-3.119424e+01,0.410101
305.75,2,0,-3.029693e+01,-3.126408e+01,0.408909
305.80,2,0,-3.036512e+01,-3.133403e+01,0.410172
305.85,2,0,-3.043341e+01,-3.140408e+01,0.409300
305.90,2,0,-3.050180e+01,-3.147424e+01,0.406023
305.95,2,0,-3.057030e+01,-3.154451e+01,0.406407
306.00,2,0,-3.063890e+01,-3.161488e+01,0.412010
306.05,2,0,-3.070760e+01,-3.168535e+01,0.406392
306.10,2,0,-3.077640e+01,-3.175593e+01,0.405791
306.15,2,0,-3.084531e+01,-3.182662e+01,0.405337
306.20,2,0,-3.091433e+01,-3.189742e+01,0.405970
306.25,2,0,-3.098345e+01,-3.196832e+01,0.405402
306.30,2,0,-3.105267e+01,-3.203933e+01,0.404981
306.35,2,0,-3.112199e+01,-3.211045e+01,0.437554
306.40,2,0,-3.119142e+01,-3.218167e+01,0.388248
306.45,2,0,-3.126096e+01,-3.225300e+01,0.388758
306.50,2,0,-3.133060e+01,-3.232444e+01,0.450553
306.55,2,0,-3.140034e+01,-3.239599e+01,0.427762
306.60,2,0,-3.147019e+01,-3.246764e+01,0.389036
306.65,2,0,-3.154014e+01,-3.253941e+01,0.389201
306.70,2,0,-3.161020e+01,-3.261128e+01,0.390693
306.75,2,0,-3.168037e+01,-3.268326e+01,0.389672
306.80,2,0,-3.175064e+01,-3.275535e+01,0.388291
306.85,2,0,-3.182101e+01,-3.282755e+01,0.388697
306.90,2,0,-3.189150e+01,-3.289986e+01,0.389767
306.95,2,0,-3.196208e+01,-3.297228e+01,0.390529
307.00,2,0,-3.203278e+01,-3.304480e+01,0.411527
307.05,2,0,-3.210358e+01,-3.311744e+01,0.430269
307.10,2,0,-3.217449e+01,-3.319019e+01,0.389131
307.15,2,0,-3.224551e+01,-3.326305e+01,0.389066
307.20,2,0,-3.231663e+01,-3.333602e+01,0.395743
307.25,2,0,-3.238786e+01,-3.340910e+01,0.445824
307.30,2,0,-3.245920e+01,-3.348229e+01,0.380831
307.35,2,0,-3.253064e+01,-3.355559e+01,0.450512
307.40,2,0,-3.260220e+01,-3.362901e+01,0.379536
307.45,2,0,-3.267386e+01,-3.370254e+01,0.432929
307.50,2,0,-3.274563e+01,-3.377618e+01,0.383901
307.55,2,0,-3.281751e+01,-3.384993e+01,0.383206
307.60,2,0,-3.288950e+01,-3.392379e+01,0.384115
307.65,2,0,-3.296160e+01,-3.399777e+01,0.380869
307.70,2,0,-3.303381e+01,-3.407186e+01,0.389220
307.75,2,0,-3.310613e+01,-3.414607e+01,0.389527
307.80,2,0,-3.317855e+01,-3.422039e+01,0.381323
307.85,2,0,-3.325109e+01,-3.429482e+01,0.421423
307.90,2,0,-3.332374e+01,-3.436937e+01,0.388581
307.95,2,0,-3.339650e+01,-3.444403e+01,0.444400
308.00,2,0,-3.346937e+01,-3.451881e+01,0.393894
308.05,2,0,-3.354235e+01,-3.459371e+01,0.392275
308.10,2,0,-3.361544e+01,-3.466872e+01,0.391642
308.15,2,0,-3.368865e+01,-3.474384e+01,0.390932
308.20,2,0,-3.376197e+01,-3.481909e+01,0.395798
308.25,2,0,-3.383540e+01,-3.489445e+01,0.397172
308.30,2,0,-3.390894e+01,-3.496992e+01,0.391680
308.35,2,0,-3.398260e+01,-3.504552e+01,0.390791
308.40,2,0,-3.405637e+01,-3.512123e+01,0.391720
308.45,2,0,-3.413025e+01,-3.519706e+01,0.392478
308.50,2,0,-3.420425e+01,-3.527301e+01,0.393256
308.55,2,0,-3.427836e+01,-3.534907e+01,0.392387
308.60,2,0,-3.435258e+01,-3.542526e+01,0.391456
308.65,2,0,-3.442692e+01,-3.550157e+01,0.390408
308.70,2,0,-3.450138e+01,-3.557799e+01,0.446424
308.75,2,0,-3.457595e+01,-3.565454e+01,0.420162
308.80,2,0,-3.465064e+01,-3.573120e+01,0.464186
308.85,2,0,-3.472544e+01,-3.580799e+01,0.451537
308.90,2,0,-3.480036e+01,-3.588490e+01,0.436083
308.95,2,0,-3.487540e+01,-3.596193e+01,0.405584
309.00,2,0,-3.495055e+01,-3.603908e+01,0.397391
309.05,2,0,-3.502583e+01,-3.611636e+01,0.398202
309.10,2,0,-3.510122e+01,-3.619376e+01,0.396924
309.15,2,0,-3.517672e+01,-3.627128e+01,0.396403
309.20,2,0,-3.525235e+01,-3.634893e+01,0.418829
309.25,2,0,-3.532810e+01,-3.642670e+01,0.420426
309.30,2,0,-3.540396e+01,-3.650459e+01,0.461901
309.35,2,0,-3.547995e+01,-3.658261e+01,0.411688
309.40,2,0,-3.555606e+01,-3.666076e+01,0.412151
309.45,2,0,-3.563228e+01,-3.673903e+01,0.410583
309.50,2,0,-3.570863e+01,-3.681743e+01,0.410860
309.55,2,0,-3.578510e+01,-3.689595e+01,0.412968
309.60,2,0,-3.586169e+01,-3.697460e+01,0.409740
309.65,2,0,-3.593841e+01,-3.705338e+01,0.409681
309.70,2,0,-3.601524e+01,-3.713229e+01,0.408617
309.75,2,0,-3.609220e+01,-3.721132e+01,0.410890
309.80,2,0,-3.616928e+01,-3.729049e+01,0.409451
309.85,2,0,-3.624649e+01,-3.736978e+01,0.408344
309.90,2,0,-3.632382e+01,-3.744921e+01,0.408964
309.95,2,0,-3.640128e+01,-3.752876e+01,0.409750
310.00,2,0,-3.647886e+01,-3.760845e+01,0.409938
310.05,2,0,-3.655657e+01,-3.768827e+01,0.410403
310.10,2,0,-3.663440e+01,-3.776822e+01,0.394681
310.15,2,0,-3.671236e+01,-3.784830e+01,0.379970
310.20,2,0,-3.679045e+01,-3.792851e+01,0.381498
310.25,2,0,-3.686867e+01,-3.800886e+01,0.381688
310.30,2,0,-3.694701e+01,-3.808934e+01,0.380274
310.35,2,0,-3.702548e+01,-3.816996e+01,0.384634
310.40,2,0,-3.710408e+01,-3.825071e+01,0.381337
310.45,2,0,-3.718281e+01,-3.833160e+01,0.381954
310.50,2,0,-3.726168e+01,-3.841262e+01,0.382137
310.55,2,0,-3.734067e+01,-3.849378e+01,0.380959
310.60,2,0,-3.741979e+01,-3.857508e+01,0.379970
310.65,2,0,-3.749904e+01,-3.865652e+01,0.381465
310.70,2,0,-3.757843e+01,-3.873809e+01,0.379764
310.75,2,0,-3.765795e+01,-3.881980e+01,0.379544
310.80,2,0,-3.773760e+01,-3.890165e+01,0.386541
310.85,2,0,-3.781739e+01,-3.898364e+01,0.380002
310.90,2,0,-3.789731e+01,-3.906578e+01,0.382653
310.95,2,0,-3.797736e+01,-3.914805e+01,0.380355
311.00,2,0,-3.805755e+01,-3.923046e+01,0.379074
311.05,2,0,-3.813788e+01,-3.931302e+01,0.381302
311.10,2,0,-3.821834e+01,-3.939572e+01,0.380283
311.15,2,0,-3.829894e+01,-3.947856e+01,0.381696
311.20,2,0,-3.837968e+01,-3.956155e+01,0.380099
311.25,2,0,-3.846056e+01,-3.964468e+01,0.381685
311.30,2,0,-3.854157e+01,-3.972795e+01,0.383589
311.35,2,0,-3.862273e+01,-3.981138e+01,0.383281
311.40,2,0,-3.870402e+01,-3.989495e+01,0.379390
311.45,2,0,-3.878546e+01,-3.997866e+01,0.379189
311.50,2,0,-3.886703e+01,-4.006252e+01,0.381205
311.55,2,0,-3.894875e+01,-4.014654e+01,0.384417
311.60,2,0,-3.903061e+01,-4.023070e+01,0.383021
311.65,2,0,-3.911261e+01,-4.031501e+01,0.383016
311.70,2,0,-3.919476e+01,-4.039947e+01,0.380317
311.75,2,0,-3.927705e+01,-4.048408e+01,0.383302
311.80,2,0,-3.935949e+01,-4.056884e+01,0.381243
311.85,2,0,-3.944207e+01,-4.065375e+01,0.380360
311.90,2,0,-3.952480e+01,-4.073882e+01,0.380622
311.95,2,0,-3.960767e+01,-4.082404e+01,0.384527
312.00,2,0,-3.969069e+01,-4.090942e+01,0.378775
312.05,2,0,-3.977386e+01,-4.099495e+01,0.380189
312.10,2,0,-3.985718e+01,-4.108063e+01,0.382046
312.15,2,0,-3.994065e+01,-4.116647e+01,0.385564
312.20,2,0,-4.002427e+01,-4.125247e+01,0.379511
312.25,2,0,-4.010804e+01,-4.133863e+01,0.382429
312.30,2,0,-4.019196e+01,-4.142494e+01,0.380448
312.35,2,0,-4.027604e+01,-4.151141e+01,0.382704
312.40,2,0,-4.036026e+01,-4.159805e+01,0.382715
312.45,2,0,-4.044464e+01,-4.168484e+01,0.384408
312.50,2,0,-4.052918e+01,-4.177179e+01,0.380859
312.55,2,0,-4.061387e+01,-4.185890e+01,0.382464
312.60,2,0,-4.069871e+01,-4.194618e+01,0.382001
312.65,2,0,-4.078371e+01,-4.203362e+01,0.379929
312.70,2,0,-4.086887e+01,-4.212123e+01,0.380496
312.75,2,0,-4.095419e+01,-4.220899e+01,0.381283
312.80,2,0,-4.103966e+01,-4.229693e+01,0.385136
312.85,2,0,-4.112530e+01,-4.238503e+01,0.383743
312.90,2,0,-4.121109e+01,-4.247329e+01,0.382831
312.95,2,0,-4.129705e+01,-4.256172e+01,0.386718
313.00,2,0,-4.138317e+01,-4.265033e+01,0.386436
313.05,2,0,-4.146945e+01,-4.273910e+01,0.387785
313.10,2,0,-4.155589e+01,-4.282804e+01,0.390124
313.15,2,0,-4.164250e+01,-4.291714e+01,0.398630
313.20,2,0,-4.172927e+01,-4.300643e+01,0.383545
313.25,2,0,-4.181621e+01,-4.309588e+01,0.400566
313.30,2,0,-4.190331e+01,-4.318550e+01,0.409376
313.35,2,0,-4.199058e+01,-4.327530e+01,0.411757
313.40,2,0,-4.207802e+01,-4.336527e+01,0.448549
313.45,2,0,-4.216563e+01,-4.345542e+01,0.400997
313.50,2,0,-4.225340e+01,-4.354574e+01,0.405162
313.55,2,0,-4.234135e+01,-4.363624e+01,0.398022
313.60,2,0,-4.242947e+01,-4.372691e+01,0.399866
313.65,2,0,-4.251776e+01,-4.381776e+01,0.403621
313.70,2,0,-4.260622e+01,-4.390879e+01,0.400358
313.75,2,0,-4.269486e+01,-4.400000e+01,0.407486
313.80,2,0,-4.278366e+01,-4.409139e+01,0.395514
313.85,2,0,-4.287265e+01,-4.418296e+01,0.397030
313.90,2,0,-4.296181e+01,-4.427471e+01,0.407327
313.95,2,0,-4.305115e+01,-4.436665e+01,0.395990
314.00,2,0,-4.314066e+01,-4.445876e+01,0.396659
314.05,2,0,-4.323035e+01,-4.455106e+01,0.396128
314.10,2,0,-4.332023e+01,-4.464355e+01,0.387847
314.15,2,0,-4.341028e+01,-4.473622e+01,0.389592
314.20,2,0,-4.350051e+01,-4.482907e+01,0.378323
314.25,2,0,-4.359092e+01,-4.492211e+01,0.383929
314.30,2,0,-4.368152e+01,-4.501534e+01,0.383658
314.35,2,0,-4.377230e+01,-4.510875e+01,0.388176
314.40,2,0,-4.386326e+01,-4.520236e+01,0.384769
314.45,2,0,-4.395441e+01,-4.529615e+01,0.383032
314.50,2,0,-4.404575e+01,-4.539014e+01,0.393862
314.55,2,0,-4.413727e+01,-4.548431e+01,0.382067
314.60,2,0,-4.422898e+01,-4.557868e+01,0.381600
314.65,2,0,-4.432087e+01,-4.567323e+01,0.382301
314.70,2,0,-4.441296e+01,-4.576798e+01,0.380627
314.75,2,0,-4.450523e+01,-4.586293e+01,0.384533
314.80,2,0,-4.459770e+01,-4.595807e+01,0.385427
314.85,2,0,-4.469036e+01,-4.605340e+01,0.388142
314.90,2,0,-4.478321e+01,-4.614893e+01,0.386236
314.95,2,0,-4.487625e+01,-4.624465e+01,0.384016
315.00,2,0,-4.496949e+01,-4.634057e+01,0.386858
315.05,2,0,-4.506292e+01,-4.643669e+01,0.385182
315.10,2,0,-4.515655e+01,-4.653301e+01,0.384005
315.15,2,0,-4.525038e+01,-4.662953e+01,0.397339
315.20,2,0,-4.534440e+01,-4.672624e+01,0.392395
315.25,2,0,-4.543862e+01,-4.682316e+01,0.390156
315.30,2,0,-4.553304e+01,-4.692028e+01,0.391996
315.35,2,0,-4.562766e+01,-4.701759e+01,0.389068
315.40,2,0,-4.572248e+01,-4.711511e+01,0.388594
315.45,2,0,-4.581750e+01,-4.721283e+01,0.406943
315.50,2,0,-4.591273e+01,-4.731076e+01,0.481742
315.55,2,0,-4.600816e+01,-4.740889e+01,0.409887
315.60,2,0,-4.610379e+01,-4.750722e+01,0.415040
315.65,2,0,-4.619962e+01,-4.760576e+01,0.465383
315.70,2,0,-4.629566e+01,-4.770450e+01,0.407590
315.75,2,0,-4.639191e+01,-4.780345e+01,0.407912
315.80,2,0,-4.648837e+01,-4.790261e+01,0.415897
315.85,2,0,-4.658503e+01,-4.800197e+01,0.406575
315.90,2,0,-4.668190e+01,-4.810154e+01,0.407740
315.95,2,0,-4.677898e+01,-4.820131e+01,0.410376
316.00,2,0,-4.687627e+01,-4.830130e+01,0.400771
316.05,2,0,-4.697377e+01,-4.840149e+01,0.399966
316.10,2,0,-4.707149e+01,-4.850189e+01,0.407126
316.15,2,0,-4.716941e+01,-4.860251e+01,0.409737
316.20,2,0,-4.726755e+01,-4.870333e+01,0.404951
316.25,2,0,-4.736590e+01,-4.880436e+01,0.409225
316.30,2,0,-4.746447e+01,-4.890560e+01,0.399671
316.35,2,0,-4.756325e+01,-4.900705e+01,0.399236
316.40,2,0,-4.766225e+01,-4.910872e+01,0.444209
316.45,2,0,-4.776146e+01,-4.921059e+01,0.470210
316.50,2,0,-4.786089e+01,-4.931268e+01,0.431022
316.55,2,0,-4.796054e+01,-4.941498e+01,0.392132
316.60,2,0,-4.806041e+01,-4.951749e+01,0.398312
316.65,2,0,-4.816049e+01,-4.962021e+01,0.390194
316.70,2,0,-4.826080e+01,-4.972315e+01,0.391040
316.75,2,0,-4.836132e+01,-4.982630e+01,0.396976
316.80,2,0,-4.846207e+01,-4.992966e+01,0.395208
316.85,2,0,-4.856304e+01,-5.003324e+01,0.427527
316.90,2,0,-4.866422e+01,-5.013702e+01,0.399189
316.95,2,0,-4.876564e+01,-5.024102e+01,0.402318
317.00,2,0,-4.886727e+01,-5.034524e+01,0.402749
317.05,2,0,-4.896913e+01,-5.044966e+01,0.399178
317.10,2,0,-4.907121e+01,-5.055430e+01,0.400431
317.15,2,0,-4.917351e+01,-5.065915e+01,0.401121
317.20,2,0,-4.927604e+01,-5.076422e+01,0.398713
317.25,2,0,-4.937879e+01,-5.086950e+01,0.397842
317.30,2,0,-4.948177e+01,-5.097499e+01,0.398126
317.35,2,0,-4.958498e+01,-5.108069e+01,0.399819
317.40,2,0,-4.968841e+01,-5.118661e+01,0.399555
317.45,2,0,-4.979207e+01,-5.129273e+01,0.398428
317.50,2,0,-4.989595e+01,-5.139907e+01,0.397810
317.55,2,0,-5.000006e+01,-5.150562e+01,0.399102
317.60,2,0,-5.010440e+01,-5.161238e+01,0.398936
317.65,2,0,-5.020897e+01,-5.171935e+01,0.382303
317.70,2,0,-5.031376e+01,-5.182653e+01,0.383487
317.75,2,0,-5.041878e+01,-5.193392e+01,0.380702
317.80,2,0,-5.052403e+01,-5.204152e+01,0.381149
317.85,2,0,-5.062950e+01,-5.214933e+01,0.380589
317.90,2,0,-5.073521e+01,-5.225735e+01,0.379207
317.95,2,0,-5.084114e+01,-5.236557e+01,0.379171
318.00,2,0,-5.094730e+01,-5.247400e+01,0.382835
318.05,2,0,-5.105369e+01,-5.258264e+01,0.379259
318.10,2,0,-5.116030e+01,-5.269148e+01,0.380036
318.15,2,0,-5.126714e+01,-5.280052e+01,0.381527
318.20,2,0,-5.137421e+01,-5.290977e+01,0.382110
318.25,2,0,-5.148151e+01,-5.301922e+01,0.398141
318.30,2,0,-5.158904e+01,-5.312888e+01,0.386646
318.35,2,0,-5.169679e+01,-5.323873e+01,0.384329
318.40,2,0,-5.180477e+01,-5.334878e+01,0.388628
318.45,2,0,-5.191297e+01,-5.345903e+01,0.450651
318.50,2,0,-5.202140e+01,-5.356948e+01,0.405379
318.55,2,0,-5.213006e+01,-5.368012e+01,0.396911
318.60,2,0,-5.223894e+01,-5.379096e+01,0.407761
318.65,2,0,-5.234805e+01,-5.390200e+01,0.407336
318.70,2,0,-5.245738e+01,-5.401322e+01,0.421370
318.75,2,0,-5.256693e+01,-5.412463e+01,0.460402
318.80,2,0,-5.267671e+01,-5.423624e+01,0.426398
318.85,2,0,-5.278671e+01,-5.434803e+01,0.410687
318.90,2,0,-5.289692e+01,-5.446001e+01,0.403753
318.95,2,0,-5.300736e+01,-5.457217e+01,0.420925
319.00,2,0,-5.311802e+01,-5.468451e+01,0.452651
319.05,2,0,-5.322890e+01,-5.479704e+01,0.400856
319.10,2,0,-5.334000e+01,-5.490974e+01,0.439789
319.15,2,0,-5.345131e+01,-5.502262e+01,0.395435
319.20,2,0,-5.356284e+01,-5.513568e+01,0.395917
319.25,2,0,-5.367458e+01,-5.524891e+01,0.404997
319.30,2,0,-5.378654e+01,-5.536231e+01,0.407870
319.35,2,0,-5.389871e+01,-5.547588e+01,0.397140
319.40,2,0,-5.401109e+01,-5.558962e+01,0.395255
319.45,2,0,-5.412367e+01,-5.570352e+01,0.395820
319.50,2,0,-5.423647e+01,-5.581758e+01,0.425959
319.55,2,0,-5.434947e+01,-5.593180e+01,0.463616
319.60,2,0,-5.446268e+01,-5.604618e+01,0.398462
319.65,2,0,-5.457610e+01,-5.616072e+01,0.396421
319.70,2,0,-5.468971e+01,-5.627540e+01,0.400565
319.75,2,0,-5.480352e+01,-5.639024e+01,0.408954
319.80,2,0,-5.491753e+01,-5.650522e+01,0.405098
319.85,2,0,-5.503174e+01,-5.662035e+01,0.407208
319.90,2,0,-5.514615e+01,-5.673562e+01,0.401176
319.95,2,0,-5.526074e+01,-5.685102e+01,0.412513
320.00,2,0,-5.537553e+01,-5.696656e+01,0.412620
320.05,2,0,-5.549050e+01,-5.708223e+01,0.401949
320.10,2,0,-5.560566e+01,-5.719804e+01,0.397985
320.15,2,0,-5.572100e+01,-5.731396e+01,0.395572
320.20,2,0,-5.583653e+01,-5.743001e+01,0.413349
320.25,2,0,-5.595223e+01,-5.754618e+01,0.414758
320.30,2,0,-5.606811e+01,-5.766246e+01,0.408622
320.35,2,0,-5.618416e+01,-5.777886e+01,0.410012
320.40,2,0,-5.630039e+01,-5.789536e+01,0.410761
320.45,2,0,-5.641678e+01,-5.801197e+01,0.408548
320.50,2,0,-5.653334e+01,-5.812868e+01,0.406627
320.55,2,0,-5.665006e+01,-5.824549e+01,0.406929
320.60,2,0,-5.676694e+01,-5.836239e+01,0.409413
320.65,2,0,-5.688398e+01,-5.847938e+01,0.438215
320.70,2,0,-5.700117e+01,-5.859645e+01,0.405965
320.75,2,0,-5.711851e+01,-5.871361e+01,0.405802
320.80,2,0,-5.723599e+01,-5.883085e+01,0.407680
320.85,2,0,-5.735362e+01,-5.894815e+01,0.393309
320.90,2,0,-5.747140e+01,-5.906553e+01,0.383156
320.95,2,0,-5.758930e+01,-5.918297e+01,0.382543
321.00,2,0,-5.770734e+01,-5.930047e+01,0.383516
321.05,2,0,-5.782551e+01,-5.941803e+01,0.385814
321.10,2,0,-5.794380e+01,-5.953564e+01,0.380558
321.15,2,0,-5.806222e+01,-5.965329e+01,0.380379
321.20,2,0,-5.818075e+01,-5.977099e+01,0.386615
321.25,2,0,-5.829940e+01,-5.988873e+01,0.384431
321.30,2,0,-5.841816e+01,-6.000649e+01,0.383670
321.35,2,0,-5.853702e+01,-6.012429e+01,0.388554
321.40,2,0,-5.865598e+01,-6.024211e+01,0.383721
321.45,2,0,-5.877504e+01,-6.035994e+01,0.383625
321.50,2,0,-5.889419e+01,-6.047779e+01,0.383559
321.55,2,0,-5.901343e+01,-6.059565e+01,0.384928
321.60,2,0,-5.913275e+01,-6.071351e+01,0.380329
321.65,2,0,-5.925215e+01,-6.083137e+01,0.381910
321.70,2,0,-5.937162e+01,-6.094922e+01,0.382761
321.75,2,0,-5.949116e+01,-6.106706e+01,0.386407
321.80,2,0,-5.961077e+01,-6.118488e+01,0.384789
321.85,2,0,-5.973043e+01,-6.130267e+01,0.423170
321.90,2,0,-5.985015e+01,-6.142044e+01,0.394755
321.95,2,0,-5.996992e+01,-6.153817e+01,0.392069
322.00,2,0,-6.008973e+01,-6.165586e+01,0.397500
322.05,2,0,-6.020958e+01,-6.177351e+01,0.423844
322.10,2,0,-6.032947e+01,-6.189111e+01,0.415459
322.15,2,0,-6.044938e+01,-6.200865e+01,0.416074
322.20,2,0,-6.056931e+01,-6.212613e+01,0.410898
322.25,2,0,-6.068926e+01,-6.224354e+01,0.492923
322.30,2,0,-6.080922e+01,-6.236087e+01,0.420532
322.35,2,0,-6.092919e+01,-6.247813e+01,0.414322
322.40,2,0,-6.104915e+01,-6.259530e+01,0.411582
322.45,2,0,-6.116911e+01,-6.271238e+01,0.413778
322.50,2,0,-6.128906e+01,-6.282937e+01,0.411352
322.55,2,0,-6.140899e+01,-6.294625e+01,0.410938
322.60,2,0,-6.152890e+01,-6.306302e+01,0.418377
322.65,2,0,-6.164878e+01,-6.317968e+01,0.413456
322.70,2,0,-6.176862e+01,-6.329622e+01,0.407940
322.75,2,0,-6.188842e+01,-6.341263e+01,0.408894
322.80,2,0,-6.200818e+01,-6.352891e+01,0.407003
322.85,2,0,-6.212787e+01,-6.364505e+01,0.397353
322.90,2,0,-6.224751e+01,-6.376105e+01,0.383389
322.95,2,0,-6.236708e+01,-6.387690e+01,0.379967
323.00,2,0,-6.248658e+01,-6.399259e+01,0.380374
323.05,2,0,-6.260600e+01,-6.410812e+01,0.376984
323.10,2,0,-6.272534e+01,-6.422348e+01,0.382256
323.15,2,0,-6.284458e+01,-6.433867e+01,0.385716
323.20,2,0,-6.296372e+01,-6.445367e+01,0.384905
323.25,2,0,-6.308276e+01,-6.456850e+01,0.382389
323.30,2,0,-6.320169e+01,-6.468313e+01,0.382950
323.35,2,0,-6.332050e+01,-6.479756e+01,0.381822
323.40,2,0,-6.343919e+01,-6.491178e+01,0.381451
323.45,2,0,-6.355774e+01,-6.502580e+01,0.382032
323.50,2,0,-6.367616e+01,-6.513960e+01,0.380779
323.55,2,0,-6.379443e+01,-6.525319e+01,0.383171
323.60,2,0,-6.391256e+01,-6.536654e+01,0.380703
323.65,2,0,-6.403052e+01,-6.547966e+01,0.380005
323.70,2,0,-6.414832e+01,-6.559254e+01,0.376526
323.75,2,0,-6.426596e+01,-6.570517e+01,0.378840
323.80,2,0,-6.438341e+01,-6.581756e+01,0.379324
323.85,2,0,-6.450068e+01,-6.592969e+01,0.379650
323.90,2,0,-6.461776e+01,-6.604155e+01,0.379413
323.95,2,0,-6.473465e+01,-6.615315e+01,0.413122
324.00,2,0,-6.485133e+01,-6.626448e+01,0.396367
324.05,2,0,-6.496780e+01,-6.637552e+01,0.397371
324.10,2,0,-6.508406e+01,-6.648628e+01,0.396729
324.15,2,0,-6.520009e+01,-6.659675e+01,0.397356
324.20,2,0,-6.531589e+01,-6.670693e+01,0.396607
324.25,2,0,-6.543146e+01,-6.681680e+01,0.394175
324.30,2,0,-6.554679e+01,-6.692637e+01,0.426413
324.35,2,0,-6.566186e+01,-6.703562e+01,0.402382
324.40,2,0,-6.577669e+01,-6.714456e+01,0.403785
324.45,2,0,-6.589125e+01,-6.725318e+01,0.448440
324.50,2,0,-6.600554e+01,-6.736147e+01,0.452535
324.55,2,0,-6.611956e+01,-6.746943e+01,0.398765
324.60,2,0,-6.623330e+01,-6.757704e+01,0.398789
324.65,2,0,-6.634675e+01,-6.768432e+01,0.399056
324.70,2,0,-6.645991e+01,-6.779125e+01,0.397267
324.75,2,0,-6.657278e+01,-6.789783e+01,0.413505
324.80,2,0,-6.668533e+01,-6.800405e+01,0.394809
324.85,2,0,-6.679758e+01,-6.810990e+01,0.383556
324.90,2,0,-6.690951e+01,-6.821540e+01,0.381518
324.95,2,0,-6.702112e+01,-6.832052e+01,0.377545
325.00,2,0,-6.713241e+01,-6.842526e+01,0.379186
325.05,2,0,-6.724335e+01,-6.852963e+01,0.382613
325.10,2,0,-6.735396e+01,-6.863361e+01,0.383955
325.15,2,0,-6.746423e+01,-6.873720e+01,0.388687
325.20,2,0,-6.757414e+01,-6.884040e+01,0.382423
325.25,2,0,-6.768370e+01,-6.894320e+01,0.380702
325.30,2,0,-6.779289e+01,-6.904560e+01,0.381216
325.35,2,0,-6.790172e+01,-6.914760e+01,0.378350
325.40,2,0,-6.801018e+01,-6.924918e+01,0.380984
325.45,2,0,-6.811826e+01,-6.935036e+01,0.381529
325.50,2,0,-6.822596e+01,-6.945112e+01,0.378616
325.55,2,0,-6.833327e+01,-6.955145e+01,0.379004
325.60,2,0,-6.844019e+01,-6.965137e+01,0.383434
325.65,2,0,-6.854671e+01,-6.975085e+01,0.383678
325.70,2,0,-6.865283e+01,-6.984991e+01,0.384636
325.75,2,0,-6.875854e+01,-6.994853e+01,0.381886
325.80,2,0,-6.886385e+01,-7.004672e+01,0.377710
325.85,2,0,-6.896874e+01,-7.014446e+01,0.381198
325.90,2,0,-6.907320e+01,-7.024176e+01,0.379222
325.95,2,0,-6.917725e+01,-7.033861e+01,0.379800
326.00,2,0,-6.928086e+01,-7.043502e+01,0.386298
326.05,2,0,-6.938405e+01,-7.053097e+01,0.382920
326.10,2,0,-6.948679e+01,-7.062647e+01,0.381690
326.15,2,0,-6.958910e+01,-7.072151e+01,0.381028
326.20,2,0,-6.969096e+01,-7.081609e+01,0.381544
326.25,2,0,-6.979238e+01,-7.091021e+01,0.392061
326.30,2,0,-6.989334e+01,-7.100386e+01,0.381596
326.35,2,0,-6.999385e+01,-7.109704e+01,0.378588
326.40,2,0,-7.009390e+01,-7.118976e+01,0.380462
326.45,2,0,-7.019348e+01,-7.128200e+01,0.377147
326.50,2,0,-7.029260e+01,-7.137377e+01,0.378461
326.55,2,0,-7.039126e+01,-7.146507e+01,0.377354
326.60,2,0,-7.048944e+01,-7.155589e+01,0.381479
326.65,2,0,-7.058715e+01,-7.164622e+01,0.378544
326.70,2,0,-7.068437e+01,-7.173608e+01,0.379612
326.75,2,0,-7.078112e+01,-7.182545e+01,0.381450
326.80,2,0,-7.087739e+01,-7.191434e+01,0.380751
326.85,2,0,-7.097317e+01,-7.200275e+01,0.383137
326.90,2,0,-7.106846e+01,-7.209067e+01,0.379463
326.95,2,0,-7.116327e+01,-7.217810e+01,0.382500
327.00,2,0,-7.125757e+01,-7.226504e+01,0.382093
327.05,2,0,-7.135139e+01,-7.235149e+01,0.378164
327.10,2,0,-7.144471e+01,-7.243744e+01,0.380581
327.15,2,0,-7.153753e+01,-7.252291e+01,0.382965
327.20,2,0,-7.162984e+01,-7.260788e+01,0.380932
327.25,2,0,-7.172166e+01,-7.269236e+01,0.381126
327.30,2,0,-7.181297e+01,-7.277634e+01,0.379469
327.35,2,0,-7.190378e+01,-7.285983e+01,0.384349
327.40,2,0,-7.199407e+01,-7.294282e+01,0.379252
327.45,2,0,-7.208386e+01,-7.302532e+01,0.380500
327.50,2,0,-7.217314e+01,-7.310731e+01,0.382689
327.55,2,0,-7.226191e+01,-7.318882e+01,0.380545
327.60,2,0,-7.235016e+01,-7.326982e+01,0.379370
327.65,2,0,-7.243790e+01,-7.335032e+01,0.377846
327.70,2,0,-7.252513e+01,-7.343033e+01,0.378430
327.75,2,0,-7.261184e+01,-7.350984e+01,0.383595
327.80,2,0,-7.269803e+01,-7.358885e+01,0.378105
327.85,2,0,-7.278371e+01,-7.366737e+01,0.377681
327.90,2,0,-7.286887e+01,-7.374538e+01,0.380146
327.95,2,0,-7.295351e+01,-7.382290e+01,0.381403
328.00,2,0,-7.303763e+01,-7.389993e+01,0.379457
328.05,2,0,-7.312123e+01,-7.397645e+01,0.379344
328.10,2,0,-7.320431e+01,-7.405248e+01,0.379715
328.15,2,0,-7.328688e+01,-7.412802e+01,0.380474
328.20,2,0,-7.336892e+01,-7.420305e+01,0.380706
328.25,2,0,-7.345045e+01,-7.427760e+01,0.387816
328.30,2,0,-7.353145e+01,-7.435165e+01,0.382464
328.35,2,0,-7.361193e+01,-7.442520e+01,0.381179
328.40,2,0,-7.369190e+01,-7.449827e+01,0.386331
328.45,2,0,-7.377135e+01,-7.457084e+01,0.386019
328.50,2,0,-7.385027e+01,-7.464292e+01,0.380472
328.55,2,0,-7.392868e+01,-7.471452e+01,0.388250
328.60,2,0,-7.400657e+01,-7.478562e+01,0.384132
328.65,2,0,-7.408395e+01,-7.485624e+01,0.382548
328.70,2,0,-7.416080e+01,-7.492637e+01,0.386694
328.75,2,0,-7.423714e+01,-7.499601e+01,0.380099
328.80,2,0,-7.431297e+01,-7.506517e+01,0.379945
328.85,2,0,-7.438828e+01,-7.513385e+01,0.379424
328.90,2,0,-7.446308e+01,-7.520205e+01,0.381143
328.95,2,0,-7.453736e+01,-7.526976e+01,0.381673
329.00,2,0,-7.461113e+01,-7.533700e+01,0.377740
329.05,2,0,-7.468439e+01,-7.540376e+01,0.379092
329.10,2,0,-7.475715e+01,-7.547004e+01,0.381245
329.15,2,0,-7.482939e+01,-7.553586e+01,0.382377
329.20,2,0,-7.490112e+01,-7.560119e+01,0.380127
329.25,2,0,-7.497236e+01,-7.566606e+01,0.382093
329.30,2,0,-7.504308e+01,-7.573046e+01,0.390276
329.35,2,0,-7.511330e+01,-7.579439e+01,0.449203
329.40,2,0,-7.518302e+01,-7.585785e+01,0.414467
329.45,2,0,-7.525225e+01,-7.592085e+01,0.403393
329.50,2,0,-7.532097e+01,-7.598339e+01,0.394047
329.55,2,0,-7.538919e+01,-7.604546e+01,0.394121
329.60,2,0,-7.545692e+01,-7.610708e+01,0.393389
329.65,2,0,-7.552416e+01,-7.616824e+01,0.394090
329.70,2,0,-7.559090e+01,-7.622895e+01,0.395116
329.75,2,0,-7.565715e+01,-7.628920e+01,0.392957
329.80,2,0,-7.572292e+01,-7.634901e+01,0.393639
329.85,2,0,-7.578820e+01,-7.640836e+01,0.395932
329.90,2,0,-7.585299e+01,-7.646727e+01,0.393593
329.95,2,0,-7.591730e+01,-7.652573e+01,0.392895
330.00,2,0,-7.598113e+01,-7.658375e+01,0.392852
330.05,2,0,-7.604448e+01,-7.664133e+01,0.394985
330.10,2,0,-7.610735e+01,-7.669847e+01,0.392259
330.15,2,0,-7.616975e+01,-7.675518e+01,0.395127
330.20,2,0,-7.623168e+01,-7.681145e+01,0.399505
330.25,2,0,-7.629314e+01,-7.686728e+01,0.394727
330.30,2,0,-7.635412e+01,-7.692269e+01,0.397423
330.35,2,0,-7.641465e+01,-7.697768e+01,0.381587
330.40,2,0,-7.647470e+01,-7.703223e+01,0.382021
330.45,2,0,-7.653430e+01,-7.708637e+01,0.381340
330.50,2,0,-7.659343e+01,-7.714008e+01,0.380146
330.55,2,0,-7.665211e+01,-7.719337e+01,0.411699
330.60,2,0,-7.671034e+01,-7.724625e+01,0.447696
330.65,2,0,-7.676811e+01,-7.729872e+01,0.396706
330.70,2,0,-7.682543e+01,-7.735077e+01,0.437452
330.75,2,0,-7.688230e+01,-7.740242e+01,0.377653
330.80,2,0,-7.693873e+01,-7.745366e+01,0.379421
330.85,2,0,-7.699472e+01,-7.750449e+01,0.378798
330.90,2,0,-7.705026e+01,-7.755492e+01,0.381916
330.95,2,0,-7.710537e+01,-7.760496e+01,0.385247
331.00,2,0,-7.716004e+01,-7.765459e+01,0.381214
331.05,2,0,-7.721427e+01,-7.770383e+01,0.381529
331.10,2,0,-7.726808e+01,-7.775268e+01,0.384070
331.15,2,0,-7.732146e+01,-7.780114e+01,0.377986
331.20,2,0,-7.737441e+01,-7.784922e+01,0.379922
331.25,2,0,-7.742694e+01,-7.789691e+01,0.384696
331.30,2,0,-7.747905e+01,-7.794421e+01,0.380436
331.35,2,0,-7.753074e+01,-7.799114e+01,0.379803
331.40,2,0,-7.758202e+01,-7.803769e+01,0.378509
331.45,2,0,-7.763288e+01,-7.808386e+01,0.381808
331.50,2,0,-7.768333e+01,-7.812966e+01,0.381294
331.55,2,0,-7.773338e+01,-7.817509e+01,0.379011
331.60,2,0,-7.778302e+01,-7.822016e+01,0.380856
331.65,2,0,-7.783226e+01,-7.826485e+01,0.381656
331.70,2,0,-7.788109e+01,-7.830919e+01,0.385997
331.75,2,0,-7.792953e+01,-7.835316e+01,0.440407
331.80,2,0,-7.797758e+01,-7.839678e+01,0.388929
331.85,2,0,-7.802523e+01,-7.844004e+01,0.390619
331.90,2,0,-7.807250e+01,-7.848295e+01,0.390655
331.95,2,0,-7.811937e+01,-7.852551e+01,0.391025
332.00,2,0,-7.816587e+01,-7.856772e+01,0.392341
332.05,2,0,-7.821198e+01,-7.860959e+01,0.390422
332.10,2,0,-7.825771e+01,-7.865111e+01,0.393290
332.15,2,0,-7.830306e+01,-7.869229e+01,0.394015
332.20,2,0,-7.834805e+01,-7.873314e+01,0.390433
332.25,2,0,-7.839266e+01,-7.877365e+01,0.391867
332.30,2,0,-7.843690e+01,-7.881382e+01,0.390372
332.35,2,0,-7.848077e+01,-7.885367e+01,0.391524
332.40,2,0,-7.852429e+01,-7.889318e+01,0.391466
332.45,2,0,-7.856744e+01,-7.893237e+01,0.390807
332.50,2,0,-7.861023e+01,-7.897124e+01,0.390829
332.55,2,0,-7.865267e+01,-7.900978e+01,0.391754
332.60,2,0,-7.869476e+01,-7.904801e+01,0.392357
332.65,2,0,-7.873649e+01,-7.908592e+01,0.384664
332.70,2,0,-7.877788e+01,-7.912351e+01,0.382644
332.75,2,0,-7.881892e+01,-7.916079e+01,0.389573
332.80,2,0,-7.885962e+01,-7.919777e+01,0.386717
332.85,2,0,-7.889998e+01,-7.923443e+01,0.416813
332.90,2,0,-7.894000e+01,-7.927080e+01,0.392189
332.95,2,0,-7.897968e+01,-7.930686e+01,0.390406
333.00,2,0,-7.901904e+01,-7.934262e+01,0.390474
333.05,2,0,-7.905806e+01,-7.937808e+01,0.390544
333.10,2,0,-7.909676e+01,-7.941325e+01,0.394959
333.15,2,0,-7.913513e+01,-7.944812e+01,0.394857
333.20,2,0,-7.917318e+01,-7.948270e+01,0.394740
333.25,2,0,-7.921091e+01,-7.951700e+01,0.401144
333.30,2,0,-7.924832e+01,-7.955100e+01,0.394331
333.35,2,0,-7.928541e+01,-7.958473e+01,0.394405
333.40,2,0,-7.932220e+01,-7.961817e+01,0.392770
333.45,2,0,-7.935867e+01,-7.965133e+01,0.396161
333.50,2,0,-7.939484e+01,-7.968422e+01,0.394458
333.55,2,0,-7.943070e+01,-7.971683e+01,0.395345
333.60,2,0,-7.946626e+01,-7.974916e+01,0.419096
333.65,2,0,-7.950151e+01,-7.978123e+01,0.397930
333.70,2,0,-7.953647e+01,-7.981303e+01,0.394468
333.75,2,0,-7.957114e+01,-7.984456e+01,0.393200
333.80,2,0,-7.960551e+01,-7.987583e+01,0.390402
333.85,2,0,-7.963958e+01,-7.990683e+01,0.391963
333.90,2,0,-7.967338e+01,-7.993758e+01,0.392398
333.95,2,0,-7.970688e+01,-7.996806e+01,0.395856
334.00,2,0,-7.974010e+01,-7.999829e+01,0.414119
334.05,2,0,-7.977304e+01,-8.002827e+01,0.400238
334.10,2,0,-7.980570e+01,-8.005800e+01,0.395094
334.15,2,0,-7.983808e+01,-8.008747e+01,0.394433
334.20,2,0,-7.987019e+01,-8.011670e+01,0.392385
334.25,2,0,-7.990202e+01,-8.014568e+01,0.395271
334.30,2,0,-7.993359e+01,-8.017442e+01,0.392012
334.35,2,0,-7.996488e+01,-8.020292e+01,0.393654
334.40,2,0,-7.999591e+01,-8.023118e+01,0.400595
334.45,2,0,-8.002668e+01,-8.025920e+01,0.404411
334.50,2,0,-8.005718e+01,-8.028699e+01,0.429991
334.55,2,0,-8.008743e+01,-8.031454e+01,0.448679
334.60,2,0,-8.011742e+01,-8.034186e+01,0.396552
334.65,2,0,-8.014715e+01,-8.036895e+01,0.394015
334.70,2,0,-8.017663e+01,-8.039581e+01,0.394888
334.75,2,0,-8.020586e+01,-8.042245e+01,0.394172
334.80,2,0,-8.023484e+01,-8.044886e+01,0.390645
334.85,2,0,-8.026357e+01,-8.047505e+01,0.395083
334.90,2,0,-8.029206e+01,-8.050102e+01,0.406839
334.95,2,0,-8.032031e+01,-8.052678e+01,0.418246
335.00,2,0,-8.034832e+01,-8.055231e+01,0.404723
335.05,2,0,-8.037609e+01,-8.057763e+01,0.415994
335.10,2,0,-8.040362e+01,-8.060274e+01,0.398740
335.15,2,0,-8.043091e+01,-8.062764e+01,0.401048
335.20,2,0,-8.045798e+01,-8.065233e+01,0.404673
335.25,2,0,-8.048481e+01,-8.067681e+01,0.429322
335.30,2,0,-8.051142e+01,-8.070109e+01,0.398644
335.35,2,0,-8.053780e+01,-8.072516e+01,0.400234
335.40,2,0,-8.056395e+01,-8.074903e+01,0.433404
335.45,2,0,-8.058989e+01,-8.077270e+01,0.445895
335.50,2,0,-8.061560e+01,-8.079617e+01,0.438623
335.55,2,0,-8.064109e+01,-8.081944e+01,0.399828
335.60,2,0,-8.066636e+01,-8.084252e+01,0.395618
335.65,2,0,-8.069142e+01,-8.086540e+01,0.399259
335.70,2,0,-8.071627e+01,-8.088809e+01,0.397034
335.75,2,0,-8.074091e+01,-8.091059e+01,0.398641
335.80,2,0,-8.076533e+01,-8.093291e+01,0.399267
335.85,2,0,-8.078955e+01,-8.095503e+01,0.399736
335.90,2,0,-8.081356e+01,-8.097697e+01,0.398188
335.95,2,0,-8.083737e+01,-8.099873e+01,0.399892
336.00,2,0,-8.086097e+01,-8.102030e+01,0.398644
336.05,2,0,-8.088438e+01,-8.104170e+01,0.431684
336.10,2,0,-8.090758e+01,-8.106291e+01,0.405702
336.15,2,0,-8.093059e+01,-8.108395e+01,0.431117
336.20,2,0,-8.095340e+01,-8.110481e+01,0.392680
336.25,2,0,-8.097602e+01,-8.112549e+01,0.390524
336.30,2,0,-8.099845e+01,-8.114601e+01,0.389572
336.35,2,0,-8.102068e+01,-8.116635e+01,0.389476
336.40,2,0,-8.104273e+01,-8.118652e+01,0.393026
336.45,2,0,-8.106459e+01,-8.120652e+01,0.389982
336.50,2,0,-8.108626e+01,-8.122636e+01,0.389571
336.55,2,0,-8.110775e+01,-8.124603e+01,0.393188
336.60,2,0,-8.112906e+01,-8.126553e+01,0.388147
336.65,2,0,-8.115019e+01,-8.128488e+01,0.389698
336.70,2,0,-8.117114e+01,-8.130406e+01,0.389351
336.75,2,0,-8.119191e+01,-8.132308e+01,0.389473
336.80,2,0,-8.121250e+01,-8.134195e+01,0.389512
336.85,2,0,-8.123292e+01,-8.136065e+01,0.389298
336.90,2,0,-8.125316e+01,-8.137920e+01,0.389573
336.95,2,0,-8.127324e+01,-8.139760e+01,0.388935
337.00,2,0,-8.129314e+01,-8.141584e+01,0.387066
337.05,2,0,-8.131288e+01,-8.143393e+01,0.386330
337.10,2,0,-8.133245e+01,-8.145187e+01,0.382792
337.15,2,0,-8.135185e+01,-8.146967e+01,0.388424
337.20,2,0,-8.137109e+01,-8.148731e+01,0.382846
337.25,2,0,-8.139017e+01,-8.150481e+01,0.385887
337.30,2,0,-8.140908e+01,-8.152216e+01,0.386106
337.35,2,0,-8.142784e+01,-8.153937e+01,0.390578
337.40,2,0,-8.144644e+01,-8.155643e+01,0.401073
337.45,2,0,-8.146488e+01,-8.157336e+01,0.420817
337.50,2,0,-8.148316e+01,-8.159014e+01,0.414022
337.55,2,0,-8.150129e+01,-8.160679e+01,0.394177
337.60,2,0,-8.151927e+01,-8.162330e+01,0.393075
337.65,2,0,-8.153709e+01,-8.163967e+01,0.394682
337.70,2,0,-8.155477e+01,-8.165590e+01,0.393712
337.75,2,0,-8.157230e+01,-8.167200e+01,0.391701
337.80,2,0,-8.158968e+01,-8.168797e+01,0.391907
337.85,2,0,-8.160691e+01,-8.170381e+01,0.390812
337.90,2,0,-8.162400e+01,-8.171952e+01,0.403117
337.95,2,0,-8.164094e+01,-8.173509e+01,0.408529
338.00,2,0,-8.165774e+01,-8.175054e+01,0.413331
338.05,2,0,-8.167440e+01,-8.176587e+01,0.422953
338.10,2,0,-8.169092e+01,-8.178106e+01,0.425782
338.15,2,0,-8.170730e+01,-8.179613e+01,0.402453
338.20,2,0,-8.172355e+01,-8.181108e+01,0.396845
338.25,2,0,-8.173965e+01,-8.182590e+01,0.398871
338.30,2,0,-8.175563e+01,-8.184061e+01,0.393837
338.35,2,0,-8.177147e+01,-8.185519e+01,0.403203
338.40,2,0,-8.178717e+01,-8.186965e+01,0.394620
338.45,2,0,-8.180275e+01,-8.188400e+01,0.393568
338.50,2,0,-8.181819e+01,-8.189822e+01,0.402558
338.55,2,0,-8.183351e+01,-8.191233e+01,0.392457
338.60,2,0,-8.184869e+01,-8.192633e+01,0.399559
338.65,2,0,-8.186375e+01,-8.194021e+01,0.386875
338.70,2,0,-8.187869e+01,-8.195398e+01,0.383313
338.75,2,0,-8.189350e+01,-8.196763e+01,0.382204
338.80,2,0,-8.190818e+01,-8.198118e+01,0.390115
338.85,2,0,-8.192275e+01,-8.199461e+01,0.394938
338.90,2,0,-8.193719e+01,-8.200793e+01,0.417347
338.95,2,0,-8.195151e+01,-8.202115e+01,0.392677
339.00,2,0,-8.196571e+01,-8.203426e+01,0.392828
339.05,2,0,-8.197980e+01,-8.204726e+01,0.391307
339.10,2,0,-8.199376e+01,-8.206016e+01,0.395465
339.15,2,0,-8.200761e+01,-8.207295e+01,0.398796
339.20,2,0,-8.202135e+01,-8.208564e+01,0.395391
339.25,2,0,-8.203497e+01,-8.209822e+01,0.390740
339.30,2,0,-8.204848e+01,-8.211071e+01,0.391894
339.35,2,0,-8.206188e+01,-8.212309e+01,0.388021
339.40,2,0,-8.207516e+01,-8.213537e+01,0.390275
339.45,2,0,-8.208834e+01,-8.214756e+01,0.393024
339.50,2,0,-8.210140e+01,-8.215964e+01,0.428224
339.55,2,0,-8.211436e+01,-8.217163e+01,0.394043
339.60,2,0,-8.212721e+01,-8.218352e+01,0.406839
339.65,2,0,-8.213996e+01,-8.219532e+01,0.395559
339.70,2,0,-8.215260e+01,-8.220702e+01,0.396123
339.75,2,0,-8.216514e+01,-8.221862e+01,0.401090
339.80,2,0,-8.217757e+01,-8.223014e+01,0.394654
339.85,2,0,-8.218990e+01,-8.224156e+01,0.404944
339.90,2,0,-8.220212e+01,-8.225289e+01,0.394385
339.95,2,0,-8.221425e+01,-8.226413e+01,0.395487
340.00,2,0,-8.222628e+01,-8.227528e+01,0.400625
340.05,2,0,-8.223821e+01,-8.228634e+01,0.394074
340.10,2,0,-8.225004e+01,-8.229731e+01,0.396988
340.15,2,0,-8.226177e+01,-8.230820e+01,0.401074
340.20,2,0,-8.227341e+01,-8.231900e+01,0.394366
340.25,2,0,-8.228495e+01,-8.232971e+01,0.395472
340.30,2,0,-8.229640e+01,-8.234034e+01,0.394560
340.35,2,0,-8.230775e+01,-8.235088e+01,0.389165
340.40,2,0,-8.231901e+01,-8.236134e+01,0.389470
340.45,2,0,-8.233018e+01,-8.237171e+01,0.388294
340.50,2,0,-8.234126e+01,-8.238201e+01,0.392654
340.55,2,0,-8.235225e+01,-8.239222e+01,0.389996
340.60,2,0,-8.236314e+01,-8.240235e+01,0.392114
340.65,2,0,-8.237395e+01,-8.241240e+01,0.389811
340.70,2,0,-8.238467e+01,-8.242237e+01,0.389336
340.75,2,0,-8.239531e+01,-8.243227e+01,0.396577
340.80,2,0,-8.240585e+01,-8.244208e+01,0.393140
340.85,2,0,-8.241631e+01,-8.245182e+01,0.392641
340.90,2,0,-8.242669e+01,-8.246148e+01,0.390274
340.95,2,0,-8.243698e+01,-8.247107e+01,0.389686
341.00,2,0,-8.244719e+01,-8.248058e+01,0.389548
341.05,2,0,-8.245731e+01,-8.249002e+01,0.387999
341.10,2,0,-8.246736e+01,-8.249938e+01,0.386867
341.15,2,0,-8.247732e+01,-8.250867e+01,0.383019
341.20,2,0,-8.248720e+01,-8.251789e+01,0.390456
341.25,2,0,-8.249700e+01,-8.252703e+01,0.390290
341.30,2,0,-8.250673e+01,-8.253611e+01,0.383631
341.35,2,0,-8.251637e+01,-8.254511e+01,0.379997
341.40,2,0,-8.252594e+01,-8.255404e+01,0.383063
341.45,2,0,-8.253543e+01,-8.256291e+01,0.387909
341.50,2,0,-8.254484e+01,-8.257170e+01,0.419160
341.55,2,0,-8.255418e+01,-8.258043e+01,0.391713
341.60,2,0,-8.256344e+01,-8.258909e+01,0.394073
341.65,2,0,-8.257263e+01,-8.259768e+01,0.393818
341.70,2,0,-8.258175e+01,-8.260621e+01,0.394462
341.75,2,0,-8.259079e+01,-8.261467e+01,0.389709
341.80,2,0,-8.259976e+01,-8.262306e+01,0.389028
341.85,2,0,-8.260866e+01,-8.263139e+01,0.393482
341.90,2,0,-8.261749e+01,-8.263966e+01,0.390247
341.95,2,0,-8.262624e+01,-8.264786e+01,0.394069
342.00,2,0,-8.263493e+01,-8.265600e+01,0.390784
342.05,2,0,-8.264355e+01,-8.266408e+01,0.389438
342.10,2,0,-8.265210e+01,-8.267210e+01,0.386523
342.15,2,0,-8.266058e+01,-8.268005e+01,0.398864
342.20,2,0,-8.266899e+01,-8.268795e+01,0.392742
342.25,2,0,-8.267734e+01,-8.269578e+01,0.392234
342.30,2,0,-8.268562e+01,-8.270356e+01,0.389860
342.35,2,0,-8.269384e+01,-8.271127e+01,0.424756
342.40,2,0,-8.270199e+01,-8.271893e+01,0.391152
342.45,2,0,-8.271007e+01,-8.272653e+01,0.392830
342.50,2,0,-8.271810e+01,-8.273407e+01,0.399159
342.55,2,0,-8.272605e+01,-8.274156e+01,0.392546
342.60,2,0,-8.273395e+01,-8.274899e+01,0.391651
342.65,2,0,-8.274179e+01,-8.275636e+01,0.382157
342.70,2,0,-8.274956e+01,-8.276368e+01,0.384887
342.75,2,0,-8.275727e+01,-8.277094e+01,0.388434
342.80,2,0,-8.276492e+01,-8.277815e+01,0.378411
342.85,2,0,-8.277251e+01,-8.278530e+01,0.380020
342.90,2,0,-8.278005e+01,-8.279240e+01,0.380540
342.95,2,0,-8.278752e+01,-8.279945e+01,0.399744
343.00,2,0,-8.279493e+01,-8.280644e+01,0.389135
343.05,2,0,-8.280229e+01,-8.281338e+01,0.388453
343.10,2,0,-8.280959e+01,-8.282027e+01,0.389595
343.15,2,0,-8.281683e+01,-8.282711e+01,0.390906
343.20,2,0,-8.282402e+01,-8.283390e+01,0.390273
343.25,2,0,-8.283115e+01,-8.284064e+01,0.391021
343.30,2,0,-8.283823e+01,-8.284733e+01,0.389748
343.35,2,0,-8.284525e+01,-8.285397e+01,0.387571
343.40,2,0,-8.285221e+01,-8.286056e+01,0.392339
343.45,2,0,-8.285913e+01,-8.286710e+01,0.458708
343.50,2,0,-8.286599e+01,-8.287360e+01,0.411648
343.55,2,0,-8.287279e+01,-8.288004e+01,0.401124
343.60,2,0,-8.287955e+01,-8.288644e+01,0.397682
343.65,2,0,-8.288625e+01,-8.289279e+01,0.392736
343.70,2,0,-8.289290e+01,-8.289910e+01,0.394599
343.75,2,0,-8.289950e+01,-8.290536e+01,0.403021
343.80,2,0,-8.290605e+01,-8.291157e+01,0.434217
343.85,2,0,-8.291255e+01,-8.291774e+01,0.391537
343.90,2,0,-8.291900e+01,-8.292387e+01,0.394444
343.95,2,0,-8.292540e+01,-8.292995e+01,0.391682
344.00,2,0,-8.293175e+01,-8.293598e+01,0.391194
344.05,2,0,-8.293805e+01,-8.294198e+01,0.415854
344.10,2,0,-8.294431e+01,-8.294793e+01,0.400129
344.15,2,0,-8.295051e+01,-8.295383e+01,0.395305
344.20,2,0,-8.295667e+01,-8.295970e+01,0.392116
344.25,2,0,-8.296279e+01,-8.296552e+01,0.394748
344.30,2,0,-8.296886e+01,-8.297130e+01,0.430658
344.35,2,0,-8.297488e+01,-8.297704e+01,0.413383
344.40,2,0,-8.298085e+01,-8.298274e+01,0.392885
344.45,2,0,-8.298679e+01,-8.298839e+01,0.394365
344.50,2,0,-8.299267e+01,-8.299401e+01,0.393627
344.55,2,0,-8.299852e+01,-8.299959e+01,0.393082
344.60,2,0,-8.300431e+01,-8.300513e+01,0.389974
344.65,2,0,-8.301007e+01,-8.301063e+01,0.398740
344.70,2,0,-8.301578e+01,-8.301609e+01,0.403092
344.75,2,0,-8.302145e+01,-8.302151e+01,0.395634
344.80,2,0,-8.302708e+01,-8.302689e+01,0.401777
344.85,2,0,-8.303266e+01,-8.303224e+01,0.393840
344.90,2,0,-8.303821e+01,-8.303754e+01,0.390289
344.95,2,0,-8.304371e+01,-8.304282e+01,0.400184
345.00,2,0,-8.304917e+01,-8.304805e+01,0.394944
345.05,2,0,-8.305460e+01,-8.305325e+01,0.412189
345.10,2,0,-8.305998e+01,-8.305841e+01,0.382800
345.15,2,0,-8.306532e+01,-8.306354e+01,0.381139
345.20,2,0,-8.307062e+01,-8.306863e+01,0.379883
345.25,2,0,-8.307589e+01,-8.307368e+01,0.394514
345.30,2,0,-8.308111e+01,-8.307870e+01,0.440185
345.35,2,0,-8.308630e+01,-8.308369e+01,0.380433
345.40,2,0,-8.309145e+01,-8.308864e+01,0.381297
345.45,2,0,-8.309656e+01,-8.309356e+01,0.379714
345.50,2,0,-8.310163e+01,-8.309844e+01,0.413389
345.55,2,0,-8.310667e+01,-8.310329e+01,0.384547
345.60,2,0,-8.311167e+01,-8.310811e+01,0.378611
345.65,2,0,-8.311663e+01,-8.311289e+01,0.378752
345.70,2,0,-8.312156e+01,-8.311764e+01,0.380447
345.75,2,0,-8.312645e+01,-8.312236e+01,0.384071
345.80,2,0,-8.313131e+01,-8.312705e+01,0.379346
345.85,2,0,-8.313613e+01,-8.313171e+01,0.380778
345.90,2,0,-8.314092e+01,-8.313633e+01,0.382781
345.95,2,0,-8.314567e+01,-8.314093e+01,0.386272
346.00,2,0,-8.315039e+01,-8.314549e+01,0.429142
346.05,2,0,-8.315507e+01,-8.315002e+01,0.384817
346.10,2,0,-8.315972e+01,-8.315453e+01,0.384172
346.15,2,0,-8.316434e+01,-8.315900e+01,0.383742
346.20,2,0,-8.316893e+01,-8.316344e+01,0.385493
346.25,2,0,-8.317348e+01,-8.316785e+01,0.382381
346.30,2,0,-8.317800e+01,-8.317224e+01,0.388719
346.35,2,0,-8.318249e+01,-8.317659e+01,0.388074
346.40,2,0,-8.318694e+01,-8.318092e+01,0.384852
346.45,2,0,-8.319137e+01,-8.318521e+01,0.385732
346.50,2,0,-8.319576e+01,-8.318948e+01,0.382567
346.55,2,0,-8.320012e+01,-8.319373e+01,0.383690
346.60,2,0,-8.320446e+01,-8.319794e+01,0.382552
346.65,2,0,-8.320876e+01,-8.320213e+01,0.380494
346.70,2,0,-8.321303e+01,-8.320628e+01,0.381618
346.75,2,0,-8.321727e+01,-8.321042e+01,0.389794
346.80,2,0,-8.322148e+01,-8.321452e+01,0.383450
346.85,2,0,-8.322566e+01,-8.321860e+01,0.383639
346.90,2,0,-8.322982e+01,-8.322265e+01,0.379478
346.95,2,0,-8.323394e+01,-8.322668e+01,0.385784
347.00,2,0,-8.323804e+01,-8.323068e+01,0.414429
347.05,2,0,-8.324211e+01,-8.323465e+01,0.391818
347.10,2,0,-8.324615e+01,-8.323860e+01,0.385178
347.15,2,0,-8.325016e+01,-8.324253e+01,0.383634
347.20,2,0,-8.325414e+01,-8.324642e+01,0.386429
347.25,2,0,-8.325810e+01,-8.325030e+01,0.391385
347.30,2,0,-8.326203e+01,-8.325415e+01,0.381419
347.35,2,0,-8.326593e+01,-8.325797e+01,0.385973
347.40,2,0,-8.326981e+01,-8.326177e+01,0.385306
347.45,2,0,-8.327366e+01,-8.326555e+01,0.385986
347.50,2,0,-8.327748e+01,-8.326931e+01,0.381085
347.55,2,0,-8.328128e+01,-8.327304e+01,0.387200
347.60,2,0,-8.328506e+01,-8.327674e+01,0.382671
347.65,2,0,-8.328880e+01,-8.328043e+01,0.378486
347.70,2,0,-8.329252e+01,-8.328409e+01,0.378104
347.75,2,0,-8.329622e+01,-8.328772e+01,0.383393
347.80,2,0,-8.329989e+01,-8.329134e+01,0.426978
347.85,2,0,-8.330354e+01,-8.329493e+01,0.381321
347.90,2,0,-8.330716e+01,-8.329850e+01,0.385323
347.95,2,0,-8.331076e+01,-8.330205e+01,0.423396
348.00,2,0,-8.331434e+01,-8.330558e+01,0.381166
348.05,2,0,-8.331789e+01,-8.330909e+01,0.431398
348.10,2,0,-8.332142e+01,-8.331257e+01,0.382111
348.15,2,0,-8.332492e+01,-8.331603e+01,0.388401
348.20,2,0,-8.332840e+01,-8.331948e+01,0.424051
348.25,2,0,-8.333186e+01,-8.332290e+01,0.378809
348.30,2,0,-8.333530e+01,-8.332630e+01,0.379631
348.35,2,0,-8.333871e+01,-8.332968e+01,0.380463
348.40,2,0,-8.334210e+01,-8.333304e+01,0.379412
348.45,2,0,-8.334547e+01,-8.333638e+01,0.379960
348.50,2,0,-8.334882e+01,-8.333970e+01,0.379548
348.55,2,0,-8.335214e+01,-8.334300e+01,0.380850
348.60,2,0,-8.335545e+01,-8.334628e+01,0.409677
348.65,2,0,-8.335873e+01,-8.334954e+01,0.379368
348.70,2,0,-8.336199e+01,-8.335278e+01,0.379394
348.75,2,0,-8.336523e+01,-8.335600e+01,0.379396
348.80,2,0,-8.336845e+01,-8.335920e+01,0.383546
348.85,2,0,-8.337165e+01,-8.336239e+01,0.384564
348.90,2,0,-8.337483e+01,-8.336555e+01,0.387968
348.95,2,0,-8.337799e+01,-8.336870e+01,0.386503
349.00,2,0,-8.338113e+01,-8.337183e+01,0.387430
349.05,2,0,-8.338424e+01,-8.337494e+01,0.388261
349.10,2,0,-8.338734e+01,-8.337803e+01,0.399172
349.15,2,0,-8.339042e+01,-8.338110e+01,0.406780
349.20,2,0,-8.339348e+01,-8.338416e+01,0.386668
349.25,2,0,-8.339652e+01,-8.338720e+01,0.395861
349.30,2,0,-8.339954e+01,-8.339022e+01,0.387584
349.35,2,0,-8.340255e+01,-8.339322e+01,0.387110
349.40,2,0,-8.340553e+01,-8.339621e+01,0.386873
349.45,2,0,-8.340850e+01,-8.339918e+01,0.387069
349.50,2,0,-8.341144e+01,-8.340213e+01,0.388960
349.55,2,0,-8.341437e+01,-8.340507e+01,0.386891
349.60,2,0,-8.341728e+01,-8.340799e+01,0.387798
349.65,2,0,-8.342017e+01,-8.341089e+01,0.388199
349.70,2,0,-8.342305e+01,-8.341378e+01,0.377756
349.75,2,0,-8.342591e+01,-8.341665e+01,0.378429
349.80,2,0,-8.342875e+01,-8.341950e+01,0.378375
349.85,2,0,-8.343157e+01,-8.342234e+01,0.378756
349.90,2,0,-8.343437e+01,-8.342516e+01,0.378259
349.95,2,0,-8.343716e+01,-8.342797e+01,0.381228
350.00,2,0,-8.343993e+01,-8.343076e+01,0.381637
350.05,2,0,-8.344269e+01,-8.343353e+01,0.379150
350.10,2,0,-8.344543e+01,-8.343629e+01,0.376327
350.15,2,0,-8.344815e+01,-8.343904e+01,0.380138
350.20,2,0,-8.345085e+01,-8.344177e+01,0.379611
350.25,2,0,-8.345354e+01,-8.344448e+01,0.377602
350.30,2,0,-8.345621e+01,-8.344718e+01,0.377304
350.35,2,0,-8.345887e+01,-8.344987e+01,0.376501
350.40,2,0,-8.346151e+01,-8.345254e+01,0.378431
350.45,2,0,-8.346414e+01,-8.345519e+01,0.379564
350.50,2,0,-8.346675e+01,-8.345784e+01,0.378742
350.55,2,0,-8.346934e+01,-8.346046e+01,0.378961
350.60,2,0,-8.347192e+01,-8.346307e+01,0.376994
350.65,2,0,-8.347449e+01,-8.346567e+01,0.378251
350.70,2,0,-8.347704e+01,-8.346826e+01,0.377988
350.75,2,0,-8.347957e+01,-8.347083e+01,0.379074
350.80,2,0,-8.348209e+01,-8.347339e+01,0.377866
350.85,2,0,-8.348460e+01,-8.347593e+01,0.377566
350.90,2,0,-8.348709e+01,-8.347846e+01,0.376505
350.95,2,0,-8.348956e+01,-8.348098e+01,0.408004
351.00,2,0,-8.349203e+01,-8.348348e+01,0.378100
351.05,2,0,-8.349448e+01,-8.348597e+01,0.375981
351.10,2,0,-8.349691e+01,-8.348845e+01,0.382329
351.15,2,0,-8.349933e+01,-8.349091e+01,0.378573
351.20,2,0,-8.350174e+01,-8.349336e+01,0.378028
351.25,2,0,-8.350413e+01,-8.349580e+01,0.376162
351.30,2,0,-8.350651e+01,-8.349822e+01,0.378629
351.35,2,0,-8.350887e+01,-8.350064e+01,0.382378
351.40,2,0,-8.351123e+01,-8.350304e+01,0.377917
351.45,2,0,-8.351357e+01,-8.350542e+01,0.382586
351.50,2,0,-8.351589e+01,-8.350780e+01,0.377825
351.55,2,0,-8.351821e+01,-8.351016e+01,0.380812
351.60,2,0,-8.352051e+01,-8.351251e+01,0.379090
351.65,2,0,-8.352280e+01,-8.351485e+01,0.377021
351.70,2,0,-8.352507e+01,-8.351718e+01,0.376584
351.75,2,0,-8.352733e+01,-8.351949e+01,0.380195
351.80,2,0,-8.352958e+01,-8.352180e+01,0.376470
351.85,2,0,-8.353182e+01,-8.352409e+01,0.380325
351.90,2,0,-8.353405e+01,-8.352637e+01,0.377542
351.95,2,0,-8.353626e+01,-8.352863e+01,0.382154
352.00,2,0,-8.353846e+01,-8.353089e+01,0.380163
352.05,2,0,-8.354065e+01,-8.353314e+01,0.378305
352.10,2,0,-8.354283e+01,-8.353537e+01,0.379515
352.15,2,0,-8.354500e+01,-8.353759e+01,0.380225
352.20,2,0,-8.354715e+01,-8.353980e+01,0.378408
352.25,2,0,-8.354929e+01,-8.354201e+01,0.383461
352.30,2,0,-8.355143e+01,-8.354419e+01,0.376878
352.35,2,0,-8.355355e+01,-8.354637e+01,0.377675
352.40,2,0,-8.355565e+01,-8.354854e+01,0.379857
352.45,2,0,-8.355775e+01,-8.355070e+01,0.378518
352.50,2,0,-8.355984e+01,-8.355284e+01,0.378221
352.55,2,0,-8.356191e+01,-8.355498e+01,0.378564
352.60,2,0,-8.356398e+01,-8.355711e+01,0.378428
352.65,2,0,-8.356603e+01,-8.355922e+01,0.378776
352.70,2,0,-8.356808e+01,-8.356133e+01,0.377842
352.75,2,0,-8.357011e+01,-8.356342e+01,0.377721
352.80,2,0,-8.357213e+01,-8.356550e+01,0.378275
352.85,2,0,-8.357414e+01,-8.356758e+01,0.376761
352.90,2,0,-8.357614e+01,-8.356964e+01,0.376431
352.95,2,0,-8.357813e+01,-8.357169e+01,0.379540
353.00,2,0,-8.358012e+01,-8.357374e+01,0.378657
353.05,2,0,-8.358209e+01,-8.357577e+01,0.378783
353.10,2,0,-8.358405e+01,-8.357780e+01,0.382864
353.15,2,0,-8.358600e+01,-8.357981e+01,0.381387
353.20,2,0,-8.358794e+01,-8.358182e+01,0.381594
353.25,2,0,-8.358987e+01,-8.358381e+01,0.376100
353.30,2,0,-8.359179e+01,-8.358580e+01,0.377563
353.35,2,0,-8.359370e+01,-8.358777e+01,0.378343
353.40,2,0,-8.359560e+01,-8.358974e+01,0.381456
353.45,2,0,-8.359750e+01,-8.359170e+01,0.379324
353.50,2,0,-8.359938e+01,-8.359365e+01,0.376925
353.55,2,0,-8.360125e+01,-8.359559e+01,0.378025
353.60,2,0,-8.360312e+01,-8.359752e+01,0.378716
353.65,2,0,-8.360497e+01,-8.359944e+01,0.380118
353.70,2,0,-8.360682e+01,-8.360135e+01,0.378002
353.75,2,0,-8.360866e+01,-8.360325e+01,0.377472
353.80,2,0,-8.361048e+01,-8.360515e+01,0.380470
353.85,2,0,-8.361230e+01,-8.360703e+01,0.383890
353.90,2,0,-8.361411e+01,-8.360891e+01,0.377998
353.95,2,0,-8.361592e+01,-8.361078e+01,0.379522
354.00,2,0,-8.361771e+01,-8.361264e+01,0.379926
354.05,2,0,-8.361949e+01,-8.361449e+01,0.382249
354.10,2,0,-8.362127e+01,-8.361633e+01,0.379680
354.15,2,0,-8.362304e+01,-8.361816e+01,0.378365
354.20,2,0,-8.362480e+01,-8.361999e+01,0.381899
354.25,2,0,-8.362655e+01,-8.362181e+01,0.377813
354.30,2,0,-8.362829e+01,-8.362362e+01,0.376958
354.35,2,0,-8.363002e+01,-8.362542e+01,0.377093
354.40,2,0,-8.363175e+01,-8.362721e+01,0.379497
354.45,2,0,-8.363347e+01,-8.362899e+01,0.376257
354.50,2,0,-8.363518e+01,-8.363077e+01,0.377263
354.55,2,0,-8.363688e+01,-8.363254e+01,0.377035
354.60,2,0,-8.363857e+01,-8.363430e+01,0.382431
354.65,2,0,-8.364026e+01,-8.363605e+01,0.377819
354.70,2,0,-8.364194e+01,-8.363780e+01,0.378431
354.75,2,0,-8.364361e+01,-8.363953e+01,0.377471
354.80,2,0,-8.364527e+01,-8.364126e+01,0.381356
354.85,2,0,-8.364693e+01,-8.364298e+01,0.376152
354.90,2,0,-8.364858e+01,-8.364470e+01,0.376627
354.95,2,0,-8.365022e+01,-8.364640e+01,0.376501
355.00,2,0,-8.365185e+01,-8.364810e+01,0.379443
355.05,2,0,-8.365348e+01,-8.364980e+01,0.376105
355.10,2,0,-8.365510e+01,-8.365148e+01,0.414544
355.15,2,0,-8.365671e+01,-8.365316e+01,0.429888
355.20,2,0,-8.365831e+01,-8.365482e+01,0.397749
355.25,2,0,-8.365991e+01,-8.365649e+01,0.388340
355.30,2,0,-8.366150e+01,-8.365814e+01,0.386242
355.35,2,0,-8.366308e+01,-8.365979e+01,0.389444
355.40,2,0,-8.366466e+01,-8.366143e+01,0.386578
355.45,2,0,-8.366623e+01,-8.366306e+01,0.386925
355.50,2,0,-8.366779e+01,-8.366469e+01,0.388624
355.55,2,0,-8.366934e+01,-8.366631e+01,0.387002
355.60,2,0,-8.367089e+01,-8.366792e+01,0.386935
355.65,2,0,-8.367244e+01,-8.366953e+01,0.440974
355.70,2,0,-8.367397e+01,-8.367113e+01,0.401264
355.75,2,0,-8.367550e+01,-8.367272e+01,0.469369
355.80,2,0,-8.367702e+01,-8.367430e+01,0.390732
355.85,2,0,-8.367854e+01,-8.367588e+01,0.425246
355.90,2,0,-8.368005e+01,-8.367745e+01,0.387983
355.95,2,0,-8.368155e+01,-8.367902e+01,0.389266
356.00,2,0,-8.368305e+01,-8.368058e+01,0.387047
356.05,2,0,-8.368454e+01,-8.368213e+01,0.386170
356.10,2,0,-8.368602e+01,-8.368367e+01,0.386291
356.15,2,0,-8.368750e+01,-8.368521e+01,0.391649
356.20,2,0,-8.368897e+01,-8.368675e+01,0.386355
356.25,2,0,-8.369044e+01,-8.368827e+01,0.386661
356.30,2,0,-8.369190e+01,-8.368979e+01,0.387080
356.35,2,0,-8.369335e+01,-8.369131e+01,0.386955
356.40,2,0,-8.369480e+01,-8.369281e+01,0.383457
356.45,2,0,-8.369624e+01,-8.369432e+01,0.379255
356.50,2,0,-8.369768e+01,-8.369581e+01,0.379633
356.55,2,0,-8.369911e+01,-8.369730e+01,0.380277
356.60,2,0,-8.370053e+01,-8.369878e+01,0.378990
356.65,2,0,-8.370195e+01,-8.370026e+01,0.379976
356.70,2,0,-8.370336e+01,-8.370173e+01,0.378579
356.75,2,0,-8.370477e+01,-8.370320e+01,0.379494
356.80,2,0,-8.370617e+01,-8.370466e+01,0.379731
356.85,2,0,-8.370757e+01,-8.370611e+01,0.436185
356.90,2,0,-8.370896e+01,-8.370756e+01,0.377957
356.95,2,0,-8.371034e+01,-8.370900e+01,0.378600
357.00,2,0,-8.371172e+01,-8.371044e+01,0.385945
357.05,2,0,-8.371310e+01,-8.371187e+01,0.379260
357.10,2,0,-8.371446e+01,-8.371329e+01,0.379605
357.15,2,0,-8.371583e+01,-8.371471e+01,0.379862
357.20,2,0,-8.371719e+01,-8.371613e+01,0.380807
357.25,2,0,-8.371854e+01,-8.371753e+01,0.381134
357.30,2,0,-8.371989e+01,-8.371894e+01,0.380531
357.35,2,0,-8.372123e+01,-8.372033e+01,0.425481
357.40,2,0,-8.372257e+01,-8.372173e+01,0.378030
357.45,2,0,-8.372390e+01,-8.372311e+01,0.380442
357.50,2,0,-8.372523e+01,-8.372449e+01,0.379936
357.55,2,0,-8.372655e+01,-8.372587e+01,0.383153
357.60,2,0,-8.372787e+01,-8.372724e+01,0.380078
357.65,2,0,-8.372918e+01,-8.372861e+01,0.378898
357.70,2,0,-8.373049e+01,-8.372997e+01,0.415290
357.75,2,0,-8.373179e+01,-8.373132e+01,0.380209
357.80,2,0,-8.373309e+01,-8.373267e+01,0.384454
357.85,2,0,-8.373438e+01,-8.373402e+01,0.379200
357.90,2,0,-8.373567e+01,-8.373536e+01,0.383488
357.95,2,0,-8.373696e+01,-8.373669e+01,0.400361
358.00,2,0,-8.373824e+01,-8.373802e+01,0.402931
358.05,2,0,-8.373951e+01,-8.373934e+01,0.378919
358.10,2,0,-8.374078e+01,-8.374066e+01,0.380592
358.15,2,0,-8.374205e+01,-8.374198e+01,0.378803
358.20,2,0,-8.374331e+01,-8.374329e+01,0.378815
358.25,2,0,-8.374457e+01,-8.374459e+01,0.379842
358.30,2,0,-8.374582e+01,-8.374590e+01,0.381765
358.35,2,0,-8.374707e+01,-8.374719e+01,0.379962
358.40,2,0,-8.374831e+01,-8.374848e+01,0.384979
358.45,2,0,-8.374955e+01,-8.374977e+01,0.378283
358.50,2,0,-8.375078e+01,-8.375105e+01,0.379361
358.55,2,0,-8.375201e+01,-8.375233e+01,0.379173
358.60,2,0,-8.375324e+01,-8.375360e+01,0.379026
358.65,2,0,-8.375446e+01,-8.375487e+01,0.380001
358.70,2,0,-8.375568e+01,-8.375613e+01,0.381758
358.75,2,0,-8.375689e+01,-8.375739e+01,0.379995
358.80,2,0,-8.375810e+01,-8.375865e+01,0.379671
358.85,2,0,-8.375931e+01,-8.375990e+01,0.378327
358.90,2,0,-8.376051e+01,-8.376114e+01,0.417509
358.95,2,0,-8.376171e+01,-8.376238e+01,0.379025
359.00,2,0,-8.376290e+01,-8.376362e+01,0.380560
359.05,2,0,-8.376409e+01,-8.376485e+01,0.414041
359.10,2,0,-8.376527e+01,-8.376608e+01,0.434730
359.15,2,0,-8.376645e+01,-8.376730e+01,0.417977
359.20,2,0,-8.376763e+01,-8.376852e+01,0.380982
359.25,2,0,-8.376881e+01,-8.376974e+01,0.379035
359.30,2,0,-8.376998e+01,-8.377095e+01,0.379841
359.35,2,0,-8.377114e+01,-8.377216e+01,0.378624
359.40,2,0,-8.377230e+01,-8.377336e+01,0.380188
359.45,2,0,-8.377346e+01,-8.377456e+01,0.380571
359.50,2,0,-8.377462e+01,-8.377576e+01,0.381061
359.55,2,0,-8.377577e+01,-8.377695e+01,0.378592
359.60,2,0,-8.377692e+01,-8.377814e+01,0.379504
359.65,2,0,-8.377806e+01,-8.377932e+01,0.403320
359.70,2,0,-8.377920e+01,-8.378050e+01,0.422367
359.75,2,0,-8.378034e+01,-8.378168e+01,0.378104
359.80,2,0,-8.378147e+01,-8.378285e+01,0.381761
359.85,2,0,-8.378260e+01,-8.378402e+01,0.379121
359.90,2,0,-8.378373e+01,-8.378518e+01,0.378658
359.95,2,0,-8.378485e+01,-8.378634e+01,0.379717
360.00,2,0,-8.378597e+01,-8.378750e+01,0.437153
360.05,2,0,-8.378708e+01,-8.378865e+01,0.379418
360.10,2,0,-8.378819e+01,-8.378980e+01,0.382886
360.15,2,0,-8.378930e+01,-8.379094e+01,0.378835
360.20,2,0,-8.379041e+01,-8.379209e+01,0.379723
360.25,2,0,-8.379151e+01,-8.379322e+01,0.380191
360.30,2,0,-8.379261e+01,-8.379436e+01,0.379410
360.35,2,0,-8.379371e+01,-8.379549e+01,0.378905
360.40,2,0,-8.379480e+01,-8.379662e+01,0.377420
360.45,2,0,-8.379589e+01,-8.379774e+01,0.379414
360.50,2,0,-8.379697e+01,-8.379886e+01,0.380082
360.55,2,0,-8.379806e+01,-8.379998e+01,0.380031
360.60,2,0,-8.379914e+01,-8.380109e+01,0.378685
360.65,2,0,-8.380021e+01,-8.380220e+01,0.379822
360.70,2,0,-8.380129e+01,-8.380331e+01,0.417646
360.75,2,0,-8.380236e+01,-8.380441e+01,0.381021
360.80,2,0,-8.380343e+01,-8.380551e+01,0.378088
360.85,2,0,-8.380449e+01,-8.380661e+01,0.378169
360.90,2,0,-8.380555e+01,-8.380770e+01,0.381232
360.95,2,0,-8.380661e+01,-8.380879e+01,0.378520
361.00,2,0,-8.380767e+01,-8.380988e+01,0.377979
361.05,2,0,-8.380872e+01,-8.381097e+01,0.385121
361.10,2,0,-8.380977e+01,-8.381205e+01,0.387597
361.15,2,0,-8.381081e+01,-8.381312e+01,0.433660
361.20,2,0,-8.381186e+01,-8.381420e+01,0.385872
361.25,2,0,-8.381290e+01,-8.381527e+01,0.388135
361.30,2,0,-8.381394e+01,-8.381634e+01,0.386384
361.35,2,0,-8.381497e+01,-8.381740e+01,0.386901
361.40,2,0,-8.381600e+01,-8.381846e+01,0.388160
361.45,2,0,-8.381703e+01,-8.381952e+01,0.386649
361.50,2,0,-8.381806e+01,-8.382058e+01,0.386377
361.55,2,0,-8.381909e+01,-8.382163e+01,0.385934
361.60,2,0,-8.382011e+01,-8.382268e+01,0.389052
361.65,2,0,-8.382113e+01,-8.382373e+01,0.389881
361.70,2,0,-8.382214e+01,-8.382477e+01,0.386217
361.75,2,0,-8.382316e+01,-8.382581e+01,0.386669
361.80,2,0,-8.382417e+01,-8.382685e+01,0.387910
361.85,2,0,-8.382517e+01,-8.382789e+01,0.384953
361.90,2,0,-8.382618e+01,-8.382892e+01,0.386145
361.95,2,0,-8.382718e+01,-8.382995e+01,0.385632
362.00,2,0,-8.382818e+01,-8.383098e+01,0.375238
362.05,2,0,-8.382918e+01,-8.383200e+01,0.377552
362.10,2,0,-8.383018e+01,-8.383302e+01,0.383588
362.15,2,0,-8.383117e+01,-8.383404e+01,0.380414
362.20,2,0,-8.383216e+01,-8.383506e+01,0.384482
362.25,2,0,-8.383315e+01,-8.383607e+01,0.380431
362.30,2,0,-8.383413e+01,-8.383708e+01,0.377482
362.35,2,0,-8.383512e+01,-8.383809e+01,0.377344
362.40,2,0,-8.383610e+01,-8.383909e+01,0.378454
362.45,2,0,-8.383708e+01,-8.384010e+01,0.378869
362.50,2,0,-8.383805e+01,-8.384110e+01,0.377119
362.55,2,0,-8.383903e+01,-8.384209e+01,0.379135
362.60,2,0,-8.384000e+01,-8.384309e+01,0.378193
362.65,2,0,-8.384097e+01,-8.384408e+01,0.376893
362.70,2,0,-8.384193e+01,-8.384507e+01,0.384022
362.75,2,0,-8.384290e+01,-8.384606e+01,0.380067
362.80,2,0,-8.384386e+01,-8.384704e+01,0.379913
362.85,2,0,-8.384482e+01,-8.384803e+01,0.378953
362.90,2,0,-8.384578e+01,-8.384901e+01,0.377175
362.95,2,0,-8.384673e+01,-8.384998e+01,0.380850
363.00,2,0,-8.384769e+01,-8.385096e+01,0.376681
363.05,2,0,-8.384864e+01,-8.385193e+01,0.380325
363.10,2,0,-8.384959e+01,-8.385290e+01,0.383370
363.15,2,0,-8.385053e+01,-8.385387e+01,0.378128
363.20,2,0,-8.385148e+01,-8.385484e+01,0.378438
363.25,2,0,-8.385242e+01,-8.385580e+01,0.378484
363.30,2,0,-8.385336e+01,-8.385676e+01,0.377704
363.35,2,0,-8.385430e+01,-8.385772e+01,0.379170
363.40,2,0,-8.385523e+01,-8.385867e+01,0.380735
363.45,2,0,-8.385617e+01,-8.385963e+01,0.378624
363.50,2,0,-8.385710e+01,-8.386058e+01,0.375935
363.55,2,0,-8.385803e+01,-8.386153e+01,0.377230
363.60,2,0,-8.385896e+01,-8.386248e+01,0.380465
363.65,2,0,-8.385988e+01,-8.386342e+01,0.382209
363.70,2,0,-8.386081e+01,-8.386437e+01,0.380428
363.75,2,0,-8.386173e+01,-8.386531e+01,0.378042
363.80,2,0,-8.386265e+01,-8.386625e+01,0.379657
363.85,2,0,-8.386357e+01,-8.386718e+01,0.376872
363.90,2,0,-8.386448e+01,-8.386812e+01,0.379006
363.95,2,0,-8.386540e+01,-8.386905e+01,0.377029
364.00,2,0,-8.386631e+01,-8.386998e+01,0.379661
364.05,2,0,-8.386722e+01,-8.387091e+01,0.376944
364.10,2,0,-8.386813e+01,-8.387183e+01,0.375749
364.15,2,0,-8.386904e+01,-8.387276e+01,0.379795
364.20,2,0,-8.386994e+01,-8.387368e+01,0.379260
364.25,2,0,-8.387084e+01,-8.387460e+01,0.377986
364.30,2,0,-8.387174e+01,-8.387552e+01,0.377732
364.35,2,0,-8.387264e+01,-8.387643e+01,0.379105
364.40,2,0,-8.387354e+01,-8.387735e+01,0.378319
364.45,2,0,-8.387444e+01,-8.387826e+01,0.378604
364.50,2,0,-8.387533e+01,-8.387917e+01,0.381451
364.55,2,0,-8.387622e+01,-8.388008e+01,0.379032
364.60,2,0,-8.387711e+01,-8.388099e+01,0.376152
364.65,2,0,-8.387800e+01,-8.388189e+01,0.379226
364.70,2,0,-8.387889e+01,-8.388279e+01,0.391582
364.75,2,0,-8.387977e+01,-8.388369e+01,0.395953
364.80,2,0,-8.388066e+01,-8.388459e+01,0.378071
364.85,2,0,-8.388154e+01,-8.388549e+01,0.379280
364.90,2,0,-8.388242e+01,-8.388638e+01,0.378840
364.95,2,0,-8.388330e+01,-8.388728e+01,0.377284
365.00,2,0,-8.388418e+01,-8.388817e+01,0.376630
365.05,2,0,-8.388505e+01,-8.388906e+01,0.378435
365.10,2,0,-8.388592e+01,-8.388995e+01,0.376640
365.15,2,0,-8.388680e+01,-8.389083e+01,0.378065
365.20,2,0,-8.388767e+01,-8.389172e+01,0.381968
365.25,2,0,-8.388854e+01,-8.389260e+01,0.376393
365.30,2,0,-8.388940e+01,-8.389348e+01,0.377456
365.35,2,0,-8.389027e+01,-8.389436e+01,0.376651
365.40,2,0,-8.389113e+01,-8.389524e+01,0.378136
365.45,2,0,-8.389200e+01,-8.389612e+01,0.376015
365.50,2,0,-8.389286e+01,-8.389699e+01,0.377431
365.55,2,0,-8.389372e+01,-8.389786e+01,0.377157
365.60,2,0,-8.389457e+01,-8.389873e+01,0.379583
365.65,2,0,-8.389543e+01,-8.389960e+01,0.379976
365.70,2,0,-8.389628e+01,-8.390047e+01,0.380809
365.75,2,0,-8.389714e+01,-8.390134e+01,0.378950
365.80,2,0,-8.389799e+01,-8.390220e+01,0.380071
365.85,2,0,-8.389884e+01,-8.390306e+01,0.386772
365.90,2,0,-8.389969e+01,-8.390393e+01,0.379459
365.95,2,0,-8.390054e+01,-8.390479e+01,0.376044
366.00,2,0,-8.390138e+01,-8.390564e+01,0.376727
366.05,2,0,-8.390223e+01,-8.390650e+01,0.378815
366.10,2,0,-8.390307e+01,-8.390735e+01,0.378424
366.15,2,0,-8.390391e+01,-8.390821e+01,0.378689
366.20,2,0,-8.390475e+01,-8.390906e+01,0.377661
366.25,2,0,-8.390559e+01,-8.390991e+01,0.379949
366.30,2,0,-8.390643e+01,-8.391076e+01,0.378420
366.35,2,0,-8.390727e+01,-8.391161e+01,0.376661
366.40,2,0,-8.390810e+01,-8.391245e+01,0.379134
366.45,2,0,-8.390894e+01,-8.391330e+01,0.379114
366.50,2,0,-8.390977e+01,-8.391414e+01,0.378553
366.55,2,0,-8.391060e+01,-8.391498e+01,0.378709
366.60,2,0,-8.391143e+01,-8.391582e+01,0.378430
366.65,2,0,-8.391226e+01,-8.391666e+01,0.379206
366.70,2,0,-8.391308e+01,-8.391750e+01,0.376879
366.75,2,0,-8.391391e+01,-8.391834e+01,0.377112
366.80,2,0,-8.391473e+01,-8.391917e+01,0.380396
366.85,2,0,-8.391556e+01,-8.392000e+01,0.380637
366.90,2,0,-8.391638e+01,-8.392084e+01,0.412398
366.95,2,0,-8.391720e+01,-8.392167e+01,0.388064
367.00,2,0,-8.391802e+01,-8.392249e+01,0.387670
367.05,2,0,-8.391884e+01,-8.392332e+01,0.389396
367.10,2,0,-8.391966e+01,-8.392415e+01,0.385980
367.15,2,0,-8.392047e+01,-8.392497e+01,0.386644
367.20,2,0,-8.392129e+01,-8.392580e+01,0.387224
367.25,2,0,-8.392210e+01,-8.392662e+01,0.386985
367.30,2,0,-8.392291e+01,-8.392744e+01,0.386342
367.35,2,0,-8.392372e+01,-8.392826e+01,0.393711
367.40,2,0,-8.392453e+01,-8.392908e+01,0.391091
367.45,2,0,-8.392534e+01,-8.392990e+01,0.388750
367.50,2,0,-8.392615e+01,-8.393071e+01,0.393884
367.55,2,0,-8.392695e+01,-8.393153e+01,0.392063
367.60,2,0,-8.392776e+01,-8.393234e+01,0.392174
367.65,2,0,-8.392856e+01,-8.393315e+01,0.392525
367.70,2,0,-8.392936e+01,-8.393397e+01,0.391684
367.75,2,0,-8.393017e+01,-8.393478e+01,0.379329
367.80,2,0,-8.393097e+01,-8.393558e+01,0.380761
367.85,2,0,-8.393177e+01,-8.393639e+01,0.379696
367.90,2,0,-8.393256e+01,-8.393720e+01,0.380289
367.95,2,0,-8.393336e+01,-8.393800e+01,0.379981
368.00,2,0,-8.393416e+01,-8.393881e+01,0.382121
368.05,2,0,-8.393495e+01,-8.393961e+01,0.380247
368.10,2,0,-8.393575e+01,-8.394041e+01,0.380232
368.15,2,0,-8.393654e+01,-8.394121e+01,0.379533
368.20,2,0,-8.393733e+01,-8.394201e+01,0.381491
368.25,2,0,-8.393812e+01,-8.394281e+01,0.433445
368.30,2,0,-8.393891e+01,-8.394361e+01,0.423123
368.35,2,0,-8.393970e+01,-8.394440e+01,0.387069
368.40,2,0,-8.394049e+01,-8.394520e+01,0.389758
368.45,2,0,-8.394127e+01,-8.394599e+01,0.387658
368.50,2,0,-8.394206e+01,-8.394678e+01,0.387583
368.55,2,0,-8.394284e+01,-8.394757e+01,0.387863
368.60,2,0,-8.394363e+01,-8.394836e+01,0.388699
368.65,2,0,-8.394441e+01,-8.394915e+01,0.386950
368.70,2,0,-8.394519e+01,-8.394994e+01,0.388251
368.75,2,0,-8.394597e+01,-8.395073e+01,0.387867
368.80,2,0,-8.394675e+01,-8.395151e+01,0.386945
368.85,2,0,-8.394753e+01,-8.395230e+01,0.387450
368.90,2,0,-8.394831e+01,-8.395308e+01,0.387666
368.95,2,0,-8.394908e+01,-8.395387e+01,0.388846
369.00,2,0,-8.394986e+01,-8.395465e+01,0.388434
369.05,2,0,-8.395063e+01,-8.395543e+01,0.387119
369.10,2,0,-8.395141e+01,-8.395621e+01,0.386668
369.15,2,0,-8.395218e+01,-8.395699e+01,0.378975
369.20,2,0,-8.395295e+01,-8.395776e+01,0.379759
369.25,2,0,-8.395372e+01,-8.395854e+01,0.379545
369.30,2,0,-8.395449e+01,-8.395932e+01,0.378450
369.35,2,0,-8.395526e+01,-8.396009e+01,0.380568
369.40,2,0,-8.395603e+01,-8.396087e+01,0.379608
369.45,2,0,-8.395680e+01,-8.396164e+01,0.379866
369.50,2,0,-8.395756e+01,-8.396241e+01,0.379006
369.55,2,0,-8.395833e+01,-8.396318e+01,0.380082
369.60,2,0,-8.395909e+01,-8.396395e+01,0.380941
369.65,2,0,-8.395986e+01,-8.396472e+01,0.381014
369.70,2,0,-8.396062e+01,-8.396549e+01,0.379618
369.75,2,0,-8.396138e+01,-8.396625e+01,0.381788
369.80,2,0,-8.396214e+01,-8.396702e+01,0.379125
369.85,2,0,-8.396290e+01,-8.396779e+01,0.380412
369.90,2,0,-8.396366e+01,-8.396855e+01,0.383852
369.95,2,0,-8.396442e+01,-8.396931e+01,0.381732
370.00,2,0,-8.396518e+01,-8.397008e+01,0.380628
370.05,2,0,-8.396593e+01,-8.397084e+01,0.381633
370.10,2,0,-8.396669e+01,-8.397160e+01,0.378185
370.15,2,0,-8.396745e+01,-8.397236e+01,0.379569
370.20,2,0,-8.396820e+01,-8.397312e+01,0.384267
370.25,2,0,-8.396895e+01,-8.397388e+01,0.382636
370.30,2,0,-8.396971e+01,-8.397463e+01,0.384491
370.35,2,0,-8.397046e+01,-8.397539e+01,0.380155
370.40,2,0,-8.397121e+01,-8.397614e+01,0.378882
370.45,2,0,-8.397196e+01,-8.397690e+01,0.379280
370.50,2,0,-8.397271e+01,-8.397765e+01,0.380431
370.55,2,0,-8.397346e+01,-8.397841e+01,0.378282
370.60,2,0,-8.397420e+01,-8.397916e+01,0.379129
370.65,2,0,-8.397495e+01,-8.397991e+01,0.381705
370.70,2,0,-8.397570e+01,-8.398066e+01,0.378355
370.75,2,0,-8.397644e+01,-8.398141e+01,0.378199
370.80,2,0,-8.397719e+01,-8.398216e+01,0.379303
370.85,2,0,-8.397793e+01,-8.398290e+01,0.380185
370.90,2,0,-8.397867e+01,-8.398365e+01,0.380567
370.95,2,0,-8.397942e+01,-8.398440e+01,0.378969
371.00,2,0,-8.398016e+01,-8.398514e+01,0.381593
371.05,2,0,-8.398090e+01,-8.398589e+01,0.380011
371.10,2,0,-8.398164e+01,-8.398663e+01,0.379998
371.15,2,0,-8.398238e+01,-8.398738e+01,0.380083
371.20,2,0,-8.398312e+01,-8.398812e+01,0.410618
371.25,2,0,-8.398385e+01,-8.398886e+01,0.416990
371.30,2,0,-8.398459e+01,-8.398960e+01,0.386769
371.35,2,0,-8.398533e+01,-8.399034e+01,0.388979
371.40,2,0,-8.398606e+01,-8.399108e+01,0.387896
371.45,2,0,-8.398680e+01,-8.399182e+01,0.387832
371.50,2,0,-8.398753e+01,-8.399256e+01,0.387471
371.55,2,0,-8.398827e+01,-8.399329e+01,0.388240
371.60,2,0,-8.398900e+01,-8.399403e+01,0.389078
371.65,2,0,-8.398973e+01,-8.399476e+01,0.387660
371.70,2,0,-8.399046e+01,-8.399550e+01,0.413748
371.75,2,0,-8.399119e+01,-8.399623e+01,0.386520
371.80,2,0,-8.399192e+01,-8.399697e+01,0.387016
371.85,2,0,-8.399265e+01,-8.399770e+01,0.393354
371.90,2,0,-8.399338e+01,-8.399843e+01,0.385672
371.95,2,0,-8.399411e+01,-8.399916e+01,0.387090
372.00,2,0,-8.399484e+01,-8.399989e+01,0.385803
372.05,2,0,-8.399556e+01,-8.400062e+01,0.386173
372.10,2,0,-8.399629e+01,-8.400135e+01,0.387989
372.15,2,0,-8.399701e+01,-8.400208e+01,0.386793
372.20,2,0,-8.399774e+01,-8.400281e+01,0.387210
372.25,2,0,-8.399846e+01,-8.400353e+01,0.386675
372.30,2,0,-8.399919e+01,-8.400426e+01,0.385564
372.35,2,0,-8.399991e+01,-8.400499e+01,0.386455
372.40,2,0,-8.400063e+01,-8.400571e+01,0.386050
372.45,2,0,-8.400135e+01,-8.400643e+01,0.387294
372.50,2,0,-8.400207e+01,-8.400716e+01,0.378987
372.55,2,0,-8.400279e+01,-8.400788e+01,0.379794
372.60,2,0,-8.400351e+01,-8.400860e+01,0.376894
372.65,2,0,-8.400423e+01,-8.400932e+01,0.379687
372.70,2,0,-8.400495e+01,-8.401005e+01,0.381121
372.75,2,0,-8.400567e+01,-8.401077e+01,0.377427
372.80,2,0,-8.400639e+01,-8.401148e+01,0.376870
372.85,2,0,-8.400710e+01,-8.401220e+01,0.380501
372.90,2,0,-8.400782e+01,-8.401292e+01,0.376718
372.95,2,0,-8.400853e+01,-8.401364e+01,0.376658
373.00,2,0,-8.400925e+01,-8.401436e+01,0.377494
373.05,2,0,-8.400996e+01,-8.401507e+01,0.379541
373.10,2,0,-8.401067e+01,-8.401579e+01,0.377039
373.15,2,0,-8.401139e+01,-8.401650e+01,0.381958
373.20,2,0,-8.401210e+01,-8.401722e+01,0.377963
373.25,2,0,-8.401281e+01,-8.401793e+01,0.377683
373.30,2,0,-8.401352e+01,-8.401865e+01,0.375916
373.35,2,0,-8.401423e+01,-8.401936e+01,0.377924
373.40,2,0,-8.401494e+01,-8.402007e+01,0.379894
373.45,2,0,-8.401565e+01,-8.402078e+01,0.379266
373.50,2,0,-8.401636e+01,-8.402149e+01,0.379936
373.55,2,0,-8.401707e+01,-8.402220e+01,0.379867
373.60,2,0,-8.401778e+01,-8.402291e+01,0.380746
373.65,2,0,-8.401848e+01,-8.402362e+01,0.377280
373.70,2,0,-8.401919e+01,-8.402433e+01,0.378271
373.75,2,0,-8.401990e+01,-8.402504e+01,0.377365
373.80,2,0,-8.402060e+01,-8.402575e+01,0.377760
373.85,2,0,-8.402131e+01,-8.402645e+01,0.380409
373.90,2,0,-8.402201e+01,-8.402716e+01,0.376852
373.95,2,0,-8.402271e+01,-8.402786e+01,0.377012
374.00,2,0,-8.402342e+01,-8.402857e+01,0.379815
374.05,2,0,-8.402412e+01,-8.402927e+01,0.378394
374.10,2,0,-8.402482e+01,-8.402998e+01,0.377007
374.15,2,0,-8.402552e+01,-8.403068e+01,0.378538
374.20,2,0,-8.402622e+01,-8.403138e+01,0.378157
374.25,2,0,-8.402692e+01,-8.403209e+01,0.378123
374.30,2,0,-8.402762e+01,-8.403279e+01,0.377507
374.35,2,0,-8.402832e+01,-8.403349e+01,0.380247
374.40,2,0,-8.402902e+01,-8.403419e+01,0.378360
374.45,2,0,-8.402972e+01,-8.403489e+01,0.378655
374.50,2,0,-8.403042e+01,-8.403559e+01,0.377770
374.55,2,0,-8.403111e+01,-8.403629e+01,0.377371
374.60,2,0,-8.403181e+01,-8.403699e+01,0.377861
374.65,2,0,-8.403251e+01,-8.403768e+01,0.379948
374.70,2,0,-8.403320e+01,-8.403838e+01,0.378032
374.75,2,0,-8.403390e+01,-8.403908e+01,0.378318
374.80,2,0,-8.403459e+01,-8.403977e+01,0.379127
374.85,2,0,-8.403529e+01,-8.404047e+01,0.376339
374.90,2,0,-8.403598e+01,-8.404117e+01,0.377019
374.95,2,0,-8.403667e+01,-8.404186e+01,0.379655
375.00,2,0,-8.403737e+01,-8.404255e+01,0.377486
375.05,2,0,-8.403806e+01,-8.404325e+01,0.376024
375.10,2,0,-8.403875e+01,-8.404394e+01,0.381209
375.15,2,0,-8.403944e+01,-8.404463e+01,0.377903
375.20,2,0,-8.404013e+01,-8.404533e+01,0.376966
375.25,2,0,-8.404082e+01,-8.404602e+01,0.376307
375.30,2,0,-8.404151e+01,-8.404671e+01,0.379416
375.35,2,0,-8.404220e+01,-8.404740e+01,0.378833
375.40,2,0,-8.404289e+01,-8.404809e+01,0.376263
375.45,2,0,-8.404358e+01,-8.404878e+01,0.378423
375.50,2,0,-8.404427e+01,-8.404947e+01,0.382804
375.55,2,0,-8.404495e+01,-8.405016e+01,0.376661
375.60,2,0,-8.404564e+01,-8.405085e+01,0.378210
375.65,2,0,-8.404633e+01,-8.405153e+01,0.375703
375.70,2,0,-8.404701e+01,-8.405222e+01,0.383396
375.75,2,0,-8.404770e+01,-8.405291e+01,0.376441
375.80,2,0,-8.404838e+01,-8.405359e+01,0.376217
375.85,2,0,-8.404907e+01,-8.405428e+01,0.380438
375.90,2,0,-8.404975e+01,-8.405497e+01,0.379535
375.95,2,0,-8.405044e+01,-8.405565e+01,0.380885
376.00,2,0,-8.405112e+01,-8.405633e+01,0.381040
376.05,2,0,-8.405180e+01,-8.405702e+01,0.376576
376.10,2,0,-8.405248e+01,-8.405770e+01,0.378339
376.15,2,0,-8.405316e+01,-8.405838e+01,0.376903
376.20,2,0,-8.405385e+01,-8.405907e+01,0.378979
376.25,2,0,-8.405453e+01,-8.405975e+01,0.378730
376.30,2,0,-8.405521e+01,-8.406043e+01,0.378571
376.35,2,0,-8.405589e+01,-8.406111e+01,0.380108
376.40,2,0,-8.405657e+01,-8.406179e+01,0.375726
376.45,2,0,-8.405725e+01,-8.406247e+01,0.376830
376.50,2,0,-8.405792e+01,-8.406315e+01,0.377856
376.55,2,0,-8.405860e+01,-8.406383e+01,0.377235
376.60,2,0,-8.405928e+01,-8.406451e+01,0.376457
376.65,2,0,-8.405996e+01,-8.406519e+01,0.376853
376.70,2,0,-8.406063e+01,-8.406587e+01,0.379929
376.75,2,0,-8.406131e+01,-8.406655e+01,0.378318
376.80,2,0,-8.406199e+01,-8.406722e+01,0.377727
376.85,2,0,-8.406266e+01,-8.406790e+01,0.377021
376.90,2,0,-8.406334e+01,-8.406858e+01,0.376607
376.95,2,0,-8.406401e+01,-8.406925e+01,0.381546
377.00,2,0,-8.406469e+01,-8.406993e+01,0.378260
377.05,2,0,-8.406536e+01,-8.407060e+01,0.377184
377.10,2,0,-8.406603e+01,-8.407128e+01,0.377367
377.15,2,0,-8.406671e+01,-8.407195e+01,0.377277
377.20,2,0,-8.406738e+01,-8.407262e+01,0.379410
377.25,2,0,-8.406805e+01,-8.407330e+01,0.376780
377.30,2,0,-8.406872e+01,-8.407397e+01,0.380582
377.35,2,0,-8.406940e+01,-8.407464e+01,0.378769
377.40,2,0,-8.407007e+01,-8.407532e+01,0.381536
377.45,2,0,-8.407074e+01,-8.407599e+01,0.379438
377.50,2,0,-8.407141e+01,-8.407666e+01,0.379024
377.55,2,0,-8.407208e+01,-8.407733e+01,0.407228
377.60,2,0,-8.407275e+01,-8.407800e+01,0.381593
377.65,2,0,-8.407342e+01,-8.407867e+01,0.395594
377.70,2,0,-8.407408e+01,-8.407934e+01,0.387934
377.75,2,0,-8.407475e+01,-8.408001e+01,0.387455
377.80,2,0,-8.407542e+01,-8.408068e+01,0.387408
377.85,2,0,-8.407609e+01,-8.408134e+01,0.389778
377.90,2,0,-8.407675e+01,-8.408201e+01,0.389107
377.95,2,0,-8.407742e+01,-8.408268e+01,0.385615
378.00,2,0,-8.407809e+01,-8.408335e+01,0.389218
378.05,2,0,-8.407875e+01,-8.408401e+01,0.389152
378.10,2,0,-8.407942e+01,-8.408468e+01,0.389085
378.15,2,0,-8.408008e+01,-8.408535e+01,0.388069
378.20,2,0,-8.408075e+01,-8.408601e+01,0.387774
378.25,2,0,-8.408141e+01,-8.408668e+01,0.386935
378.30,2,0,-8.408208e+01,-8.408734e+01,0.388672
378.35,2,0,-8.408274e+01,-8.408801e+01,0.387357
378.40,2,0,-8.408340e+01,-8.408867e+01,0.387991
378.45,2,0,-8.408407e+01,-8.408933e+01,0.386082
378.50,2,0,-8.408473e+01,-8.409000e+01,0.387606
378.55,2,0,-8.408539e+01,-8.409066e+01,0.380327
378.60,2,0,-8.408605e+01,-8.409132e+01,0.379811
378.65,2,0,-8.408671e+01,-8.409198e+01,0.380277
378.70,2,0,-8.408737e+01,-8.409264e+01,0.378349
378.75,2,0,-8.408803e+01,-8.409331e+01,0.379631
378.80,2,0,-8.408869e+01,-8.409397e+01,0.378829
378.85,2,0,-8.408935e+01,-8.409463e+01,0.378261
378.90,2,0,-8.409001e+01,-8.409529e+01,0.384480
378.95,2,0,-8.409067e+01,-8.409595e+01,0.439063
379.00,2,0,-8.409133e+01,-8.409661e+01,0.388690
379.05,2,0,-8.409199e+01,-8.409727e+01,0.387169
379.10,2,0,-8.409265e+01,-8.409792e+01,0.387683
379.15,2,0,-8.409330e+01,-8.409858e+01,0.387319
379.20,2,0,-8.409396e+01,-8.409924e+01,0.387845
379.25,2,0,-8.409462e+01,-8.409990e+01,0.386204
379.30,2,0,-8.409527e+01,-8.410055e+01,0.388229
379.35,2,0,-8.409593e+01,-8.410121e+01,0.388149
379.40,2,0,-8.409659e+01,-8.410187e+01,0.387143
379.45,2,0,-8.409724e+01,-8.410252e+01,0.386752
379.50,2,0,-8.409790e+01,-8.410318e+01,0.388283
379.55,2,0,-8.409855e+01,-8.410383e+01,0.387973
379.60,2,0,-8.409921e+01,-8.410449e+01,0.427624
379.65,2,0,-8.409986e+01,-8.410514e+01,0.386109
379.70,2,0,-8.410051e+01,-8.410580e+01,0.386652
379.75,2,0,-8.410117e+01,-8.410645e+01,0.388282
379.80,2,0,-8.410182e+01,-8.410711e+01,0.385655
379.85,2,0,-8.410247e+01,-8.410776e+01,0.386824
379.90,2,0,-8.410312e+01,-8.410841e+01,0.387647
379.95,2,0,-8.410377e+01,-8.410906e+01,0.387257
380.00,2,0,-8.410443e+01,-8.410972e+01,0.387659
380.05,2,0,-8.410508e+01,-8.411037e+01,0.386180
380.10,2,0,-8.410573e+01,-8.411102e+01,0.386241
380.15,2,0,-8.410638e+01,-8.411167e+01,0.387930
380.20,2,0,-8.410703e+01,-8.411232e+01,0.385969
380.25,2,0,-8.410768e+01,-8.411297e+01,0.387649
380.30,2,0,-8.410833e+01,-8.411362e+01,0.385511
380.35,2,0,-8.410898e+01,-8.411427e+01,0.387843
380.40,2,0,-8.410962e+01,-8.411492e+01,0.385910
380.45,2,0,-8.411027e+01,-8.411557e+01,0.382599
380.50,2,0,-8.411092e+01,-8.411622e+01,0.377394
380.55,2,0,-8.411157e+01,-8.411687e+01,0.375991
380.60,2,0,-8.411222e+01,-8.411751e+01,0.377966
380.65,2,0,-8.411286e+01,-8.411816e+01,0.379984
380.70,2,0,-8.411351e+01,-8.411881e+01,0.376215
380.75,2,0,-8.411416e+01,-8.411945e+01,0.377531
380.80,2,0,-8.411480e+01,-8.412010e+01,0.381442
380.85,2,0,-8.411545e+01,-8.412075e+01,0.376961
380.90,2,0,-8.411609e+01,-8.412139e+01,0.377281
380.95,2,0,-8.411674e+01,-8.412204e+01,0.376905
381.00,2,0,-8.411738e+01,-8.412268e+01,0.377549
381.05,2,0,-8.411803e+01,-8.412333e+01,0.376809
381.10,2,0,-8.411867e+01,-8.412397e+01,0.376208
381.15,2,0,-8.411931e+01,-8.412462e+01,0.376501
381.20,2,0,-8.411996e+01,-8.412526e+01,0.377740
381.25,2,0,-8.412060e+01,-8.412590e+01,0.377013
381.30,2,0,-8.412124e+01,-8.412655e+01,0.379387
381.35,2,0,-8.412189e+01,-8.412719e+01,0.376653
381.40,2,0,-8.412253e+01,-8.412783e+01,0.377649
381.45,2,0,-8.412317e+01,-8.412847e+01,0.379766
381.50,2,0,-8.412381e+01,-8.412912e+01,0.378121
381.55,2,0,-8.412445e+01,-8.412976e+01,0.378740
381.60,2,0,-8.412509e+01,-8.413040e+01,0.376831
381.65,2,0,-8.412573e+01,-8.413104e+01,0.376838
381.70,2,0,-8.412637e+01,-8.413168e+01,0.379671
381.75,2,0,-8.412701e+01,-8.413232e+01,0.380300
381.80,2,0,-8.412765e+01,-8.413296e+01,0.382492
381.85,2,0,-8.412829e+01,-8.413360e+01,0.378302
381.90,2,0,-8.412893e+01,-8.413424e+01,0.377402
381.95,2,0,-8.412957e+01,-8.413488e+01,0.379516
382.00,2,0,-8.413021e+01,-8.413552e+01,0.378741
382.05,2,0,-8.413084e+01,-8.413615e+01,0.376356
382.10,2,0,-8.413148e+01,-8.413679e+01,0.377719
382.15,2,0,-8.413212e+01,-8.413743e+01,0.378325
382.20,2,0,-8.413275e+01,-8.413807e+01,0.376407
382.25,2,0,-8.413339e+01,-8.413870e+01,0.379125
382.30,2,0,-8.413403e+01,-8.413934e+01,0.378059
382.35,2,0,-8.413466e+01,-8.413998e+01,0.378896
382.40,2,0,-8.413530e+01,-8.414061e+01,0.375913
382.45,2,0,-8.413593e+01,-8.414125e+01,0.377839
382.50,2,0,-8.413657e+01,-8.414188e+01,0.378029
382.55,2,0,-8.413720e+01,-8.414252e+01,0.378028
382.60,2,0,-8.413784e+01,-8.414315e+01,0.376553
382.65,2,0,-8.413847e+01,-8.414379e+01,0.377655
382.70,2,0,-8.413911e+01,-8.414442e+01,0.377671
382.75,2,0,-8.413974e+01,-8.414505e+01,0.378242
382.80,2,0,-8.414037e+01,-8.414569e+01,0.377750
382.85,2,0,-8.414101e+01,-8.414632e+01,0.377864
382.90,2,0,-8.414164e+01,-8.414695e+01,0.376235
382.95,2,0,-8.414227e+01,-8.414759e+01,0.376586
383.00,2,0,-8.414290e+01,-8.414822e+01,0.378163
383.05,2,0,-8.414353e+01,-8.414885e+01,0.377434
383.10,2,0,-8.414417e+01,-8.414948e+01,0.376555
383.15,2,0,-8.414480e+01,-8.415011e+01,0.385267
383.20,2,0,-8.414543e+01,-8.415074e+01,0.376873
383.25,2,0,-8.414606e+01,-8.415137e+01,0.377735
383.30,2,0,-8.414669e+01,-8.415200e+01,0.378946
383.35,2,0,-8.414732e+01,-8.415263e+01,0.377584
383.40,2,0,-8.414795e+01,-8.415326e+01,0.378355
383.45,2,0,-8.414858e+01,-8.415389e+01,0.378993
383.50,2,0,-8.414920e+01,-8.415452e+01,0.377321
383.55,2,0,-8.414983e+01,-8.415515e+01,0.380136
383.60,2,0,-8.415046e+01,-8.415578e+01,0.375984
383.65,2,0,-8.415109e+01,-8.415641e+01,0.379725
383.70,2,0,-8.415172e+01,-8.415703e+01,0.377026
383.75,2,0,-8.415234e+01,-8.415766e+01,0.378708
383.80,2,0,-8.415297e+01,-8.415829e+01,0.378409
383.85,2,0,-8.415360e+01,-8.415892e+01,0.377932
383.90,2,0,-8.415422e+01,-8.415954e+01,0.378041
383.95,2,0,-8.415485e+01,-8.416017e+01,0.379815
384.00,2,0,-8.415548e+01,-8.416079e+01,0.378322
384.05,2,0,-8.415610e+01,-8.416142e+01,0.376455
384.10,2,0,-8.415673e+01,-8.416205e+01,0.377019
384.15,2,0,-8.415735e+01,-8.416267e+01,0.376457
384.20,2,0,-8.415798e+01,-8.416330e+01,0.379364
384.25,2,0,-8.415860e+01,-8.416392e+01,0.379616
384.30,2,0,-8.415923e+01,-8.416454e+01,0.378500
384.35,2,0,-8.415985e+01,-8.416517e+01,0.378507
384.40,2,0,-8.416047e+01,-8.416579e+01,0.380564
384.45,2,0,-8.416110e+01,-8.416642e+01,0.378640
384.50,2,0,-8.416172e+01,-8.416704e+01,0.377264
384.55,2,0,-8.416234e+01,-8.416766e+01,0.377243
384.60,2,0,-8.416296e+01,-8.416828e+01,0.381629
384.65,2,0,-8.416359e+01,-8.416891e+01,0.377229
384.70,2,0,-8.416421e+01,-8.416953e+01,0.378754
384.75,2,0,-8.416483e+01,-8.417015e+01,0.376581
384.80,2,0,-8.416545e+01,-8.417077e+01,0.378838
384.85,2,0,-8.416607e+01,-8.417139e+01,0.378284
384.90,2,0,-8.416669e+01,-8.417201e+01,0.379204
384.95,2,0,-8.416731e+01,-8.417263e+01,0.382735
385.00,2,0,-8.416793e+01,-8.417325e+01,0.377983
385.05,2,0,-8.416855e+01,-8.417387e+01,0.377819
385.10,2,0,-8.416917e+01,-8.417449e+01,0.380811
385.15,2,0,-8.416979e+01,-8.417511e+01,0.378594
385.20,2,0,-8.417041e+01,-8.417573e+01,0.378808
385.25,2,0,-8.417103e+01,-8.417635e+01,0.381119
385.30,2,0,-8.417165e+01,-8.417697e+01,0.379516
385.35,2,0,-8.417227e+01,-8.417758e+01,0.377990
385.40,2,0,-8.417288e+01,-8.417820e+01,0.378650
385.45,2,0,-8.417350e+01,-8.417882e+01,0.378892
385.50,2,0,-8.417412e+01,-8.417944e+01,0.380424
385.55,2,0,-8.417474e+01,-8.418005e+01,0.378149
385.60,2,0,-8.417535e+01,-8.418067e+01,0.381241
385.65,2,0,-8.417597e+01,-8.418129e+01,0.376620
385.70,2,0,-8.417658e+01,-8.418190e+01,0.376692
385.75,2,0,-8.417720e+01,-8.418252e+01,0.377995
385.80,2,0,-8.417782e+01,-8.418313e+01,0.376838
385.85,2,0,-8.417843e+01,-8.418375e+01,0.376132
385.90,2,0,-8.417905e+01,-8.418436e+01,0.377492
385.95,2,0,-8.417966e+01,-8.418498e+01,0.379612
386.00,2,0,-8.418028e+01,-8.418559e+01,0.377367
386.05,2,0,-8.418089e+01,-8.418621e+01,0.376167
386.10,2,0,-8.418150e+01,-8.418682e+01,0.377826
386.15,2,0,-8.418212e+01,-8.418743e+01,0.377794
386.20,2,0,-8.418273e+01,-8.418805e+01,0.377767
386.25,2,0,-8.418334e+01,-8.418866e+01,0.377469
386.30,2,0,-8.418396e+01,-8.418927e+01,0.378673
386.35,2,0,-8.418457e+01,-8.418988e+01,0.377582
386.40,2,0,-8.418518e+01,-8.419050e+01,0.376935
386.45,2,0,-8.418579e+01,-8.419111e+01,0.377468
386.50,2,0,-8.418640e+01,-8.419172e+01,0.376926
386.55,2,0,-8.418702e+01,-8.419233e+01,0.380618
386.60,2,0,-8.418763e+01,-8.419294e+01,0.377187
386.65,2,0,-8.418824e+01,-8.419355e+01,0.376071
386.70,2,0,-8.418885e+01,-8.419416e+01,0.379308
386.75,2,0,-8.418946e+01,-8.419477e+01,0.379425
386.80,2,0,-8.419007e+01,-8.419538e+01,0.377604
386.85,2,0,-8.419068e+01,-8.419599e+01,0.377569
386.90,2,0,-8.419129e+01,-8.419660e+01,0.377046
386.95,2,0,-8.419190e+01,-8.419721e+01,0.379120
387.00,2,0,-8.419251e+01,-8.419782e+01,0.382479
387.05,2,0,-8.419311e+01,-8.419843e+01,0.377494
387.10,2,0,-8.419372e+01,-8.419904e+01,0.377273
387.15,2,0,-8.419433e+01,-8.419964e+01,0.383941
387.20,2,0,-8.419494e+01,-8.420025e+01,0.379657
387.25,2,0,-8.419555e+01,-8.420086e+01,0.380068
387.30,2,0,-8.419615e+01,-8.420147e+01,0.380648
387.35,2,0,-8.419676e+01,-8.420207e+01,0.379060
387.40,2,0,-8.419737e+01,-8.420268e+01,0.376511
387.45,2,0,-8.419797e+01,-8.420328e+01,0.378459
387.50,2,0,-8.419858e+01,-8.420389e+01,0.378736
387.55,2,0,-8.419919e+01,-8.420450e+01,0.377590
387.60,2,0,-8.419979e+01,-8.420510e+01,0.378593
387.65,2,0,-8.420040e+01,-8.420571e+01,0.378368
387.70,2,0,-8.420100e+01,-8.420631e+01,0.381278
387.75,2,0,-8.420161e+01,-8.420692e+01,0.376913
387.80,2,0,-8.420221e+01,-8.420752e+01,0.378094
387.85,2,0,-8.420282e+01,-8.420812e+01,0.377622
387.90,2,0,-8.420342e+01,-8.420873e+01,0.378229
387.95,2,0,-8.420402e+01,-8.420933e+01,0.376631
388.00,2,0,-8.420463e+01,-8.420994e+01,0.378279
388.05,2,0,-8.420523e+01,-8.421054e+01,0.378172
388.10,2,0,-8.420583e+01,-8.421114e+01,0.379663
388.15,2,0,-8.420644e+01,-8.421174e+01,0.378765
388.20,2,0,-8.420704e+01,-8.421235e+01,0.381612
388.25,2,0,-8.420764e+01,-8.421295e+01,0.378474
388.30,2,0,-8.420824e+01,-8.421355e+01,0.380291
388.35,2,0,-8.420884e+01,-8.421415e+01,0.378186
388.40,2,0,-8.420945e+01,-8.421475e+01,0.378045
388.45,2,0,-8.421005e+01,-8.421535e+01,0.377219
388.50,2,0,-8.421065e+01,-8.421595e+01,0.377733
388.55,2,0,-8.421125e+01,-8.421655e+01,0.378335
388.60,2,0,-8.421185e+01,-8.421715e+01,0.379216
388.65,2,0,-8.421245e+01,-8.421775e+01,0.378121
388.70,2,0,-8.421305e+01,-8.421835e+01,0.377658
388.75,2,0,-8.421365e+01,-8.421895e+01,0.381091
388.80,2,0,-8.421425e+01,-8.421955e+01,0.378084
388.85,2,0,-8.421485e+01,-8.422015e+01,0.378882
388.90,2,0,-8.421545e+01,-8.422075e+01,0.377041
388.95,2,0,-8.421604e+01,-8.422135e+01,0.378533
389.00,2,0,-8.421664e+01,-8.422194e+01,0.378006
389.05,2,0,-8.421724e+01,-8.422254e+01,0.378050
389.10,2,0,-8.421784e+01,-8.422314e+01,0.378415
389.15,2,0,-8.421844e+01,-8.422374e+01,0.375880
389.20,2,0,-8.421903e+01,-8.422433e+01,0.383045
389.25,2,0,-8.421963e+01,-8.422493e+01,0.377500
389.30,2,0,-8.422023e+01,-8.422553e+01,0.377508
389.35,2,0,-8.422082e+01,-8.422612e+01,0.378249
389.40,2,0,-8.422142e+01,-8.422672e+01,0.379156
389.45,2,0,-8.422201e+01,-8.422731e+01,0.379320
389.50,2,0,-8.422261e+01,-8.422791e+01,0.376866
389.55,2,0,-8.422321e+01,-8.422850e+01,0.375784
389.60,2,0,-8.422380e+01,-8.422910e+01,0.376173
389.65,2,0,-8.422440e+01,-8.422969e+01,0.378211
389.70,2,0,-8.422499e+01,-8.423029e+01,0.377945
389.75,2,0,-8.422558e+01,-8.423088e+01,0.377653
389.80,2,0,-8.422618e+01,-8.423147e+01,0.378938
389.85,2,0,-8.422677e+01,-8.423207e+01,0.378981
389.90,2,0,-8.422737e+01,-8.423266e+01,0.379080
389.95,2,0,-8.422796e+01,-8.423325e+01,0.385048
390.00,2,0,-8.422855e+01,-8.423385e+01,0.376307
390.05,2,0,-8.422915e+01,-8.423444e+01,0.376083
390.10,2,0,-8.422974e+01,-8.423503e+01,0.377847
390.15,2,0,-8.423033e+01,-8.423562e+01,0.383099
390.20,2,0,-8.423092e+01,-8.423622e+01,0.384417
390.25,2,0,-8.423151e+01,-8.423681e+01,0.377615
390.30,2,0,-8.423211e+01,-8.423740e+01,0.376781
390.35,2,0,-8.423270e+01,-8.423799e+01,0.377850
390.40,2,0,-8.423329e+01,-8.423858e+01,0.379797
390.45,2,0,-8.423388e+01,-8.423917e+01,0.377206
390.50,2,0,-8.423447e+01,-8.423976e+01,0.377443
390.55,2,0,-8.423506e+01,-8.424035e+01,0.378231
390.60,2,0,-8.423565e+01,-8.424094e+01,0.378863
390.65,2,0,-8.423624e+01,-8.424153e+01,0.377965
390.70,2,0,-8.423683e+01,-8.424212e+01,0.379111
390.75,2,0,-8.423742e+01,-8.424271e+01,0.377746
390.80,2,0,-8.423801e+01,-8.424330e+01,0.376415
390.85,2,0,-8.423860e+01,-8.424388e+01,0.377484
390.90,2,0,-8.423918e+01,-8.424447e+01,0.376964
390.95,2,0,-8.423977e+01,-8.424506e+01,0.378503
391.00,2,0,-8.424036e+01,-8.424565e+01,0.377864
391.05,2,0,-8.424095e+01,-8.424623e+01,0.379585
391.10,2,0,-8.424153e+01,-8.424682e+01,0.377031
391.15,2,0,-8.424212e+01,-8.424741e+01,0.377814
391.20,2,0,-8.424271e+01,-8.424799e+01,0.379887
391.25,2,0,-8.424330e+01,-8.424858e+01,0.377072
391.30,2,0,-8.424388e+01,-8.424917e+01,0.376908
391.35,2,0,-8.424447e+01,-8.424975e+01,0.381214
391.40,2,0,-8.424505e+01,-8.425034e+01,0.379146
391.45,2,0,-8.424564e+01,-8.425092e+01,0.379212
391.50,2,0,-8.424623e+01,-8.425151e+01,0.380009
391.55,2,0,-8.424681e+01,-8.425209e+01,0.378667
391.60,2,0,-8.424740e+01,-8.425268e+01,0.380584
391.65,2,0,-8.424798e+01,-8.425326e+01,0.377864
391.70,2,0,-8.424856e+01,-8.425385e+01,0.376631
391.75,2,0,-8.424915e+01,-8.425443e+01,0.378270
391.80,2,0,-8.424973e+01,-8.425501e+01,0.377304
391.85,2,0,-8.425032e+01,-8.425560e+01,0.376522
391.90,2,0,-8.425090e+01,-8.425618e+01,0.378330
391.95,2,0,-8.425148e+01,-8.425676e+01,0.376823
392.00,2,0,-8.425207e+01,-8.425735e+01,0.378212
392.05,2,0,-8.425265e+01,-8.425793e+01,0.378779
392.10,2,0,-8.425323e+01,-8.425851e+01,0.379052
392.15,2,0,-8.425381e+01,-8.425909e+01,0.378313
392.20,2,0,-8.425439e+01,-8.425967e+01,0.379762
392.25,2,0,-8.425498e+01,-8.426025e+01,0.376832
392.30,2,0,-8.425556e+01,-8.426084e+01,0.379738
392.35,2,0,-8.425614e+01,-8.426142e+01,0.378851
392.40,2,0,-8.425672e+01,-8.426200e+01,0.376716
392.45,2,0,-8.425730e+01,-8.426258e+01,0.378358
392.50,2,0,-8.425788e+01,-8.426316e+01,0.379147
392.55,2,0,-8.425846e+01,-8.426374e+01,0.381611
392.60,2,0,-8.425904e+01,-8.426432e+01,0.381816
392.65,2,0,-8.425962e+01,-8.426490e+01,0.377589
392.70,2,0,-8.426020e+01,-8.426547e+01,0.381369
392.75,2,0,-8.426078e+01,-8.426605e+01,0.380369
392.80,2,0,-8.426136e+01,-8.426663e+01,0.377078
392.85,2,0,-8.426194e+01,-8.426721e+01,0.377761
392.90,2,0,-8.426251e+01,-8.426779e+01,0.376433
392.95,2,0,-8.426309e+01,-8.426837e+01,0.377230
393.00,2,0,-8.426367e+01,-8.426894e+01,0.377188
393.05,2,0,-8.426425e+01,-8.426952e+01,0.378532
393.10,2,0,-8.426483e+01,-8.427010e+01,0.379835
393.15,2,0,-8.426540e+01,-8.427067e+01,0.381704
393.20,2,0,-8.426598e+01,-8.427125e+01,0.376156
393.25,2,0,-8.426656e+01,-8.427183e+01,0.377362
393.30,2,0,-8.426713e+01,-8.427240e+01,0.377968
393.35,2,0,-8.426771e+01,-8.427298e+01,0.380346
393.40,2,0,-8.426828e+01,-8.427355e+01,0.377835
393.45,2,0,-8.426886e+01,-8.427413e+01,0.377678
393.50,2,0,-8.426944e+01,-8.427470e+01,0.377690
393.55,2,0,-8.427001e+01,-8.427528e+01,0.377138
393.60,2,0,-8.427059e+01,-8.427585e+01,0.382184
393.65,2,0,-8.427116e+01,-8.427643e+01,0.377074
393.70,2,0,-8.427173e+01,-8.427700e+01,0.378908
393.75,2,0,-8.427231e+01,-8.427758e+01,0.377709
393.80,2,0,-8.427288e+01,-8.427815e+01,0.377833
393.85,2,0,-8.427346e+01,-8.427872e+01,0.382217
393.90,2,0,-8.427403e+01,-8.427930e+01,0.376822
393.95,2,0,-8.427460e+01,-8.427987e+01,0.377910
394.00,2,0,-8.427518e+01,-8.428044e+01,0.381526
394.05,2,0,-8.427575e+01,-8.428101e+01,0.375963
394.10,2,0,-8.427632e+01,-8.428159e+01,0.379179
394.15,2,0,-8.427689e+01,-8.428216e+01,0.377691
394.20,2,0,-8.427747e+01,-8.428273e+01,0.377973
394.25,2,0,-8.427804e+01,-8.428330e+01,0.383655
394.30,2,0,-8.427861e+01,-8.428387e+01,0.380246
394.35,2,0,-8.427918e+01,-8.428444e+01,0.377227
394.40,2,0,-8.427975e+01,-8.428501e+01,0.378064
394.45,2,0,-8.428032e+01,-8.428558e+01,0.378383
394.50,2,0,-8.428089e+01,-8.428615e+01,0.376818
394.55,2,0,-8.428146e+01,-8.428672e+01,0.380690
394.60,2,0,-8.428203e+01,-8.428729e+01,0.377758
394.65,2,0,-8.428260e+01,-8.428786e+01,0.377950
394.70,2,0,-8.428317e+01,-8.428843e+01,0.380364
394.75,2,0,-8.428374e+01,-8.428900e+01,0.379918
394.80,2,0,-8.428431e+01,-8.428957e+01,0.378143
394.85,2,0,-8.428488e+01,-8.429014e+01,0.376435
394.90,2,0,-8.428545e+01,-8.429071e+01,0.378006
394.95,2,0,-8.428602e+01,-8.429127e+01,0.379752
395.00,2,0,-8.428658e+01,-8.429184e+01,0.380056
395.05,2,0,-8.428715e+01,-8.429241e+01,0.381389
395.10,2,0,-8.428772e+01,-8.429298e+01,0.378685
395.15,2,0,-8.428829e+01,-8.429354e+01,0.379671
395.20,2,0,-8.428885e+01,-8.429411e+01,0.382897
395.25,2,0,-8.428942e+01,-8.429468e+01,0.377075
395.30,2,0,-8.428999e+01,-8.429524e+01,0.379175
395.35,2,0,-8.429055e+01,-8.429581e+01,0.375998
395.40,2,0,-8.429112e+01,-8.429637e+01,0.377181
395.45,2,0,-8.429168e+01,-8.429694e+01,0.382267
395.50,2,0,-8.429225e+01,-8.429750e+01,0.378983
395.55,2,0,-8.429282e+01,-8.429807e+01,0.378397
395.60,2,0,-8.429338e+01,-8.429863e+01,0.379548
395.65,2,0,-8.429395e+01,-8.429920e+01,0.380743
395.70,2,0,-8.429451e+01,-8.429976e+01,0.378760
395.75,2,0,-8.429507e+01,-8.430033e+01,0.377231
395.80,2,0,-8.429564e+01,-8.430089e+01,0.377473
395.85,2,0,-8.429620e+01,-8.430145e+01,0.378195
395.90,2,0,-8.429677e+01,-8.430202e+01,0.376138
395.95,2,0,-8.429733e+01,-8.430258e+01,0.377625
396.00,2,0,-8.429789e+01,-8.430314e+01,0.377921
396.05,2,0,-8.429846e+01,-8.430370e+01,0.377620
396.10,2,0,-8.429902e+01,-8.430427e+01,0.376681
396.15,2,0,-8.429958e+01,-8.430483e+01,0.380359
396.20,2,0,-8.430014e+01,-8.430539e+01,0.378840
396.25,2,0,-8.430070e+01,-8.430595e+01,0.394285
396.30,2,0,-8.430127e+01,-8.430651e+01,0.376664
396.35,2,0,-8.430183e+01,-8.430707e+01,0.377653
396.40,2,0,-8.430239e+01,-8.430763e+01,0.379633
396.45,2,0,-8.430295e+01,-8.430820e+01,0.377065
396.50,2,0,-8.430351e+01,-8.430876e+01,0.377940
396.55,2,0,-8.430407e+01,-8.430932e+01,0.376109
396.60,2,0,-8.430463e+01,-8.430988e+01,0.376581
396.65,2,0,-8.430519e+01,-8.431043e+01,0.378371
396.70,2,0,-8.430575e+01,-8.431099e+01,0.378906
396.75,2,0,-8.430631e+01,-8.431155e+01,0.378591
396.80,2,0,-8.430687e+01,-8.431211e+01,0.378890
396.85,2,0,-8.430743e+01,-8.431267e+01,0.376358
396.90,2,0,-8.430799e+01,-8.431323e+01,0.377875
396.95,2,0,-8.430855e+01,-8.431379e+01,0.383041
397.00,2,0,-8.430910e+01,-8.431434e+01,0.378740
397.05,2,0,-8.430966e+01,-8.431490e+01,0.378590
397.10,2,0,-8.431022e+01,-8.431546e+01,0.377282
397.15,2,0,-8.431078e+01,-8.431602e+01,0.375700
397.20,2,0,-8.431134e+01,-8.431657e+01,0.377606
397.25,2,0,-8.431189e+01,-8.431713e+01,0.377445
397.30,2,0,-8.431245e+01,-8.431769e+01,0.375317
397.35,2,0,-8.431301e+01,-8.431824e+01,0.377291
397.40,2,0,-8.431356e+01,-8.431880e+01,0.378290
397.45,2,0,-8.431412e+01,-8.431935e+01,0.378037
397.50,2,0,-8.431467e+01,-8.431991e+01,0.378782
397.55,2,0,-8.431523e+01,-8.432047e+01,0.377159
397.60,2,0,-8.431579e+01,-8.432102e+01,0.377426
397.65,2,0,-8.431634e+01,-8.432157e+01,0.378828
397.70,2,0,-8.431690e+01,-8.432213e+01,0.377804
397.75,2,0,-8.431745e+01,-8.432268e+01,0.383399
397.80,2,0,-8.431800e+01,-8.432324e+01,0.412014
397.85,2,0,-8.431856e+01,-8.432379e+01,0.391027
397.90,2,0,-8.431911e+01,-8.432434e+01,0.394981
397.95,2,0,-8.431967e+01,-8.432490e+01,0.443273
398.00,2,0,-8.432022e+01,-8.432545e+01,0.386483
398.05,2,0,-8.432077e+01,-8.432600e+01,0.387327
398.10,2,0,-8.432133e+01,-8.432656e+01,0.388090
398.15,2,0,-8.432188e+01,-8.432711e+01,0.387274
398.20,2,0,-8.432243e+01,-8.432766e+01,0.386783
398.25,2,0,-8.432298e+01,-8.432821e+01,0.425343
398.30,2,0,-8.432354e+01,-8.432876e+01,0.433271
398.35,2,0,-8.432409e+01,-8.432931e+01,0.437970
398.40,2,0,-8.432464e+01,-8.432987e+01,0.388063
398.45,2,0,-8.432519e+01,-8.433042e+01,0.387329
398.50,2,0,-8.432574e+01,-8.433097e+01,0.389281
398.55,2,0,-8.432629e+01,-8.433152e+01,0.389111
398.60,2,0,-8.432684e+01,-8.433207e+01,0.437289
398.65,2,0,-8.432739e+01,-8.433262e+01,0.422104
398.70,2,0,-8.432794e+01,-8.433317e+01,0.386082
398.75,2,0,-8.432849e+01,-8.433372e+01,0.413091
398.80,2,0,-8.432904e+01,-8.433427e+01,0.414733
398.85,2,0,-8.432959e+01,-8.433481e+01,0.388527
398.90,2,0,-8.433014e+01,-8.433536e+01,0.389223
398.95,2,0,-8.433069e+01,-8.433591e+01,0.421086
399.00,2,0,-8.433124e+01,-8.433646e+01,0.415833
399.05,2,0,-8.433179e+01,-8.433701e+01,0.391580
399.10,2,0,-8.433234e+01,-8.433755e+01,0.439782
399.15,2,0,-8.433288e+01,-8.433810e+01,0.388495
399.20,2,0,-8.433343e+01,-8.433865e+01,0.388746
399.25,2,0,-8.433398e+01,-8.433920e+01,0.389610
399.30,2,0,-8.433453e+01,-8.433974e+01,0.388845
399.35,2,0,-8.433507e+01,-8.434029e+01,0.420278
399.40,2,0,-8.433562e+01,-8.434084e+01,0.391678
399.45,2,0,-8.433617e+01,-8.434138e+01,0.387113
399.50,2,0,-8.433671e+01,-8.434193e+01,0.388682
399.55,2,0,-8.433726e+01,-8.434247e+01,0.386947
399.60,2,0,-8.433780e+01,-8.434302e+01,0.409613
399.65,2,0,-8.433835e+01,-8.434356e+01,0.421011
399.70,2,0,-8.433890e+01,-8.434411e+01,0.395863
399.75,2,0,-8.433944e+01,-8.434465e+01,0.427229
399.80,2,0,-8.433999e+01,-8.434520e+01,0.379536
399.85,2,0,-8.434053e+01,-8.434574e+01,0.379894
399.90,2,0,-8.434107e+01,-8.434628e+01,0.431359
399.95,2,0,-8.434162e+01,-8.434683e+01,0.381918
400.00,2,0,-8.434216e+01,-8.434737e+01,0.380083
400.05,2,0,-8.434271e+01,-8.434791e+01,0.379361
400.10,2,0,-8.434325e+01,-8.434846e+01,0.382358
400.15,2,0,-8.434379e+01,-8.434900e+01,0.377945
400.20,2,0,-8.434434e+01,-8.434954e+01,0.380277
400.25,2,0,-8.434488e+01,-8.435008e+01,0.380105
400.30,2,0,-8.434542e+01,-8.435062e+01,0.408024
400.35,2,0,-8.434596e+01,-8.435117e+01,0.380632
400.40,2,0,-8.434651e+01,-8.435171e+01,0.383903
400.45,2,0,-8.434705e+01,-8.435225e+01,0.382849
400.50,2,0,-8.434759e+01,-8.435279e+01,0.382278
400.55,2,0,-8.434813e+01,-8.435333e+01,0.382575
400.60,2,0,-8.434867e+01,-8.435387e+01,0.406037
400.65,2,0,-8.434921e+01,-8.435441e+01,0.421712
400.70,2,0,-8.434975e+01,-8.435495e+01,0.387708
400.75,2,0,-8.435029e+01,-8.435549e+01,0.388548
400.80,2,0,-8.435083e+01,-8.435603e+01,0.386926
400.85,2,0,-8.435137e+01,-8.435657e+01,0.387764
400.90,2,0,-8.435191e+01,-8.435711e+01,0.386837
400.95,2,0,-8.435245e+01,-8.435765e+01,0.386548
401.00,2,0,-8.435299e+01,-8.435819e+01,0.387926
401.05,2,0,-8.435353e+01,-8.435872e+01,0.388510
401.10,2,0,-8.435407e+01,-8.435926e+01,0.387019
401.15,2,0,-8.435461e+01,-8.435980e+01,0.388585
401.20,2,0,-8.435515e+01,-8.436034e+01,0.386579
401.25,2,0,-8.435568e+01,-8.436087e+01,0.386037
401.30,2,0,-8.435622e+01,-8.436141e+01,0.387757
401.35,2,0,-8.435676e+01,-8.436195e+01,0.386540
401.40,2,0,-8.435730e+01,-8.436248e+01,0.385981
401.45,2,0,-8.435783e+01,-8.436302e+01,0.387476
401.50,2,0,-8.435837e+01,-8.436356e+01,0.379489
401.55,2,0,-8.435891e+01,-8.436409e+01,0.377059
401.60,2,0,-8.435944e+01,-8.436463e+01,0.377643
401.65,2,0,-8.435998e+01,-8.436516e+01,0.380695
401.70,2,0,-8.436051e+01,-8.436570e+01,0.378339
401.75,2,0,-8.436105e+01,-8.436623e+01,0.376736
401.80,2,0,-8.436159e+01,-8.436677e+01,0.377028
401.85,2,0,-8.436212e+01,-8.436730e+01,0.379169
401.90,2,0,-8.436266e+01,-8.436784e+01,0.376597
401.95,2,0,-8.436319e+01,-8.436837e+01,0.378084
402.00,2,0,-8.436372e+01,-8.436890e+01,0.376507
402.05,2,0,-8.436426e+01,-8.436944e+01,0.379317
402.10,2,0,-8.436479e+01,-8.436997e+01,0.377176
402.15,2,0,-8.436533e+01,-8.437050e+01,0.382063
402.20,2,0,-8.436586e+01,-8.437104e+01,0.378446
402.25,2,0,-8.436639e+01,-8.437157e+01,0.377990
402.30,2,0,-8.436693e+01,-8.437210e+01,0.378609
402.35,2,0,-8.436746e+01,-8.437263e+01,0.378637
402.40,2,0,-8.436799e+01,-8.437316e+01,0.378150
402.45,2,0,-8.436852e+01,-8.437370e+01,0.377674
402.50,2,0,-8.436906e+01,-8.437423e+01,0.383158
402.55,2,0,-8.436959e+01,-8.437476e+01,0.377873
402.60,2,0,-8.437012e+01,-8.437529e+01,0.377477
402.65,2,0,-8.437065e+01,-8.437582e+01,0.377118
402.70,2,0,-8.437118e+01,-8.437635e+01,0.379777
402.75,2,0,-8.437171e+01,-8.437688e+01,0.377880
402.80,2,0,-8.437224e+01,-8.437741e+01,0.376146
402.85,2,0,-8.437277e+01,-8.437794e+01,0.379088
402.90,2,0,-8.437330e+01,-8.437847e+01,0.377429
402.95,2,0,-8.437383e+01,-8.437900e+01,0.377621
403.00,2,0,-8.437436e+01,-8.437953e+01,0.377485
403.05,2,0,-8.437489e+01,-8.438006e+01,0.376034
403.10,2,0,-8.437542e+01,-8.438058e+01,0.379686
403.15,2,0,-8.437595e+01,-8.438111e+01,0.376369
403.20,2,0,-8.437648e+01,-8.438164e+01,0.377986
403.25,2,0,-8.437701e+01,-8.438217e+01,0.378203
403.30,2,0,-8.437754e+01,-8.438270e+01,0.379972
403.35,2,0,-8.437807e+01,-8.438322e+01,0.376923
403.40,2,0,-8.437859e+01,-8.438375e+01,0.377453
403.45,2,0,-8.437912e+01,-8.438428e+01,0.378050
403.50,2,0,-8.437965e+01,-8.438480e+01,0.378072
403.55,2,0,-8.438018e+01,-8.438533e+01,0.377289
403.60,2,0,-8.438070e+01,-8.438586e+01,0.377202
403.65,2,0,-8.438123e+01,-8.438638e+01,0.378940
403.70,2,0,-8.438176e+01,-8.438691e+01,0.377072
403.75,2,0,-8.438228e+01,-8.438743e+01,0.376588
403.80,2,0,-8.438281e+01,-8.438796e+01,0.376449
403.85,2,0,-8.438333e+01,-8.438848e+01,0.376542
403.90,2,0,-8.438386e+01,-8.438901e+01,0.377516
403.95,2,0,-8.438438e+01,-8.438953e+01,0.378585
404.00,2,0,-8.438491e+01,-8.439006e+01,0.377388
404.05,2,0,-8.438543e+01,-8.439058e+01,0.380736
404.10,2,0,-8.438596e+01,-8.439110e+01,0.377294
404.15,2,0,-8.438648e+01,-8.439163e+01,0.380095
404.20,2,0,-8.438701e+01,-8.439215e+01,0.377473
404.25,2,0,-8.438753e+01,-8.439267e+01,0.380095
404.30,2,0,-8.438805e+01,-8.439320e+01,0.377757
404.35,2,0,-8.438858e+01,-8.439372e+01,0.377448
404.40,2,0,-8.438910e+01,-8.439424e+01,0.377933
404.45,2,0,-8.438962e+01,-8.439476e+01,0.378642
404.50,2,0,-8.439015e+01,-8.439528e+01,0.378329
404.55,2,0,-8.439067e+01,-8.439581e+01,0.376852
404.60,2,0,-8.439119e+01,-8.439633e+01,0.377329
404.65,2,0,-8.439171e+01,-8.439685e+01,0.378116
404.70,2,0,-8.439223e+01,-8.439737e+01,0.377507
404.75,2,0,-8.439276e+01,-8.439789e+01,0.379704
404.80,2,0,-8.439328e+01,-8.439841e+01,0.380304
404.85,2,0,-8.439380e+01,-8.439893e+01,0.379765
404.90,2,0,-8.439432e+01,-8.439945e+01,0.378666
404.95,2,0,-8.439484e+01,-8.439997e+01,0.377485
405.00,2,0,-8.439536e+01,-8.440049e+01,0.377948
405.05,2,0,-8.439588e+01,-8.440101e+01,0.377577
405.10,2,0,-8.439640e+01,-8.440153e+01,0.384586
405.15,2,0,-8.439692e+01,-8.440205e+01,0.378141
405.20,2,0,-8.439744e+01,-8.440256e+01,0.378327
405.25,2,0,-8.439796e+01,-8.440308e+01,0.377604
405.30,2,0,-8.439848e+01,-8.440360e+01,0.377576
405.35,2,0,-8.439900e+01,-8.440412e+01,0.379924
405.40,2,0,-8.439952e+01,-8.440464e+01,0.378622
405.45,2,0,-8.440003e+01,-8.440515e+01,0.379884
405.50,2,0,-8.440055e+01,-8.440567e+01,0.376387
405.55,2,0,-8.440107e+01,-8.440619e+01,0.377674
405.60,2,0,-8.440159e+01,-8.440670e+01,0.379424
405.65,2,0,-8.440210e+01,-8.440722e+01,0.378683
405.70,2,0,-8.440262e+01,-8.440774e+01,0.377970
405.75,2,0,-8.440314e+01,-8.440825e+01,0.379267
405.80,2,0,-8.440366e+01,-8.440877e+01,0.377686
405.85,2,0,-8.440417e+01,-8.440928e+01,0.376305
405.90,2,0,-8.440469e+01,-8.440980e+01,0.376195
405.95,2,0,-8.440520e+01,-8.441031e+01,0.378670
406.00,2,0,-8.440572e+01,-8.441083e+01,0.378652
406.05,2,0,-8.440623e+01,-8.441134e+01,0.378844
406.10,2,0,-8.440675e+01,-8.441186e+01,0.381540
406.15,2,0,-8.440727e+01,-8.441237e+01,0.378434
406.20,2,0,-8.440778e+01,-8.441289e+01,0.379294
406.25,2,0,-8.440829e+01,-8.441340e+01,0.376493
406.30,2,0,-8.440881e+01,-8.441391e+01,0.379620
406.35,2,0,-8.440932e+01,-8.441443e+01,0.377312
406.40,2,0,-8.440984e+01,-8.441494e+01,0.377754
406.45,2,0,-8.441035e+01,-8.441545e+01,0.376469
406.50,2,0,-8.441086e+01,-8.441596e+01,0.378955
406.55,2,0,-8.441138e+01,-8.441648e+01,0.376732
406.60,2,0,-8.441189e+01,-8.441699e+01,0.378172
406.65,2,0,-8.441240e+01,-8.441750e+01,0.378208
406.70,2,0,-8.441292e+01,-8.441801e+01,0.376421
406.75,2,0,-8.441343e+01,-8.441852e+01,0.376883
406.80,2,0,-8.441394e+01,-8.441903e+01,0.378773
406.85,2,0,-8.441445e+01,-8.441955e+01,0.377964
406.90,2,0,-8.441496e+01,-8.442006e+01,0.377051
406.95,2,0,-8.441547e+01,-8.442057e+01,0.379030
407.00,2,0,-8.441599e+01,-8.442108e+01,0.377649
407.05,2,0,-8.441650e+01,-8.442159e+01,0.376839
407.10,2,0,-8.441701e+01,-8.442210e+01,0.378830
407.15,2,0,-8.441752e+01,-8.442261e+01,0.378343
407.20,2,0,-8.441803e+01,-8.442311e+01,0.380542
407.25,2,0,-8.441854e+01,-8.442362e+01,0.378732
407.30,2,0,-8.441905e+01,-8.442413e+01,0.377960
407.35,2,0,-8.441956e+01,-8.442464e+01,0.377329
407.40,2,0,-8.442007e+01,-8.442515e+01,0.377665
407.45,2,0,-8.442058e+01,-8.442566e+01,0.377162
407.50,2,0,-8.442108e+01,-8.442616e+01,0.380231
407.55,2,0,-8.442159e+01,-8.442667e+01,0.376638
407.60,2,0,-8.442210e+01,-8.442718e+01,0.378134
407.65,2,0,-8.442261e+01,-8.442769e+01,0.377944
407.70,2,0,-8.442312e+01,-8.442819e+01,0.379032
407.75,2,0,-8.442362e+01,-8.442870e+01,0.377057
407.80,2,0,-8.442413e+01,-8.442921e+01,0.382956
407.85,2,0,-8.442464e+01,-8.442971e+01,0.378736
407.90,2,0,-8.442515e+01,-8.443022e+01,0.377201
407.95,2,0,-8.442565e+01,-8.443072e+01,0.378051
408.00,2,0,-8.442616e+01,-8.443123e+01,0.380622
408.05,2,0,-8.442667e+01,-8.443174e+01,0.378339
408.10,2,0,-8.442717e+01,-8.443224e+01,0.378535
408.15,2,0,-8.442768e+01,-8.443275e+01,0.378435
408.20,2,0,-8.442818e+01,-8.443325e+01,0.377049
408.25,2,0,-8.442869e+01,-8.443375e+01,0.378564
408.30,2,0,-8.442919e+01,-8.443426e+01,0.378399
408.35,2,0,-8.442970e+01,-8.443476e+01,0.377715
408.40,2,0,-8.443020e+01,-8.443527e+01,0.377042
408.45,2,0,-8.443071e+01,-8.443577e+01,0.385356
408.50,2,0,-8.443121e+01,-8.443627e+01,0.391752
408.55,2,0,-8.443172e+01,-8.443678e+01,0.390451
408.60,2,0,-8.443222e+01,-8.443728e+01,0.391278
408.65,2,0,-8.443272e+01,-8.443778e+01,0.450764
408.70,2,0,-8.443323e+01,-8.443828e+01,0.387901
408.75,2,0,-8.443373e+01,-8.443879e+01,0.390078
408.80,2,0,-8.443423e+01,-8.443929e+01,0.387926
408.85,2,0,-8.443474e+01,-8.443979e+01,0.388852
408.90,2,0,-8.443524e+01,-8.444029e+01,0.389267
408.95,2,0,-8.443574e+01,-8.444079e+01,0.387313
409.00,2,0,-8.443624e+01,-8.444129e+01,0.388334
409.05,2,0,-8.443674e+01,-8.444179e+01,0.389042
409.10,2,0,-8.443725e+01,-8.444229e+01,0.389461
409.15,2,0,-8.443775e+01,-8.444279e+01,0.387612
409.20,2,0,-8.443825e+01,-8.444329e+01,0.394199
409.25,2,0,-8.443875e+01,-8.444379e+01,0.443212
409.30,2,0,-8.443925e+01,-8.444429e+01,0.437017
409.35,2,0,-8.443975e+01,-8.444479e+01,0.389018
409.40,2,0,-8.444025e+01,-8.444529e+01,0.389939
409.45,2,0,-8.444075e+01,-8.444579e+01,0.387449
409.50,2,0,-8.444125e+01,-8.444629e+01,0.390305
409.55,2,0,-8.444175e+01,-8.444679e+01,0.389336
409.60,2,0,-8.444225e+01,-8.444729e+01,0.388688
409.65,2,0,-8.444275e+01,-8.444778e+01,0.389593
409.70,2,0,-8.444325e+01,-8.444828e+01,0.379781
409.75,2,0,-8.444374e+01,-8.444878e+01,0.379119
409.80,2,0,-8.444424e+01,-8.444928e+01,0.382741
409.85,2,0,-8.444474e+01,-8.444977e+01,0.379114
409.90,2,0,-8.444524e+01,-8.445027e+01,0.379608
409.95,2,0,-8.444574e+01,-8.445077e+01,0.380881
410.00,2,0,-8.444623e+01,-8.445126e+01,0.383802
410.05,2,0,-8.444673e+01,-8.445176e+01,0.382294
410.10,2,0,-8.444723e+01,-8.445226e+01,0.379220
410.15,2,0,-8.444772e+01,-8.445275e+01,0.381151
410.20,2,0,-8.444822e+01,-8.445325e+01,0.380002
410.25,2,0,-8.444872e+01,-8.445374e+01,0.379516
410.30,2,0,-8.444921e+01,-8.445424e+01,0.379794
410.35,2,0,-8.444971e+01,-8.445473e+01,0.381172
410.40,2,0,-8.445020e+01,-8.445523e+01,0.379587
410.45,2,0,-8.445070e+01,-8.445572e+01,0.381700
410.50,2,0,-8.445119e+01,-8.445622e+01,0.379941
410.55,2,0,-8.445169e+01,-8.445671e+01,0.379494
410.60,2,0,-8.445218e+01,-8.445720e+01,0.379354
410.65,2,0,-8.445268e+01,-8.445770e+01,0.380655
410.70,2,0,-8.445317e+01,-8.445819e+01,0.378770
410.75,2,0,-8.445367e+01,-8.445868e+01,0.379690
410.80,2,0,-8.445416e+01,-8.445918e+01,0.383456
410.85,2,0,-8.445465e+01,-8.445967e+01,0.380177
410.90,2,0,-8.445515e+01,-8.446016e+01,0.378790
410.95,2,0,-8.445564e+01,-8.446065e+01,0.382820
411.00,2,0,-8.445613e+01,-8.446114e+01,0.380319
411.05,2,0,-8.445663e+01,-8.446164e+01,0.379627
411.10,2,0,-8.445712e+01,-8.446213e+01,0.381279
411.15,2,0,-8.445761e+01,-8.446262e+01,0.381163
411.20,2,0,-8.445810e+01,-8.446311e+01,0.379859
411.25,2,0,-8.445859e+01,-8.446360e+01,0.379966
411.30,2,0,-8.445909e+01,-8.446409e+01,0.378975
411.35,2,0,-8.445958e+01,-8.446458e+01,0.378877
411.40,2,0,-8.446007e+01,-8.446507e+01,0.379269
411.45,2,0,-8.446056e+01,-8.446556e+01,0.381406
411.50,2,0,-8.446105e+01,-8.446605e+01,0.378733
411.55,2,0,-8.446154e+01,-8.446654e+01,0.378536
411.60,2,0,-8.446203e+01,-8.446703e+01,0.379841
411.65,2,0,-8.446252e+01,-8.446752e+01,0.379462
411.70,2,0,-8.446301e+01,-8.446801e+01,0.380016
411.75,2,0,-8.446350e+01,-8.446849e+01,0.381520
411.80,2,0,-8.446399e+01,-8.446898e+01,0.379292
411.85,2,0,-8.446448e+01,-8.446947e+01,0.379192
411.90,2,0,-8.446497e+01,-8.446996e+01,0.380163
411.95,2,0,-8.446545e+01,-8.447045e+01,0.379129
412.00,2,0,-8.446594e+01,-8.447093e+01,0.380803
412.05,2,0,-8.446643e+01,-8.447142e+01,0.381076
412.10,2,0,-8.446692e+01,-8.447191e+01,0.380059
412.15,2,0,-8.446741e+01,-8.447239e+01,0.380026
412.20,2,0,-8.446789e+01,-8.447288e+01,0.378915
412.25,2,0,-8.446838e+01,-8.447337e+01,0.379390
412.30,2,0,-8.446887e+01,-8.447385e+01,0.378086
412.35,2,0,-8.446936e+01,-8.447434e+01,0.378598
412.40,2,0,-8.446984e+01,-8.447482e+01,0.379197
412.45,2,0,-8.447033e+01,-8.447531e+01,0.379447
412.50,2,0,-8.447081e+01,-8.447579e+01,0.380689
412.55,2,0,-8.447130e+01,-8.447628e+01,0.380608
412.60,2,0,-8.447179e+01,-8.447676e+01,0.380586
412.65,2,0,-8.447227e+01,-8.447725e+01,0.380641
412.70,2,0,-8.447276e+01,-8.447773e+01,0.381305
412.75,2,0,-8.447324e+01,-8.447822e+01,0.379927
412.80,2,0,-8.447373e+01,-8.447870e+01,0.378362
412.85,2,0,-8.447421e+01,-8.447918e+01,0.407389
412.90,2,0,-8.447470e+01,-8.447967e+01,0.379709
412.95,2,0,-8.447518e+01,-8.448015e+01,0.379476
413.00,2,0,-8.447566e+01,-8.448063e+01,0.379989
413.05,2,0,-8.447615e+01,-8.448112e+01,0.380713
413.10,2,0,-8.447663e+01,-8.448160e+01,0.379143
413.15,2,0,-8.447711e+01,-8.448208e+01,0.380110
413.20,2,0,-8.447760e+01,-8.448256e+01,0.380359
413.25,2,0,-8.447808e+01,-8.448304e+01,0.379372
413.30,2,0,-8.447856e+01,-8.448353e+01,0.383897
413.35,2,0,-8.447904e+01,-8.448401e+01,0.380535
413.40,2,0,-8.447953e+01,-8.448449e+01,0.406491
413.45,2,0,-8.448001e+01,-8.448497e+01,0.425494
413.50,2,0,-8.448049e+01,-8.448545e+01,0.387203
413.55,2,0,-8.448097e+01,-8.448593e+01,0.387218
413.60,2,0,-8.448145e+01,-8.448641e+01,0.387404
413.65,2,0,-8.448193e+01,-8.448689e+01,0.385491
413.70,2,0,-8.448241e+01,-8.448737e+01,0.388130
413.75,2,0,-8.448289e+01,-8.448785e+01,0.387033
413.80,2,0,-8.448337e+01,-8.448833e+01,0.415712
413.85,2,0,-8.448385e+01,-8.448881e+01,0.387304
413.90,2,0,-8.448433e+01,-8.448929e+01,0.387093
413.95,2,0,-8.448481e+01,-8.448976e+01,0.387645
414.00,2,0,-8.448529e+01,-8.449024e+01,0.385447
414.05,2,0,-8.448577e+01,-8.449072e+01,0.386018
414.10,2,0,-8.448625e+01,-8.449120e+01,0.387305
414.15,2,0,-8.448673e+01,-8.449168e+01,0.387257
414.20,2,0,-8.448721e+01,-8.449215e+01,0.452425
414.25,2,0,-8.448769e+01,-8.449263e+01,0.386632
414.30,2,0,-8.448817e+01,-8.449311e+01,0.385327
414.35,2,0,-8.448864e+01,-8.449358e+01,0.386969
414.40,2,0,-8.448912e+01,-8.449406e+01,0.385824
414.45,2,0,-8.448960e+01,-8.449454e+01,0.386369
414.50,2,0,-8.449008e+01,-8.449501e+01,0.385265
414.55,2,0,-8.449055e+01,-8.449549e+01,0.386558
414.60,2,0,-8.449103e+01,-8.449597e+01,0.385638
414.65,2,0,-8.449151e+01,-8.449644e+01,0.376985
414.70,2,0,-8.449198e+01,-8.449692e+01,0.377629
414.75,2,0,-8.449246e+01,-8.449739e+01,0.376549
414.80,2,0,-8.449293e+01,-8.449787e+01,0.376565
414.85,2,0,-8.449341e+01,-8.449834e+01,0.379727
414.90,2,0,-8.449388e+01,-8.449881e+01,0.375550
414.95,2,0,-8.449436e+01,-8.449929e+01,0.378933
415.00,2,0,-8.449483e+01,-8.449976e+01,0.377815
415.05,2,0,-8.449531e+01,-8.450024e+01,0.377137
415.10,2,0,-8.449578e+01,-8.450071e+01,0.377020
415.15,2,0,-8.449626e+01,-8.450118e+01,0.376790
415.20,2,0,-8.449673e+01,-8.450166e+01,0.376556
415.25,2,0,-8.449721e+01,-8.450213e+01,0.376448
415.30,2,0,-8.449768e+01,-8.450260e+01,0.377708
415.35,2,0,-8.449815e+01,-8.450307e+01,0.377330
415.40,2,0,-8.449863e+01,-8.450355e+01,0.376348
415.45,2,0,-8.449910e+01,-8.450402e+01,0.377750
415.50,2,0,-8.449957e+01,-8.450449e+01,0.377854
415.55,2,0,-8.450004e+01,-8.450496e+01,0.376944
415.60,2,0,-8.450052e+01,-8.450543e+01,0.376264
415.65,2,0,-8.450099e+01,-8.450590e+01,0.378470
415.70,2,0,-8.450146e+01,-8.450637e+01,0.382127
415.75,2,0,-8.450193e+01,-8.450684e+01,0.377055
415.80,2,0,-8.450240e+01,-8.450731e+01,0.378079
415.85,2,0,-8.450288e+01,-8.450778e+01,0.379323
415.90,2,0,-8.450335e+01,-8.450825e+01,0.375731
415.95,2,0,-8.450382e+01,-8.450872e+01,0.379156
416.00,2,0,-8.450429e+01,-8.450919e+01,0.377386
416.05,2,0,-8.450476e+01,-8.450966e+01,0.378388
416.10,2,0,-8.450523e+01,-8.451013e+01,0.377944
416.15,2,0,-8.450570e+01,-8.451060e+01,0.381296
416.20,2,0,-8.450617e+01,-8.451107e+01,0.376567
416.25,2,0,-8.450664e+01,-8.451154e+01,0.377493
416.30,2,0,-8.450711e+01,-8.451200e+01,0.377997
416.35,2,0,-8.450757e+01,-8.451247e+01,0.377416
416.40,2,0,-8.450804e+01,-8.451294e+01,0.376269
416.45,2,0,-8.450851e+01,-8.451341e+01,0.376898
416.50,2,0,-8.450898e+01,-8.451387e+01,0.376480
416.55,2,0,-8.450945e+01,-8.451434e+01,0.376570
416.60,2,0,-8.450992e+01,-8.451481e+01,0.375667
416.65,2,0,-8.451038e+01,-8.451527e+01,0.377097
416.70,2,0,-8.451085e+01,-8.451574e+01,0.378362
416.75,2,0,-8.451132e+01,-8.451621e+01,0.378974
416.80,2,0,-8.451179e+01,-8.451667e+01,0.381416
416.85,2,0,-8.451225e+01,-8.451714e+01,0.375826
416.90,2,0,-8.451272e+01,-8.451760e+01,0.376817
416.95,2,0,-8.451319e+01,-8.451807e+01,0.377238
417.00,2,0,-8.451365e+01,-8.451853e+01,0.377009
417.05,2,0,-8.451412e+01,-8.451900e+01,0.378188
417.10,2,0,-8.451458e+01,-8.451946e+01,0.376459
417.15,2,0,-8.451505e+01,-8.451993e+01,0.379436
417.20,2,0,-8.451551e+01,-8.452039e+01,0.376022
417.25,2,0,-8.451598e+01,-8.452086e+01,0.378086
417.30,2,0,-8.451644e+01,-8.452132e+01,0.376638
417.35,2,0,-8.451691e+01,-8.452178e+01,0.380462
417.40,2,0,-8.451737e+01,-8.452225e+01,0.376708
417.45,2,0,-8.451784e+01,-8.452271e+01,0.377490
417.50,2,0,-8.451830e+01,-8.452317e+01,0.380182
417.55,2,0,-8.451876e+01,-8.452363e+01,0.378175
417.60,2,0,-8.451923e+01,-8.452410e+01,0.381861
417.65,2,0,-8.451969e+01,-8.452456e+01,0.376317
417.70,2,0,-8.452015e+01,-8.452502e+01,0.376656
417.75,2,0,-8.452062e+01,-8.452548e+01,0.376145
417.80,2,0,-8.452108e+01,-8.452594e+01,0.375722
417.85,2,0,-8.452154e+01,-8.452640e+01,0.377599
417.90,2,0,-8.452200e+01,-8.452686e+01,0.377582
417.95,2,0,-8.452247e+01,-8.452733e+01,0.378008
418.00,2,0,-8.452293e+01,-8.452779e+01,0.379852
418.05,2,0,-8.452339e+01,-8.452825e+01,0.377627
418.10,2,0,-8.452385e+01,-8.452871e+01,0.378661
418.15,2,0,-8.452431e+01,-8.452917e+01,0.378580
418.20,2,0,-8.452477e+01,-8.452963e+01,0.376803
418.25,2,0,-8.452523e+01,-8.453009e+01,0.378290
418.30,2,0,-8.452569e+01,-8.453054e+01,0.383070
418.35,2,0,-8.452615e+01,-8.453100e+01,0.377602
418.40,2,0,-8.452661e+01,-8.453146e+01,0.376371
418.45,2,0,-8.452707e+01,-8.453192e+01,0.382473
418.50,2,0,-8.452753e+01,-8.453238e+01,0.378587
418.55,2,0,-8.452799e+01,-8.453284e+01,0.377212
418.60,2,0,-8.452845e+01,-8.453329e+01,0.376379
418.65,2,0,-8.452891e+01,-8.453375e+01,0.376183
418.70,2,0,-8.452937e+01,-8.453421e+01,0.376929
418.75,2,0,-8.452983e+01,-8.453467e+01,0.375768
418.80,2,0,-8.453029e+01,-8.453512e+01,0.376646
418.85,2,0,-8.453074e+01,-8.453558e+01,0.378199
418.90,2,0,-8.453120e+01,-8.453604e+01,0.378850
418.95,2,0,-8.453166e+01,-8.453649e+01,0.378247
419.00,2,0,-8.453212e+01,-8.453695e+01,0.377883
419.05,2,0,-8.453257e+01,-8.453741e+01,0.378281
419.10,2,0,-8.453303e+01,-8.453786e+01,0.376668
419.15,2,0,-8.453349e+01,-8.453832e+01,0.376805
419.20,2,0,-8.453394e+01,-8.453877e+01,0.377543
419.25,2,0,-8.453440e+01,-8.453923e+01,0.377485
419.30,2,0,-8.453486e+01,-8.453968e+01,0.378335
419.35,2,0,-8.453531e+01,-8.454014e+01,0.378764
419.40,2,0,-8.453577e+01,-8.454059e+01,0.378415
419.45,2,0,-8.453622e+01,-8.454104e+01,0.377696
419.50,2,0,-8.453668e+01,-8.454150e+01,0.378549
419.55,2,0,-8.453713e+01,-8.454195e+01,0.376859
419.60,2,0,-8.453759e+01,-8.454241e+01,0.378754
419.65,2,0,-8.453804e+01,-8.454286e+01,0.376613
419.70,2,0,-8.453850e+01,-8.454331e+01,0.378603
419.75,2,0,-8.453895e+01,-8.454376e+01,0.377998
419.80,2,0,-8.453941e+01,-8.454422e+01,0.378310
419.85,2,0,-8.453986e+01,-8.454467e+01,0.377087
419.90,2,0,-8.454031e+01,-8.454512e+01,0.376290
419.95,2,0,-8.454077e+01,-8.454557e+01,0.378507
420.00,2,0,-8.454122e+01,-8.454602e+01,0.378506
420.05,2,0,-8.454167e+01,-8.454648e+01,0.375783
420.10,2,0,-8.454212e+01,-8.454693e+01,0.378387
420.15,2,0,-8.454258e+01,-8.454738e+01,0.377141
420.20,2,0,-8.454303e+01,-8.454783e+01,0.377601
420.25,2,0,-8.454348e+01,-8.454828e+01,0.381839
420.30,2,0,-8.454393e+01,-8.454873e+01,0.378654
420.35,2,0,-8.454438e+01,-8.454918e+01,0.377072
420.40,2,0,-8.454483e+01,-8.454963e+01,0.377784
420.45,2,0,-8.454529e+01,-8.455008e+01,0.378798
420.50,2,0,-8.454574e+01,-8.455053e+01,0.377126
420.55,2,0,-8.454619e+01,-8.455098e+01,0.376286
420.60,2,0,-8.454664e+01,-8.455143e+01,0.376898
420.65,2,0,-8.454709e+01,-8.455188e+01,0.377352
420.70,2,0,-8.454754e+01,-8.455233e+01,0.378545
420.75,2,0,-8.454799e+01,-8.455277e+01,0.377514
420.80,2,0,-8.454844e+01,-8.455322e+01,0.377848
420.85,2,0,-8.454889e+01,-8.455367e+01,0.377582
420.90,2,0,-8.454934e+01,-8.455412e+01,0.377529
420.95,2,0,-8.454979e+01,-8.455457e+01,0.377458
421.00,2,0,-8.455023e+01,-8.455501e+01,0.378711
421.05,2,0,-8.455068e+01,-8.455546e+01,0.382660
421.10,2,0,-8.455113e+01,-8.455591e+01,0.377709
421.15,2,0,-8.455158e+01,-8.455635e+01,0.381120
421.20,2,0,-8.455203e+01,-8.455680e+01,0.376974
421.25,2,0,-8.455247e+01,-8.455725e+01,0.375940
421.30,2,0,-8.455292e+01,-8.455769e+01,0.378053
421.35,2,0,-8.455337e+01,-8.455814e+01,0.377537
421.40,2,0,-8.455382e+01,-8.455858e+01,0.375896
421.45,2,0,-8.455426e+01,-8.455903e+01,0.380618
421.50,2,0,-8.455471e+01,-8.455947e+01,0.378021
421.55,2,0,-8.455516e+01,-8.455992e+01,0.379514
421.60,2,0,-8.455560e+01,-8.456036e+01,0.376768
421.65,2,0,-8.455605e+01,-8.456081e+01,0.381301
421.70,2,0,-8.455649e+01,-8.456125e+01,0.376898
421.75,2,0,-8.455694e+01,-8.456170e+01,0.378203
421.80,2,0,-8.455738e+01,-8.456214e+01,0.379798
421.85,2,0,-8.455783e+01,-8.456258e+01,0.379785
421.90,2,0,-8.455827e+01,-8.456303e+01,0.376871
421.95,2,0,-8.455872e+01,-8.456347e+01,0.377490
422.00,2,0,-8.455916e+01,-8.456391e+01,0.378010
422.05,2,0,-8.455961e+01,-8.456436e+01,0.376843
422.10,2,0,-8.456005e+01,-8.456480e+01,0.379288
422.15,2,0,-8.456049e+01,-8.456524e+01,0.377469
422.20,2,0,-8.456094e+01,-8.456568e+01,0.414577
422.25,2,0,-8.456138e+01,-8.456612e+01,0.386838
422.30,2,0,-8.456183e+01,-8.456657e+01,0.387374
422.35,2,0,-8.456227e+01,-8.456701e+01,0.386380
422.40,2,0,-8.456271e+01,-8.456745e+01,0.386847
422.45,2,0,-8.456315e+01,-8.456789e+01,0.387128
422.50,2,0,-8.456360e+01,-8.456833e+01,0.386525
422.55,2,0,-8.456404e+01,-8.456877e+01,0.387189
422.60,2,0,-8.456448e+01,-8.456921e+01,0.387009
422.65,2,0,-8.456492e+01,-8.456965e+01,0.385752
422.70,2,0,-8.456536e+01,-8.457009e+01,0.387083
422.75,2,0,-8.456580e+01,-8.457053e+01,0.395839
422.80,2,0,-8.456624e+01,-8.457097e+01,0.389510
422.85,2,0,-8.456669e+01,-8.457141e+01,0.387774
422.90,2,0,-8.456713e+01,-8.457185e+01,0.387145
422.95,2,0,-8.456757e+01,-8.457229e+01,0.386529
423.00,2,0,-8.456801e+01,-8.457273e+01,0.387355
423.05,2,0,-8.456845e+01,-8.457317e+01,0.379650
423.10,2,0,-8.456889e+01,-8.457360e+01,0.378966
423.15,2,0,-8.456933e+01,-8.457404e+01,0.419328
423.20,2,0,-8.456977e+01,-8.457448e+01,0.386350
423.25,2,0,-8.457020e+01,-8.457492e+01,0.385858
423.30,2,0,-8.457064e+01,-8.457535e+01,0.387293
423.35,2,0,-8.457108e+01,-8.457579e+01,0.386495
423.40,2,0,-8.457152e+01,-8.457623e+01,0.386438
423.45,2,0,-8.457196e+01,-8.457667e+01,0.387360
423.50,2,0,-8.457240e+01,-8.457710e+01,0.386978
423.55,2,0,-8.457283e+01,-8.457754e+01,0.386422
423.60,2,0,-8.457327e+01,-8.457797e+01,0.389226
423.65,2,0,-8.457371e+01,-8.457841e+01,0.385849
423.70,2,0,-8.457415e+01,-8.457885e+01,0.386932
423.75,2,0,-8.457458e+01,-8.457928e+01,0.388326
423.80,2,0,-8.457502e+01,-8.457972e+01,0.387903
423.85,2,0,-8.457546e+01,-8.458015e+01,0.387179
423.90,2,0,-8.457589e+01,-8.458059e+01,0.388352
423.95,2,0,-8.457633e+01,-8.458102e+01,0.387256
424.00,2,0,-8.457677e+01,-8.458145e+01,0.378546
424.05,2,0,-8.457720e+01,-8.458189e+01,0.379986
424.10,2,0,-8.457764e+01,-8.458232e+01,0.380976
424.15,2,0,-8.457807e+01,-8.458276e+01,0.419257
424.20,2,0,-8.457851e+01,-8.458319e+01,0.406845
424.25,2,0,-8.457894e+01,-8.458362e+01,0.388284
424.30,2,0,-8.457938e+01,-8.458406e+01,0.385862
424.35,2,0,-8.457981e+01,-8.458449e+01,0.386017
424.40,2,0,-8.458025e+01,-8.458492e+01,0.384676
424.45,2,0,-8.458068e+01,-8.458535e+01,0.387696
424.50,2,0,-8.458111e+01,-8.458579e+01,0.386114
424.55,2,0,-8.458155e+01,-8.458622e+01,0.386143
424.60,2,0,-8.458198e+01,-8.458665e+01,0.386440
424.65,2,0,-8.458241e+01,-8.458708e+01,0.387201
424.70,2,0,-8.458285e+01,-8.458751e+01,0.386522
424.75,2,0,-8.458328e+01,-8.458794e+01,0.387428
424.80,2,0,-8.458371e+01,-8.458838e+01,0.386598
424.85,2,0,-8.458414e+01,-8.458881e+01,0.386291
424.90,2,0,-8.458458e+01,-8.458924e+01,0.386177
424.95,2,0,-8.458501e+01,-8.458967e+01,0.386686
425.00,2,0,-8.458544e+01,-8.459010e+01,0.379625
425.05,2,0,-8.458587e+01,-8.459053e+01,0.381331
425.10,2,0,-8.458630e+01,-8.459096e+01,0.378665
425.15,2,0,-8.458673e+01,-8.459139e+01,0.379199
425.20,2,0,-8.458716e+01,-8.459182e+01,0.377760
425.25,2,0,-8.458760e+01,-8.459224e+01,0.376529
425.30,2,0,-8.458803e+01,-8.459267e+01,0.377548
425.35,2,0,-8.458846e+01,-8.459310e+01,0.377175
425.40,2,0,-8.458889e+01,-8.459353e+01,0.378736
425.45,2,0,-8.458932e+01,-8.459396e+01,0.379275
425.50,2,0,-8.458975e+01,-8.459439e+01,0.378711
425.55,2,0,-8.459017e+01,-8.459481e+01,0.376302
425.60,2,0,-8.459060e+01,-8.459524e+01,0.376337
425.65,2,0,-8.459103e+01,-8.459567e+01,0.377576
425.70,2,0,-8.459146e+01,-8.459610e+01,0.378622
425.75,2,0,-8.459189e+01,-8.459652e+01,0.376368
425.80,2,0,-8.459232e+01,-8.459695e+01,0.376063
425.85,2,0,-8.459275e+01,-8.459738e+01,0.378648
425.90,2,0,-8.459317e+01,-8.459780e+01,0.379726
425.95,2,0,-8.459360e+01,-8.459823e+01,0.376037
426.00,2,0,-8.459403e+01,-8.459866e+01,0.379813
426.05,2,0,-8.459446e+01,-8.459908e+01,0.376327
426.10,2,0,-8.459488e+01,-8.459951e+01,0.376083
426.15,2,0,-8.459531e+01,-8.459993e+01,0.376747
426.20,2,0,-8.459574e+01,-8.460036e+01,0.376017
426.25,2,0,-8.459616e+01,-8.460078e+01,0.378207
426.30,2,0,-8.459659e+01,-8.460121e+01,0.376700
426.35,2,0,-8.459702e+01,-8.460163e+01,0.377374
426.40,2,0,-8.459744e+01,-8.460206e+01,0.377883
426.45,2,0,-8.459787e+01,-8.460248e+01,0.377505
426.50,2,0,-8.459829e+01,-8.460290e+01,0.377213
426.55,2,0,-8.459872e+01,-8.460333e+01,0.378213
426.60,2,0,-8.459914e+01,-8.460375e+01,0.378852
426.65,2,0,-8.459957e+01,-8.460417e+01,0.377026
426.70,2,0,-8.459999e+01,-8.460460e+01,0.382708
426.75,2,0,-8.460042e+01,-8.460502e+01,0.375924
426.80,2,0,-8.460084e+01,-8.460544e+01,0.376999
426.85,2,0,-8.460127e+01,-8.460586e+01,0.378686
426.90,2,0,-8.460169e+01,-8.460629e+01,0.376541
426.95,2,0,-8.460211e+01,-8.460671e+01,0.379145
427.00,2,0,-8.460254e+01,-8.460713e+01,0.375795
427.05,2,0,-8.460296e+01,-8.460755e+01,0.379767
427.10,2,0,-8.460338e+01,-8.460797e+01,0.375602
427.15,2,0,-8.460381e+01,-8.460839e+01,0.378653
427.20,2,0,-8.460423e+01,-8.460881e+01,0.376006
427.25,2,0,-8.460465e+01,-8.460923e+01,0.377634
427.30,2,0,-8.460507e+01,-8.460966e+01,0.377524
427.35,2,0,-8.460549e+01,-8.461008e+01,0.377198
427.40,2,0,-8.460592e+01,-8.461050e+01,0.379041
427.45,2,0,-8.460634e+01,-8.461092e+01,0.378801
427.50,2,0,-8.460676e+01,-8.461133e+01,0.381612
427.55,2,0,-8.460718e+01,-8.461175e+01,0.377154
427.60,2,0,-8.460760e+01,-8.461217e+01,0.376475
427.65,2,0,-8.460802e+01,-8.461259e+01,0.382940
427.70,2,0,-8.460844e+01,-8.461301e+01,0.381398
427.75,2,0,-8.460886e+01,-8.461343e+01,0.377286
427.80,2,0,-8.460928e+01,-8.461385e+01,0.377729
427.85,2,0,-8.460970e+01,-8.461427e+01,0.376568
427.90,2,0,-8.461012e+01,-8.461468e+01,0.378595
427.95,2,0,-8.461054e+01,-8.461510e+01,0.379486
428.00,2,0,-8.461096e+01,-8.461552e+01,0.376461
428.05,2,0,-8.461138e+01,-8.461594e+01,0.377202
428.10,2,0,-8.461180e+01,-8.461635e+01,0.381589
428.15,2,0,-8.461222e+01,-8.461677e+01,0.376699
428.20,2,0,-8.461264e+01,-8.461719e+01,0.376923
428.25,2,0,-8.461305e+01,-8.461760e+01,0.378623
428.30,2,0,-8.461347e+01,-8.461802e+01,0.380176
428.35,2,0,-8.461389e+01,-8.461844e+01,0.377909
428.40,2,0,-8.461431e+01,-8.461885e+01,0.377295
428.45,2,0,-8.461473e+01,-8.461927e+01,0.378208
428.50,2,0,-8.461514e+01,-8.461968e+01,0.376845
428.55,2,0,-8.461556e+01,-8.462010e+01,0.377986
428.60,2,0,-8.461598e+01,-8.462051e+01,0.381421
428.65,2,0,-8.461639e+01,-8.462093e+01,0.379769
428.70,2,0,-8.461681e+01,-8.462134e+01,0.377411
428.75,2,0,-8.461723e+01,-8.462176e+01,0.376929
428.80,2,0,-8.461764e+01,-8.462217e+01,0.375452
428.85,2,0,-8.461806e+01,-8.462259e+01,0.377792
428.90,2,0,-8.461847e+01,-8.462300e+01,0.378571
428.95,2,0,-8.461889e+01,-8.462341e+01,0.384063
429.00,2,0,-8.461930e+01,-8.462383e+01,0.377961
429.05,2,0,-8.461972e+01,-8.462424e+01,0.375549
429.10,2,0,-8.462013e+01,-8.462465e+01,0.378572
429.15,2,0,-8.462055e+01,-8.462507e+01,0.376824
429.20,2,0,-8.462096e+01,-8.462548e+01,0.378012
429.25,2,0,-8.462138e+01,-8.462589e+01,0.378064
429.30,2,0,-8.462179e+01,-8.462630e+01,0.378782
429.35,2,0,-8.462220e+01,-8.462671e+01,0.376615
429.40,2,0,-8.462262e+01,-8.462713e+01,0.378183
429.45,2,0,-8.462303e+01,-8.462754e+01,0.377515
429.50,2,0,-8.462344e+01,-8.462795e+01,0.380750
429.55,2,0,-8.462386e+01,-8.462836e+01,0.380089
429.60,2,0,-8.462427e+01,-8.462877e+01,0.379518
429.65,2,0,-8.462468e+01,-8.462918e+01,0.377832
429.70,2,0,-8.462509e+01,-8.462959e+01,0.377087
429.75,2,0,-8.462551e+01,-8.463000e+01,0.376316
429.80,2,0,-8.462592e+01,-8.463041e+01,0.379052
429.85,2,0,-8.462633e+01,-8.463082e+01,0.380166
429.90,2,0,-8.462674e+01,-8.463123e+01,0.377722
429.95,2,0,-8.462715e+01,-8.463164e+01,0.376840
430.00,2,0,-8.462756e+01,-8.463205e+01,0.379020
430.05,2,0,-8.462797e+01,-8.463246e+01,0.378419
430.10,2,0,-8.462839e+01,-8.463287e+01,0.376551
430.15,2,0,-8.462880e+01,-8.463328e+01,0.379756
430.20,2,0,-8.462921e+01,-8.463369e+01,0.380061
430.25,2,0,-8.462962e+01,-8.463409e+01,0.379171
430.30,2,0,-8.463003e+01,-8.463450e+01,0.376742
430.35,2,0,-8.463044e+01,-8.463491e+01,0.377116
430.40,2,0,-8.463085e+01,-8.463532e+01,0.377969
430.45,2,0,-8.463125e+01,-8.463573e+01,0.377609
430.50,2,0,-8.463166e+01,-8.463613e+01,0.380816
430.55,2,0,-8.463207e+01,-8.463654e+01,0.377985
430.60,2,0,-8.463248e+01,-8.463695e+01,0.376241
430.65,2,0,-8.463289e+01,-8.463735e+01,0.380806
430.70,2,0,-8.463330e+01,-8.463776e+01,0.375980
430.75,2,0,-8.463371e+01,-8.463817e+01,0.378904
430.80,2,0,-8.463411e+01,-8.463857e+01,0.378251
430.85,2,0,-8.463452e+01,-8.463898e+01,0.377969
430.90,2,0,-8.463493e+01,-8.463938e+01,0.379219
430.95,2,0,-8.463534e+01,-8.463979e+01,0.377037
431.00,2,0,-8.463574e+01,-8.464019e+01,0.376031
431.05,2,0,-8.463615e+01,-8.464060e+01,0.378731
431.10,2,0,-8.463656e+01,-8.464100e+01,0.377250
431.15,2,0,-8.463696e+01,-8.464141e+01,0.377196
431.20,2,0,-8.463737e+01,-8.464181e+01,0.414259
431.25,2,0,-8.463778e+01,-8.464222e+01,0.397637
431.30,2,0,-8.463818e+01,-8.464262e+01,0.376338
431.35,2,0,-8.463859e+01,-8.464302e+01,0.377189
431.40,2,0,-8.463899e+01,-8.464343e+01,0.376585
431.45,2,0,-8.463940e+01,-8.464383e+01,0.379467
431.50,2,0,-8.463980e+01,-8.464423e+01,0.376819
431.55,2,0,-8.464021e+01,-8.464464e+01,0.378791
431.60,2,0,-8.464061e+01,-8.464504e+01,0.378199
431.65,2,0,-8.464102e+01,-8.464544e+01,0.379418
431.70,2,0,-8.464142e+01,-8.464585e+01,0.377550
431.75,2,0,-8.464182e+01,-8.464625e+01,0.379154
431.80,2,0,-8.464223e+01,-8.464665e+01,0.377720
431.85,2,0,-8.464263e+01,-8.464705e+01,0.379247
431.90,2,0,-8.464304e+01,-8.464745e+01,0.377398
431.95,2,0,-8.464344e+01,-8.464785e+01,0.375004
432.00,2,0,-8.464384e+01,-8.464825e+01,0.377377
432.05,2,0,-8.464424e+01,-8.464866e+01,0.376539
432.10,2,0,-8.464465e+01,-8.464906e+01,0.378577
432.15,2,0,-8.464505e+01,-8.464946e+01,0.376266
432.20,2,0,-8.464545e+01,-8.464986e+01,0.384635
432.25,2,0,-8.464585e+01,-8.465026e+01,0.377444
432.30,2,0,-8.464626e+01,-8.465066e+01,0.378807
432.35,2,0,-8.464666e+01,-8.465106e+01,0.378161
432.40,2,0,-8.464706e+01,-8.465146e+01,0.377048
432.45,2,0,-8.464746e+01,-8.465186e+01,0.378620
432.50,2,0,-8.464786e+01,-8.465225e+01,0.378347
432.55,2,0,-8.464826e+01,-8.465265e+01,0.376347
432.60,2,0,-8.464866e+01,-8.465305e+01,0.377398
432.65,2,0,-8.464906e+01,-8.465345e+01,0.375791
432.70,2,0,-8.464946e+01,-8.465385e+01,0.380041
432.75,2,0,-8.464986e+01,-8.465425e+01,0.378986
432.80,2,0,-8.465026e+01,-8.465465e+01,0.376854
432.85,2,0,-8.465066e+01,-8.465504e+01,0.379014
432.90,2,0,-8.465106e+01,-8.465544e+01,0.377392
432.95,2,0,-8.465146e+01,-8.465584e+01,0.382152
433.00,2,0,-8.465186e+01,-8.465623e+01,0.376810
433.05,2,0,-8.465226e+01,-8.465663e+01,0.380051
433.10,2,0,-8.465266e+01,-8.465703e+01,0.378474
433.15,2,0,-8.465306e+01,-8.465742e+01,0.378678
433.20,2,0,-8.465345e+01,-8.465782e+01,0.378917
433.25,2,0,-8.465385e+01,-8.465822e+01,0.381224
433.30,2,0,-8.465425e+01,-8.465861e+01,0.376747
433.35,2,0,-8.465465e+01,-8.465901e+01,0.376094
433.40,2,0,-8.465505e+01,-8.465940e+01,0.379296
433.45,2,0,-8.465544e+01,-8.465980e+01,0.376760
433.50,2,0,-8.465584e+01,-8.466019e+01,0.377271
433.55,2,0,-8.465624e+01,-8.466059e+01,0.387151
433.60,2,0,-8.465663e+01,-8.466098e+01,0.376518
433.65,2,0,-8.465703e+01,-8.466138e+01,0.379674
433.70,2,0,-8.465743e+01,-8.466177e+01,0.377062
433.75,2,0,-8.465782e+01,-8.466217e+01,0.376854
433.80,2,0,-8.465822e+01,-8.466256e+01,0.376655
433.85,2,0,-8.465861e+01,-8.466295e+01,0.379682
433.90,2,0,-8.465901e+01,-8.466335e+01,0.377912
433.95,2,0,-8.465940e+01,-8.466374e+01,0.376869
434.00,2,0,-8.465980e+01,-8.466413e+01,0.377082
434.05,2,0,-8.466019e+01,-8.466453e+01,0.379986
434.10,2,0,-8.466059e+01,-8.466492e+01,0.376585
434.15,2,0,-8.466098e+01,-8.466531e+01,0.378667
434.20,2,0,-8.466138e+01,-8.466570e+01,0.378301
434.25,2,0,-8.466177e+01,-8.466610e+01,0.377170
434.30,2,0,-8.466217e+01,-8.466649e+01,0.383109
434.35,2,0,-8.466256e+01,-8.466688e+01,0.376185
434.40,2,0,-8.466295e+01,-8.466727e+01,0.379281
434.45,2,0,-8.466335e+01,-8.466766e+01,0.375822
434.50,2,0,-8.466374e+01,-8.466805e+01,0.378799
434.55,2,0,-8.466413e+01,-8.466844e+01,0.378147
434.60,2,0,-8.466453e+01,-8.466883e+01,0.376623
434.65,2,0,-8.466492e+01,-8.466922e+01,0.377463
434.70,2,0,-8.466531e+01,-8.466961e+01,0.378346
434.75,2,0,-8.466570e+01,-8.467000e+01,0.381552
434.80,2,0,-8.466609e+01,-8.467039e+01,0.376686
434.85,2,0,-8.466649e+01,-8.467078e+01,0.378599
434.90,2,0,-8.466688e+01,-8.467117e+01,0.378053
434.95,2,0,-8.466727e+01,-8.467156e+01,0.377778
435.00,2,0,-8.466766e+01,-8.467195e+01,0.379845
435.05,2,0,-8.466805e+01,-8.467234e+01,0.376334
435.10,2,0,-8.466844e+01,-8.467273e+01,0.378452
435.15,2,0,-8.466883e+01,-8.467312e+01,0.377844
435.20,2,0,-8.466922e+01,-8.467351e+01,0.376927
435.25,2,0,-8.466961e+01,-8.467389e+01,0.379748
435.30,2,0,-8.467000e+01,-8.467428e+01,0.377887
435.35,2,0,-8.467039e+01,-8.467467e+01,0.376604
435.40,2,0,-8.467078e+01,-8.467506e+01,0.377970
435.45,2,0,-8.467117e+01,-8.467544e+01,0.376845
435.50,2,0,-8.467156e+01,-8.467583e+01,0.378923
435.55,2,0,-8.467195e+01,-8.467622e+01,0.377000
435.60,2,0,-8.467234e+01,-8.467661e+01,0.379013
435.65,2,0,-8.467273e+01,-8.467699e+01,0.379724
435.70,2,0,-8.467312e+01,-8.467738e+01,0.377665
435.75,2,0,-8.467350e+01,-8.467776e+01,0.377318
435.80,2,0,-8.467389e+01,-8.467815e+01,0.378022
435.85,2,0,-8.467428e+01,-8.467854e+01,0.377982
435.90,2,0,-8.467467e+01,-8.467892e+01,0.377313
435.95,2,0,-8.467506e+01,-8.467931e+01,0.378353
436.00,2,0,-8.467544e+01,-8.467969e+01,0.377098
436.05,2,0,-8.467583e+01,-8.468008e+01,0.376230
436.10,2,0,-8.467622e+01,-8.468046e+01,0.381889
436.15,2,0,-8.467660e+01,-8.468085e+01,0.378167
436.20,2,0,-8.467699e+01,-8.468123e+01,0.376664
436.25,2,0,-8.467738e+01,-8.468161e+01,0.381547
436.30,2,0,-8.467776e+01,-8.468200e+01,0.377559
436.35,2,0,-8.467815e+01,-8.468238e+01,0.376032
436.40,2,0,-8.467853e+01,-8.468276e+01,0.376929
436.45,2,0,-8.467892e+01,-8.468315e+01,0.376574
436.50,2,0,-8.467930e+01,-8.468353e+01,0.377494
436.55,2,0,-8.467969e+01,-8.468391e+01,0.378619
436.60,2,0,-8.468007e+01,-8.468430e+01,0.380143
436.65,2,0,-8.468046e+01,-8.468468e+01,0.376564
436.70,2,0,-8.468084e+01,-8.468506e+01,0.376631
436.75,2,0,-8.468123e+01,-8.468544e+01,0.377223
436.80,2,0,-8.468161e+01,-8.468583e+01,0.377455
436.85,2,0,-8.468200e+01,-8.468621e+01,0.377205
436.90,2,0,-8.468238e+01,-8.468659e+01,0.377297
436.95,2,0,-8.468276e+01,-8.468697e+01,0.409120
437.00,2,0,-8.468315e+01,-8.468735e+01,0.386914
437.05,2,0,-8.468353e+01,-8.468773e+01,0.386955
437.10,2,0,-8.468391e+01,-8.468811e+01,0.422153
437.15,2,0,-8.468430e+01,-8.468849e+01,0.406778
437.20,2,0,-8.468468e+01,-8.468887e+01,0.389948
437.25,2,0,-8.468506e+01,-8.468925e+01,0.389884
437.30,2,0,-8.468544e+01,-8.468963e+01,0.390466
437.35,2,0,-8.468583e+01,-8.469001e+01,0.390414
437.40,2,0,-8.468621e+01,-8.469039e+01,0.390833
437.45,2,0,-8.468659e+01,-8.469077e+01,0.393036
437.50,2,0,-8.468697e+01,-8.469115e+01,0.390746
437.55,2,0,-8.468735e+01,-8.469153e+01,0.390491
437.60,2,0,-8.468773e+01,-8.469191e+01,0.393121
437.65,2,0,-8.468811e+01,-8.469229e+01,0.390561
437.70,2,0,-8.468849e+01,-8.469267e+01,0.390873
437.75,2,0,-8.468888e+01,-8.469304e+01,0.425135
437.80,2,0,-8.468926e+01,-8.469342e+01,0.390411
437.85,2,0,-8.468964e+01,-8.469380e+01,0.390300
437.90,2,0,-8.469002e+01,-8.469418e+01,0.391409
437.95,2,0,-8.469040e+01,-8.469456e+01,0.390974
438.00,2,0,-8.469077e+01,-8.469493e+01,0.391532
438.05,2,0,-8.469115e+01,-8.469531e+01,0.390934
438.10,2,0,-8.469153e+01,-8.469569e+01,0.389330
438.15,2,0,-8.469191e+01,-8.469606e+01,0.388024
438.20,2,0,-8.469229e+01,-8.469644e+01,0.387920
438.25,2,0,-8.469267e+01,-8.469682e+01,0.387455
438.30,2,0,-8.469305e+01,-8.469719e+01,0.388534
438.35,2,0,-8.469343e+01,-8.469757e+01,0.388119
438.40,2,0,-8.469380e+01,-8.469794e+01,0.387876
438.45,2,0,-8.469418e+01,-8.469832e+01,0.388062
438.50,2,0,-8.469456e+01,-8.469869e+01,0.388966
438.55,2,0,-8.469494e+01,-8.469907e+01,0.388140
438.60,2,0,-8.469531e+01,-8.469944e+01,0.391560
438.65,2,0,-8.469569e+01,-8.469982e+01,0.386619
438.70,2,0,-8.469607e+01,-8.470019e+01,0.387429
438.75,2,0,-8.469645e+01,-8.470057e+01,0.387553
438.80,2,0,-8.469682e+01,-8.470094e+01,0.387556
438.85,2,0,-8.469720e+01,-8.470132e+01,0.387931
438.90,2,0,-8.469757e+01,-8.470169e+01,0.379494
438.95,2,0,-8.469795e+01,-8.470206e+01,0.384420
439.00,2,0,-8.469833e+01,-8.470244e+01,0.379105
439.05,2,0,-8.469870e+01,-8.470281e+01,0.379323
439.10,2,0,-8.469908e+01,-8.470318e+01,0.379544
439.15,2,0,-8.469945e+01,-8.470355e+01,0.380373
439.20,2,0,-8.469983e+01,-8.470393e+01,0.379632
439.25,2,0,-8.470020e+01,-8.470430e+01,0.430979
439.30,2,0,-8.470058e+01,-8.470467e+01,0.387526
439.35,2,0,-8.470095e+01,-8.470504e+01,0.439824
439.40,2,0,-8.470133e+01,-8.470542e+01,0.396902
439.45,2,0,-8.470170e+01,-8.470579e+01,0.393670
439.50,2,0,-8.470207e+01,-8.470616e+01,0.393956
439.55,2,0,-8.470245e+01,-8.470653e+01,0.393907
439.60,2,0,-8.470282e+01,-8.470690e+01,0.392919
439.65,2,0,-8.470319e+01,-8.470727e+01,0.393265
439.70,2,0,-8.470357e+01,-8.470764e+01,0.393830
439.75,2,0,-8.470394e+01,-8.470801e+01,0.396051
439.80,2,0,-8.470431e+01,-8.470838e+01,0.393752
439.85,2,0,-8.470468e+01,-8.470875e+01,0.422393
439.90,2,0,-8.470506e+01,-8.470912e+01,0.394811
439.95,2,0,-8.470543e+01,-8.470949e+01,0.392959
440.00,2,0,-8.470580e+01,-8.470986e+01,0.430657
440.05,2,0,-8.470617e+01,-8.471023e+01,0.391985
440.10,2,0,-8.470654e+01,-8.471060e+01,0.392067
440.15,2,0,-8.470692e+01,-8.471097e+01,0.392961
440.20,2,0,-8.470729e+01,-8.471134e+01,0.394399
440.25,2,0,-8.470766e+01,-8.471171e+01,0.391600
440.30,2,0,-8.470803e+01,-8.471208e+01,0.391496
440.35,2,0,-8.470840e+01,-8.471244e+01,0.392092
440.40,2,0,-8.470877e+01,-8.471281e+01,0.391419
440.45,2,0,-8.470914e+01,-8.471318e+01,0.393368
440.50,2,0,-8.470951e+01,-8.471355e+01,0.391392
440.55,2,0,-8.470988e+01,-8.471391e+01,0.393051
440.60,2,0,-8.471025e+01,-8.471428e+01,0.392110
440.65,2,0,-8.471062e+01,-8.471465e+01,0.391316
440.70,2,0,-8.471099e+01,-8.471502e+01,0.393787
440.75,2,0,-8.471136e+01,-8.471538e+01,0.393772
440.80,2,0,-8.471173e+01,-8.471575e+01,0.379885
440.85,2,0,-8.471210e+01,-8.471611e+01,0.378451
440.90,2,0,-8.471246e+01,-8.471648e+01,0.380362
440.95,2,0,-8.471283e+01,-8.471685e+01,0.380312
441.00,2,0,-8.471320e+01,-8.471721e+01,0.381985
441.05,2,0,-8.471357e+01,-8.471758e+01,0.379694
441.10,2,0,-8.471394e+01,-8.471794e+01,0.379408
441.15,2,0,-8.471430e+01,-8.471831e+01,0.382923
441.20,2,0,-8.471467e+01,-8.471867e+01,0.379341
441.25,2,0,-8.471504e+01,-8.471904e+01,0.379399
441.30,2,0,-8.471541e+01,-8.471940e+01,0.380067
441.35,2,0,-8.471577e+01,-8.471977e+01,0.376830
441.40,2,0,-8.471614e+01,-8.472013e+01,0.378958
441.45,2,0,-8.471651e+01,-8.472050e+01,0.380772
441.50,2,0,-8.471687e+01,-8.472086e+01,0.399698
441.55,2,0,-8.471724e+01,-8.472122e+01,0.427614
441.60,2,0,-8.471761e+01,-8.472159e+01,0.393123
441.65,2,0,-8.471797e+01,-8.472195e+01,0.393970
441.70,2,0,-8.471834e+01,-8.472231e+01,0.393075
441.75,2,0,-8.471870e+01,-8.472268e+01,0.392169
441.80,2,0,-8.471907e+01,-8.472304e+01,0.392610
441.85,2,0,-8.471943e+01,-8.472340e+01,0.393217
441.90,2,0,-8.471980e+01,-8.472376e+01,0.395443
441.95,2,0,-8.472016e+01,-8.472413e+01,0.393365
442.00,2,0,-8.472053e+01,-8.472449e+01,0.392068
442.05,2,0,-8.472089e+01,-8.472485e+01,0.395147
442.10,2,0,-8.472126e+01,-8.472521e+01,0.391952
442.15,2,0,-8.472162e+01,-8.472557e+01,0.393739
442.20,2,0,-8.472198e+01,-8.472593e+01,0.394470
442.25,2,0,-8.472235e+01,-8.472629e+01,0.393528
442.30,2,0,-8.472271e+01,-8.472665e+01,0.392108
442.35,2,0,-8.472307e+01,-8.472702e+01,0.377398
442.40,2,0,-8.472344e+01,-8.472738e+01,0.378898
442.45,2,0,-8.472380e+01,-8.472774e+01,0.379506
442.50,2,0,-8.472416e+01,-8.472810e+01,0.381942
442.55,2,0,-8.472452e+01,-8.472846e+01,0.378849
442.60,2,0,-8.472489e+01,-8.472882e+01,0.378455
442.65,2,0,-8.472525e+01,-8.472918e+01,0.377734
442.70,2,0,-8.472561e+01,-8.472953e+01,0.378224
442.75,2,0,-8.472597e+01,-8.472989e+01,0.378692
442.80,2,0,-8.472633e+01,-8.473025e+01,0.377617
442.85,2,0,-8.472670e+01,-8.473061e+01,0.377146
442.90,2,0,-8.472706e+01,-8.473097e+01,0.376043
442.95,2,0,-8.472742e+01,-8.473133e+01,0.377935
443.00,2,0,-8.472778e+01,-8.473169e+01,0.377173
443.05,2,0,-8.472814e+01,-8.473204e+01,0.377025
443.10,2,0,-8.472850e+01,-8.473240e+01,0.377846
443.15,2,0,-8.472886e+01,-8.473276e+01,0.379816
443.20,2,0,-8.472922e+01,-8.473312e+01,0.379094
443.25,2,0,-8.472958e+01,-8.473347e+01,0.381309
443.30,2,0,-8.472994e+01,-8.473383e+01,0.389234
443.35,2,0,-8.473030e+01,-8.473419e+01,0.389336
443.40,2,0,-8.473066e+01,-8.473455e+01,0.387495
443.45,2,0,-8.473102e+01,-8.473490e+01,0.388968
443.50,2,0,-8.473138e+01,-8.473526e+01,0.387854
443.55,2,0,-8.473174e+01,-8.473561e+01,0.388164
443.60,2,0,-8.473209e+01,-8.473597e+01,0.387682
443.65,2,0,-8.473245e+01,-8.473633e+01,0.390290
443.70,2,0,-8.473281e+01,-8.473668e+01,0.390702
443.75,2,0,-8.473317e+01,-8.473704e+01,0.450538
443.80,2,0,-8.473353e+01,-8.473739e+01,0.392477
443.85,2,0,-8.473388e+01,-8.473775e+01,0.393873
443.90,2,0,-8.473424e+01,-8.473810e+01,0.410355
443.95,2,0,-8.473460e+01,-8.473846e+01,0.387203
444.00,2,0,-8.473496e+01,-8.473881e+01,0.387486
444.05,2,0,-8.473531e+01,-8.473917e+01,0.387738
444.10,2,0,-8.473567e+01,-8.473952e+01,0.428408
444.15,2,0,-8.473603e+01,-8.473987e+01,0.391409
444.20,2,0,-8.473638e+01,-8.474023e+01,0.391755
444.25,2,0,-8.473674e+01,-8.474058e+01,0.392216
444.30,2,0,-8.473710e+01,-8.474094e+01,0.391079
444.35,2,0,-8.473745e+01,-8.474129e+01,0.391405
444.40,2,0,-8.473781e+01,-8.474164e+01,0.394959
444.45,2,0,-8.473816e+01,-8.474199e+01,0.391434
444.50,2,0,-8.473852e+01,-8.474235e+01,0.391777
444.55,2,0,-8.473887e+01,-8.474270e+01,0.392114
444.60,2,0,-8.473923e+01,-8.474305e+01,0.391242
444.65,2,0,-8.473958e+01,-8.474340e+01,0.379898
444.70,2,0,-8.473994e+01,-8.474376e+01,0.379179
444.75,2,0,-8.474029e+01,-8.474411e+01,0.382819
444.80,2,0,-8.474065e+01,-8.474446e+01,0.380732
444.85,2,0,-8.474100e+01,-8.474481e+01,0.379638
444.90,2,0,-8.474136e+01,-8.474516e+01,0.379707
444.95,2,0,-8.474171e+01,-8.474551e+01,0.380146
445.00,2,0,-8.474206e+01,-8.474586e+01,0.379777
445.05,2,0,-8.474242e+01,-8.474621e+01,0.379809
445.10,2,0,-8.474277e+01,-8.474656e+01,0.432897
445.15,2,0,-8.474312e+01,-8.474692e+01,0.426391
445.20,2,0,-8.474347e+01,-8.474727e+01,0.395949
445.25,2,0,-8.474383e+01,-8.474762e+01,0.395482
445.30,2,0,-8.474418e+01,-8.474797e+01,0.395487
445.35,2,0,-8.474453e+01,-8.474831e+01,0.394815
445.40,2,0,-8.474488e+01,-8.474866e+01,0.396906
445.45,2,0,-8.474524e+01,-8.474901e+01,0.394927
445.50,2,0,-8.474559e+01,-8.474936e+01,0.395844
445.55,2,0,-8.474594e+01,-8.474971e+01,0.394808
445.60,2,0,-8.474629e+01,-8.475006e+01,0.394610
445.65,2,0,-8.474664e+01,-8.475041e+01,0.395516
445.70,2,0,-8.474699e+01,-8.475076e+01,0.395240
445.75,2,0,-8.474734e+01,-8.475110e+01,0.396751
445.80,2,0,-8.474770e+01,-8.475145e+01,0.395350
445.85,2,0,-8.474805e+01,-8.475180e+01,0.394487
445.90,2,0,-8.474840e+01,-8.475215e+01,0.395562
445.95,2,0,-8.474875e+01,-8.475250e+01,0.379049
446.00,2,0,-8.474910e+01,-8.475284e+01,0.380432
446.05,2,0,-8.474945e+01,-8.475319e+01,0.379784
446.10,2,0,-8.474980e+01,-8.475354e+01,0.379497
446.15,2,0,-8.475014e+01,-8.475388e+01,0.382946
446.20,2,0,-8.475049e+01,-8.475423e+01,0.379490
446.25,2,0,-8.475084e+01,-8.475458e+01,0.379548
446.30,2,0,-8.475119e+01,-8.475492e+01,0.379774
446.35,2,0,-8.475154e+01,-8.475527e+01,0.381055
446.40,2,0,-8.475189e+01,-8.475561e+01,0.380568
446.45,2,0,-8.475224e+01,-8.475596e+01,0.379897
446.50,2,0,-8.475259e+01,-8.475631e+01,0.380248
446.55,2,0,-8.475293e+01,-8.475665e+01,0.379649
446.60,2,0,-8.475328e+01,-8.475700e+01,0.381736
446.65,2,0,-8.475363e+01,-8.475734e+01,0.380005
446.70,2,0,-8.475398e+01,-8.475769e+01,0.380657
446.75,2,0,-8.475432e+01,-8.475803e+01,0.379864
446.80,2,0,-8.475467e+01,-8.475837e+01,0.380018
446.85,2,0,-8.475502e+01,-8.475872e+01,0.379470
446.90,2,0,-8.475537e+01,-8.475906e+01,0.379440
446.95,2,0,-8.475571e+01,-8.475941e+01,0.381579
447.00,2,0,-8.475606e+01,-8.475975e+01,0.381294
447.05,2,0,-8.475640e+01,-8.476009e+01,0.380176
447.10,2,0,-8.475675e+01,-8.476044e+01,0.379686
447.15,2,0,-8.475710e+01,-8.476078e+01,0.436289
447.20,2,0,-8.475744e+01,-8.476112e+01,0.383241
447.25,2,0,-8.475779e+01,-8.476147e+01,0.384726
447.30,2,0,-8.475813e+01,-8.476181e+01,0.384137
447.35,2,0,-8.475848e+01,-8.476215e+01,0.383937
447.40,2,0,-8.475882e+01,-8.476249e+01,0.425202
447.45,2,0,-8.475917e+01,-8.476284e+01,0.384204
447.50,2,0,-8.475951e+01,-8.476318e+01,0.385218
447.55,2,0,-8.475986e+01,-8.476352e+01,0.384022
447.60,2,0,-8.476020e+01,-8.476386e+01,0.384226
447.65,2,0,-8.476055e+01,-8.476420e+01,0.385195
447.70,2,0,-8.476089e+01,-8.476454e+01,0.384507
447.75,2,0,-8.476123e+01,-8.476488e+01,0.384518
447.80,2,0,-8.476158e+01,-8.476522e+01,0.384138
447.85,2,0,-8.476192e+01,-8.476557e+01,0.383847
447.90,2,0,-8.476226e+01,-8.476591e+01,0.384825
447.95,2,0,-8.476261e+01,-8.476625e+01,0.415150
448.00,2,0,-8.476295e+01,-8.476659e+01,0.382893
448.05,2,0,-8.476329e+01,-8.476693e+01,0.379452
448.10,2,0,-8.476364e+01,-8.476727e+01,0.378905
448.15,2,0,-8.476398e+01,-8.476761e+01,0.383428
448.20,2,0,-8.476432e+01,-8.476794e+01,0.379452
448.25,2,0,-8.476466e+01,-8.476828e+01,0.381442
448.30,2,0,-8.476500e+01,-8.476862e+01,0.382724
448.35,2,0,-8.476535e+01,-8.476896e+01,0.379363
448.40,2,0,-8.476569e+01,-8.476930e+01,0.379994
448.45,2,0,-8.476603e+01,-8.476964e+01,0.424832
448.50,2,0,-8.476637e+01,-8.476998e+01,0.381253
448.55,2,0,-8.476671e+01,-8.477032e+01,0.380395
448.60,2,0,-8.476705e+01,-8.477065e+01,0.409706
448.65,2,0,-8.476739e+01,-8.477099e+01,0.384192
448.70,2,0,-8.476773e+01,-8.477133e+01,0.379424
448.75,2,0,-8.476807e+01,-8.477167e+01,0.380058
448.80,2,0,-8.476841e+01,-8.477200e+01,0.378892
448.85,2,0,-8.476875e+01,-8.477234e+01,0.380930
448.90,2,0,-8.476909e+01,-8.477268e+01,0.380376
448.95,2,0,-8.476943e+01,-8.477301e+01,0.379909
449.00,2,0,-8.476977e+01,-8.477335e+01,0.379082
449.05,2,0,-8.477011e+01,-8.477369e+01,0.380108
449.10,2,0,-8.477045e+01,-8.477402e+01,0.379134
449.15,2,0,-8.477079e+01,-8.477436e+01,0.380416
449.20,2,0,-8.477113e+01,-8.477470e+01,0.378887
449.25,2,0,-8.477147e+01,-8.477503e+01,0.381287
449.30,2,0,-8.477180e+01,-8.477537e+01,0.383649
449.35,2,0,-8.477214e+01,-8.477570e+01,0.379378
449.40,2,0,-8.477248e+01,-8.477604e+01,0.379647
449.45,2,0,-8.477282e+01,-8.477637e+01,0.381616
449.50,2,0,-8.477316e+01,-8.477671e+01,0.414807
449.55,2,0,-8.477349e+01,-8.477704e+01,0.385956
449.60,2,0,-8.477383e+01,-8.477738e+01,0.380479
449.65,2,0,-8.477417e+01,-8.477771e+01,0.381927
449.70,2,0,-8.477451e+01,-8.477805e+01,0.380289
449.75,2,0,-8.477484e+01,-8.477838e+01,0.378464
449.80,2,0,-8.477518e+01,-8.477871e+01,0.378776
449.85,2,0,-8.477552e+01,-8.477905e+01,0.377760
449.90,2,0,-8.477585e+01,-8.477938e+01,0.379431
449.95,2,0,-8.477619e+01,-8.477971e+01,0.379926
450.00,2,0,-8.477652e+01,-8.478005e+01,0.379486
450.05,2,0,-8.477686e+01,-8.478038e+01,0.380201
450.10,2,0,-8.477720e+01,-8.478071e+01,0.380211
450.15,2,0,-8.477753e+01,-8.478105e+01,0.379718
450.20,2,0,-8.477787e+01,-8.478138e+01,0.380456
450.25,2,0,-8.477820e+01,-8.478171e+01,0.379087
450.30,2,0,-8.477854e+01,-8.478204e+01,0.381014
450.35,2,0,-8.477887e+01,-8.478237e+01,0.379324
450.40,2,0,-8.477921e+01,-8.478271e+01,0.379641
450.45,2,0,-8.477954e+01,-8.478304e+01,0.380244
450.50,2,0,-8.477987e+01,-8.478337e+01,0.381462
450.55,2,0,-8.478021e+01,-8.478370e+01,0.380534
450.60,2,0,-8.478054e+01,-8.478403e+01,0.379588
450.65,2,0,-8.478088e+01,-8.478436e+01,0.379558
450.70,2,0,-8.478121e+01,-8.478469e+01,0.383215
450.75,2,0,-8.478154e+01,-8.478502e+01,0.381300
450.80,2,0,-8.478188e+01,-8.478535e+01,0.379247
450.85,2,0,-8.478221e+01,-8.478568e+01,0.379606
450.90,2,0,-8.478254e+01,-8.478601e+01,0.381806
450.95,2,0,-8.478288e+01,-8.478634e+01,0.380617
451.00,2,0,-8.478321e+01,-8.478667e+01,0.379877
451.05,2,0,-8.478354e+01,-8.478700e+01,0.380023
451.10,2,0,-8.478387e+01,-8.478733e+01,0.379823
451.15,2,0,-8.478420e+01,-8.478766e+01,0.378732
451.20,2,0,-8.478454e+01,-8.478799e+01,0.377411
451.25,2,0,-8.478487e+01,-8.478832e+01,0.380371
451.30,2,0,-8.478520e+01,-8.478865e+01,0.389875
451.35,2,0,-8.478553e+01,-8.478898e+01,0.428071
451.40,2,0,-8.478586e+01,-8.478930e+01,0.387806
451.45,2,0,-8.478619e+01,-8.478963e+01,0.441165
451.50,2,0,-8.478652e+01,-8.478996e+01,0.391920
451.55,2,0,-8.478685e+01,-8.479029e+01,0.391942
451.60,2,0,-8.478719e+01,-8.479062e+01,0.390945
451.65,2,0,-8.478752e+01,-8.479094e+01,0.390324
451.70,2,0,-8.478785e+01,-8.479127e+01,0.390216
451.75,2,0,-8.478818e+01,-8.479160e+01,0.424422
451.80,2,0,-8.478851e+01,-8.479192e+01,0.426209
451.85,2,0,-8.478884e+01,-8.479225e+01,0.390442
451.90,2,0,-8.478916e+01,-8.479258e+01,0.392014
451.95,2,0,-8.478949e+01,-8.479290e+01,0.391779
452.00,2,0,-8.478982e+01,-8.479323e+01,0.393465
452.05,2,0,-8.479015e+01,-8.479356e+01,0.390956
452.10,2,0,-8.479048e+01,-8.479388e+01,0.402255
452.15,2,0,-8.479081e+01,-8.479421e+01,0.421014
452.20,2,0,-8.479114e+01,-8.479453e+01,0.387020
452.25,2,0,-8.479147e+01,-8.479486e+01,0.385527
452.30,2,0,-8.479179e+01,-8.479519e+01,0.385765
452.35,2,0,-8.479212e+01,-8.479551e+01,0.390133
452.40,2,0,-8.479245e+01,-8.479584e+01,0.427240
452.45,2,0,-8.479278e+01,-8.479616e+01,0.385858
452.50,2,0,-8.479311e+01,-8.479648e+01,0.388232
452.55,2,0,-8.479343e+01,-8.479681e+01,0.387247
452.60,2,0,-8.479376e+01,-8.479713e+01,0.386470
452.65,2,0,-8.479409e+01,-8.479746e+01,0.386787
452.70,2,0,-8.479441e+01,-8.479778e+01,0.386534
452.75,2,0,-8.479474e+01,-8.479810e+01,0.387121
452.80,2,0,-8.479507e+01,-8.479843e+01,0.386960
452.85,2,0,-8.479539e+01,-8.479875e+01,0.386395
452.90,2,0,-8.479572e+01,-8.479908e+01,0.386234
452.95,2,0,-8.479605e+01,-8.479940e+01,0.385654
453.00,2,0,-8.479637e+01,-8.479972e+01,0.386733
453.05,2,0,-8.479670e+01,-8.480004e+01,0.386821
453.10,2,0,-8.479702e+01,-8.480037e+01,0.385822
453.15,2,0,-8.479735e+01,-8.480069e+01,0.387094
453.20,2,0,-8.479767e+01,-8.480101e+01,0.387999
453.25,2,0,-8.479800e+01,-8.480133e+01,0.382065
453.30,2,0,-8.479832e+01,-8.480166e+01,0.378394
453.35,2,0,-8.479865e+01,-8.480198e+01,0.379550
453.40,2,0,-8.479897e+01,-8.480230e+01,0.379517
453.45,2,0,-8.479930e+01,-8.480262e+01,0.379998
453.50,2,0,-8.479962e+01,-8.480294e+01,0.380687
453.55,2,0,-8.479994e+01,-8.480326e+01,0.378907
453.60,2,0,-8.480027e+01,-8.480358e+01,0.378615
453.65,2,0,-8.480059e+01,-8.480390e+01,0.379828
453.70,2,0,-8.480091e+01,-8.480422e+01,0.379198
453.75,2,0,-8.480124e+01,-8.480454e+01,0.379430
453.80,2,0,-8.480156e+01,-8.480487e+01,0.379796
453.85,2,0,-8.480188e+01,-8.480519e+01,0.385957
453.90,2,0,-8.480221e+01,-8.480551e+01,0.380154
453.95,2,0,-8.480253e+01,-8.480582e+01,0.380398
454.00,2,0,-8.480285e+01,-8.480614e+01,0.378921
454.05,2,0,-8.480317e+01,-8.480646e+01,0.381155
454.10,2,0,-8.480350e+01,-8.480678e+01,0.378497
454.15,2,0,-8.480382e+01,-8.480710e+01,0.379761
454.20,2,0,-8.480414e+01,-8.480742e+01,0.430718
454.25,2,0,-8.480446e+01,-8.480774e+01,0.389774
454.30,2,0,-8.480478e+01,-8.480806e+01,0.387319
454.35,2,0,-8.480510e+01,-8.480838e+01,0.441812
454.40,2,0,-8.480543e+01,-8.480870e+01,0.387822
454.45,2,0,-8.480575e+01,-8.480901e+01,0.386871
454.50,2,0,-8.480607e+01,-8.480933e+01,0.386935
454.55,2,0,-8.480639e+01,-8.480965e+01,0.386212
454.60,2,0,-8.480671e+01,-8.480997e+01,0.385795
454.65,2,0,-8.480703e+01,-8.481028e+01,0.385851
454.70,2,0,-8.480735e+01,-8.481060e+01,0.387798
454.75,2,0,-8.480767e+01,-8.481092e+01,0.387816
454.80,2,0,-8.480799e+01,-8.481124e+01,0.387473
454.85,2,0,-8.480831e+01,-8.481155e+01,0.387974
454.90,2,0,-8.480863e+01,-8.481187e+01,0.378490
454.95,2,0,-8.480895e+01,-8.481219e+01,0.379170
455.00,2,0,-8.480927e+01,-8.481250e+01,0.379303
455.05,2,0,-8.480959e+01,-8.481282e+01,0.380057
455.10,2,0,-8.480990e+01,-8.481313e+01,0.381961
455.15,2,0,-8.481022e+01,-8.481345e+01,0.379319
455.20,2,0,-8.481054e+01,-8.481377e+01,0.379375
455.25,2,0,-8.481086e+01,-8.481408e+01,0.378398
455.30,2,0,-8.481118e+01,-8.481440e+01,0.378881
455.35,2,0,-8.481150e+01,-8.481471e+01,0.378387
455.40,2,0,-8.481181e+01,-8.481503e+01,0.379716
455.45,2,0,-8.481213e+01,-8.481534e+01,0.419249
455.50,2,0,-8.481245e+01,-8.481566e+01,0.386667
455.55,2,0,-8.481277e+01,-8.481597e+01,0.382208
455.60,2,0,-8.481308e+01,-8.481628e+01,0.381117
455.65,2,0,-8.481340e+01,-8.481660e+01,0.380184
455.70,2,0,-8.481372e+01,-8.481691e+01,0.380037
455.75,2,0,-8.481403e+01,-8.481723e+01,0.410107
455.80,2,0,-8.481435e+01,-8.481754e+01,0.377868
455.85,2,0,-8.481467e+01,-8.481785e+01,0.378737
455.90,2,0,-8.481498e+01,-8.481817e+01,0.379336
455.95,2,0,-8.481530e+01,-8.481848e+01,0.378792
456.00,2,0,-8.481562e+01,-8.481879e+01,0.379199
456.05,2,0,-8.481593e+01,-8.481911e+01,0.378725
456.10,2,0,-8.481625e+01,-8.481942e+01,0.380010
456.15,2,0,-8.481656e+01,-8.481973e+01,0.380359
456.20,2,0,-8.481688e+01,-8.482004e+01,0.380847
456.25,2,0,-8.481719e+01,-8.482036e+01,0.380675
456.30,2,0,-8.481751e+01,-8.482067e+01,0.378276
456.35,2,0,-8.481782e+01,-8.482098e+01,0.379997
456.40,2,0,-8.481814e+01,-8.482129e+01,0.412429
456.45,2,0,-8.481845e+01,-8.482160e+01,0.434204
456.50,2,0,-8.481877e+01,-8.482192e+01,0.376471
456.55,2,0,-8.481908e+01,-8.482223e+01,0.382044
456.60,2,0,-8.481939e+01,-8.482254e+01,0.378069
456.65,2,0,-8.481971e+01,-8.482285e+01,0.381694
456.70,2,0,-8.482002e+01,-8.482316e+01,0.380824
456.75,2,0,-8.482034e+01,-8.482347e+01,0.377732
456.80,2,0,-8.482065e+01,-8.482378e+01,0.380159
456.85,2,0,-8.482096e+01,-8.482409e+01,0.377659
456.90,2,0,-8.482127e+01,-8.482440e+01,0.379429
456.95,2,0,-8.482159e+01,-8.482471e+01,0.379238
457.00,2,0,-8.482190e+01,-8.482502e+01,0.384304
457.05,2,0,-8.482221e+01,-8.482533e+01,0.454003
457.10,2,0,-8.482253e+01,-8.482564e+01,0.392818
457.15,2,0,-8.482284e+01,-8.482595e+01,0.395010
457.20,2,0,-8.482315e+01,-8.482626e+01,0.395954
457.25,2,0,-8.482346e+01,-8.482657e+01,0.393021
457.30,2,0,-8.482377e+01,-8.482688e+01,0.395238
457.35,2,0,-8.482408e+01,-8.482719e+01,0.392909
457.40,2,0,-8.482440e+01,-8.482749e+01,0.394958
457.45,2,0,-8.482471e+01,-8.482780e+01,0.392414
457.50,2,0,-8.482502e+01,-8.482811e+01,0.394734
457.55,2,0,-8.482533e+01,-8.482842e+01,0.392260
457.60,2,0,-8.482564e+01,-8.482873e+01,0.394715
457.65,2,0,-8.482595e+01,-8.482903e+01,0.395159
457.70,2,0,-8.482626e+01,-8.482934e+01,0.394694
457.75,2,0,-8.482657e+01,-8.482965e+01,0.394815
457.80,2,0,-8.482688e+01,-8.482996e+01,0.393801
457.85,2,0,-8.482719e+01,-8.483026e+01,0.393951
457.90,2,0,-8.482750e+01,-8.483057e+01,0.380036
457.95,2,0,-8.482781e+01,-8.483088e+01,0.378110
458.00,2,0,-8.482812e+01,-8.483118e+01,0.378502
458.05,2,0,-8.482843e+01,-8.483149e+01,0.380531
458.10,2,0,-8.482874e+01,-8.483180e+01,0.378439
458.15,2,0,-8.482905e+01,-8.483210e+01,0.380468
458.20,2,0,-8.482936e+01,-8.483241e+01,0.376525
458.25,2,0,-8.482967e+01,-8.483272e+01,0.377928
458.30,2,0,-8.482997e+01,-8.483302e+01,0.379375
458.35,2,0,-8.483028e+01,-8.483333e+01,0.378087
458.40,2,0,-8.483059e+01,-8.483363e+01,0.378851
458.45,2,0,-8.483090e+01,-8.483394e+01,0.379019
458.50,2,0,-8.483121e+01,-8.483424e+01,0.377589
458.55,2,0,-8.483151e+01,-8.483455e+01,0.378147
458.60,2,0,-8.483182e+01,-8.483485e+01,0.377371
458.65,2,0,-8.483213e+01,-8.483516e+01,0.377873
458.70,2,0,-8.483244e+01,-8.483546e+01,0.378416
458.75,2,0,-8.483274e+01,-8.483577e+01,0.379129
458.80,2,0,-8.483305e+01,-8.483607e+01,0.377642
458.85,2,0,-8.483336e+01,-8.483637e+01,0.377864
458.90,2,0,-8.483366e+01,-8.483668e+01,0.379752
458.95,2,0,-8.483397e+01,-8.483698e+01,0.377829
459.00,2,0,-8.483428e+01,-8.483729e+01,0.377727
459.05,2,0,-8.483458e+01,-8.483759e+01,0.377299
459.10,2,0,-8.483489e+01,-8.483789e+01,0.378123
459.15,2,0,-8.483519e+01,-8.483819e+01,0.377665
459.20,2,0,-8.483550e+01,-8.483850e+01,0.377501
459.25,2,0,-8.483581e+01,-8.483880e+01,0.378689
459.30,2,0,-8.483611e+01,-8.483910e+01,0.378458
459.35,2,0,-8.483642e+01,-8.483941e+01,0.377152
459.40,2,0,-8.483672e+01,-8.483971e+01,0.377219
459.45,2,0,-8.483703e+01,-8.484001e+01,0.377448
459.50,2,0,-8.483733e+01,-8.484031e+01,0.377140
459.55,2,0,-8.483764e+01,-8.484061e+01,0.378950
459.60,2,0,-8.483794e+01,-8.484092e+01,0.377970
459.65,2,0,-8.483824e+01,-8.484122e+01,0.377189
459.70,2,0,-8.483855e+01,-8.484152e+01,0.376340
459.75,2,0,-8.483885e+01,-8.484182e+01,0.378138
459.80,2,0,-8.483916e+01,-8.484212e+01,0.376796
459.85,2,0,-8.483946e+01,-8.484242e+01,0.379409
459.90,2,0,-8.483976e+01,-8.484272e+01,0.377598
459.95,2,0,-8.484007e+01,-8.484302e+01,0.376399
460.00,2,0,-8.484037e+01,-8.484332e+01,0.379767
460.05,2,0,-8.484067e+01,-8.484362e+01,0.377614
460.10,2,0,-8.484098e+01,-8.484392e+01,0.378868
460.15,2,0,-8.484128e+01,-8.484422e+01,0.379327
460.20,2,0,-8.484158e+01,-8.484452e+01,0.378354
460.25,2,0,-8.484188e+01,-8.484482e+01,0.377402
460.30,2,0,-8.484219e+01,-8.484512e+01,0.377731
460.35,2,0,-8.484249e+01,-8.484542e+01,0.377796
460.40,2,0,-8.484279e+01,-8.484572e+01,0.376729
460.45,2,0,-8.484309e+01,-8.484602e+01,0.377908
460.50,2,0,-8.484339e+01,-8.484632e+01,0.376400
460.55,2,0,-8.484370e+01,-8.484662e+01,0.378213
460.60,2,0,-8.484400e+01,-8.484692e+01,0.378977
460.65,2,0,-8.484430e+01,-8.484721e+01,0.378453
460.70,2,0,-8.484460e+01,-8.484751e+01,0.378046
460.75,2,0,-8.484490e+01,-8.484781e+01,0.377511
460.80,2,0,-8.484520e+01,-8.484811e+01,0.377720
460.85,2,0,-8.484550e+01,-8.484841e+01,0.376926
460.90,2,0,-8.484580e+01,-8.484870e+01,0.377291
460.95,2,0,-8.484610e+01,-8.484900e+01,0.380297
461.00,2,0,-8.484640e+01,-8.484930e+01,0.378592
461.05,2,0,-8.484670e+01,-8.484960e+01,0.378774
461.10,2,0,-8.484700e+01,-8.484989e+01,0.378943
461.15,2,0,-8.484730e+01,-8.485019e+01,0.380021
461.20,2,0,-8.484760e+01,-8.485049e+01,0.380793
461.25,2,0,-8.484790e+01,-8.485078e+01,0.378846
461.30,2,0,-8.484820e+01,-8.485108e+01,0.380561
461.35,2,0,-8.484850e+01,-8.485138e+01,0.379208
461.40,2,0,-8.484880e+01,-8.485167e+01,0.376737
461.45,2,0,-8.484910e+01,-8.485197e+01,0.382770
461.50,2,0,-8.484939e+01,-8.485226e+01,0.392308
461.55,2,0,-8.484969e+01,-8.485256e+01,0.389415
461.60,2,0,-8.484999e+01,-8.485286e+01,0.430097
461.65,2,0,-8.485029e+01,-8.485315e+01,0.392556
461.70,2,0,-8.485059e+01,-8.485345e+01,0.391794
461.75,2,0,-8.485088e+01,-8.485374e+01,0.391485
461.80,2,0,-8.485118e+01,-8.485404e+01,0.393525
461.85,2,0,-8.485148e+01,-8.485433e+01,0.392824
461.90,2,0,-8.485178e+01,-8.485463e+01,0.391879
461.95,2,0,-8.485207e+01,-8.485492e+01,0.392767
462.00,2,0,-8.485237e+01,-8.485522e+01,0.394270
462.05,2,0,-8.485267e+01,-8.485551e+01,0.391481
462.10,2,0,-8.485296e+01,-8.485580e+01,0.391484
462.15,2,0,-8.485326e+01,-8.485610e+01,0.393653
462.20,2,0,-8.485356e+01,-8.485639e+01,0.392986
462.25,2,0,-8.485385e+01,-8.485668e+01,0.392793
462.30,2,0,-8.485415e+01,-8.485698e+01,0.393313
462.35,2,0,-8.485445e+01,-8.485727e+01,0.392397
462.40,2,0,-8.485474e+01,-8.485756e+01,0.392598
462.45,2,0,-8.485504e+01,-8.485786e+01,0.413064
462.50,2,0,-8.485533e+01,-8.485815e+01,0.427661
462.55,2,0,-8.485563e+01,-8.485844e+01,0.388629
462.60,2,0,-8.485592e+01,-8.485874e+01,0.387903
462.65,2,0,-8.485622e+01,-8.485903e+01,0.386054
462.70,2,0,-8.485651e+01,-8.485932e+01,0.386917
462.75,2,0,-8.485681e+01,-8.485961e+01,0.386630
462.80,2,0,-8.485710e+01,-8.485990e+01,0.387703
462.85,2,0,-8.485740e+01,-8.486020e+01,0.388098
462.90,2,0,-8.485769e+01,-8.486049e+01,0.386815
462.95,2,0,-8.485798e+01,-8.486078e+01,0.387407
463.00,2,0,-8.485828e+01,-8.486107e+01,0.386705
463.05,2,0,-8.485857e+01,-8.486136e+01,0.385171
463.10,2,0,-8.485887e+01,-8.486165e+01,0.388281
463.15,2,0,-8.485916e+01,-8.486194e+01,0.388892
463.20,2,0,-8.485945e+01,-8.486223e+01,0.387018
463.25,2,0,-8.485975e+01,-8.486252e+01,0.388642
463.30,2,0,-8.486004e+01,-8.486281e+01,0.377240
463.35,2,0,-8.486033e+01,-8.486311e+01,0.379146
463.40,2,0,-8.486062e+01,-8.486340e+01,0.377524
463.45,2,0,-8.486092e+01,-8.486369e+01,0.377579
463.50,2,0,-8.486121e+01,-8.486398e+01,0.378048
463.55,2,0,-8.486150e+01,-8.486426e+01,0.378034
463.60,2,0,-8.486179e+01,-8.486455e+01,0.378721
463.65,2,0,-8.486209e+01,-8.486484e+01,0.379269
463.70,2,0,-8.486238e+01,-8.486513e+01,0.377490
463.75,2,0,-8.486267e+01,-8.486542e+01,0.378949
463.80,2,0,-8.486296e+01,-8.486571e+01,0.378000
463.85,2,0,-8.486325e+01,-8.486600e+01,0.376320
463.90,2,0,-8.486354e+01,-8.486629e+01,0.379685
463.95,2,0,-8.486384e+01,-8.486658e+01,0.375471
464.00,2,0,-8.486413e+01,-8.486687e+01,0.377477
464.05,2,0,-8.486442e+01,-8.486715e+01,0.382758
464.10,2,0,-8.486471e+01,-8.486744e+01,0.377514
464.15,2,0,-8.486500e+01,-8.486773e+01,0.378222
464.20,2,0,-8.486529e+01,-8.486802e+01,0.377207
464.25,2,0,-8.486558e+01,-8.486830e+01,0.377716
464.30,2,0,-8.486587e+01,-8.486859e+01,0.378025
464.35,2,0,-8.486616e+01,-8.486888e+01,0.382262
464.40,2,0,-8.486645e+01,-8.486917e+01,0.381773
464.45,2,0,-8.486674e+01,-8.486945e+01,0.382017
464.50,2,0,-8.486703e+01,-8.486974e+01,0.381330
464.55,2,0,-8.486732e+01,-8.487003e+01,0.378950
464.60,2,0,-8.486761e+01,-8.487031e+01,0.378365
464.65,2,0,-8.486789e+01,-8.487060e+01,0.377402
464.70,2,0,-8.486818e+01,-8.487089e+01,0.378662
464.75,2,0,-8.486847e+01,-8.487117e+01,0.378906
464.80,2,0,-8.486876e+01,-8.487146e+01,0.378152
464.85,2,0,-8.486905e+01,-8.487174e+01,0.378836
464.90,2,0,-8.486934e+01,-8.487203e+01,0.380379
464.95,2,0,-8.486963e+01,-8.487232e+01,0.381951
465.00,2,0,-8.486991e+01,-8.487260e+01,0.379502
465.05,2,0,-8.487020e+01,-8.487289e+01,0.378881
465.10,2,0,-8.487049e+01,-8.487317e+01,0.380694
465.15,2,0,-8.487078e+01,-8.487346e+01,0.382467
465.20,2,0,-8.487106e+01,-8.487374e+01,0.379496
465.25,2,0,-8.487135e+01,-8.487403e+01,0.380080
465.30,2,0,-8.487164e+01,-8.487431e+01,0.377392
465.35,2,0,-8.487193e+01,-8.487460e+01,0.378477
465.40,2,0,-8.487221e+01,-8.487488e+01,0.380670
465.45,2,0,-8.487250e+01,-8.487516e+01,0.378175
465.50,2,0,-8.487278e+01,-8.487545e+01,0.380079
465.55,2,0,-8.487307e+01,-8.487573e+01,0.379482
465.60,2,0,-8.487336e+01,-8.487601e+01,0.382634
465.65,2,0,-8.487364e+01,-8.487630e+01,0.381669
465.70,2,0,-8.487393e+01,-8.487658e+01,0.383771
465.75,2,0,-8.487422e+01,-8.487686e+01,0.381361
465.80,2,0,-8.487450e+01,-8.487715e+01,0.378515
465.85,2,0,-8.487479e+01,-8.487743e+01,0.376740
465.90,2,0,-8.487507e+01,-8.487771e+01,0.378460
465.95,2,0,-8.487536e+01,-8.487800e+01,0.377611
466.00,2,0,-8.487564e+01,-8.487828e+01,0.378343
466.05,2,0,-8.487593e+01,-8.487856e+01,0.378934
466.10,2,0,-8.487621e+01,-8.487884e+01,0.376964
466.15,2,0,-8.487650e+01,-8.487913e+01,0.376266
466.20,2,0,-8.487678e+01,-8.487941e+01,0.378024
466.25,2,0,-8.487706e+01,-8.487969e+01,0.377471
466.30,2,0,-8.487735e+01,-8.487997e+01,0.378797
466.35,2,0,-8.487763e+01,-8.488025e+01,0.377107
466.40,2,0,-8.487792e+01,-8.488053e+01,0.378031
466.45,2,0,-8.487820e+01,-8.488081e+01,0.378972
466.50,2,0,-8.487848e+01,-8.488110e+01,0.377108
466.55,2,0,-8.487877e+01,-8.488138e+01,0.382064
466.60,2,0,-8.487905e+01,-8.488166e+01,0.377453
466.65,2,0,-8.487933e+01,-8.488194e+01,0.378411
466.70,2,0,-8.487962e+01,-8.488222e+01,0.380986
466.75,2,0,-8.487990e+01,-8.488250e+01,0.378177
466.80,2,0,-8.488018e+01,-8.488278e+01,0.379947
466.85,2,0,-8.488046e+01,-8.488306e+01,0.378261
466.90,2,0,-8.488075e+01,-8.488334e+01,0.379203
466.95,2,0,-8.488103e+01,-8.488362e+01,0.379610
467.00,2,0,-8.488131e+01,-8.488390e+01,0.378486
467.05,2,0,-8.488159e+01,-8.488418e+01,0.378834
467.10,2,0,-8.488187e+01,-8.488446e+01,0.390170
467.15,2,0,-8.488216e+01,-8.488474e+01,0.379359
467.20,2,0,-8.488244e+01,-8.488502e+01,0.378246
467.25,2,0,-8.488272e+01,-8.488529e+01,0.378882
467.30,2,0,-8.488300e+01,-8.488557e+01,0.377965
467.35,2,0,-8.488328e+01,-8.488585e+01,0.378798
467.40,2,0,-8.488356e+01,-8.488613e+01,0.377959
467.45,2,0,-8.488384e+01,-8.488641e+01,0.376945
467.50,2,0,-8.488412e+01,-8.488669e+01,0.377492
467.55,2,0,-8.488440e+01,-8.488696e+01,0.377615
467.60,2,0,-8.488468e+01,-8.488724e+01,0.377332
467.65,2,0,-8.488496e+01,-8.488752e+01,0.379202
467.70,2,0,-8.488524e+01,-8.488780e+01,0.411138
467.75,2,0,-8.488552e+01,-8.488808e+01,0.380434
467.80,2,0,-8.488580e+01,-8.488835e+01,0.382768
467.85,2,0,-8.488608e+01,-8.488863e+01,0.377550
467.90,2,0,-8.488636e+01,-8.488891e+01,0.377068
467.95,2,0,-8.488664e+01,-8.488918e+01,0.380453
468.00,2,0,-8.488692e+01,-8.488946e+01,0.378737
468.05,2,0,-8.488720e+01,-8.488974e+01,0.378412
468.10,2,0,-8.488748e+01,-8.489001e+01,0.377585
468.15,2,0,-8.488776e+01,-8.489029e+01,0.377554
468.20,2,0,-8.488804e+01,-8.489057e+01,0.377670
468.25,2,0,-8.488832e+01,-8.489084e+01,0.380051
468.30,2,0,-8.488859e+01,-8.489112e+01,0.377673
468.35,2,0,-8.488887e+01,-8.489139e+01,0.380156
468.40,2,0,-8.488915e+01,-8.489167e+01,0.381817
468.45,2,0,-8.488943e+01,-8.489194e+01,0.376245
468.50,2,0,-8.488971e+01,-8.489222e+01,0.376617
468.55,2,0,-8.488998e+01,-8.489250e+01,0.376860
468.60,2,0,-8.489026e+01,-8.489277e+01,0.378092
468.65,2,0,-8.489054e+01,-8.489305e+01,0.376872
468.70,2,0,-8.489082e+01,-8.489332e+01,0.377126
468.75,2,0,-8.489109e+01,-8.489359e+01,0.377006
468.80,2,0,-8.489137e+01,-8.489387e+01,0.378965
468.85,2,0,-8.489165e+01,-8.489414e+01,0.376939
468.90,2,0,-8.489192e+01,-8.489442e+01,0.380188
468.95,2,0,-8.489220e+01,-8.489469e+01,0.378654
469.00,2,0,-8.489248e+01,-8.489497e+01,0.376859
469.05,2,0,-8.489275e+01,-8.489524e+01,0.378959
469.10,2,0,-8.489303e+01,-8.489551e+01,0.376536
469.15,2,0,-8.489330e+01,-8.489579e+01,0.382669
469.20,2,0,-8.489358e+01,-8.489606e+01,0.380985
469.25,2,0,-8.489385e+01,-8.489633e+01,0.379940
469.30,2,0,-8.489413e+01,-8.489661e+01,0.378058
469.35,2,0,-8.489441e+01,-8.489688e+01,0.380949
469.40,2,0,-8.489468e+01,-8.489715e+01,0.382506
469.45,2,0,-8.489496e+01,-8.489742e+01,0.379994
469.50,2,0,-8.489523e+01,-8.489770e+01,0.376661
469.55,2,0,-8.489551e+01,-8.489797e+01,0.376967
469.60,2,0,-8.489578e+01,-8.489824e+01,0.376847
469.65,2,0,-8.489605e+01,-8.489851e+01,0.379080
469.70,2,0,-8.489633e+01,-8.489879e+01,0.381947
469.75,2,0,-8.489660e+01,-8.489906e+01,0.379168
469.80,2,0,-8.489688e+01,-8.489933e+01,0.376995
469.85,2,0,-8.489715e+01,-8.489960e+01,0.378379
469.90,2,0,-8.489742e+01,-8.489987e+01,0.377592
469.95,2,0,-8.489770e+01,-8.490014e+01,0.380043
470.00,2,0,-8.489797e+01,-8.490041e+01,0.378974
470.05,2,0,-8.489825e+01,-8.490069e+01,0.378340
470.10,2,0,-8.489852e+01,-8.490096e+01,0.377747
470.15,2,0,-8.489879e+01,-8.490123e+01,0.377682
470.20,2,0,-8.489906e+01,-8.490150e+01,0.378597
470.25,2,0,-8.489934e+01,-8.490177e+01,0.378480
470.30,2,0,-8.489961e+01,-8.490204e+01,0.378739
470.35,2,0,-8.489988e+01,-8.490231e+01,0.384490
470.40,2,0,-8.490015e+01,-8.490258e+01,0.378397
470.45,2,0,-8.490043e+01,-8.490285e+01,0.378122
470.50,2,0,-8.490070e+01,-8.490312e+01,0.381285
470.55,2,0,-8.490097e+01,-8.490339e+01,0.377380
470.60,2,0,-8.490124e+01,-8.490366e+01,0.379639
470.65,2,0,-8.490151e+01,-8.490393e+01,0.378740
470.70,2,0,-8.490179e+01,-8.490420e+01,0.378934
470.75,2,0,-8.490206e+01,-8.490446e+01,0.378112
470.80,2,0,-8.490233e+01,-8.490473e+01,0.378396
470.85,2,0,-8.490260e+01,-8.490500e+01,0.377948
470.90,2,0,-8.490287e+01,-8.490527e+01,0.380492
470.95,2,0,-8.490314e+01,-8.490554e+01,0.380512
471.00,2,0,-8.490341e+01,-8.490581e+01,0.377313
471.05,2,0,-8.490368e+01,-8.490608e+01,0.378847
471.10,2,0,-8.490395e+01,-8.490634e+01,0.378170
471.15,2,0,-8.490422e+01,-8.490661e+01,0.378255
471.20,2,0,-8.490449e+01,-8.490688e+01,0.378730
471.25,2,0,-8.490476e+01,-8.490715e+01,0.378677
471.30,2,0,-8.490503e+01,-8.490741e+01,0.378068
471.35,2,0,-8.490530e+01,-8.490768e+01,0.377515
471.40,2,0,-8.490557e+01,-8.490795e+01,0.377628
471.45,2,0,-8.490584e+01,-8.490822e+01,0.377402
471.50,2,0,-8.490611e+01,-8.490848e+01,0.383014
471.55,2,0,-8.490638e+01,-8.490875e+01,0.378003
471.60,2,0,-8.490665e+01,-8.490902e+01,0.379301
471.65,2,0,-8.490692e+01,-8.490928e+01,0.376133
471.70,2,0,-8.490719e+01,-8.490955e+01,0.378676
471.75,2,0,-8.490746e+01,-8.490982e+01,0.377172
471.80,2,0,-8.490772e+01,-8.491008e+01,0.378624
471.85,2,0,-8.490799e+01,-8.491035e+01,0.377638
471.90,2,0,-8.490826e+01,-8.491061e+01,0.377768
471.95,2,0,-8.490853e+01,-8.491088e+01,0.381976
472.00,2,0,-8.490880e+01,-8.491115e+01,0.379735
472.05,2,0,-8.490906e+01,-8.491141e+01,0.377862
472.10,2,0,-8.490933e+01,-8.491168e+01,0.380120
472.15,2,0,-8.490960e+01,-8.491194e+01,0.379886
472.20,2,0,-8.490987e+01,-8.491221e+01,0.382573
472.25,2,0,-8.491013e+01,-8.491247e+01,0.380832
472.30,2,0,-8.491040e+01,-8.491274e+01,0.378119
472.35,2,0,-8.491067e+01,-8.491300e+01,0.379043
472.40,2,0,-8.491093e+01,-8.491327e+01,0.380726
472.45,2,0,-8.491120e+01,-8.491353e+01,0.379070
472.50,2,0,-8.491147e+01,-8.491379e+01,0.379264
472.55,2,0,-8.491173e+01,-8.491406e+01,0.377168
472.60,2,0,-8.491200e+01,-8.491432e+01,0.378229
472.65,2,0,-8.491227e+01,-8.491459e+01,0.377769
472.70,2,0,-8.491253e+01,-8.491485e+01,0.378652
472.75,2,0,-8.491280e+01,-8.491511e+01,0.376333
472.80,2,0,-8.491306e+01,-8.491538e+01,0.375483
472.85,2,0,-8.491333e+01,-8.491564e+01,0.379683
472.90,2,0,-8.491359e+01,-8.491590e+01,0.377971
472.95,2,0,-8.491386e+01,-8.491617e+01,0.378950
473.00,2,0,-8.491412e+01,-8.491643e+01,0.378822
473.05,2,0,-8.491439e+01,-8.491669e+01,0.378730
473.10,2,0,-8.491465e+01,-8.491695e+01,0.379562
473.15,2,0,-8.491492e+01,-8.491722e+01,0.377906
473.20,2,0,-8.491518e+01,-8.491748e+01,0.375811
473.25,2,0,-8.491545e+01,-8.491774e+01,0.376342
473.30,2,0,-8.491571e+01,-8.491800e+01,0.376801
473.35,2,0,-8.491598e+01,-8.491827e+01,0.379053
473.40,2,0,-8.491624e+01,-8.491853e+01,0.379649
473.45,2,0,-8.491650e+01,-8.491879e+01,0.378207
473.50,2,0,-8.491677e+01,-8.491905e+01,0.377446
473.55,2,0,-8.491703e+01,-8.491931e+01,0.376579
473.60,2,0,-8.491730e+01,-8.491957e+01,0.379010
473.65,2,0,-8.491756e+01,-8.491983e+01,0.376166
473.70,2,0,-8.491782e+01,-8.492010e+01,0.382070
473.75,2,0,-8.491809e+01,-8.492036e+01,0.377889
473.80,2,0,-8.491835e+01,-8.492062e+01,0.379615
473.85,2,0,-8.491861e+01,-8.492088e+01,0.379079
473.90,2,0,-8.491887e+01,-8.492114e+01,0.377389
473.95,2,0,-8.491914e+01,-8.492140e+01,0.378122
474.00,2,0,-8.491940e+01,-8.492166e+01,0.378613
474.05,2,0,-8.491966e+01,-8.492192e+01,0.381764
474.10,2,0,-8.491992e+01,-8.492218e+01,0.378732
474.15,2,0,-8.492019e+01,-8.492244e+01,0.378156
474.20,2,0,-8.492045e+01,-8.492270e+01,0.378590
474.25,2,0,-8.492071e+01,-8.492296e+01,0.376271
474.30,2,0,-8.492097e+01,-8.492322e+01,0.379867
474.35,2,0,-8.492123e+01,-8.492348e+01,0.378749
474.40,2,0,-8.492149e+01,-8.492374e+01,0.377367
474.45,2,0,-8.492175e+01,-8.492400e+01,0.376999
474.50,2,0,-8.492202e+01,-8.492425e+01,0.381143
474.55,2,0,-8.492228e+01,-8.492451e+01,0.376370
474.60,2,0,-8.492254e+01,-8.492477e+01,0.377526
474.65,2,0,-8.492280e+01,-8.492503e+01,0.383429
474.70,2,0,-8.492306e+01,-8.492529e+01,0.376547
474.75,2,0,-8.492332e+01,-8.492555e+01,0.380276
474.80,2,0,-8.492358e+01,-8.492580e+01,0.377909
474.85,2,0,-8.492384e+01,-8.492606e+01,0.377176
474.90,2,0,-8.492410e+01,-8.492632e+01,0.377955
474.95,2,0,-8.492436e+01,-8.492658e+01,0.380206
475.00,2,0,-8.492462e+01,-8.492684e+01,0.378698
475.05,2,0,-8.492488e+01,-8.492709e+01,0.377231
475.10,2,0,-8.492514e+01,-8.492735e+01,0.376676
475.15,2,0,-8.492540e+01,-8.492761e+01,0.376424
475.20,2,0,-8.492566e+01,-8.492787e+01,0.376521
475.25,2,0,-8.492591e+01,-8.492812e+01,0.380553
475.30,2,0,-8.492617e+01,-8.492838e+01,0.377406
475.35,2,0,-8.492643e+01,-8.492864e+01,0.379822
475.40,2,0,-8.492669e+01,-8.492889e+01,0.376983
475.45,2,0,-8.492695e+01,-8.492915e+01,0.378615
475.50,2,0,-8.492721e+01,-8.492940e+01,0.379262
475.55,2,0,-8.492747e+01,-8.492966e+01,0.377983
475.60,2,0,-8.492772e+01,-8.492992e+01,0.379754
475.65,2,0,-8.492798e+01,-8.493017e+01,0.378108
475.70,2,0,-8.492824e+01,-8.493043e+01,0.378360
475.75,2,0,-8.492850e+01,-8.493068e+01,0.381351
475.80,2,0,-8.492876e+01,-8.493094e+01,0.377705
475.85,2,0,-8.492901e+01,-8.493119e+01,0.377468
475.90,2,0,-8.492927e+01,-8.493145e+01,0.377501
475.95,2,0,-8.492953e+01,-8.493171e+01,0.378328
476.00,2,0,-8.492978e+01,-8.493196e+01,0.378147
476.05,2,0,-8.493004e+01,-8.493222e+01,0.380426
476.10,2,0,-8.493030e+01,-8.493247e+01,0.377460
476.15,2,0,-8.493055e+01,-8.493272e+01,0.377544
476.20,2,0,-8.493081e+01,-8.493298e+01,0.378025
476.25,2,0,-8.493107e+01,-8.493323e+01,0.382255
476.30,2,0,-8.493132e+01,-8.493349e+01,0.380841
476.35,2,0,-8.493158e+01,-8.493374e+01,0.378764
476.40,2,0,-8.493184e+01,-8.493400e+01,0.378022
476.45,2,0,-8.493209e+01,-8.493425e+01,0.378137
476.50,2,0,-8.493235e+01,-8.493450e+01,0.377372
476.55,2,0,-8.493260e+01,-8.493476e+01,0.377417
476.60,2,0,-8.493286e+01,-8.493501e+01,0.377850
476.65,2,0,-8.493311e+01,-8.493526e+01,0.377698
476.70,2,0,-8.493337e+01,-8.493552e+01,0.377131
476.75,2,0,-8.493362e+01,-8.493577e+01,0.378077
476.80,2,0,-8.493388e+01,-8.493602e+01,0.377077
476.85,2,0,-8.493413e+01,-8.493627e+01,0.378771
476.90,2,0,-8.493439e+01,-8.493653e+01,0.379519
476.95,2,0,-8.493464e+01,-8.493678e+01,0.378305
477.00,2,0,-8.493490e+01,-8.493703e+01,0.378687
477.05,2,0,-8.493515e+01,-8.493728e+01,0.380980
477.10,2,0,-8.493541e+01,-8.493754e+01,0.378090
477.15,2,0,-8.493566e+01,-8.493779e+01,0.380018
477.20,2,0,-8.493591e+01,-8.493804e+01,0.380687
477.25,2,0,-8.493617e+01,-8.493829e+01,0.378376
477.30,2,0,-8.493642e+01,-8.493854e+01,0.379314
477.35,2,0,-8.493667e+01,-8.493880e+01,0.378916
477.40,2,0,-8.493693e+01,-8.493905e+01,0.378220
477.45,2,0,-8.493718e+01,-8.493930e+01,0.378916
477.50,2,0,-8.493743e+01,-8.493955e+01,0.380280
477.55,2,0,-8.493769e+01,-8.493980e+01,0.377230
477.60,2,0,-8.493794e+01,-8.494005e+01,0.378274
477.65,2,0,-8.493819e+01,-8.494030e+01,0.383071
477.70,2,0,-8.493845e+01,-8.494055e+01,0.378429
477.75,2,0,-8.493870e+01,-8.494080e+01,0.378431
477.80,2,0,-8.493895e+01,-8.494105e+01,0.377404
477.85,2,0,-8.493920e+01,-8.494130e+01,0.379605
477.90,2,0,-8.493945e+01,-8.494155e+01,0.378254
477.95,2,0,-8.493971e+01,-8.494180e+01,0.379684
478.00,2,0,-8.493996e+01,-8.494205e+01,0.379980
478.05,2,0,-8.494021e+01,-8.494230e+01,0.376431
478.10,2,0,-8.494046e+01,-8.494255e+01,0.376251
478.15,2,0,-8.494071e+01,-8.494280e+01,0.378526
478.20,2,0,-8.494096e+01,-8.494305e+01,0.376675
478.25,2,0,-8.494122e+01,-8.494330e+01,0.377281
478.30,2,0,-8.494147e+01,-8.494355e+01,0.378330
478.35,2,0,-8.494172e+01,-8.494380e+01,0.382606
478.40,2,0,-8.494197e+01,-8.494405e+01,0.385148
478.45,2,0,-8.494222e+01,-8.494430e+01,0.377788
478.50,2,0,-8.494247e+01,-8.494454e+01,0.378308
478.55,2,0,-8.494272e+01,-8.494479e+01,0.376291
478.60,2,0,-8.494297e+01,-8.494504e+01,0.379283
478.65,2,0,-8.494322e+01,-8.494529e+01,0.376693
478.70,2,0,-8.494347e+01,-8.494554e+01,0.378537
478.75,2,0,-8.494372e+01,-8.494579e+01,0.378446
478.80,2,0,-8.494397e+01,-8.494603e+01,0.377291
478.85,2,0,-8.494422e+01,-8.494628e+01,0.378491
478.90,2,0,-8.494447e+01,-8.494653e+01,0.376669
478.95,2,0,-8.494472e+01,-8.494678e+01,0.382866
479.00,2,0,-8.494497e+01,-8.494702e+01,0.421743
479.05,2,0,-8.494522e+01,-8.494727e+01,0.379765
479.10,2,0,-8.494547e+01,-8.494752e+01,0.378025
479.15,2,0,-8.494571e+01,-8.494776e+01,0.376960
479.20,2,0,-8.494596e+01,-8.494801e+01,0.381639
479.25,2,0,-8.494621e+01,-8.494826e+01,0.377602
479.30,2,0,-8.494646e+01,-8.494850e+01,0.380375
479.35,2,0,-8.494671e+01,-8.494875e+01,0.377275
479.40,2,0,-8.494696e+01,-8.494900e+01,0.381277
479.45,2,0,-8.494720e+01,-8.494924e+01,0.377472
479.50,2,0,-8.494745e+01,-8.494949e+01,0.379162
479.55,2,0,-8.494770e+01,-8.494973e+01,0.376947
479.60,2,0,-8.494795e+01,-8.494998e+01,0.377153
479.65,2,0,-8.494820e+01,-8.495023e+01,0.376201
479.70,2,0,-8.494844e+01,-8.495047e+01,0.378744
479.75,2,0,-8.494869e+01,-8.495072e+01,0.379301
479.80,2,0,-8.494894e+01,-8.495096e+01,0.377987
479.85,2,0,-8.494918e+01,-8.495121e+01,0.377942
479.90,2,0,-8.494943e+01,-8.495145e+01,0.379058
479.95,2,0,-8.494968e+01,-8.495170e+01,0.377184
480.00,2,0,-8.494992e+01,-8.495194e+01,0.378355
480.05,2,0,-8.495017e+01,-8.495219e+01,0.380715
480.10,2,0,-8.495042e+01,-8.495243e+01,0.378546
480.15,2,0,-8.495066e+01,-8.495268e+01,0.378403
480.20,2,0,-8.495091e+01,-8.495292e+01,0.378465
480.25,2,0,-8.495116e+01,-8.495316e+01,0.378368
480.30,2,0,-8.495140e+01,-8.495341e+01,0.378221
480.35,2,0,-8.495165e+01,-8.495365e+01,0.379073
480.40,2,0,-8.495189e+01,-8.495390e+01,0.378421
480.45,2,0,-8.495214e+01,-8.495414e+01,0.378785
480.50,2,0,-8.495238e+01,-8.495438e+01,0.380768
480.55,2,0,-8.495263e+01,-8.495463e+01,0.377909
480.60,2,0,-8.495287e+01,-8.495487e+01,0.377052
480.65,2,0,-8.495312e+01,-8.495511e+01,0.379595
480.70,2,0,-8.495336e+01,-8.495536e+01,0.376756
480.75,2,0,-8.495361e+01,-8.495560e+01,0.378562
480.80,2,0,-8.495385e+01,-8.495584e+01,0.384616
480.85,2,0,-8.495410e+01,-8.495608e+01,0.380610
480.90,2,0,-8.495434e+01,-8.495633e+01,0.380799
480.95,2,0,-8.495459e+01,-8.495657e+01,0.379258
481.00,2,0,-8.495483e+01,-8.495681e+01,0.376725
481.05,2,0,-8.495507e+01,-8.495705e+01,0.377850
481.10,2,0,-8.495532e+01,-8.495730e+01,0.378343
481.15,2,0,-8.495556e+01,-8.495754e+01,0.377794
481.20,2,0,-8.495581e+01,-8.495778e+01,0.378809
481.25,2,0,-8.495605e+01,-8.495802e+01,0.378463
481.30,2,0,-8.495629e+01,-8.495826e+01,0.379661
481.35,2,0,-8.495654e+01,-8.495850e+01,0.378509
481.40,2,0,-8.495678e+01,-8.495875e+01,0.375866
481.45,2,0,-8.495702e+01,-8.495899e+01,0.377156
481.50,2,0,-8.495727e+01,-8.495923e+01,0.376768
481.55,2,0,-8.495751e+01,-8.495947e+01,0.378087
481.60,2,0,-8.495775e+01,-8.495971e+01,0.377213
481.65,2,0,-8.495799e+01,-8.495995e+01,0.379204
481.70,2,0,-8.495824e+01,-8.496019e+01,0.377733
481.75,2,0,-8.495848e+01,-8.496043e+01,0.376476
481.80,2,0,-8.495872e+01,-8.496067e+01,0.375598
481.85,2,0,-8.495896e+01,-8.496091e+01,0.379542
481.90,2,0,-8.495920e+01,-8.496115e+01,0.377825
481.95,2,0,-8.495945e+01,-8.496139e+01,0.376939
482.00,2,0,-8.495969e+01,-8.496163e+01,0.379879
482.05,2,0,-8.495993e+01,-8.496187e+01,0.376415
482.10,2,0,-8.496017e+01,-8.496211e+01,0.378906
482.15,2,0,-8.496041e+01,-8.496235e+01,0.378264
482.20,2,0,-8.496065e+01,-8.496259e+01,0.376939
482.25,2,0,-8.496089e+01,-8.496283e+01,0.379948
482.30,2,0,-8.496113e+01,-8.496307e+01,0.375924
482.35,2,0,-8.496137e+01,-8.496331e+01,0.379077
482.40,2,0,-8.496162e+01,-8.496355e+01,0.377911
482.45,2,0,-8.496186e+01,-8.496378e+01,0.378159
482.50,2,0,-8.496210e+01,-8.496402e+01,0.378701
482.55,2,0,-8.496234e+01,-8.496426e+01,0.377198
482.60,2,0,-8.496258e+01,-8.496450e+01,0.379187
482.65,2,0,-8.496282e+01,-8.496474e+01,0.378514
482.70,2,0,-8.496306e+01,-8.496498e+01,0.378201
482.75,2,0,-8.496330e+01,-8.496521e+01,0.379569
482.80,2,0,-8.496354e+01,-8.496545e+01,0.380045
482.85,2,0,-8.496378e+01,-8.496569e+01,0.376382
482.90,2,0,-8.496401e+01,-8.496593e+01,0.380653
482.95,2,0,-8.496425e+01,-8.496617e+01,0.378694
483.00,2,0,-8.496449e+01,-8.496640e+01,0.378114
483.05,2,0,-8.496473e+01,-8.496664e+01,0.377191
483.10,2,0,-8.496497e+01,-8.496688e+01,0.377085
483.15,2,0,-8.496521e+01,-8.496711e+01,0.377066
483.20,2,0,-8.496545e+01,-8.496735e+01,0.381153
483.25,2,0,-8.496569e+01,-8.496759e+01,0.377156
483.30,2,0,-8.496593e+01,-8.496782e+01,0.379960
483.35,2,0,-8.496616e+01,-8.496806e+01,0.375705
483.40,2,0,-8.496640e+01,-8.496830e+01,0.378867
483.45,2,0,-8.496664e+01,-8.496853e+01,0.378788
483.50,2,0,-8.496688e+01,-8.496877e+01,0.378152
483.55,2,0,-8.496712e+01,-8.496901e+01,0.379063
483.60,2,0,-8.496735e+01,-8.496924e+01,0.377101
483.65,2,0,-8.496759e+01,-8.496948e+01,0.377575
483.70,2,0,-8.496783e+01,-8.496971e+01,0.378976
483.75,2,0,-8.496807e+01,-8.496995e+01,0.377829
483.80,2,0,-8.496830e+01,-8.497018e+01,0.377846
483.85,2,0,-8.496854e+01,-8.497042e+01,0.376453
483.90,2,0,-8.496878e+01,-8.497066e+01,0.377007
483.95,2,0,-8.496901e+01,-8.497089e+01,0.380663
484.00,2,0,-8.496925e+01,-8.497113e+01,0.378950
484.05,2,0,-8.496949e+01,-8.497136e+01,0.378157
484.10,2,0,-8.496972e+01,-8.497160e+01,0.379302
484.15,2,0,-8.496996e+01,-8.497183e+01,0.377507
484.20,2,0,-8.497020e+01,-8.497206e+01,0.379457
484.25,2,0,-8.497043e+01,-8.497230e+01,0.378264
484.30,2,0,-8.497067e+01,-8.497253e+01,0.376653
484.35,2,0,-8.497090e+01,-8.497277e+01,0.377445
484.40,2,0,-8.497114e+01,-8.497300e+01,0.377090
484.45,2,0,-8.497137e+01,-8.497324e+01,0.377700
484.50,2,0,-8.497161e+01,-8.497347e+01,0.379337
484.55,2,0,-8.497185e+01,-8.497370e+01,0.378124
484.60,2,0,-8.497208e+01,-8.497394e+01,0.377118
484.65,2,0,-8.497232e+01,-8.497417e+01,0.378186
484.70,2,0,-8.497255e+01,-8.497440e+01,0.377439
484.75,2,0,-8.497279e+01,-8.497464e+01,0.379286
484.80,2,0,-8.497302e+01,-8.497487e+01,0.378615
484.85,2,0,-8.497326e+01,-8.497510e+01,0.382068
484.90,2,0,-8.497349e+01,-8.497534e+01,0.376283
484.95,2,0,-8.497372e+01,-8.497557e+01,0.376031
485.00,2,0,-8.497396e+01,-8.497580e+01,0.377816
485.05,2,0,-8.497419e+01,-8.497603e+01,0.380353
485.10,2,0,-8.497443e+01,-8.497627e+01,0.378982
485.15,2,0,-8.497466e+01,-8.497650e+01,0.379259
485.20,2,0,-8.497489e+01,-8.497673e+01,0.377819
485.25,2,0,-8.497513e+01,-8.497696e+01,0.379671
485.30,2,0,-8.497536e+01,-8.497719e+01,0.379585
485.35,2,0,-8.497559e+01,-8.497743e+01,0.376601
485.40,2,0,-8.497583e+01,-8.497766e+01,0.377897
485.45,2,0,-8.497606e+01,-8.497789e+01,0.377079
485.50,2,0,-8.497629e+01,-8.497812e+01,0.378227
485.55,2,0,-8.497653e+01,-8.497835e+01,0.381360
485.60,2,0,-8.497676e+01,-8.497858e+01,0.377092
485.65,2,0,-8.497699e+01,-8.497881e+01,0.380793
485.70,2,0,-8.497723e+01,-8.497904e+01,0.379471
485.75,2,0,-8.497746e+01,-8.497928e+01,0.378574
485.80,2,0,-8.497769e+01,-8.497951e+01,0.377144
485.85,2,0,-8.497792e+01,-8.497974e+01,0.378548
485.90,2,0,-8.497815e+01,-8.497997e+01,0.380676
485.95,2,0,-8.497839e+01,-8.498020e+01,0.380108
486.00,2,0,-8.497862e+01,-8.498043e+01,0.377563
486.05,2,0,-8.497885e+01,-8.498066e+01,0.377082
486.10,2,0,-8.497908e+01,-8.498089e+01,0.378765
486.15,2,0,-8.497931e+01,-8.498112e+01,0.380331
486.20,2,0,-8.497954e+01,-8.498135e+01,0.377708
486.25,2,0,-8.497978e+01,-8.498158e+01,0.377442
486.30,2,0,-8.498001e+01,-8.498181e+01,0.377999
486.35,2,0,-8.498024e+01,-8.498204e+01,0.377801
486.40,2,0,-8.498047e+01,-8.498227e+01,0.376377
486.45,2,0,-8.498070e+01,-8.498250e+01,0.378265
486.50,2,0,-8.498093e+01,-8.498272e+01,0.376937
486.55,2,0,-8.498116e+01,-8.498295e+01,0.376972
486.60,2,0,-8.498139e+01,-8.498318e+01,0.379522
486.65,2,0,-8.498162e+01,-8.498341e+01,0.378167
486.70,2,0,-8.498185e+01,-8.498364e+01,0.378697
486.75,2,0,-8.498208e+01,-8.498387e+01,0.379212
486.80,2,0,-8.498231e+01,-8.498410e+01,0.376536
486.85,2,0,-8.498254e+01,-8.498432e+01,0.380488
486.90,2,0,-8.498277e+01,-8.498455e+01,0.382761
486.95,2,0,-8.498300e+01,-8.498478e+01,0.377095
487.00,2,0,-8.498323e+01,-8.498501e+01,0.377956
487.05,2,0,-8.498346e+01,-8.498524e+01,0.378289
487.10,2,0,-8.498369e+01,-8.498546e+01,0.378605
487.15,2,0,-8.498392e+01,-8.498569e+01,0.379553
487.20,2,0,-8.498415e+01,-8.498592e+01,0.378249
487.25,2,0,-8.498438e+01,-8.498615e+01,0.377120
487.30,2,0,-8.498461e+01,-8.498637e+01,0.380138
487.35,2,0,-8.498483e+01,-8.498660e+01,0.379542
487.40,2,0,-8.498506e+01,-8.498683e+01,0.380356
487.45,2,0,-8.498529e+01,-8.498705e+01,0.375785
487.50,2,0,-8.498552e+01,-8.498728e+01,0.377324
487.55,2,0,-8.498575e+01,-8.498751e+01,0.377999
487.60,2,0,-8.498598e+01,-8.498773e+01,0.378358
487.65,2,0,-8.498620e+01,-8.498796e+01,0.380655
487.70,2,0,-8.498643e+01,-8.498819e+01,0.378517
487.75,2,0,-8.498666e+01,-8.498841e+01,0.378195
487.80,2,0,-8.498689e+01,-8.498864e+01,0.378619
487.85,2,0,-8.498711e+01,-8.498887e+01,0.379794
487.90,2,0,-8.498734e+01,-8.498909e+01,0.379913
487.95,2,0,-8.498757e+01,-8.498932e+01,0.377622
488.00,2,0,-8.498780e+01,-8.498954e+01,0.376887
488.05,2,0,-8.498802e+01,-8.498977e+01,0.380216
488.10,2,0,-8.498825e+01,-8.498999e+01,0.377881
488.15,2,0,-8.498848e+01,-8.499022e+01,0.383125
488.20,2,0,-8.498870e+01,-8.499044e+01,0.377118
488.25,2,0,-8.498893e+01,-8.499067e+01,0.376357
488.30,2,0,-8.498916e+01,-8.499089e+01,0.378762
488.35,2,0,-8.498938e+01,-8.499112e+01,0.378826
488.40,2,0,-8.498961e+01,-8.499134e+01,0.376434
488.45,2,0,-8.498983e+01,-8.499157e+01,0.377240
488.50,2,0,-8.499006e+01,-8.499179e+01,0.379047
488.55,2,0,-8.499029e+01,-8.499202e+01,0.378187
488.60,2,0,-8.499051e+01,-8.499224e+01,0.375975
488.65,2,0,-8.499074e+01,-8.499247e+01,0.377010
488.70,2,0,-8.499096e+01,-8.499269e+01,0.381008
488.75,2,0,-8.499119e+01,-8.499291e+01,0.377859
488.80,2,0,-8.499141e+01,-8.499314e+01,0.410113
488.85,2,0,-8.499164e+01,-8.499336e+01,0.396327
488.90,2,0,-8.499186e+01,-8.499359e+01,0.395614
488.95,2,0,-8.499209e+01,-8.499381e+01,0.396522
489.00,2,0,-8.499231e+01,-8.499403e+01,0.395698
489.05,2,0,-8.499254e+01,-8.499426e+01,0.395929
489.10,2,0,-8.499276e+01,-8.499448e+01,0.397163
489.15,2,0,-8.499299e+01,-8.499470e+01,0.396133
489.20,2,0,-8.499321e+01,-8.499492e+01,0.398799
489.25,2,0,-8.499344e+01,-8.499515e+01,0.396187
489.30,2,0,-8.499366e+01,-8.499537e+01,0.396635
489.35,2,0,-8.499388e+01,-8.499559e+01,0.396953
489.40,2,0,-8.499411e+01,-8.499581e+01,0.396387
489.45,2,0,-8.499433e+01,-8.499604e+01,0.396363
489.50,2,0,-8.499456e+01,-8.499626e+01,0.396171
489.55,2,0,-8.499478e+01,-8.499648e+01,0.395704
489.60,2,0,-8.499500e+01,-8.499670e+01,0.398130
489.65,2,0,-8.499523e+01,-8.499693e+01,0.380027
489.70,2,0,-8.499545e+01,-8.499715e+01,0.379376
489.75,2,0,-8.499567e+01,-8.499737e+01,0.378082
489.80,2,0,-8.499590e+01,-8.499759e+01,0.395469
489.85,2,0,-8.499612e+01,-8.499781e+01,0.385424
489.90,2,0,-8.499634e+01,-8.499803e+01,0.377725
489.95,2,0,-8.499656e+01,-8.499825e+01,0.377362
490.00,2,0,-8.499679e+01,-8.499848e+01,0.379232
490.05,2,0,-8.499701e+01,-8.499870e+01,0.377349
490.10,2,0,-8.499723e+01,-8.499892e+01,0.380883
490.15,2,0,-8.499745e+01,-8.499914e+01,0.377920
490.20,2,0,-8.499767e+01,-8.499936e+01,0.449533
490.25,2,0,-8.499790e+01,-8.499958e+01,0.394000
490.30,2,0,-8.499812e+01,-8.499980e+01,0.395028
490.35,2,0,-8.499834e+01,-8.500002e+01,0.395198
490.40,2,0,-8.499856e+01,-8.500024e+01,0.394093
490.45,2,0,-8.499878e+01,-8.500046e+01,0.394642
490.50,2,0,-8.499900e+01,-8.500068e+01,0.394668
490.55,2,0,-8.499923e+01,-8.500090e+01,0.394082
490.60,2,0,-8.499945e+01,-8.500112e+01,0.394950
490.65,2,0,-8.499967e+01,-8.500134e+01,0.394814
490.70,2,0,-8.499989e+01,-8.500156e+01,0.396736
490.75,2,0,-8.500011e+01,-8.500178e+01,0.395171
490.80,2,0,-8.500033e+01,-8.500200e+01,0.395061
490.85,2,0,-8.500055e+01,-8.500222e+01,0.400971
490.90,2,0,-8.500077e+01,-8.500244e+01,0.400793
490.95,2,0,-8.500099e+01,-8.500266e+01,0.401176
491.00,2,0,-8.500121e+01,-8.500287e+01,0.395925
491.05,2,0,-8.500143e+01,-8.500309e+01,0.396050
491.10,2,0,-8.500165e+01,-8.500331e+01,0.397187
491.15,2,0,-8.500187e+01,-8.500353e+01,0.396586
491.20,2,0,-8.500209e+01,-8.500375e+01,0.395573
491.25,2,0,-8.500231e+01,-8.500397e+01,0.396828
491.30,2,0,-8.500253e+01,-8.500418e+01,0.396718
491.35,2,0,-8.500275e+01,-8.500440e+01,0.396220
491.40,2,0,-8.500297e+01,-8.500462e+01,0.395520
491.45,2,0,-8.500319e+01,-8.500484e+01,0.395410
491.50,2,0,-8.500341e+01,-8.500506e+01,0.397400
491.55,2,0,-8.500363e+01,-8.500527e+01,0.395555
491.60,2,0,-8.500385e+01,-8.500549e+01,0.396710
491.65,2,0,-8.500407e+01,-8.500571e+01,0.377293
491.70,2,0,-8.500428e+01,-8.500593e+01,0.378292
491.75,2,0,-8.500450e+01,-8.500614e+01,0.380782
491.80,2,0,-8.500472e+01,-8.500636e+01,0.380282
491.85,2,0,-8.500494e+01,-8.500658e+01,0.379481
491.90,2,0,-8.500516e+01,-8.500679e+01,0.378299
491.95,2,0,-8.500538e+01,-8.500701e+01,0.376937
492.00,2,0,-8.500559e+01,-8.500723e+01,0.379859
492.05,2,0,-8.500581e+01,-8.500744e+01,0.378178
492.10,2,0,-8.500603e+01,-8.500766e+01,0.378291
492.15,2,0,-8.500625e+01,-8.500788e+01,0.377388
492.20,2,0,-8.500646e+01,-8.500809e+01,0.376904
492.25,2,0,-8.500668e+01,-8.500831e+01,0.377713
492.30,2,0,-8.500690e+01,-8.500853e+01,0.377451
492.35,2,0,-8.500712e+01,-8.500874e+01,0.379512
492.40,2,0,-8.500733e+01,-8.500896e+01,0.378052
492.45,2,0,-8.500755e+01,-8.500917e+01,0.376649
492.50,2,0,-8.500777e+01,-8.500939e+01,0.377990
492.55,2,0,-8.500798e+01,-8.500960e+01,0.382874
492.60,2,0,-8.500820e+01,-8.500982e+01,0.377518
492.65,2,0,-8.500842e+01,-8.501003e+01,0.379945
492.70,2,0,-8.500863e+01,-8.501025e+01,0.376171
492.75,2,0,-8.500885e+01,-8.501047e+01,0.377227
492.80,2,0,-8.500907e+01,-8.501068e+01,0.381062
492.85,2,0,-8.500928e+01,-8.501089e+01,0.382668
492.90,2,0,-8.500950e+01,-8.501111e+01,0.382357
492.95,2,0,-8.500971e+01,-8.501132e+01,0.384209
493.00,2,0,-8.500993e+01,-8.501154e+01,0.379197
493.05,2,0,-8.501015e+01,-8.501175e+01,0.378220
493.10,2,0,-8.501036e+01,-8.501197e+01,0.376020
493.15,2,0,-8.501058e+01,-8.501218e+01,0.378862
493.20,2,0,-8.501079e+01,-8.501240e+01,0.381272
493.25,2,0,-8.501101e+01,-8.501261e+01,0.377022
493.30,2,0,-8.501122e+01,-8.501282e+01,0.377090
493.35,2,0,-8.501144e+01,-8.501304e+01,0.377788
493.40,2,0,-8.501165e+01,-8.501325e+01,0.379255
493.45,2,0,-8.501187e+01,-8.501346e+01,0.378652
493.50,2,0,-8.501208e+01,-8.501368e+01,0.378252
493.55,2,0,-8.501230e+01,-8.501389e+01,0.378039
493.60,2,0,-8.501251e+01,-8.501410e+01,0.381805
493.65,2,0,-8.501272e+01,-8.501432e+01,0.377620
493.70,2,0,-8.501294e+01,-8.501453e+01,0.380107
493.75,2,0,-8.501315e+01,-8.501474e+01,0.377466
493.80,2,0,-8.501337e+01,-8.501496e+01,0.381506
493.85,2,0,-8.501358e+01,-8.501517e+01,0.379999
493.90,2,0,-8.501379e+01,-8.501538e+01,0.376879
493.95,2,0,-8.501401e+01,-8.501559e+01,0.379053
494.00,2,0,-8.501422e+01,-8.501581e+01,0.379917
494.05,2,0,-8.501444e+01,-8.501602e+01,0.383104
494.10,2,0,-8.501465e+01,-8.501623e+01,0.378012
494.15,2,0,-8.501486e+01,-8.501644e+01,0.378656
494.20,2,0,-8.501507e+01,-8.501665e+01,0.377362
494.25,2,0,-8.501529e+01,-8.501687e+01,0.384233
494.30,2,0,-8.501550e+01,-8.501708e+01,0.390539
494.35,2,0,-8.501571e+01,-8.501729e+01,0.379447
494.40,2,0,-8.501593e+01,-8.501750e+01,0.378660
494.45,2,0,-8.501614e+01,-8.501771e+01,0.376267
494.50,2,0,-8.501635e+01,-8.501792e+01,0.377804
494.55,2,0,-8.501656e+01,-8.501813e+01,0.376610
494.60,2,0,-8.501678e+01,-8.501835e+01,0.379287
494.65,2,0,-8.501699e+01,-8.501856e+01,0.378615
494.70,2,0,-8.501720e+01,-8.501877e+01,0.377634
494.75,2,0,-8.501741e+01,-8.501898e+01,0.377487
494.80,2,0,-8.501762e+01,-8.501919e+01,0.379350
494.85,2,0,-8.501784e+01,-8.501940e+01,0.378287
494.90,2,0,-8.501805e+01,-8.501961e+01,0.378354
494.95,2,0,-8.501826e+01,-8.501982e+01,0.379288
495.00,2,0,-8.501847e+01,-8.502003e+01,0.378146
495.05,2,0,-8.501868e+01,-8.502024e+01,0.380178
495.10,2,0,-8.501889e+01,-8.502045e+01,0.379556
495.15,2,0,-8.501910e+01,-8.502066e+01,0.378629
495.20,2,0,-8.501931e+01,-8.502087e+01,0.377951
495.25,2,0,-8.501953e+01,-8.502108e+01,0.377533
495.30,2,0,-8.501974e+01,-8.502129e+01,0.381486
495.35,2,0,-8.501995e+01,-8.502150e+01,0.377663
495.40,2,0,-8.502016e+01,-8.502171e+01,0.378662
495.45,2,0,-8.502037e+01,-8.502192e+01,0.380351
495.50,2,0,-8.502058e+01,-8.502213e+01,0.377472
495.55,2,0,-8.502079e+01,-8.502233e+01,0.378532
495.60,2,0,-8.502100e+01,-8.502254e+01,0.381363
495.65,2,0,-8.502121e+01,-8.502275e+01,0.378037
495.70,2,0,-8.502142e+01,-8.502296e+01,0.377907
495.75,2,0,-8.502163e+01,-8.502317e+01,0.377133
495.80,2,0,-8.502184e+01,-8.502338e+01,0.379889
495.85,2,0,-8.502205e+01,-8.502359e+01,0.377753
495.90,2,0,-8.502226e+01,-8.502379e+01,0.379702
495.95,2,0,-8.502247e+01,-8.502400e+01,0.377946
496.00,2,0,-8.502268e+01,-8.502421e+01,0.378922
496.05,2,0,-8.502288e+01,-8.502442e+01,0.378685
496.10,2,0,-8.502309e+01,-8.502463e+01,0.377168
496.15,2,0,-8.502330e+01,-8.502483e+01,0.377146
496.20,2,0,-8.502351e+01,-8.502504e+01,0.377776
496.25,2,0,-8.502372e+01,-8.502525e+01,0.380567
496.30,2,0,-8.502393e+01,-8.502546e+01,0.377440
496.35,2,0,-8.502414e+01,-8.502566e+01,0.380870
496.40,2,0,-8.502434e+01,-8.502587e+01,0.377324
496.45,2,0,-8.502455e+01,-8.502608e+01,0.382071
496.50,2,0,-8.502476e+01,-8.502629e+01,0.378246
496.55,2,0,-8.502497e+01,-8.502649e+01,0.379652
496.60,2,0,-8.502518e+01,-8.502670e+01,0.379107
496.65,2,0,-8.502539e+01,-8.502691e+01,0.382642
496.70,2,0,-8.502559e+01,-8.502711e+01,0.377528
496.75,2,0,-8.502580e+01,-8.502732e+01,0.377325
496.80,2,0,-8.502601e+01,-8.502753e+01,0.378825
496.85,2,0,-8.502622e+01,-8.502773e+01,0.378814
496.90,2,0,-8.502642e+01,-8.502794e+01,0.380229
496.95,2,0,-8.502663e+01,-8.502814e+01,0.378601
497.00,2,0,-8.502684e+01,-8.502835e+01,0.377652
497.05,2,0,-8.502704e+01,-8.502856e+01,0.375711
497.10,2,0,-8.502725e+01,-8.502876e+01,0.378147
497.15,2,0,-8.502746e+01,-8.502897e+01,0.380544
497.20,2,0,-8.502766e+01,-8.502917e+01,0.378473
497.25,2,0,-8.502787e+01,-8.502938e+01,0.379141
497.30,2,0,-8.502808e+01,-8.502958e+01,0.379765
497.35,2,0,-8.502828e+01,-8.502979e+01,0.376540
497.40,2,0,-8.502849e+01,-8.502999e+01,0.380540
497.45,2,0,-8.502870e+01,-8.503020e+01,0.377090
497.50,2,0,-8.502890e+01,-8.503040e+01,0.380792
497.55,2,0,-8.502911e+01,-8.503061e+01,0.379540
497.60,2,0,-8.502931e+01,-8.503081e+01,0.379769
497.65,2,0,-8.502952e+01,-8.503102e+01,0.376656
497.70,2,0,-8.502973e+01,-8.503122e+01,0.379765
497.75,2,0,-8.502993e+01,-8.503143e+01,0.378591
497.80,2,0,-8.503014e+01,-8.503163e+01,0.379658
497.85,2,0,-8.503034e+01,-8.503184e+01,0.375295
497.90,2,0,-8.503055e+01,-8.503204e+01,0.378772
497.95,2,0,-8.503075e+01,-8.503224e+01,0.379923
498.00,2,0,-8.503096e+01,-8.503245e+01,0.376821
498.05,2,0,-8.503116e+01,-8.503265e+01,0.377378
498.10,2,0,-8.503137e+01,-8.503286e+01,0.377923
498.15,2,0,-8.503157e+01,-8.503306e+01,0.376921
498.20,2,0,-8.503178e+01,-8.503326e+01,0.378492
498.25,2,0,-8.503198e+01,-8.503347e+01,0.376957
498.30,2,0,-8.503218e+01,-8.503367e+01,0.377034
498.35,2,0,-8.503239e+01,-8.503387e+01,0.377358
498.40,2,0,-8.503259e+01,-8.503408e+01,0.382339
498.45,2,0,-8.503280e+01,-8.503428e+01,0.378532
498.50,2,0,-8.503300e+01,-8.503448e+01,0.419431
498.55,2,0,-8.503320e+01,-8.503468e+01,0.406630
498.60,2,0,-8.503341e+01,-8.503489e+01,0.376085
498.65,2,0,-8.503361e+01,-8.503509e+01,0.379666
498.70,2,0,-8.503382e+01,-8.503529e+01,0.377534
498.75,2,0,-8.503402e+01,-8.503549e+01,0.378817
498.80,2,0,-8.503422e+01,-8.503570e+01,0.378282
498.85,2,0,-8.503443e+01,-8.503590e+01,0.378324
498.90,2,0,-8.503463e+01,-8.503610e+01,0.378268
498.95,2,0,-8.503483e+01,-8.503630e+01,0.377648
499.00,2,0,-8.503503e+01,-8.503650e+01,0.377129
499.05,2,0,-8.503524e+01,-8.503671e+01,0.378110
499.10,2,0,-8.503544e+01,-8.503691e+01,0.377698
499.15,2,0,-8.503564e+01,-8.503711e+01,0.377748
499.20,2,0,-8.503585e+01,-8.503731e+01,0.380763
499.25,2,0,-8.503605e+01,-8.503751e+01,0.378348
499.30,2,0,-8.503625e+01,-8.503771e+01,0.379312
499.35,2,0,-8.503645e+01,-8.503792e+01,0.378915
499.40,2,0,-8.503665e+01,-8.503812e+01,0.379860
499.45,2,0,-8.503686e+01,-8.503832e+01,0.377305
499.50,2,0,-8.503706e+01,-8.503852e+01,0.379734
499.55,2,0,-8.503726e+01,-8.503872e+01,0.378682
499.60,2,0,-8.503746e+01,-8.503892e+01,0.377091
499.65,2,0,-8.503766e+01,-8.503912e+01,0.376497
499.70,2,0,-8.503786e+01,-8.503932e+01,0.377293
499.75,2,0,-8.503807e+01,-8.503952e+01,0.383033
499.80,2,0,-8.503827e+01,-8.503972e+01,0.380156
499.85,2,0,-8.503847e+01,-8.503992e+01,0.381127
499.90,2,0,-8.503867e+01,-8.504012e+01,0.378672
499.95,2,0,-8.503887e+01,-8.504032e+01,0.377800

==> results/heartbeat/HEARTBEAT_QN_PREONLY_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,22,0,-8.401022e+01,-8.401016e+01,0.519641
0.05,22,0,-8.402032e+01,-8.402015e+01,0.519975
0.10,22,0,-8.403032e+01,-8.402998e+01,0.472711
0.15,22,0,-8.404022e+01,-8.403966e+01,0.472291
0.20,22,0,-8.405001e+01,-8.404918e+01,0.480040
0.25,23,0,-8.405970e+01,-8.405855e+01,0.494486
0.30,32,0,-8.406928e+01,-8.406778e+01,0.613313
0.35,29,0,-8.407876e+01,-8.407686e+01,0.567242
0.40,30,0,-8.408813e+01,-8.408578e+01,0.581392
0.45,33,0,-8.409739e+01,-8.409452e+01,0.625561
0.50,31,0,-8.410652e+01,-8.410304e+01,0.625551
0.55,37,0,-8.411548e+01,-8.411125e+01,0.666587
0.60,31,0,-8.412426e+01,-8.411908e+01,0.585047
0.65,30,0,-8.413286e+01,-8.412656e+01,0.557185
0.70,33,0,-8.414131e+01,-8.413378e+01,0.585003
0.75,37,0,-8.414965e+01,-8.414084e+01,0.643750
0.80,33,0,-8.415788e+01,-8.414778e+01,0.587818
0.85,41,0,-8.416602e+01,-8.415463e+01,0.690112
0.90,25,0,-8.417407e+01,-8.416140e+01,0.493419
0.95,28,0,-8.418203e+01,-8.416808e+01,0.570443
1.00,24,0,-8.418993e+01,-8.417479e+01,0.476237
1.05,27,0,-8.419778e+01,-8.418151e+01,0.526597
1.10,25,0,-8.420558e+01,-8.418824e+01,0.491274
1.15,37,0,-8.421333e+01,-8.419498e+01,0.665052
1.20,34,0,-8.422102e+01,-8.420174e+01,0.617682
1.25,35,0,-8.422867e+01,-8.420849e+01,0.632574
1.30,30,0,-8.423626e+01,-8.421526e+01,0.562494
1.35,31,0,-8.424381e+01,-8.422202e+01,0.580460
1.40,32,0,-8.425130e+01,-8.422878e+01,0.594100
1.45,39,0,-8.425874e+01,-8.423554e+01,0.724903
1.50,36,0,-8.426614e+01,-8.424230e+01,0.640868
1.55,39,0,-8.427348e+01,-8.424904e+01,0.680260
1.60,31,0,-8.428078e+01,-8.425577e+01,0.575093
1.65,41,0,-8.428802e+01,-8.426249e+01,0.706896
1.70,30,0,-8.429522e+01,-8.426919e+01,0.563450
1.75,33,0,-8.430237e+01,-8.427588e+01,0.602325
1.80,38,0,-8.430946e+01,-8.428253e+01,0.653149
1.85,37,0,-8.431651e+01,-8.428916e+01,0.638026
1.90,29,0,-8.432350e+01,-8.429576e+01,0.598131
1.95,34,0,-8.433044e+01,-8.430231e+01,0.618896
2.00,35,0,-8.433732e+01,-8.430881e+01,0.628005
2.05,33,0,-8.434415e+01,-8.431524e+01,0.600326
2.10,33,0,-8.435091e+01,-8.432159e+01,0.599039
2.15,32,0,-8.435760e+01,-8.432784e+01,0.584885
2.20,27,0,-8.436423e+01,-8.433400e+01,0.519741
2.25,32,0,-8.437080e+01,-8.434007e+01,0.651954
2.30,35,0,-8.437731e+01,-8.434606e+01,0.642178
2.35,29,0,-8.438376e+01,-8.435197e+01,0.570840
2.40,29,0,-8.439015e+01,-8.435782e+01,0.565376
2.45,40,0,-8.439650e+01,-8.436363e+01,0.714418
2.50,31,0,-8.440279e+01,-8.436939e+01,0.589988
2.55,31,0,-8.440904e+01,-8.437513e+01,0.598184
2.60,29,0,-8.441524e+01,-8.438083e+01,0.564646
2.65,30,0,-8.442140e+01,-8.438652e+01,0.580979
2.70,43,0,-8.442751e+01,-8.439218e+01,0.751402
2.75,18,0,-8.443357e+01,-8.439782e+01,0.414267
2.80,33,0,-8.443959e+01,-8.440343e+01,0.605138
2.85,17,0,-8.444557e+01,-8.440903e+01,0.377312
2.90,37,0,-8.445150e+01,-8.441460e+01,0.691096
2.95,27,0,-8.445739e+01,-8.442014e+01,0.522210
3.00,23,0,-8.446324e+01,-8.442566e+01,0.463705
3.05,20,0,-8.446904e+01,-8.443115e+01,0.424576
3.10,21,0,-8.447480e+01,-8.443661e+01,0.436390
3.15,21,0,-8.448051e+01,-8.444204e+01,0.439122
3.20,20,0,-8.448618e+01,-8.444744e+01,0.429592
3.25,24,0,-8.449181e+01,-8.445280e+01,0.476838
3.30,18,0,-8.449739e+01,-8.445813e+01,0.397976
3.35,24,0,-8.450293e+01,-8.446341e+01,0.478032
3.40,25,0,-8.450842e+01,-8.446865e+01,0.490117
3.45,28,0,-8.451386e+01,-8.447385e+01,0.527816
3.50,20,0,-8.451926e+01,-8.447899e+01,0.424038
3.55,30,0,-8.452461e+01,-8.448409e+01,0.555817
3.60,33,0,-8.452991e+01,-8.448912e+01,0.602102
3.65,21,0,-8.453516e+01,-8.449408e+01,0.437374
3.70,24,0,-8.454036e+01,-8.449897e+01,0.479303
3.75,25,0,-8.454550e+01,-8.450378e+01,0.490227
3.80,26,0,-8.455058e+01,-8.450849e+01,0.501933
3.85,26,0,-8.455561e+01,-8.451311e+01,0.505429
3.90,23,0,-8.456058e+01,-8.451765e+01,0.463043
3.95,43,0,-8.456550e+01,-8.452211e+01,0.728702
4.00,33,0,-8.457036e+01,-8.452650e+01,0.595961
4.05,30,0,-8.457518e+01,-8.453081e+01,0.556046
4.10,28,0,-8.457995e+01,-8.453506e+01,0.529689
4.15,42,0,-8.458467e+01,-8.453924e+01,0.727209
4.20,30,0,-8.458934e+01,-8.454336e+01,0.567396
4.25,29,0,-8.459397e+01,-8.454742e+01,0.553067
4.30,35,0,-8.459855e+01,-8.455143e+01,0.630599
4.35,26,0,-8.460309e+01,-8.455539e+01,0.511758
4.40,40,0,-8.460758e+01,-8.455931e+01,0.695481
4.45,33,0,-8.461203e+01,-8.456318e+01,0.602171
4.50,31,0,-8.461644e+01,-8.456702e+01,0.586657
4.55,27,0,-8.462081e+01,-8.457083e+01,0.525969
4.60,30,0,-8.462514e+01,-8.457462e+01,0.605882
4.65,23,0,-8.462943e+01,-8.457838e+01,0.483114
4.70,30,0,-8.463369e+01,-8.458212e+01,0.581487
4.75,35,0,-8.463791e+01,-8.458584e+01,0.645610
4.80,31,0,-8.464209e+01,-8.458954e+01,0.593131
4.85,29,0,-8.464623e+01,-8.459322e+01,0.547807
4.90,40,0,-8.465033e+01,-8.459687e+01,0.726863
4.95,28,0,-8.465440e+01,-8.460051e+01,0.545497
5.00,32,0,-8.465843e+01,-8.460412e+01,0.596004
5.05,44,0,-8.466242e+01,-8.460769e+01,0.787618
5.10,26,0,-8.466637e+01,-8.461124e+01,0.608319
5.15,25,0,-8.467028e+01,-8.461474e+01,0.507341
5.20,37,0,-8.467415e+01,-8.461822e+01,0.656089
5.25,29,0,-8.467798e+01,-8.462165e+01,0.548538
5.30,28,0,-8.468178e+01,-8.462504e+01,0.534635
5.35,34,0,-8.468553e+01,-8.462837e+01,0.615861
5.40,30,0,-8.468923e+01,-8.463164e+01,0.569194
5.45,28,0,-8.469289e+01,-8.463483e+01,0.544163
5.50,24,0,-8.469650e+01,-8.463796e+01,0.484457
5.55,25,0,-8.470007e+01,-8.464101e+01,0.497798
5.60,30,0,-8.470359e+01,-8.464399e+01,0.600260
5.65,22,0,-8.470706e+01,-8.464692e+01,0.454354
5.70,22,0,-8.471049e+01,-8.464980e+01,0.457004
5.75,29,0,-8.471388e+01,-8.465263e+01,0.549617
5.80,37,0,-8.471723e+01,-8.465541e+01,0.657976
5.85,35,0,-8.472054e+01,-8.465814e+01,0.622223
5.90,36,0,-8.472382e+01,-8.466082e+01,0.630602
5.95,22,0,-8.472706e+01,-8.466346e+01,0.448758
6.00,28,0,-8.473026e+01,-8.466606e+01,0.527604
6.05,32,0,-8.473343e+01,-8.466862e+01,0.579843
6.10,35,0,-8.473657e+01,-8.467116e+01,0.626561
6.15,26,0,-8.473967e+01,-8.467366e+01,0.500043
6.20,30,0,-8.474274e+01,-8.467614e+01,0.553160
6.25,43,0,-8.474578e+01,-8.467859e+01,0.720706
6.30,37,0,-8.474878e+01,-8.468102e+01,0.636674
6.35,45,0,-8.475176e+01,-8.468343e+01,0.744407
6.40,27,0,-8.475470e+01,-8.468582e+01,0.584375
6.45,24,0,-8.475762e+01,-8.468818e+01,0.490313
6.50,25,0,-8.476051e+01,-8.469051e+01,0.507110
6.55,29,0,-8.476336e+01,-8.469282e+01,0.562643
6.60,33,0,-8.476619e+01,-8.469509e+01,0.610888
6.65,25,0,-8.476898e+01,-8.469734e+01,0.504529
6.70,42,0,-8.477175e+01,-8.469957e+01,0.729167
6.75,32,0,-8.477449e+01,-8.470177e+01,0.598294
6.80,29,0,-8.477719e+01,-8.470394e+01,0.557301
6.85,28,0,-8.477987e+01,-8.470607e+01,0.548490
6.90,38,0,-8.478252e+01,-8.470817e+01,0.681385
6.95,35,0,-8.478513e+01,-8.471022e+01,0.631709
7.00,35,0,-8.478770e+01,-8.471221e+01,0.608894
7.05,28,0,-8.479024e+01,-8.471414e+01,0.516650
7.10,28,0,-8.479275e+01,-8.471601e+01,0.519350
7.15,42,0,-8.479522e+01,-8.471782e+01,0.699380
7.20,23,0,-8.479765e+01,-8.471959e+01,0.450603
7.25,26,0,-8.480006e+01,-8.472131e+01,0.489315
7.30,25,0,-8.480244e+01,-8.472298e+01,0.479201
7.35,47,0,-8.480479e+01,-8.472461e+01,0.766762
7.40,26,0,-8.480711e+01,-8.472619e+01,0.488752
7.45,26,0,-8.480939e+01,-8.472774e+01,0.489452
7.50,27,0,-8.481166e+01,-8.472925e+01,0.500590
7.55,27,0,-8.481389e+01,-8.473072e+01,0.502694
7.60,26,0,-8.481609e+01,-8.473216e+01,0.492503
7.65,28,0,-8.481827e+01,-8.473356e+01,0.521459
7.70,21,0,-8.482042e+01,-8.473494e+01,0.423726
7.75,28,0,-8.482254e+01,-8.473628e+01,0.523124
7.80,31,0,-8.482464e+01,-8.473759e+01,0.560900
7.85,28,0,-8.482670e+01,-8.473886e+01,0.521537
7.90,25,0,-8.482874e+01,-8.474009e+01,0.474759
7.95,20,0,-8.483075e+01,-8.474128e+01,0.415439
8.00,21,0,-8.483274e+01,-8.474245e+01,0.431009
8.05,20,0,-8.483470e+01,-8.474358e+01,0.413433
8.10,20,0,-8.483663e+01,-8.474468e+01,0.420900
8.15,33,0,-8.483853e+01,-8.474574e+01,0.590647
8.20,20,0,-8.484041e+01,-8.474676e+01,0.420093
8.25,26,0,-8.484226e+01,-8.474775e+01,0.492193
8.30,29,0,-8.484409e+01,-8.474870e+01,0.534189
8.35,32,0,-8.484588e+01,-8.474961e+01,0.572068
8.40,24,0,-8.484765e+01,-8.475049e+01,0.467647
8.45,31,0,-8.484940e+01,-8.475132e+01,0.558734
8.50,30,0,-8.485111e+01,-8.475212e+01,0.541269
8.55,17,0,-8.485279e+01,-8.475288e+01,0.371768
8.60,21,0,-8.485445e+01,-8.475360e+01,0.427937
8.65,25,0,-8.485607e+01,-8.475426e+01,0.479574
8.70,28,0,-8.485766e+01,-8.475488e+01,0.520217
8.75,24,0,-8.485922e+01,-8.475544e+01,0.464708
8.80,18,0,-8.486074e+01,-8.475596e+01,0.387201
8.85,28,0,-8.486224e+01,-8.475642e+01,0.516736
8.90,40,0,-8.486371e+01,-8.475685e+01,0.676719
8.95,28,0,-8.486515e+01,-8.475726e+01,0.519247
9.00,21,0,-8.486657e+01,-8.475763e+01,0.426005
9.05,22,0,-8.486797e+01,-8.475799e+01,0.439792
9.10,21,0,-8.486934e+01,-8.475833e+01,0.426068
9.15,18,0,-8.487069e+01,-8.475865e+01,0.384190
9.20,24,0,-8.487202e+01,-8.475895e+01,0.515047
9.25,35,0,-8.487333e+01,-8.475924e+01,0.637066
9.30,25,0,-8.487462e+01,-8.475950e+01,0.502873
9.35,27,0,-8.487589e+01,-8.475976e+01,0.534368
9.40,20,0,-8.487713e+01,-8.476001e+01,0.454790
9.45,26,0,-8.487837e+01,-8.476026e+01,0.517223
9.50,21,0,-8.487958e+01,-8.476050e+01,0.451820
9.55,20,0,-8.488077e+01,-8.476074e+01,0.439669
9.60,26,0,-8.488195e+01,-8.476098e+01,0.522105
9.65,24,0,-8.488311e+01,-8.476120e+01,0.508580
9.70,27,0,-8.488425e+01,-8.476141e+01,0.534837
9.75,32,0,-8.488537e+01,-8.476162e+01,0.602893
9.80,21,0,-8.488647e+01,-8.476182e+01,0.453530
9.85,21,0,-8.488756e+01,-8.476201e+01,0.452342
9.90,26,0,-8.488863e+01,-8.476220e+01,0.510091
9.95,38,0,-8.488968e+01,-8.476238e+01,0.668915
10.00,28,0,-8.489072e+01,-8.476255e+01,0.539778
10.05,22,0,-8.489173e+01,-8.476271e+01,0.455351
10.10,28,0,-8.489273e+01,-8.476287e+01,0.533285
10.15,23,0,-8.489372e+01,-8.476304e+01,0.468282
10.20,30,0,-8.489468e+01,-8.476319e+01,0.567300
10.25,23,0,-8.489562e+01,-8.476332e+01,0.522855
10.30,21,0,-8.489653e+01,-8.476343e+01,0.445204
10.35,25,0,-8.489742e+01,-8.476349e+01,0.540362
10.40,28,0,-8.489829e+01,-8.476351e+01,0.535165
10.45,27,0,-8.489913e+01,-8.476349e+01,0.522418
10.50,21,0,-8.489994e+01,-8.476342e+01,0.443848
10.55,25,0,-8.490073e+01,-8.476331e+01,0.532649
10.60,25,0,-8.490150e+01,-8.476314e+01,0.496191
10.65,26,0,-8.490224e+01,-8.476294e+01,0.510326
10.70,26,0,-8.490295e+01,-8.476269e+01,0.509814
10.75,22,0,-8.490365e+01,-8.476241e+01,0.457531
10.80,20,0,-8.490432e+01,-8.476210e+01,0.430870
10.85,22,0,-8.490498e+01,-8.476176e+01,0.460693
10.90,24,0,-8.490562e+01,-8.476138e+01,0.481580
10.95,22,0,-8.490623e+01,-8.476096e+01,0.454000
11.00,28,0,-8.490684e+01,-8.476050e+01,0.532056
11.05,28,0,-8.490742e+01,-8.476002e+01,0.521926
11.10,28,0,-8.490799e+01,-8.475950e+01,0.520988
11.15,37,0,-8.490854e+01,-8.475896e+01,0.667936
11.20,22,0,-8.490907e+01,-8.475840e+01,0.443282
11.25,24,0,-8.490959e+01,-8.475781e+01,0.468535
11.30,23,0,-8.491008e+01,-8.475720e+01,0.451790
11.35,31,0,-8.491056e+01,-8.475657e+01,0.560312
11.40,27,0,-8.491102e+01,-8.475591e+01,0.502861
11.45,34,0,-8.491147e+01,-8.475524e+01,0.595844
11.50,31,0,-8.491190e+01,-8.475454e+01,0.556667
11.55,30,0,-8.491231e+01,-8.475383e+01,0.544639
11.60,36,0,-8.491271e+01,-8.475310e+01,0.620582
11.65,27,0,-8.491310e+01,-8.475235e+01,0.503270
11.70,27,0,-8.491347e+01,-8.475158e+01,0.540604
11.75,21,0,-8.491382e+01,-8.475080e+01,0.424886
11.80,25,0,-8.491416e+01,-8.474998e+01,0.478947
11.85,41,0,-8.491448e+01,-8.474915e+01,0.686264
11.90,22,0,-8.491479e+01,-8.474827e+01,0.441435
11.95,31,0,-8.491508e+01,-8.474737e+01,0.556890
12.00,30,0,-8.491534e+01,-8.474643e+01,0.544240
12.05,25,0,-8.491560e+01,-8.474546e+01,0.474655
12.10,24,0,-8.491583e+01,-8.474446e+01,0.499040
12.15,32,0,-8.491605e+01,-8.474343e+01,0.571039
12.20,22,0,-8.491624e+01,-8.474236e+01,0.438290
12.25,20,0,-8.491642e+01,-8.474125e+01,0.411401
12.30,24,0,-8.491658e+01,-8.474009e+01,0.465373
12.35,26,0,-8.491672e+01,-8.473889e+01,0.497440
12.40,29,0,-8.491683e+01,-8.473763e+01,0.532027
12.45,23,0,-8.491692e+01,-8.473633e+01,0.449921
12.50,27,0,-8.491700e+01,-8.473500e+01,0.507183
12.55,36,0,-8.491705e+01,-8.473363e+01,0.628381
12.60,26,0,-8.491709e+01,-8.473225e+01,0.493322
12.65,30,0,-8.491712e+01,-8.473085e+01,0.544003
12.70,32,0,-8.491713e+01,-8.472943e+01,0.571845
12.75,24,0,-8.491713e+01,-8.472801e+01,0.481397
12.80,21,0,-8.491711e+01,-8.472659e+01,0.443217
12.85,25,0,-8.491708e+01,-8.472516e+01,0.489274
12.90,22,0,-8.491704e+01,-8.472374e+01,0.445333
12.95,36,0,-8.491698e+01,-8.472231e+01,0.631320
13.00,23,0,-8.491692e+01,-8.472088e+01,0.459946
13.05,25,0,-8.491683e+01,-8.471942e+01,0.486310
13.10,28,0,-8.491673e+01,-8.471795e+01,0.526549
13.15,23,0,-8.491661e+01,-8.471646e+01,0.463368
13.20,17,0,-8.491648e+01,-8.471495e+01,0.386736
13.25,32,0,-8.491634e+01,-8.471341e+01,0.586028
13.30,31,0,-8.491618e+01,-8.471185e+01,0.569013
13.35,31,0,-8.491601e+01,-8.471029e+01,0.608098
13.40,29,0,-8.491583e+01,-8.470873e+01,0.552855
13.45,31,0,-8.491563e+01,-8.470717e+01,0.569246
13.50,29,0,-8.491543e+01,-8.470562e+01,0.539469
13.55,29,0,-8.491521e+01,-8.470405e+01,0.542588
13.60,40,0,-8.491499e+01,-8.470247e+01,0.683326
13.65,22,0,-8.491475e+01,-8.470087e+01,0.462921
13.70,31,0,-8.491451e+01,-8.469926e+01,0.566123
13.75,23,0,-8.491426e+01,-8.469764e+01,0.462599
13.80,18,0,-8.491400e+01,-8.469601e+01,0.395947
13.85,27,0,-8.491373e+01,-8.469435e+01,0.515823
13.90,30,0,-8.491344e+01,-8.469268e+01,0.550328
13.95,27,0,-8.491314e+01,-8.469098e+01,0.513751
14.00,31,0,-8.491282e+01,-8.468925e+01,0.577826
14.05,33,0,-8.491248e+01,-8.468749e+01,0.596604
14.10,27,0,-8.491214e+01,-8.468569e+01,0.512468
14.15,31,0,-8.491178e+01,-8.468386e+01,0.567604
14.20,31,0,-8.491141e+01,-8.468198e+01,0.567993
14.25,33,0,-8.491103e+01,-8.468008e+01,0.591496
14.30,31,0,-8.491063e+01,-8.467814e+01,0.567258
14.35,36,0,-8.491022e+01,-8.467619e+01,0.630542
14.40,30,0,-8.490980e+01,-8.467423e+01,0.553596
14.45,33,0,-8.490935e+01,-8.467226e+01,0.591891
14.50,32,0,-8.490889e+01,-8.467029e+01,0.577553
14.55,28,0,-8.490841e+01,-8.466831e+01,0.527795
14.60,27,0,-8.490791e+01,-8.466633e+01,0.501712
14.65,24,0,-8.490739e+01,-8.466433e+01,0.470624
14.70,31,0,-8.490686e+01,-8.466233e+01,0.563023
14.75,26,0,-8.490631e+01,-8.466032e+01,0.491433
14.80,35,0,-8.490574e+01,-8.465831e+01,0.606667
14.85,35,0,-8.490517e+01,-8.465629e+01,0.608940
14.90,30,0,-8.490459e+01,-8.465429e+01,0.545861
14.95,33,0,-8.490400e+01,-8.465230e+01,0.583519
15.00,30,0,-8.490340e+01,-8.465031e+01,0.545788
15.05,33,0,-8.490279e+01,-8.464831e+01,0.584811
15.10,22,0,-8.490217e+01,-8.464630e+01,0.443508
15.15,23,0,-8.490152e+01,-8.464425e+01,0.449278
15.20,21,0,-8.490087e+01,-8.464216e+01,0.425812
15.25,20,0,-8.490019e+01,-8.464004e+01,0.412570
15.30,26,0,-8.489951e+01,-8.463790e+01,0.492831
15.35,32,0,-8.489882e+01,-8.463575e+01,0.572045
15.40,24,0,-8.489813e+01,-8.463360e+01,0.466918
15.45,24,0,-8.489742e+01,-8.463144e+01,0.463030
15.50,26,0,-8.489671e+01,-8.462927e+01,0.493693
15.55,27,0,-8.489599e+01,-8.462707e+01,0.507546
15.60,38,0,-8.489525e+01,-8.462485e+01,0.658929
15.65,20,0,-8.489450e+01,-8.462260e+01,0.415145
15.70,20,0,-8.489374e+01,-8.462034e+01,0.418902
15.75,27,0,-8.489297e+01,-8.461806e+01,0.504537
15.80,29,0,-8.489219e+01,-8.461578e+01,0.527930
15.85,18,0,-8.489141e+01,-8.461350e+01,0.386936
15.90,21,0,-8.489061e+01,-8.461122e+01,0.429529
15.95,21,0,-8.488980e+01,-8.460892e+01,0.426315
16.00,28,0,-8.488899e+01,-8.460660e+01,0.516764
16.05,29,0,-8.488816e+01,-8.460428e+01,0.532438
16.10,34,0,-8.488733e+01,-8.460194e+01,0.593491
16.15,39,0,-8.488648e+01,-8.459958e+01,0.660951
16.20,22,0,-8.488563e+01,-8.459718e+01,0.438521
16.25,25,0,-8.488476e+01,-8.459472e+01,0.483691
16.30,20,0,-8.488387e+01,-8.459218e+01,0.415862
16.35,24,0,-8.488296e+01,-8.458956e+01,0.483046
16.40,25,0,-8.488203e+01,-8.458687e+01,0.482098
16.45,29,0,-8.488108e+01,-8.458414e+01,0.530938
16.50,18,0,-8.488012e+01,-8.458137e+01,0.389541
16.55,21,0,-8.487914e+01,-8.457856e+01,0.439579
16.60,23,0,-8.487815e+01,-8.457571e+01,0.464887
16.65,27,0,-8.487714e+01,-8.457281e+01,0.518697
16.70,39,0,-8.487611e+01,-8.456989e+01,0.688299
16.75,41,0,-8.487507e+01,-8.456694e+01,0.700554
16.80,23,0,-8.487402e+01,-8.456398e+01,0.476890
16.85,25,0,-8.487295e+01,-8.456100e+01,0.482553
16.90,25,0,-8.487188e+01,-8.455801e+01,0.481545
16.95,24,0,-8.487081e+01,-8.455500e+01,0.467167
17.00,33,0,-8.486972e+01,-8.455195e+01,0.584116
17.05,42,0,-8.486863e+01,-8.454889e+01,0.704759
17.10,36,0,-8.486753e+01,-8.454582e+01,0.647558
17.15,31,0,-8.486642e+01,-8.454276e+01,0.562399
17.20,32,0,-8.486532e+01,-8.453973e+01,0.570364
17.25,28,0,-8.486421e+01,-8.453672e+01,0.577157
17.30,19,0,-8.486310e+01,-8.453374e+01,0.430248
17.35,24,0,-8.486198e+01,-8.453076e+01,0.492918
17.40,32,0,-8.486085e+01,-8.452778e+01,0.599948
17.45,22,0,-8.485972e+01,-8.452479e+01,0.467188
17.50,22,0,-8.485857e+01,-8.452181e+01,0.468133
17.55,25,0,-8.485742e+01,-8.451882e+01,0.505953
17.60,24,0,-8.485626e+01,-8.451583e+01,0.493979
17.65,24,0,-8.485509e+01,-8.451285e+01,0.562469
17.70,23,0,-8.485390e+01,-8.450988e+01,0.480352
17.75,38,0,-8.485270e+01,-8.450691e+01,0.677819
17.80,35,0,-8.485149e+01,-8.450395e+01,0.639528
17.85,25,0,-8.485027e+01,-8.450099e+01,0.508060
17.90,20,0,-8.484905e+01,-8.449804e+01,0.443971
17.95,22,0,-8.484782e+01,-8.449508e+01,0.469936
18.00,36,0,-8.484658e+01,-8.449211e+01,0.653925
18.05,31,0,-8.484534e+01,-8.448911e+01,0.587538
18.10,26,0,-8.484407e+01,-8.448608e+01,0.521915
18.15,26,0,-8.484279e+01,-8.448303e+01,0.519526
18.20,26,0,-8.484150e+01,-8.447996e+01,0.514982
18.25,25,0,-8.484019e+01,-8.447688e+01,0.480308
18.30,26,0,-8.483886e+01,-8.447378e+01,0.495324
18.35,25,0,-8.483752e+01,-8.447064e+01,0.482719
18.40,30,0,-8.483617e+01,-8.446744e+01,0.545646
18.45,21,0,-8.483479e+01,-8.446419e+01,0.428098
18.50,27,0,-8.483340e+01,-8.446090e+01,0.503924
18.55,33,0,-8.483198e+01,-8.445757e+01,0.586771
18.60,31,0,-8.483055e+01,-8.445421e+01,0.556142
18.65,32,0,-8.482909e+01,-8.445082e+01,0.570026
18.70,30,0,-8.482762e+01,-8.444740e+01,0.547987
18.75,30,0,-8.482612e+01,-8.444397e+01,0.554061
18.80,25,0,-8.482461e+01,-8.444051e+01,0.487042
18.85,23,0,-8.482307e+01,-8.443702e+01,0.460536
18.90,27,0,-8.482150e+01,-8.443350e+01,0.524808
18.95,22,0,-8.481993e+01,-8.442998e+01,0.461452
19.00,31,0,-8.481834e+01,-8.442646e+01,0.582691
19.05,23,0,-8.481674e+01,-8.442297e+01,0.470059
19.10,20,0,-8.481515e+01,-8.441950e+01,0.430117
19.15,36,0,-8.481355e+01,-8.441606e+01,0.652958
19.20,34,0,-8.481194e+01,-8.441264e+01,0.625127
19.25,30,0,-8.481034e+01,-8.440924e+01,0.561858
19.30,29,0,-8.480873e+01,-8.440585e+01,0.595222
19.35,35,0,-8.480710e+01,-8.440246e+01,0.637352
19.40,27,0,-8.480546e+01,-8.439908e+01,0.527400
19.45,29,0,-8.480381e+01,-8.439569e+01,0.549025
19.50,26,0,-8.480215e+01,-8.439230e+01,0.509472
19.55,34,0,-8.480048e+01,-8.438889e+01,0.615302
19.60,34,0,-8.479881e+01,-8.438547e+01,0.613083
19.65,33,0,-8.479714e+01,-8.438201e+01,0.646993
19.70,30,0,-8.479546e+01,-8.437850e+01,0.560557
19.75,29,0,-8.479378e+01,-8.437495e+01,0.546867
19.80,43,0,-8.479210e+01,-8.437137e+01,0.793667
19.85,28,0,-8.479042e+01,-8.436775e+01,0.537164
19.90,32,0,-8.478873e+01,-8.436411e+01,0.628074
19.95,27,0,-8.478703e+01,-8.436046e+01,0.516826
20.00,30,0,-8.478532e+01,-8.435679e+01,0.558786
20.05,28,0,-8.478359e+01,-8.435310e+01,0.528893
20.10,31,0,-8.478183e+01,-8.434935e+01,0.570837
20.15,30,0,-8.478003e+01,-8.434553e+01,0.557072
20.20,35,0,-8.477820e+01,-8.434163e+01,0.621257
20.25,29,0,-8.477632e+01,-8.433766e+01,0.529397
20.30,22,0,-8.477442e+01,-8.433364e+01,0.440868
20.35,25,0,-8.477250e+01,-8.432956e+01,0.508524
20.40,30,0,-8.477056e+01,-8.432544e+01,0.543028
20.45,31,0,-8.476862e+01,-8.432129e+01,0.556227
20.50,30,0,-8.476667e+01,-8.431710e+01,0.541541
20.55,43,0,-8.476471e+01,-8.431289e+01,0.715791
20.60,31,0,-8.476274e+01,-8.430867e+01,0.556312
20.65,35,0,-8.476076e+01,-8.430444e+01,0.608705
20.70,32,0,-8.475878e+01,-8.430021e+01,0.613823
20.75,36,0,-8.475680e+01,-8.429597e+01,0.626684
20.80,24,0,-8.475481e+01,-8.429175e+01,0.466856
20.85,29,0,-8.475282e+01,-8.428753e+01,0.528850
20.90,44,0,-8.475083e+01,-8.428333e+01,0.724662
20.95,33,0,-8.474883e+01,-8.427914e+01,0.614640
21.00,28,0,-8.474683e+01,-8.427496e+01,0.542461
21.05,33,0,-8.474483e+01,-8.427078e+01,0.610521
21.10,34,0,-8.474282e+01,-8.426660e+01,0.600919
21.15,31,0,-8.474082e+01,-8.426241e+01,0.565020
21.20,26,0,-8.473881e+01,-8.425820e+01,0.500241
21.25,30,0,-8.473679e+01,-8.425397e+01,0.548975
21.30,34,0,-8.473478e+01,-8.424975e+01,0.601314
21.35,28,0,-8.473276e+01,-8.424552e+01,0.526826
21.40,34,0,-8.473074e+01,-8.424129e+01,0.603136
21.45,34,0,-8.472871e+01,-8.423706e+01,0.602613
21.50,33,0,-8.472668e+01,-8.423280e+01,0.590510
21.55,32,0,-8.472463e+01,-8.422850e+01,0.576542
21.60,40,0,-8.472255e+01,-8.422412e+01,0.684653
21.65,29,0,-8.472045e+01,-8.421963e+01,0.530074
21.70,34,0,-8.471831e+01,-8.421504e+01,0.593865
21.75,36,0,-8.471614e+01,-8.421035e+01,0.623659
21.80,30,0,-8.471394e+01,-8.420559e+01,0.544150
21.85,29,0,-8.471171e+01,-8.420079e+01,0.532901
21.90,26,0,-8.470946e+01,-8.419598e+01,0.496461
21.95,37,0,-8.470720e+01,-8.419115e+01,0.632919
22.00,43,0,-8.470492e+01,-8.418634e+01,0.715384
22.05,33,0,-8.470263e+01,-8.418156e+01,0.582337
22.10,27,0,-8.470032e+01,-8.417681e+01,0.505071
22.15,30,0,-8.469799e+01,-8.417209e+01,0.540646
22.20,37,0,-8.469562e+01,-8.416740e+01,0.633464
22.25,33,0,-8.469323e+01,-8.416274e+01,0.584709
22.30,32,0,-8.469079e+01,-8.415810e+01,0.567255
22.35,43,0,-8.468833e+01,-8.415346e+01,0.709912
22.40,30,0,-8.468584e+01,-8.414882e+01,0.544941
22.45,30,0,-8.468333e+01,-8.414418e+01,0.542679
22.50,44,0,-8.468079e+01,-8.413955e+01,0.723657
22.55,30,0,-8.467824e+01,-8.413493e+01,0.544830
22.60,37,0,-8.467568e+01,-8.413033e+01,0.633395
22.65,30,0,-8.467311e+01,-8.412575e+01,0.540736
22.70,32,0,-8.467053e+01,-8.412118e+01,0.568393
22.75,38,0,-8.466793e+01,-8.411662e+01,0.649121
22.80,42,0,-8.466531e+01,-8.411208e+01,0.697270
22.85,36,0,-8.466266e+01,-8.410755e+01,0.620316
22.90,28,0,-8.466000e+01,-8.410300e+01,0.515612
22.95,29,0,-8.465731e+01,-8.409842e+01,0.527126
23.00,37,0,-8.465462e+01,-8.409377e+01,0.632193
23.05,25,0,-8.465194e+01,-8.408904e+01,0.475168
23.10,27,0,-8.464925e+01,-8.408425e+01,0.503991
23.15,40,0,-8.464658e+01,-8.407940e+01,0.673087
23.20,38,0,-8.464390e+01,-8.407453e+01,0.654077
23.25,28,0,-8.464122e+01,-8.406962e+01,0.521232
23.30,31,0,-8.463852e+01,-8.406468e+01,0.557392
23.35,30,0,-8.463579e+01,-8.405969e+01,0.546736
23.40,43,0,-8.463304e+01,-8.405466e+01,0.716501
23.45,37,0,-8.463026e+01,-8.404960e+01,0.635044
23.50,29,0,-8.462745e+01,-8.404450e+01,0.575664
23.55,33,0,-8.462460e+01,-8.403936e+01,0.594604
23.60,29,0,-8.462172e+01,-8.403415e+01,0.538285
23.65,30,0,-8.461878e+01,-8.402884e+01,0.550389
23.70,27,0,-8.461579e+01,-8.402343e+01,0.511487
23.75,31,0,-8.461275e+01,-8.401793e+01,0.562766
23.80,33,0,-8.460966e+01,-8.401235e+01,0.587947
23.85,35,0,-8.460654e+01,-8.400671e+01,0.614878
23.90,32,0,-8.460339e+01,-8.400103e+01,0.575897
23.95,35,0,-8.460023e+01,-8.399533e+01,0.662076
24.00,31,0,-8.459704e+01,-8.398959e+01,0.582239
24.05,33,0,-8.459383e+01,-8.398381e+01,0.594849
24.10,35,0,-8.459059e+01,-8.397797e+01,0.621411
24.15,30,0,-8.458733e+01,-8.397209e+01,0.556303
24.20,33,0,-8.458406e+01,-8.396618e+01,0.593706
24.25,34,0,-8.458078e+01,-8.396028e+01,0.608228
24.30,35,0,-8.457750e+01,-8.395438e+01,0.621942
24.35,32,0,-8.457423e+01,-8.394848e+01,0.581468
24.40,36,0,-8.457095e+01,-8.394255e+01,0.638400
24.45,32,0,-8.456768e+01,-8.393654e+01,0.624269
24.50,25,0,-8.456439e+01,-8.393045e+01,0.533851
24.55,32,0,-8.456111e+01,-8.392430e+01,0.583435
24.60,29,0,-8.455782e+01,-8.391811e+01,0.600432
24.65,33,0,-8.455455e+01,-8.391191e+01,0.633465
24.70,29,0,-8.455128e+01,-8.390570e+01,0.542335
24.75,33,0,-8.454802e+01,-8.389949e+01,0.593992
24.80,37,0,-8.454475e+01,-8.389327e+01,0.656503
24.85,32,0,-8.454148e+01,-8.388705e+01,0.581162
24.90,32,0,-8.453819e+01,-8.388081e+01,0.583296
24.95,36,0,-8.453490e+01,-8.387455e+01,0.658474
25.00,40,0,-8.453158e+01,-8.386823e+01,0.706360
25.05,23,0,-8.452823e+01,-8.386179e+01,0.463033
25.10,27,0,-8.452484e+01,-8.385524e+01,0.514805
25.15,28,0,-8.452143e+01,-8.384859e+01,0.527996
25.20,29,0,-8.451798e+01,-8.384189e+01,0.538787
25.25,30,0,-8.451450e+01,-8.383515e+01,0.549239
25.30,34,0,-8.451097e+01,-8.382838e+01,0.592621
25.35,29,0,-8.450740e+01,-8.382161e+01,0.527593
25.40,33,0,-8.450380e+01,-8.381485e+01,0.581080
25.45,28,0,-8.450017e+01,-8.380812e+01,0.515158
25.50,26,0,-8.449652e+01,-8.380145e+01,0.490122
25.55,34,0,-8.449284e+01,-8.379480e+01,0.595208
25.60,32,0,-8.448914e+01,-8.378818e+01,0.570310
25.65,41,0,-8.448541e+01,-8.378156e+01,0.680645
25.70,33,0,-8.448165e+01,-8.377494e+01,0.597766
25.75,30,0,-8.447786e+01,-8.376834e+01,0.547522
25.80,27,0,-8.447405e+01,-8.376178e+01,0.504444
25.85,33,0,-8.447021e+01,-8.375529e+01,0.577436
25.90,35,0,-8.446633e+01,-8.374890e+01,0.612206
25.95,39,0,-8.446242e+01,-8.374261e+01,0.691718
26.00,34,0,-8.445848e+01,-8.373642e+01,0.625220
26.05,34,0,-8.445451e+01,-8.373029e+01,0.615726
26.10,36,0,-8.445048e+01,-8.372416e+01,0.694256
26.15,29,0,-8.444639e+01,-8.371797e+01,0.539959
26.20,38,0,-8.444226e+01,-8.371167e+01,0.672291
26.25,33,0,-8.443811e+01,-8.370526e+01,0.647345
26.30,28,0,-8.443394e+01,-8.369873e+01,0.527873
26.35,38,0,-8.442975e+01,-8.369207e+01,0.657537
26.40,34,0,-8.442555e+01,-8.368527e+01,0.607615
26.45,32,0,-8.442131e+01,-8.367836e+01,0.588137
26.50,30,0,-8.441702e+01,-8.367133e+01,0.558492
26.55,41,0,-8.441266e+01,-8.366415e+01,0.700581
26.60,38,0,-8.440824e+01,-8.365681e+01,0.658330
26.65,27,0,-8.440377e+01,-8.364936e+01,0.514156
26.70,38,0,-8.439927e+01,-8.364185e+01,0.710154
26.75,33,0,-8.439473e+01,-8.363432e+01,0.644224
26.80,33,0,-8.439016e+01,-8.362678e+01,0.599828
26.85,22,0,-8.438554e+01,-8.361922e+01,0.461429
26.90,30,0,-8.438085e+01,-8.361158e+01,0.554752
26.95,33,0,-8.437605e+01,-8.360380e+01,0.642891
27.00,24,0,-8.437113e+01,-8.359585e+01,0.478023
27.05,28,0,-8.436610e+01,-8.358779e+01,0.529184
27.10,35,0,-8.436096e+01,-8.357966e+01,0.626222
27.15,32,0,-8.435573e+01,-8.357152e+01,0.581714
27.20,36,0,-8.435043e+01,-8.356336e+01,0.636309
27.25,33,0,-8.434506e+01,-8.355520e+01,0.594942
27.30,34,0,-8.433963e+01,-8.354702e+01,0.608495
27.35,33,0,-8.433416e+01,-8.353885e+01,0.592942
27.40,28,0,-8.432868e+01,-8.353068e+01,0.524366
27.45,33,0,-8.432318e+01,-8.352251e+01,0.592296
27.50,31,0,-8.431767e+01,-8.351432e+01,0.566121
27.55,26,0,-8.431215e+01,-8.350607e+01,0.501309
27.60,32,0,-8.430662e+01,-8.349773e+01,0.573074
27.65,30,0,-8.430108e+01,-8.348927e+01,0.544471
27.70,33,0,-8.429553e+01,-8.348071e+01,0.584276
27.75,31,0,-8.428998e+01,-8.347207e+01,0.556157
27.80,32,0,-8.428443e+01,-8.346338e+01,0.571224
27.85,27,0,-8.427890e+01,-8.345465e+01,0.508247
27.90,35,0,-8.427338e+01,-8.344591e+01,0.610994
27.95,29,0,-8.426787e+01,-8.343717e+01,0.533362
28.00,34,0,-8.426238e+01,-8.342843e+01,0.592896
28.05,38,0,-8.425687e+01,-8.341965e+01,0.651102
28.10,39,0,-8.425133e+01,-8.341074e+01,0.657469
28.15,32,0,-8.424574e+01,-8.340164e+01,0.569233
28.20,28,0,-8.424010e+01,-8.339227e+01,0.518337
28.25,34,0,-8.423437e+01,-8.338254e+01,0.595877
28.30,33,0,-8.422856e+01,-8.337242e+01,0.581804
28.35,32,0,-8.422267e+01,-8.336200e+01,0.567522
28.40,26,0,-8.421674e+01,-8.335139e+01,0.492267
28.45,28,0,-8.421078e+01,-8.334066e+01,0.512425
28.50,26,0,-8.420480e+01,-8.332987e+01,0.487538
28.55,30,0,-8.419881e+01,-8.331909e+01,0.541094
28.60,34,0,-8.419282e+01,-8.330838e+01,0.591526
28.65,34,0,-8.418683e+01,-8.329777e+01,0.666638
28.70,27,0,-8.418085e+01,-8.328725e+01,0.523396
28.75,28,0,-8.417488e+01,-8.327680e+01,0.542386
28.80,32,0,-8.416891e+01,-8.326640e+01,0.586554
28.85,31,0,-8.416293e+01,-8.325612e+01,0.575174
28.90,27,0,-8.415694e+01,-8.324605e+01,0.519374
28.95,28,0,-8.415094e+01,-8.323624e+01,0.574346
29.00,36,0,-8.414493e+01,-8.322665e+01,0.638483
29.05,27,0,-8.413890e+01,-8.321724e+01,0.520439
29.10,27,0,-8.413283e+01,-8.320795e+01,0.520787
29.15,28,0,-8.412670e+01,-8.319872e+01,0.537407
29.20,27,0,-8.412050e+01,-8.318953e+01,0.520878
29.25,27,0,-8.411422e+01,-8.318038e+01,0.522539
29.30,32,0,-8.410786e+01,-8.317129e+01,0.568773
29.35,33,0,-8.410141e+01,-8.316223e+01,0.586266
29.40,32,0,-8.409488e+01,-8.315319e+01,0.564186
29.45,34,0,-8.408828e+01,-8.314406e+01,0.599313
29.50,36,0,-8.408161e+01,-8.313478e+01,0.620230
29.55,28,0,-8.407481e+01,-8.312535e+01,0.563359
29.60,27,0,-8.406786e+01,-8.311578e+01,0.527680
29.65,31,0,-8.406076e+01,-8.310607e+01,0.605669
29.70,31,0,-8.405355e+01,-8.309619e+01,0.553819
29.75,30,0,-8.404626e+01,-8.308615e+01,0.537797
29.80,33,0,-8.403888e+01,-8.307599e+01,0.581901
29.85,28,0,-8.403141e+01,-8.306577e+01,0.520968
29.90,40,0,-8.402379e+01,-8.305555e+01,0.671900
29.95,30,0,-8.401599e+01,-8.304536e+01,0.547853
30.00,30,0,-8.400796e+01,-8.303520e+01,0.646896
30.05,25,0,-8.399968e+01,-8.302504e+01,0.532403
30.10,30,0,-8.399115e+01,-8.301489e+01,0.545069
30.15,27,0,-8.398240e+01,-8.300476e+01,0.500320
30.20,28,0,-8.397344e+01,-8.299462e+01,0.515502
30.25,30,0,-8.396425e+01,-8.298439e+01,0.538887
30.30,31,0,-8.395486e+01,-8.297410e+01,0.552105
30.35,44,0,-8.394529e+01,-8.296379e+01,0.729891
30.40,29,0,-8.393558e+01,-8.295347e+01,0.538389
30.45,29,0,-8.392572e+01,-8.294315e+01,0.538496
30.50,31,0,-8.391572e+01,-8.293284e+01,0.581327
30.55,28,0,-8.390560e+01,-8.292251e+01,0.525701
30.60,41,0,-8.389536e+01,-8.291207e+01,0.700590
30.65,36,0,-8.388506e+01,-8.290151e+01,0.636423
30.70,27,0,-8.387473e+01,-8.289089e+01,0.514179
30.75,29,0,-8.386440e+01,-8.288023e+01,0.539897
30.80,31,0,-8.385408e+01,-8.286949e+01,0.566817
30.85,30,0,-8.384377e+01,-8.285857e+01,0.551101
30.90,29,0,-8.383345e+01,-8.284737e+01,0.540017
30.95,38,0,-8.382308e+01,-8.283582e+01,0.656770
31.00,39,0,-8.381265e+01,-8.282394e+01,0.668355
31.05,31,0,-8.380215e+01,-8.281177e+01,0.561489
31.10,26,0,-8.379154e+01,-8.279930e+01,0.495713
31.15,33,0,-8.378083e+01,-8.278648e+01,0.645211
31.20,33,0,-8.377001e+01,-8.277322e+01,0.583566
31.25,44,0,-8.375913e+01,-8.275951e+01,0.727982
31.30,31,0,-8.374821e+01,-8.274537e+01,0.555865
31.35,29,0,-8.373727e+01,-8.273083e+01,0.525833
31.40,36,0,-8.372633e+01,-8.271592e+01,0.621500
31.45,27,0,-8.371539e+01,-8.270074e+01,0.503695
31.50,30,0,-8.370449e+01,-8.268540e+01,0.541602
31.55,37,0,-8.369362e+01,-8.266999e+01,0.647692
31.60,32,0,-8.368280e+01,-8.265458e+01,0.630470
31.65,34,0,-8.367203e+01,-8.263923e+01,0.675452
31.70,42,0,-8.366132e+01,-8.262403e+01,0.718335
31.75,33,0,-8.365066e+01,-8.260911e+01,0.604810
31.80,30,0,-8.364005e+01,-8.259462e+01,0.568138
31.85,28,0,-8.362949e+01,-8.258063e+01,0.540279
31.90,33,0,-8.361897e+01,-8.256714e+01,0.602144
31.95,25,0,-8.360848e+01,-8.255413e+01,0.500478
32.00,33,0,-8.359800e+01,-8.254160e+01,0.606300
32.05,22,0,-8.358750e+01,-8.252956e+01,0.469219
32.10,28,0,-8.357693e+01,-8.251802e+01,0.535673
32.15,26,0,-8.356629e+01,-8.250696e+01,0.508878
32.20,39,0,-8.355560e+01,-8.249624e+01,0.679648
32.25,34,0,-8.354487e+01,-8.248561e+01,0.615033
32.30,42,0,-8.353411e+01,-8.247476e+01,0.716044
32.35,33,0,-8.352328e+01,-8.246337e+01,0.601145
32.40,30,0,-8.351234e+01,-8.245127e+01,0.561036
32.45,31,0,-8.350122e+01,-8.243855e+01,0.573324
32.50,33,0,-8.348984e+01,-8.242547e+01,0.602330
32.55,33,0,-8.347812e+01,-8.241235e+01,0.598646
32.60,27,0,-8.346602e+01,-8.239937e+01,0.518475
32.65,34,0,-8.345348e+01,-8.238656e+01,0.595490
32.70,32,0,-8.344038e+01,-8.237387e+01,0.568582
32.75,35,0,-8.342652e+01,-8.236119e+01,0.610158
32.80,37,0,-8.341177e+01,-8.234849e+01,0.678895
32.85,28,0,-8.339621e+01,-8.233583e+01,0.563407
32.90,34,0,-8.337997e+01,-8.232333e+01,0.617399
32.95,29,0,-8.336311e+01,-8.231101e+01,0.545010
33.00,37,0,-8.334562e+01,-8.229878e+01,0.646732
33.05,35,0,-8.332738e+01,-8.228654e+01,0.622314
33.10,29,0,-8.330827e+01,-8.227414e+01,0.542296
33.15,43,0,-8.328823e+01,-8.226154e+01,0.722317
33.20,33,0,-8.326726e+01,-8.224878e+01,0.598981
33.25,34,0,-8.324535e+01,-8.223583e+01,0.654873
33.30,32,0,-8.322245e+01,-8.222260e+01,0.599384
33.35,32,0,-8.319862e+01,-8.220908e+01,0.591519
33.40,27,0,-8.317403e+01,-8.219542e+01,0.525176
33.45,32,0,-8.314889e+01,-8.218176e+01,0.595490
33.50,35,0,-8.312332e+01,-8.216811e+01,0.640585
33.55,31,0,-8.309734e+01,-8.215442e+01,0.578432
33.60,32,0,-8.307093e+01,-8.214061e+01,0.587939
33.65,31,0,-8.304411e+01,-8.212652e+01,0.574253
33.70,28,0,-8.301698e+01,-8.211200e+01,0.534948
33.75,33,0,-8.298965e+01,-8.209698e+01,0.602212
33.80,41,0,-8.296219e+01,-8.208139e+01,0.702273
33.85,35,0,-8.293464e+01,-8.206504e+01,0.605558
33.90,28,0,-8.290705e+01,-8.204772e+01,0.518156
33.95,33,0,-8.287945e+01,-8.202927e+01,0.584408
34.00,32,0,-8.285189e+01,-8.200951e+01,0.572774
34.05,27,0,-8.282440e+01,-8.198839e+01,0.511732
34.10,35,0,-8.279699e+01,-8.196629e+01,0.608916
34.15,28,0,-8.276961e+01,-8.194364e+01,0.514059
34.20,37,0,-8.274227e+01,-8.192069e+01,0.635990
34.25,40,0,-8.271499e+01,-8.189745e+01,0.713458
34.30,30,0,-8.268779e+01,-8.187390e+01,0.559425
34.35,30,0,-8.266062e+01,-8.185021e+01,0.556019
34.40,31,0,-8.263345e+01,-8.182651e+01,0.565544
34.45,30,0,-8.260625e+01,-8.180282e+01,0.555206
34.50,43,0,-8.257905e+01,-8.177912e+01,0.722892
34.55,31,0,-8.255188e+01,-8.175540e+01,0.565579
34.60,26,0,-8.252477e+01,-8.173165e+01,0.499305
34.65,29,0,-8.249770e+01,-8.170795e+01,0.540841
34.70,28,0,-8.247065e+01,-8.168446e+01,0.528581
34.75,28,0,-8.244362e+01,-8.166128e+01,0.530902
34.80,38,0,-8.241660e+01,-8.163841e+01,0.661410
34.85,39,0,-8.238965e+01,-8.161574e+01,0.671535
34.90,30,0,-8.236285e+01,-8.159303e+01,0.545952
34.95,43,0,-8.233633e+01,-8.157001e+01,0.762775
35.00,28,0,-8.231017e+01,-8.154650e+01,0.535580
35.05,30,0,-8.228423e+01,-8.152264e+01,0.553629
35.10,28,0,-8.225813e+01,-8.149873e+01,0.531712
35.15,28,0,-8.223134e+01,-8.147503e+01,0.526300
35.20,29,0,-8.220320e+01,-8.145178e+01,0.539481
35.25,26,0,-8.217291e+01,-8.142924e+01,0.499883
35.30,39,0,-8.213960e+01,-8.140750e+01,0.673581
35.35,31,0,-8.210271e+01,-8.138646e+01,0.566531
35.40,27,0,-8.206205e+01,-8.136590e+01,0.514285
35.45,29,0,-8.201764e+01,-8.134567e+01,0.568652
35.50,40,0,-8.196933e+01,-8.132567e+01,0.693941
35.55,26,0,-8.191653e+01,-8.130574e+01,0.504990
35.60,31,0,-8.185809e+01,-8.128561e+01,0.573169
35.65,39,0,-8.179262e+01,-8.126499e+01,0.679051
35.70,42,0,-8.171975e+01,-8.124364e+01,0.711088
35.75,23,0,-8.164037e+01,-8.122128e+01,0.464057
35.80,34,0,-8.155563e+01,-8.119751e+01,0.627016
35.85,27,0,-8.146646e+01,-8.117198e+01,0.553216
35.90,37,0,-8.137350e+01,-8.114461e+01,0.658702
35.95,42,0,-8.127704e+01,-8.111553e+01,0.725838
36.00,34,0,-8.117697e+01,-8.108471e+01,0.623912
36.05,32,0,-8.107281e+01,-8.105180e+01,0.599595
36.10,42,0,-8.096411e+01,-8.101647e+01,0.722748
36.15,40,0,-8.085093e+01,-8.097885e+01,0.695117
36.20,29,0,-8.073386e+01,-8.093934e+01,0.550287
36.25,37,0,-8.061364e+01,-8.089823e+01,0.655873
36.30,34,0,-8.049103e+01,-8.085562e+01,0.615986
36.35,32,0,-8.036678e+01,-8.081146e+01,0.579026
36.40,35,0,-8.024164e+01,-8.076554e+01,0.618211
36.45,42,0,-8.011626e+01,-8.071753e+01,0.701217
36.50,28,0,-7.999125e+01,-8.066674e+01,0.519210
36.55,28,0,-7.986751e+01,-8.061197e+01,0.518950
36.60,30,0,-7.974619e+01,-8.055226e+01,0.544927
36.65,39,0,-7.962867e+01,-8.048709e+01,0.662545
36.70,30,0,-7.951631e+01,-8.041621e+01,0.552284
36.75,35,0,-7.940931e+01,-8.034012e+01,0.620751
36.80,28,0,-7.930696e+01,-8.025974e+01,0.519401
36.85,43,0,-7.920849e+01,-8.017577e+01,0.717445
36.90,33,0,-7.911308e+01,-8.008891e+01,0.585740
36.95,34,0,-7.901982e+01,-8.000002e+01,0.600576
37.00,41,0,-7.892791e+01,-7.990985e+01,0.688308
37.05,30,0,-7.883671e+01,-7.981884e+01,0.547436
37.10,42,0,-7.874575e+01,-7.972724e+01,0.704276
37.15,43,0,-7.865470e+01,-7.963514e+01,0.714951
37.20,35,0,-7.856331e+01,-7.954262e+01,0.612274
37.25,30,0,-7.847134e+01,-7.944971e+01,0.547395
37.30,22,0,-7.837845e+01,-7.935639e+01,0.439619
37.35,31,0,-7.828417e+01,-7.926255e+01,0.558419
37.40,33,0,-7.818786e+01,-7.916798e+01,0.592252
37.45,24,0,-7.808857e+01,-7.907225e+01,0.466757
37.50,24,0,-7.798482e+01,-7.897468e+01,0.465199
37.55,22,0,-7.787474e+01,-7.887431e+01,0.443231
37.60,23,0,-7.775601e+01,-7.876987e+01,0.458755
37.65,31,0,-7.762507e+01,-7.865943e+01,0.567429
37.70,23,0,-7.747624e+01,-7.854021e+01,0.454943
37.75,29,0,-7.730202e+01,-7.841005e+01,0.532205
37.80,27,0,-7.709359e+01,-7.826855e+01,0.505480
37.85,38,0,-7.683960e+01,-7.811628e+01,0.654005
37.90,28,0,-7.652707e+01,-7.795391e+01,0.518296
37.95,31,0,-7.615422e+01,-7.778171e+01,0.559964
38.00,23,0,-7.573348e+01,-7.759943e+01,0.451559
38.05,29,0,-7.527429e+01,-7.740656e+01,0.534963
38.10,25,0,-7.477541e+01,-7.720203e+01,0.485723
38.15,31,0,-7.422649e+01,-7.698367e+01,0.619296
38.20,31,0,-7.360882e+01,-7.674787e+01,0.568251
38.25,41,0,-7.290717e+01,-7.649001e+01,0.699544
38.30,33,0,-7.214461e+01,-7.620794e+01,0.594190
38.35,28,0,-7.137647e+01,-7.590350e+01,0.526772
38.40,21,0,-7.065251e+01,-7.557976e+01,0.436265
38.45,23,0,-6.999008e+01,-7.524001e+01,0.462940
38.50,29,0,-6.937908e+01,-7.488760e+01,0.540442
38.55,29,0,-6.880287e+01,-7.452509e+01,0.540780
38.60,35,0,-6.824804e+01,-7.415373e+01,0.618585
38.65,28,0,-6.770664e+01,-7.377289e+01,0.528512
38.70,33,0,-6.717519e+01,-7.338041e+01,0.592530
38.75,27,0,-6.665193e+01,-7.297307e+01,0.515569
38.80,35,0,-6.613511e+01,-7.254641e+01,0.621057
38.85,30,0,-6.562331e+01,-7.209421e+01,0.548384
38.90,25,0,-6.511579e+01,-7.160723e+01,0.490833
38.95,31,0,-6.461223e+01,-7.107214e+01,0.567885
39.00,28,0,-6.411158e+01,-7.046943e+01,0.523671
39.05,29,0,-6.361164e+01,-6.977094e+01,0.537190
39.10,27,0,-6.310966e+01,-6.893717e+01,0.510230
39.15,30,0,-6.260281e+01,-6.791748e+01,0.557193
39.20,29,0,-6.208818e+01,-6.668491e+01,0.530373
39.25,30,0,-6.156226e+01,-6.528978e+01,0.552179
39.30,29,0,-6.102058e+01,-6.381932e+01,0.538518
39.35,33,0,-6.045762e+01,-6.233553e+01,0.588220
39.40,27,0,-5.986606e+01,-6.086678e+01,0.511156
39.45,29,0,-5.923620e+01,-5.942250e+01,0.539616
39.50,34,0,-5.855561e+01,-5.799949e+01,0.604369
39.55,32,0,-5.780813e+01,-5.658224e+01,0.576473
39.60,40,0,-5.697160e+01,-5.514140e+01,0.688398
39.65,36,0,-5.601480e+01,-5.363066e+01,0.629659
39.70,34,0,-5.489416e+01,-5.198265e+01,0.602114
39.75,31,0,-5.354865e+01,-5.010367e+01,0.568752
39.80,30,0,-5.188826e+01,-4.786246e+01,0.544347
39.85,32,0,-4.977743e+01,-4.508506e+01,0.571359
39.90,32,0,-4.701106e+01,-4.157209e+01,0.572109
39.95,34,0,-4.330681e+01,-3.706098e+01,0.594419
40.00,37,0,-3.836610e+01,-3.114740e+01,0.634386
40.05,34,0,-3.184558e+01,-2.324075e+01,0.594886
40.10,29,0,-2.317798e+01,-1.268428e+01,0.529397
40.15,31,0,-1.144553e+01,-2.959658e-01,0.552617
40.20,33,0,2.787756e+00,1.048305e+01,0.587789
40.25,27,0,1.535517e+01,1.746484e+01,0.515022
40.30,32,0,2.351008e+01,2.112842e+01,0.584591
40.35,29,0,2.778231e+01,2.278595e+01,0.540407
40.40,33,0,2.957993e+01,2.342333e+01,0.598109
40.45,34,0,3.002953e+01,2.351385e+01,0.611466
40.50,35,0,2.986555e+01,2.326461e+01,0.623363
40.55,31,0,2.944983e+01,2.281012e+01,0.570873
40.60,31,0,2.890232e+01,2.227105e+01,0.567938
40.65,32,0,2.826142e+01,2.176539e+01,0.602906
40.70,28,0,2.755041e+01,2.140473e+01,0.530203
40.75,21,0,2.679785e+01,2.125604e+01,0.438062
40.80,34,0,2.605440e+01,2.128951e+01,0.609331
40.85,35,0,2.538434e+01,2.142929e+01,0.617228
40.90,40,0,2.484414e+01,2.162559e+01,0.687325
40.95,43,0,2.446775e+01,2.185594e+01,0.727471
41.00,30,0,2.426540e+01,2.210244e+01,0.549310
41.05,43,0,2.421403e+01,2.234831e+01,0.733314
41.10,31,0,2.425349e+01,2.257984e+01,0.565463
41.15,33,0,2.432362e+01,2.278853e+01,0.589612
41.20,37,0,2.438623e+01,2.297058e+01,0.641334
41.25,37,0,2.442291e+01,2.312405e+01,0.679438
41.30,40,0,2.442629e+01,2.324875e+01,0.687230
41.35,33,0,2.439608e+01,2.334662e+01,0.654220
41.40,30,0,2.433876e+01,2.342049e+01,0.610227
41.45,28,0,2.426247e+01,2.347288e+01,0.545363
41.50,29,0,2.417287e+01,2.350578e+01,0.550949
41.55,30,0,2.407370e+01,2.352042e+01,0.563571
41.60,42,0,2.396769e+01,2.351714e+01,0.726098
41.65,34,0,2.385612e+01,2.349642e+01,0.624709
41.70,30,0,2.373872e+01,2.345946e+01,0.564460
41.75,31,0,2.361546e+01,2.340780e+01,0.599637
41.80,36,0,2.348731e+01,2.334336e+01,0.677812
41.85,29,0,2.335526e+01,2.326846e+01,0.551802
41.90,25,0,2.322010e+01,2.318500e+01,0.498811
41.95,28,0,2.308285e+01,2.309376e+01,0.535734
42.00,34,0,2.294461e+01,2.299516e+01,0.604472
42.05,35,0,2.280631e+01,2.288990e+01,0.616345
42.10,34,0,2.266848e+01,2.277906e+01,0.603943
42.15,42,0,2.253131e+01,2.266379e+01,0.722272
42.20,40,0,2.239509e+01,2.254497e+01,0.691802
42.25,38,0,2.226022e+01,2.242349e+01,0.662877
42.30,33,0,2.212704e+01,2.230035e+01,0.599298
42.35,27,0,2.199586e+01,2.217614e+01,0.519727
42.40,31,0,2.186690e+01,2.205079e+01,0.574999
42.45,29,0,2.174033e+01,2.192420e+01,0.544624
42.50,34,0,2.161624e+01,2.179654e+01,0.610917
42.55,32,0,2.149463e+01,2.166823e+01,0.590586
42.60,27,0,2.137544e+01,2.153981e+01,0.525915
42.65,29,0,2.125862e+01,2.141167e+01,0.546457
42.70,42,0,2.114418e+01,2.128404e+01,0.724119
42.75,26,0,2.103205e+01,2.115709e+01,0.505859
42.80,31,0,2.092211e+01,2.103092e+01,0.568418
42.85,34,0,2.081426e+01,2.090545e+01,0.600549
42.90,32,0,2.070835e+01,2.078039e+01,0.571660
42.95,40,0,2.060418e+01,2.065540e+01,0.674405
43.00,28,0,2.050141e+01,2.053014e+01,0.518505
43.05,28,0,2.039967e+01,2.040434e+01,0.516316
43.10,31,0,2.029850e+01,2.027782e+01,0.560550
43.15,29,0,2.019740e+01,2.015027e+01,0.532436
43.20,33,0,2.009584e+01,2.002127e+01,0.591040
43.25,27,0,1.999321e+01,1.989050e+01,0.513362
43.30,29,0,1.988892e+01,1.975772e+01,0.538363
43.35,34,0,1.978233e+01,1.962270e+01,0.601623
43.40,26,0,1.967285e+01,1.948530e+01,0.493310
43.45,28,0,1.955989e+01,1.934554e+01,0.524278
43.50,29,0,1.944299e+01,1.920369e+01,0.541699
43.55,41,0,1.932182e+01,1.906018e+01,0.707544
43.60,30,0,1.919636e+01,1.891563e+01,0.560625
43.65,27,0,1.906687e+01,1.877074e+01,0.520952
43.70,32,0,1.893386e+01,1.862619e+01,0.586641
43.75,34,0,1.879804e+01,1.848252e+01,0.612685
43.80,33,0,1.866017e+01,1.834021e+01,0.598975
43.85,33,0,1.852102e+01,1.819973e+01,0.604064
43.90,33,0,1.838136e+01,1.806152e+01,0.610553
43.95,41,0,1.824190e+01,1.792587e+01,0.711364
44.00,33,0,1.810328e+01,1.779299e+01,0.601627
44.05,37,0,1.796606e+01,1.766301e+01,0.652230
44.10,33,0,1.783066e+01,1.753600e+01,0.600012
44.15,37,0,1.769742e+01,1.741199e+01,0.687273
44.20,29,0,1.756661e+01,1.729099e+01,0.535910
44.25,27,0,1.743840e+01,1.717295e+01,0.509706
44.30,40,0,1.731296e+01,1.705780e+01,0.681182
44.35,33,0,1.719038e+01,1.694542e+01,0.589709
44.40,38,0,1.707071e+01,1.683575e+01,0.656329
44.45,40,0,1.695397e+01,1.672870e+01,0.679365
44.50,34,0,1.684011e+01,1.662417e+01,0.603800
44.55,32,0,1.672908e+01,1.652208e+01,0.622773
44.60,40,0,1.662083e+01,1.642230e+01,0.691953
44.65,34,0,1.651531e+01,1.632473e+01,0.611558
44.70,32,0,1.641249e+01,1.622929e+01,0.585874
44.75,27,0,1.631231e+01,1.613596e+01,0.519896
44.80,32,0,1.621473e+01,1.604472e+01,0.587161
44.85,32,0,1.611970e+01,1.595556e+01,0.587618
44.90,34,0,1.602716e+01,1.586845e+01,0.611832
44.95,38,0,1.593706e+01,1.578334e+01,0.665308
45.00,42,0,1.584935e+01,1.570016e+01,0.761807
45.05,30,0,1.576399e+01,1.561887e+01,0.563279
45.10,37,0,1.568095e+01,1.553951e+01,0.659729
45.15,32,0,1.560020e+01,1.546213e+01,0.591929
45.20,32,0,1.552168e+01,1.538674e+01,0.589841
45.25,39,0,1.544537e+01,1.531334e+01,0.682061
45.30,29,0,1.537122e+01,1.524189e+01,0.550952
45.35,30,0,1.529920e+01,1.517237e+01,0.564436
45.40,27,0,1.522926e+01,1.510474e+01,0.522885
45.45,34,0,1.516136e+01,1.503897e+01,0.616472
45.50,27,0,1.509547e+01,1.497499e+01,0.522117
45.55,26,0,1.503153e+01,1.491278e+01,0.507420
45.60,26,0,1.496950e+01,1.485230e+01,0.492676
45.65,32,0,1.490936e+01,1.479352e+01,0.575460
45.70,27,0,1.485104e+01,1.473639e+01,0.509054
45.75,39,0,1.479453e+01,1.468091e+01,0.664883
45.80,28,0,1.473977e+01,1.462703e+01,0.523824
45.85,24,0,1.468674e+01,1.457475e+01,0.466178
45.90,37,0,1.463540e+01,1.452406e+01,0.638174
45.95,32,0,1.458571e+01,1.447492e+01,0.578510
46.00,38,0,1.453764e+01,1.442728e+01,0.666436
46.05,35,0,1.449114e+01,1.438111e+01,0.652020
46.10,34,0,1.444620e+01,1.433640e+01,0.634278
46.15,34,0,1.440277e+01,1.429315e+01,0.608533
46.20,27,0,1.436082e+01,1.425133e+01,0.517107
46.25,33,0,1.432033e+01,1.421093e+01,0.595807
46.30,27,0,1.428128e+01,1.417195e+01,0.518298
46.35,33,0,1.424363e+01,1.413440e+01,0.594561
46.40,37,0,1.420735e+01,1.409824e+01,0.654154
46.45,30,0,1.417242e+01,1.406344e+01,0.566605
46.50,29,0,1.413881e+01,1.402999e+01,0.599075
46.55,21,0,1.410649e+01,1.399787e+01,0.437043
46.60,27,0,1.407543e+01,1.396705e+01,0.516362
46.65,38,0,1.404560e+01,1.393749e+01,0.663583
46.70,28,0,1.401697e+01,1.390916e+01,0.530291
46.75,31,0,1.398951e+01,1.388202e+01,0.571220
46.80,27,0,1.396320e+01,1.385603e+01,0.519705
46.85,40,0,1.393802e+01,1.383118e+01,0.694847
46.90,37,0,1.391394e+01,1.380747e+01,0.648257
46.95,27,0,1.389093e+01,1.378485e+01,0.516069
47.00,34,0,1.386898e+01,1.376330e+01,0.610553
47.05,27,0,1.384805e+01,1.374278e+01,0.516128
47.10,42,0,1.382814e+01,1.372330e+01,0.716878
47.15,37,0,1.380921e+01,1.370482e+01,0.646512
47.20,25,0,1.379126e+01,1.368733e+01,0.481607
47.25,28,0,1.377424e+01,1.367076e+01,0.522623
47.30,26,0,1.375813e+01,1.365506e+01,0.496972
47.35,31,0,1.374292e+01,1.364022e+01,0.564643
47.40,31,0,1.372858e+01,1.362624e+01,0.559832
47.45,32,0,1.371511e+01,1.361313e+01,0.571863
47.50,28,0,1.370249e+01,1.360087e+01,0.522338
47.55,29,0,1.369069e+01,1.358946e+01,0.531722
47.60,38,0,1.367970e+01,1.357889e+01,0.651200
47.65,28,0,1.366950e+01,1.356915e+01,0.524398
47.70,30,0,1.366008e+01,1.356023e+01,0.546753
47.75,22,0,1.365142e+01,1.355212e+01,0.439553
47.80,23,0,1.364350e+01,1.354478e+01,0.453016
47.85,21,0,1.363630e+01,1.353817e+01,0.430685
47.90,26,0,1.362980e+01,1.353228e+01,0.492383
47.95,30,0,1.362398e+01,1.352710e+01,0.548180
48.00,36,0,1.361885e+01,1.352262e+01,0.622090
48.05,38,0,1.361437e+01,1.351882e+01,0.650662
48.10,20,0,1.361054e+01,1.351569e+01,0.415157
48.15,26,0,1.360735e+01,1.351318e+01,0.495029
48.20,26,0,1.360476e+01,1.351130e+01,0.495057
48.25,34,0,1.360278e+01,1.351002e+01,0.599624
48.30,32,0,1.360139e+01,1.350933e+01,0.571332
48.35,33,0,1.360058e+01,1.350920e+01,0.583700
48.40,28,0,1.360032e+01,1.350960e+01,0.517114
48.45,31,0,1.360060e+01,1.351051e+01,0.557758
48.50,29,0,1.360142e+01,1.351191e+01,0.532094
48.55,26,0,1.360275e+01,1.351380e+01,0.493125
48.60,33,0,1.360459e+01,1.351619e+01,0.584136
48.65,34,0,1.360694e+01,1.351907e+01,0.600410
48.70,29,0,1.360978e+01,1.352245e+01,0.532618
48.75,31,0,1.361309e+01,1.352632e+01,0.562425
48.80,28,0,1.361688e+01,1.353069e+01,0.518354
48.85,23,0,1.362112e+01,1.353555e+01,0.453461
48.90,39,0,1.362582e+01,1.354091e+01,0.670528
48.95,32,0,1.363095e+01,1.354673e+01,0.575922
49.00,23,0,1.363652e+01,1.355299e+01,0.462702
49.05,18,0,1.364249e+01,1.355967e+01,0.390001
49.10,25,0,1.364887e+01,1.356677e+01,0.485540
49.15,22,0,1.365565e+01,1.357430e+01,0.441206
49.20,29,0,1.366282e+01,1.358223e+01,0.534552
49.25,30,0,1.367037e+01,1.359054e+01,0.547813
49.30,28,0,1.367828e+01,1.359922e+01,0.519359
49.35,27,0,1.368657e+01,1.360828e+01,0.506590
49.40,27,0,1.369520e+01,1.361770e+01,0.506763
49.45,27,0,1.370418e+01,1.362745e+01,0.508380
49.50,40,0,1.371349e+01,1.363751e+01,0.686989
49.55,18,0,1.372312e+01,1.364786e+01,0.389304
49.60,26,0,1.373307e+01,1.365850e+01,0.494879
49.65,29,0,1.374332e+01,1.366940e+01,0.534757
49.70,34,0,1.375387e+01,1.368057e+01,0.602113
49.75,25,0,1.376471e+01,1.369199e+01,0.481978
49.80,30,0,1.377583e+01,1.370366e+01,0.551871
49.85,22,0,1.378722e+01,1.371560e+01,0.441066
49.90,25,0,1.379889e+01,1.372781e+01,0.481707
49.95,28,0,1.381082e+01,1.374029e+01,0.520237
50.00,33,0,1.382301e+01,1.375303e+01,0.585924
50.05,20,0,1.383546e+01,1.376605e+01,0.414190
50.10,19,0,1.384816e+01,1.377934e+01,0.406211
50.15,31,0,1.386110e+01,1.379287e+01,0.561070
50.20,20,0,1.387427e+01,1.380665e+01,0.417749
50.25,21,0,1.388767e+01,1.382065e+01,0.428385
50.30,27,0,1.390130e+01,1.383489e+01,0.516693
50.35,21,0,1.391515e+01,1.384935e+01,0.425994
50.40,23,0,1.392920e+01,1.386402e+01,0.457673
50.45,31,0,1.394347e+01,1.387889e+01,0.568680
50.50,18,0,1.395793e+01,1.389396e+01,0.390531
50.55,18,0,1.397259e+01,1.390919e+01,0.390201
50.60,26,0,1.398743e+01,1.392459e+01,0.499303
50.65,26,0,1.400245e+01,1.394014e+01,0.499689
50.70,34,0,1.401764e+01,1.395583e+01,0.605627
50.75,26,0,1.403301e+01,1.397165e+01,0.498333
50.80,27,0,1.404853e+01,1.398761e+01,0.508906
50.85,26,0,1.406422e+01,1.400372e+01,0.501504
50.90,27,0,1.408007e+01,1.401997e+01,0.528647
50.95,28,0,1.409608e+01,1.403637e+01,0.584709
51.00,27,0,1.411223e+01,1.405289e+01,0.518665
51.05,37,0,1.412852e+01,1.406954e+01,0.651996
51.10,25,0,1.414496e+01,1.408632e+01,0.492705
51.15,36,0,1.416153e+01,1.410324e+01,0.636503
51.20,24,0,1.417824e+01,1.412031e+01,0.478271
51.25,20,0,1.419508e+01,1.413752e+01,0.425857
51.30,21,0,1.421204e+01,1.415485e+01,0.439398
51.35,21,0,1.422913e+01,1.417228e+01,0.439047
51.40,22,0,1.424633e+01,1.418981e+01,0.452629
51.45,20,0,1.426366e+01,1.420745e+01,0.425654
51.50,21,0,1.428109e+01,1.422522e+01,0.439812
51.55,28,0,1.429864e+01,1.424310e+01,0.572004
51.60,41,0,1.431630e+01,1.426109e+01,0.703366
51.65,18,0,1.433407e+01,1.427922e+01,0.426418
51.70,24,0,1.435195e+01,1.429747e+01,0.486105
51.75,22,0,1.436993e+01,1.431583e+01,0.458652
51.80,23,0,1.438800e+01,1.433429e+01,0.470635
51.85,21,0,1.440617e+01,1.435282e+01,0.442671
51.90,22,0,1.442442e+01,1.437140e+01,0.459267
51.95,22,0,1.444275e+01,1.439002e+01,0.457954
52.00,21,0,1.446115e+01,1.440868e+01,0.443362
52.05,22,0,1.447963e+01,1.442738e+01,0.459864
52.10,30,0,1.449817e+01,1.444611e+01,0.565077
52.15,21,0,1.451679e+01,1.446489e+01,0.447392
52.20,24,0,1.453548e+01,1.448373e+01,0.484993
52.25,41,0,1.455424e+01,1.450263e+01,0.707507
52.30,26,0,1.457306e+01,1.452159e+01,0.507673
52.35,27,0,1.459195e+01,1.454062e+01,0.521440
52.40,23,0,1.461090e+01,1.455972e+01,0.468871
52.45,25,0,1.462992e+01,1.457888e+01,0.494990
52.50,26,0,1.464900e+01,1.459810e+01,0.517343
52.55,29,0,1.466813e+01,1.461736e+01,0.550846
52.60,41,0,1.468732e+01,1.463667e+01,0.711515
52.65,31,0,1.470656e+01,1.465603e+01,0.573361
52.70,19,0,1.472586e+01,1.467543e+01,0.414194
52.75,32,0,1.474521e+01,1.469490e+01,0.585641
52.80,30,0,1.476462e+01,1.471444e+01,0.559141
52.85,19,0,1.478408e+01,1.473403e+01,0.413077
52.90,29,0,1.480358e+01,1.475367e+01,0.545052
52.95,20,0,1.482312e+01,1.477335e+01,0.426035
53.00,23,0,1.484270e+01,1.479303e+01,0.483948
53.05,32,0,1.486230e+01,1.481270e+01,0.669239
53.10,26,0,1.488194e+01,1.483237e+01,0.506890
53.15,22,0,1.490161e+01,1.485203e+01,0.457347
53.20,31,0,1.492131e+01,1.487170e+01,0.623930
53.25,32,0,1.494104e+01,1.489138e+01,0.582675
53.30,21,0,1.496080e+01,1.491109e+01,0.440260
53.35,22,0,1.498060e+01,1.493083e+01,0.455624
53.40,29,0,1.500042e+01,1.495061e+01,0.544307
53.45,35,0,1.501931e+01,1.497044e+01,0.674537
53.50,21,0,1.503928e+01,1.499032e+01,0.438944
53.55,26,0,1.505928e+01,1.501024e+01,0.505898
53.60,29,0,1.507930e+01,1.503021e+01,0.545509
53.65,30,0,1.509934e+01,1.505022e+01,0.568458
53.70,22,0,1.511940e+01,1.507025e+01,0.457591
53.75,23,0,1.513947e+01,1.509030e+01,0.468769
53.80,39,0,1.515956e+01,1.511033e+01,0.679809
53.85,36,0,1.517966e+01,1.513036e+01,0.637026
53.90,24,0,1.519978e+01,1.515041e+01,0.482193
53.95,21,0,1.521991e+01,1.517045e+01,0.443229
54.00,24,0,1.524005e+01,1.519051e+01,0.524155
54.05,35,0,1.526020e+01,1.521056e+01,0.627402
54.10,31,0,1.528036e+01,1.523061e+01,0.574417
54.15,31,0,1.530053e+01,1.525066e+01,0.573636
54.20,24,0,1.532071e+01,1.527068e+01,0.480354
54.25,24,0,1.534088e+01,1.529066e+01,0.481447
54.30,43,0,1.536106e+01,1.531061e+01,0.729612
54.35,27,0,1.538124e+01,1.533053e+01,0.519331
54.40,31,0,1.540143e+01,1.535043e+01,0.576642
54.45,30,0,1.542162e+01,1.537033e+01,0.567704
54.50,30,0,1.544182e+01,1.539023e+01,0.562356
54.55,25,0,1.546203e+01,1.541017e+01,0.494480
54.60,27,0,1.548225e+01,1.543015e+01,0.520401
54.65,35,0,1.550249e+01,1.545017e+01,0.690571
54.70,24,0,1.552274e+01,1.547024e+01,0.484795
54.75,25,0,1.554301e+01,1.549035e+01,0.497085
54.80,25,0,1.556329e+01,1.551049e+01,0.497593
54.85,24,0,1.558358e+01,1.553067e+01,0.481355
54.90,33,0,1.560389e+01,1.555086e+01,0.602699
54.95,22,0,1.562420e+01,1.557107e+01,0.455857
55.00,43,0,1.564451e+01,1.559127e+01,0.735729
55.05,30,0,1.566483e+01,1.561148e+01,0.561690
55.10,22,0,1.568515e+01,1.563169e+01,0.456988
55.15,22,0,1.570548e+01,1.565191e+01,0.456473
55.20,30,0,1.572581e+01,1.567213e+01,0.564715
55.25,31,0,1.574614e+01,1.569236e+01,0.580540
55.30,26,0,1.576647e+01,1.571256e+01,0.521402
55.35,29,0,1.578679e+01,1.573273e+01,0.626964
55.40,29,0,1.580711e+01,1.575286e+01,0.591356
55.45,29,0,1.582742e+01,1.577297e+01,0.549425
55.50,22,0,1.584773e+01,1.579305e+01,0.456840
55.55,37,0,1.586804e+01,1.581314e+01,0.655453
55.60,30,0,1.588834e+01,1.583322e+01,0.564990
55.65,34,0,1.590865e+01,1.585331e+01,0.612749
55.70,34,0,1.592896e+01,1.587341e+01,0.618588
55.75,28,0,1.594926e+01,1.589350e+01,0.533295
55.80,22,0,1.596957e+01,1.591360e+01,0.456068
55.85,24,0,1.598987e+01,1.593370e+01,0.480490
55.90,27,0,1.601017e+01,1.595379e+01,0.521671
55.95,40,0,1.603047e+01,1.597388e+01,0.689754
56.00,20,0,1.605077e+01,1.599397e+01,0.423741
56.05,29,0,1.607107e+01,1.601408e+01,0.531731
56.10,26,0,1.609137e+01,1.603419e+01,0.492662
56.15,33,0,1.611167e+01,1.605431e+01,0.650822
56.20,34,0,1.613197e+01,1.607443e+01,0.596763
56.25,19,0,1.615226e+01,1.609455e+01,0.400370
56.30,29,0,1.617255e+01,1.611465e+01,0.530345
56.35,24,0,1.619283e+01,1.613475e+01,0.464632
56.40,23,0,1.621310e+01,1.615483e+01,0.454442
56.45,27,0,1.623337e+01,1.617489e+01,0.509962
56.50,30,0,1.625363e+01,1.619493e+01,0.545532
56.55,36,0,1.627388e+01,1.621495e+01,0.623079
56.60,33,0,1.629413e+01,1.623496e+01,0.582578
56.65,27,0,1.631437e+01,1.625496e+01,0.505893
56.70,38,0,1.633461e+01,1.627496e+01,0.650087
56.75,23,0,1.635484e+01,1.629497e+01,0.457756
56.80,24,0,1.637507e+01,1.631498e+01,0.464803
56.85,21,0,1.639530e+01,1.633500e+01,0.427367
56.90,21,0,1.641552e+01,1.635503e+01,0.425514
56.95,24,0,1.643574e+01,1.637508e+01,0.471003
57.00,34,0,1.645597e+01,1.639513e+01,0.598617
57.05,25,0,1.647619e+01,1.641519e+01,0.477151
57.10,35,0,1.649640e+01,1.643526e+01,0.611113
57.15,22,0,1.651661e+01,1.645532e+01,0.440163
57.20,26,0,1.653683e+01,1.647539e+01,0.490846
57.25,22,0,1.655703e+01,1.649545e+01,0.438529
57.30,28,0,1.657723e+01,1.651551e+01,0.518400
57.35,33,0,1.659742e+01,1.653555e+01,0.623506
57.40,36,0,1.661760e+01,1.655555e+01,0.644698
57.45,24,0,1.663776e+01,1.657553e+01,0.480333
57.50,26,0,1.665792e+01,1.659548e+01,0.506590
57.55,19,0,1.667806e+01,1.661541e+01,0.413254
57.60,22,0,1.669820e+01,1.663533e+01,0.455598
57.65,26,0,1.671833e+01,1.665523e+01,0.509243
57.70,40,0,1.673845e+01,1.667512e+01,0.692007
57.75,23,0,1.675856e+01,1.669501e+01,0.465409
57.80,19,0,1.677867e+01,1.671491e+01,0.415314
57.85,22,0,1.679878e+01,1.673482e+01,0.453672
57.90,26,0,1.681888e+01,1.675475e+01,0.507137
57.95,39,0,1.683898e+01,1.677470e+01,0.679075
58.00,27,0,1.685909e+01,1.679468e+01,0.522556
58.05,20,0,1.687918e+01,1.681465e+01,0.414403
58.10,21,0,1.689927e+01,1.683462e+01,0.427321
58.15,22,0,1.691936e+01,1.685457e+01,0.438982
58.20,22,0,1.693944e+01,1.687451e+01,0.443418
58.25,30,0,1.695951e+01,1.689446e+01,0.550084
58.30,24,0,1.697957e+01,1.691441e+01,0.468469
58.35,33,0,1.699963e+01,1.693436e+01,0.583899
58.40,27,0,1.701969e+01,1.695432e+01,0.506107
58.45,31,0,1.703974e+01,1.697428e+01,0.560666
58.50,24,0,1.705978e+01,1.699424e+01,0.479297
58.55,26,0,1.707982e+01,1.701418e+01,0.508710
58.60,37,0,1.709984e+01,1.703411e+01,0.651517
58.65,28,0,1.711986e+01,1.705404e+01,0.570235
58.70,26,0,1.713988e+01,1.707398e+01,0.520996
58.75,28,0,1.715989e+01,1.709392e+01,0.533905
58.80,27,0,1.717989e+01,1.711387e+01,0.521645
58.85,29,0,1.719989e+01,1.713383e+01,0.546022
58.90,38,0,1.721989e+01,1.715379e+01,0.666056
58.95,26,0,1.723988e+01,1.717375e+01,0.507271
59.00,24,0,1.725987e+01,1.719373e+01,0.479799
59.05,26,0,1.727986e+01,1.721372e+01,0.511450
59.10,24,0,1.729984e+01,1.723371e+01,0.482989
59.15,22,0,1.731981e+01,1.725370e+01,0.444170
59.20,23,0,1.733978e+01,1.727369e+01,0.456550
59.25,21,0,1.735975e+01,1.729367e+01,0.428883
59.30,21,0,1.737971e+01,1.731365e+01,0.427245
59.35,35,0,1.739966e+01,1.733363e+01,0.609552
59.40,31,0,1.741962e+01,1.735363e+01,0.592148
59.45,19,0,1.743957e+01,1.737364e+01,0.402877
59.50,24,0,1.745951e+01,1.739366e+01,0.470705
59.55,30,0,1.747945e+01,1.741367e+01,0.547014
59.60,20,0,1.749938e+01,1.743367e+01,0.414920
59.65,24,0,1.751931e+01,1.745366e+01,0.467870
59.70,22,0,1.753922e+01,1.747362e+01,0.440176
59.75,24,0,1.755913e+01,1.749357e+01,0.468037
59.80,34,0,1.757903e+01,1.751352e+01,0.601274
59.85,26,0,1.759893e+01,1.753347e+01,0.496223
59.90,24,0,1.761882e+01,1.755343e+01,0.468800
59.95,27,0,1.763871e+01,1.757340e+01,0.507599
60.00,24,0,1.765860e+01,1.759338e+01,0.468169
60.05,28,0,1.767848e+01,1.761336e+01,0.523345
60.10,28,0,1.769836e+01,1.763334e+01,0.529406
60.15,31,0,1.771824e+01,1.765334e+01,0.620200
60.20,25,0,1.773811e+01,1.767334e+01,0.479967
60.25,26,0,1.775798e+01,1.769336e+01,0.496595
60.30,32,0,1.777785e+01,1.771337e+01,0.570641
60.35,29,0,1.779772e+01,1.773339e+01,0.539538
60.40,35,0,1.781758e+01,1.775341e+01,0.615275
60.45,30,0,1.783744e+01,1.777344e+01,0.549384
60.50,26,0,1.785729e+01,1.779347e+01,0.499237
60.55,28,0,1.787715e+01,1.781352e+01,0.522404
60.60,29,0,1.789700e+01,1.783358e+01,0.534799
60.65,29,0,1.791685e+01,1.785366e+01,0.540541
60.70,35,0,1.793671e+01,1.787376e+01,0.612444
60.75,29,0,1.795656e+01,1.789389e+01,0.536814
60.80,36,0,1.797642e+01,1.791403e+01,0.627724
60.85,22,0,1.799627e+01,1.793419e+01,0.437144
60.90,24,0,1.801613e+01,1.795436e+01,0.466211
60.95,23,0,1.803599e+01,1.797456e+01,0.446895
61.00,31,0,1.805585e+01,1.799477e+01,0.556799
61.05,26,0,1.807571e+01,1.801500e+01,0.488524
61.10,29,0,1.809557e+01,1.803525e+01,0.531773
61.15,23,0,1.811543e+01,1.805551e+01,0.450209
61.20,19,0,1.813529e+01,1.807578e+01,0.398332
61.25,28,0,1.815515e+01,1.809606e+01,0.514725
61.30,41,0,1.817502e+01,1.811635e+01,0.680748
61.35,25,0,1.819487e+01,1.813663e+01,0.473590
61.40,26,0,1.821473e+01,1.815690e+01,0.488579
61.45,21,0,1.823458e+01,1.817716e+01,0.427789
61.50,24,0,1.825442e+01,1.819742e+01,0.463081
61.55,32,0,1.827427e+01,1.821768e+01,0.564884
61.60,22,0,1.829411e+01,1.823794e+01,0.438777
61.65,21,0,1.831396e+01,1.825822e+01,0.425616
61.70,27,0,1.833381e+01,1.827852e+01,0.504202
61.75,42,0,1.835366e+01,1.829883e+01,0.695509
61.80,23,0,1.837351e+01,1.831914e+01,0.448508
61.85,24,0,1.839335e+01,1.833945e+01,0.461049
61.90,23,0,1.841320e+01,1.835976e+01,0.448891
61.95,24,0,1.843304e+01,1.838007e+01,0.463204
62.00,22,0,1.845289e+01,1.840039e+01,0.439744
62.05,27,0,1.847274e+01,1.842073e+01,0.505857
62.10,24,0,1.849259e+01,1.844109e+01,0.462758
62.15,26,0,1.851244e+01,1.846147e+01,0.487131
62.20,22,0,1.853230e+01,1.848188e+01,0.440578
62.25,24,0,1.855216e+01,1.850229e+01,0.466746
62.30,21,0,1.857202e+01,1.852273e+01,0.426401
62.35,25,0,1.859189e+01,1.854318e+01,0.481922
62.40,24,0,1.861176e+01,1.856365e+01,0.465767
62.45,27,0,1.863163e+01,1.858415e+01,0.504385
62.50,30,0,1.865151e+01,1.860467e+01,0.542914
62.55,23,0,1.867139e+01,1.862521e+01,0.445880
62.60,19,0,1.869128e+01,1.864578e+01,0.396100
62.65,21,0,1.871117e+01,1.866638e+01,0.420288
62.70,23,0,1.873107e+01,1.868701e+01,0.450172
62.75,27,0,1.875098e+01,1.870765e+01,0.514816
62.80,25,0,1.877089e+01,1.872832e+01,0.488990
62.85,41,0,1.879080e+01,1.874901e+01,0.704958
62.90,33,0,1.881071e+01,1.876970e+01,0.597660
62.95,24,0,1.883063e+01,1.879039e+01,0.481492
63.00,30,0,1.885054e+01,1.881108e+01,0.557363
63.05,25,0,1.887046e+01,1.883179e+01,0.491966
63.10,25,0,1.889038e+01,1.885250e+01,0.497492
63.15,40,0,1.891030e+01,1.887323e+01,0.692137
63.20,26,0,1.893021e+01,1.889396e+01,0.507744
63.25,23,0,1.895013e+01,1.891469e+01,0.463659
63.30,20,0,1.897005e+01,1.893541e+01,0.426545
63.35,20,0,1.898997e+01,1.895613e+01,0.423772
63.40,25,0,1.900988e+01,1.897686e+01,0.495489
63.45,33,0,1.902980e+01,1.899758e+01,0.597311
63.50,20,0,1.904971e+01,1.901831e+01,0.414169
63.55,20,0,1.906962e+01,1.903906e+01,0.412770
63.60,25,0,1.908954e+01,1.905981e+01,0.475873
63.65,22,0,1.910945e+01,1.908059e+01,0.439064
63.70,25,0,1.912937e+01,1.910137e+01,0.477481
63.75,20,0,1.914929e+01,1.912218e+01,0.412927
63.80,29,0,1.916921e+01,1.914300e+01,0.531547
63.85,26,0,1.918913e+01,1.916383e+01,0.491534
63.90,20,0,1.920904e+01,1.918470e+01,0.411674
63.95,21,0,1.922896e+01,1.920558e+01,0.482434
64.00,34,0,1.924888e+01,1.922647e+01,0.613293
64.05,22,0,1.926879e+01,1.924738e+01,0.452354
64.10,19,0,1.928870e+01,1.926829e+01,0.413919
64.15,22,0,1.930861e+01,1.928921e+01,0.455468
64.20,22,0,1.932851e+01,1.931012e+01,0.454141
64.25,27,0,1.934839e+01,1.933101e+01,0.518527
64.30,27,0,1.936827e+01,1.935187e+01,0.516591
64.35,25,0,1.938813e+01,1.937271e+01,0.490759
64.40,20,0,1.940798e+01,1.939353e+01,0.424906
64.45,20,0,1.942781e+01,1.941432e+01,0.424088
64.50,24,0,1.944764e+01,1.943510e+01,0.495215
64.55,37,0,1.946744e+01,1.945586e+01,0.646164
64.60,26,0,1.948723e+01,1.947660e+01,0.500673
64.65,23,0,1.950701e+01,1.949731e+01,0.465992
64.70,21,0,1.952676e+01,1.951802e+01,0.442947
64.75,23,0,1.954651e+01,1.953871e+01,0.464473
64.80,19,0,1.956623e+01,1.955940e+01,0.410869
64.85,29,0,1.958594e+01,1.958009e+01,0.582341
64.90,20,0,1.960563e+01,1.960077e+01,0.432453
64.95,21,0,1.962531e+01,1.962144e+01,0.442727
65.00,25,0,1.964496e+01,1.964210e+01,0.496627
65.05,19,0,1.966459e+01,1.966274e+01,0.417780
65.10,32,0,1.968420e+01,1.968337e+01,0.589700
65.15,26,0,1.970379e+01,1.970399e+01,0.512858
65.20,34,0,1.972336e+01,1.972459e+01,0.617485
65.25,22,0,1.974290e+01,1.974517e+01,0.462117
65.30,26,0,1.976242e+01,1.976572e+01,0.502016
65.35,25,0,1.978190e+01,1.978625e+01,0.491295
65.40,30,0,1.980136e+01,1.980673e+01,0.555241
65.45,24,0,1.982078e+01,1.982718e+01,0.476774
65.50,29,0,1.984018e+01,1.984758e+01,0.540337
65.55,26,0,1.985954e+01,1.986795e+01,0.531050
65.60,24,0,1.987886e+01,1.988827e+01,0.498244
65.65,26,0,1.989815e+01,1.990855e+01,0.511210
65.70,33,0,1.991741e+01,1.992879e+01,0.629873
65.75,25,0,1.993662e+01,1.994897e+01,0.568075
65.80,27,0,1.995580e+01,1.996911e+01,0.520695
65.85,25,0,1.997494e+01,1.998920e+01,0.496469
65.90,23,0,1.999404e+01,2.000924e+01,0.471905
65.95,21,0,2.001309e+01,2.002922e+01,0.442785
66.00,32,0,2.003211e+01,2.004913e+01,0.590099
66.05,21,0,2.005108e+01,2.006900e+01,0.452237
66.10,27,0,2.007001e+01,2.008880e+01,0.524718
66.15,23,0,2.008889e+01,2.010854e+01,0.468643
66.20,23,0,2.010772e+01,2.012823e+01,0.468778
66.25,29,0,2.012651e+01,2.014785e+01,0.581710
66.30,22,0,2.014526e+01,2.016742e+01,0.456407
66.35,19,0,2.016396e+01,2.018693e+01,0.414326
66.40,23,0,2.018261e+01,2.020639e+01,0.469966
66.45,25,0,2.020122e+01,2.022578e+01,0.540120
66.50,23,0,2.021977e+01,2.024511e+01,0.467168
66.55,24,0,2.023828e+01,2.026438e+01,0.484771
66.60,32,0,2.025674e+01,2.028357e+01,0.584677
66.65,19,0,2.027514e+01,2.030271e+01,0.413914
66.70,22,0,2.029350e+01,2.032177e+01,0.455944
66.75,23,0,2.031180e+01,2.034076e+01,0.467159
66.80,25,0,2.033005e+01,2.035968e+01,0.597506
66.85,24,0,2.034825e+01,2.037854e+01,0.510763
66.90,38,0,2.036640e+01,2.039733e+01,0.671370
66.95,35,0,2.038449e+01,2.041606e+01,0.631085
67.00,28,0,2.040253e+01,2.043472e+01,0.547910
67.05,27,0,2.042052e+01,2.045331e+01,0.519547
67.10,18,0,2.043846e+01,2.047184e+01,0.396376
67.15,22,0,2.045634e+01,2.049031e+01,0.434560
67.20,38,0,2.047417e+01,2.050872e+01,0.652276
67.25,17,0,2.049194e+01,2.052707e+01,0.373942
67.30,22,0,2.050966e+01,2.054535e+01,0.442783
67.35,23,0,2.052733e+01,2.056356e+01,0.456653
67.40,21,0,2.054494e+01,2.058171e+01,0.424747
67.45,22,0,2.056250e+01,2.059978e+01,0.440292
67.50,32,0,2.058000e+01,2.061779e+01,0.568813
67.55,25,0,2.059744e+01,2.063572e+01,0.482576
67.60,21,0,2.061482e+01,2.065358e+01,0.429305
67.65,21,0,2.063215e+01,2.067137e+01,0.471928
67.70,28,0,2.064942e+01,2.068909e+01,0.546403
67.75,27,0,2.066663e+01,2.070674e+01,0.514213
67.80,28,0,2.068379e+01,2.072432e+01,0.528429
67.85,34,0,2.070089e+01,2.074184e+01,0.609789
67.90,27,0,2.071793e+01,2.075928e+01,0.515363
67.95,22,0,2.073491e+01,2.077666e+01,0.451333
68.00,44,0,2.075184e+01,2.079397e+01,0.738108
68.05,23,0,2.076871e+01,2.081121e+01,0.464098
68.10,24,0,2.078552e+01,2.082838e+01,0.480951
68.15,21,0,2.080227e+01,2.084548e+01,0.440104
68.20,22,0,2.081896e+01,2.086250e+01,0.449304
68.25,24,0,2.083560e+01,2.087946e+01,0.477356
68.30,30,0,2.085217e+01,2.089634e+01,0.556221
68.35,22,0,2.086869e+01,2.091315e+01,0.440494
68.40,37,0,2.088515e+01,2.092989e+01,0.634056
68.45,19,0,2.090155e+01,2.094657e+01,0.399219
68.50,24,0,2.091789e+01,2.096317e+01,0.464009
68.55,29,0,2.093417e+01,2.097971e+01,0.529118
68.60,24,0,2.095039e+01,2.099619e+01,0.462893
68.65,24,0,2.096656e+01,2.101260e+01,0.463094
68.70,25,0,2.098267e+01,2.102895e+01,0.474391
68.75,23,0,2.099872e+01,2.104523e+01,0.449662
68.80,18,0,2.101471e+01,2.106144e+01,0.387790
68.85,39,0,2.103064e+01,2.107759e+01,0.661482
68.90,20,0,2.104652e+01,2.109367e+01,0.411195
68.95,24,0,2.106233e+01,2.110969e+01,0.466869
69.00,16,0,2.107809e+01,2.112563e+01,0.359230
69.05,20,0,2.109379e+01,2.114150e+01,0.409784
69.10,23,0,2.110942e+01,2.115731e+01,0.455798
69.15,24,0,2.112500e+01,2.117305e+01,0.463393
69.20,38,0,2.114052e+01,2.118871e+01,0.648303
69.25,19,0,2.115598e+01,2.120431e+01,0.398901
69.30,37,0,2.117138e+01,2.121985e+01,0.684546
69.35,16,0,2.118672e+01,2.123531e+01,0.377709
69.40,35,0,2.120200e+01,2.125072e+01,0.619574
69.45,19,0,2.121723e+01,2.126605e+01,0.409652
69.50,20,0,2.123239e+01,2.128131e+01,0.424838
69.55,25,0,2.124750e+01,2.129651e+01,0.488704
69.60,32,0,2.126254e+01,2.131164e+01,0.581548
69.65,29,0,2.127753e+01,2.132670e+01,0.542695
69.70,19,0,2.129246e+01,2.134169e+01,0.411642
69.75,22,0,2.130733e+01,2.135661e+01,0.448325
69.80,31,0,2.132214e+01,2.137147e+01,0.569317
69.85,25,0,2.133688e+01,2.138626e+01,0.529326
69.90,18,0,2.135158e+01,2.140098e+01,0.399333
69.95,19,0,2.136621e+01,2.141564e+01,0.411017
70.00,17,0,2.138078e+01,2.143025e+01,0.385267
70.05,26,0,2.139530e+01,2.144478e+01,0.503393
70.10,33,0,2.140976e+01,2.145926e+01,0.595450
70.15,20,0,2.142416e+01,2.147367e+01,0.408258
70.20,21,0,2.143850e+01,2.148802e+01,0.422879
70.25,21,0,2.145278e+01,2.150230e+01,0.424170
70.30,21,0,2.146701e+01,2.151652e+01,0.422843
70.35,26,0,2.148117e+01,2.153067e+01,0.490276
70.40,24,0,2.149528e+01,2.154476e+01,0.461586
70.45,23,0,2.150933e+01,2.155879e+01,0.491013
70.50,19,0,2.152332e+01,2.157275e+01,0.415687
70.55,22,0,2.153726e+01,2.158664e+01,0.451351
70.60,24,0,2.155113e+01,2.160047e+01,0.504508
70.65,18,0,2.156495e+01,2.161423e+01,0.397596
70.70,20,0,2.157871e+01,2.162793e+01,0.424973
70.75,33,0,2.159241e+01,2.164157e+01,0.597963
70.80,24,0,2.160605e+01,2.165514e+01,0.475121
70.85,38,0,2.161963e+01,2.166865e+01,0.664801
70.90,34,0,2.163316e+01,2.168209e+01,0.629937
70.95,22,0,2.164663e+01,2.169547e+01,0.457760
71.00,19,0,2.166004e+01,2.170879e+01,0.414994
71.05,22,0,2.167340e+01,2.172204e+01,0.452888
71.10,24,0,2.168669e+01,2.173523e+01,0.478589
71.15,39,0,2.169993e+01,2.174836e+01,0.671173
71.20,19,0,2.171311e+01,2.176143e+01,0.410291
71.25,22,0,2.172624e+01,2.177443e+01,0.440301
71.30,24,0,2.173930e+01,2.178738e+01,0.467165
71.35,29,0,2.175231e+01,2.180026e+01,0.547682
71.40,22,0,2.176527e+01,2.181308e+01,0.456120
71.45,22,0,2.177817e+01,2.182584e+01,0.453985
71.50,26,0,2.179101e+01,2.183855e+01,0.536029
71.55,25,0,2.180379e+01,2.185119e+01,0.536127
71.60,20,0,2.181652e+01,2.186377e+01,0.443603
71.65,19,0,2.182919e+01,2.187629e+01,0.485451
71.70,21,0,2.184180e+01,2.188876e+01,0.443227
71.75,19,0,2.185436e+01,2.190117e+01,0.416495
71.80,20,0,2.186687e+01,2.191352e+01,0.431802
71.85,22,0,2.187931e+01,2.192581e+01,0.454919
71.90,26,0,2.189171e+01,2.193805e+01,0.506863
71.95,28,0,2.190404e+01,2.195022e+01,0.542878
72.00,20,0,2.191632e+01,2.196234e+01,0.432206
72.05,22,0,2.192855e+01,2.197441e+01,0.463021
72.10,22,0,2.194072e+01,2.198641e+01,0.464458
72.15,21,0,2.195284e+01,2.199836e+01,0.450763
72.20,23,0,2.196490e+01,2.201026e+01,0.483408
72.25,22,0,2.197691e+01,2.202210e+01,0.462935
72.30,18,0,2.198886e+01,2.203388e+01,0.442422
72.35,19,0,2.200076e+01,2.204561e+01,0.487105
72.40,33,0,2.201261e+01,2.205728e+01,0.596240
72.45,40,0,2.202440e+01,2.206889e+01,0.685356
72.50,41,0,2.203613e+01,2.208045e+01,0.701387
72.55,33,0,2.204782e+01,2.209196e+01,0.593394
72.60,38,0,2.205944e+01,2.210341e+01,0.661388
72.65,34,0,2.207102e+01,2.211480e+01,0.604705
72.70,18,0,2.208254e+01,2.212614e+01,0.398949
72.75,21,0,2.209401e+01,2.213743e+01,0.438544
72.80,21,0,2.210543e+01,2.214866e+01,0.435121
72.85,22,0,2.211679e+01,2.215984e+01,0.452079
72.90,19,0,2.212810e+01,2.217097e+01,0.412915
72.95,27,0,2.213935e+01,2.218204e+01,0.510484
73.00,17,0,2.215056e+01,2.219306e+01,0.371482
73.05,23,0,2.216171e+01,2.220402e+01,0.457133
73.10,18,0,2.217281e+01,2.221494e+01,0.386643
73.15,21,0,2.218385e+01,2.222580e+01,0.421694
73.20,22,0,2.219485e+01,2.223660e+01,0.435413
73.25,23,0,2.220579e+01,2.224736e+01,0.452271
73.30,23,0,2.221668e+01,2.225806e+01,0.446477
73.35,19,0,2.222752e+01,2.226871e+01,0.397894
73.40,23,0,2.223831e+01,2.227931e+01,0.449930
73.45,22,0,2.224904e+01,2.228986e+01,0.435742
73.50,21,0,2.225973e+01,2.230035e+01,0.420977
73.55,43,0,2.227036e+01,2.231080e+01,0.708104
73.60,21,0,2.228094e+01,2.232119e+01,0.422128
73.65,23,0,2.229147e+01,2.233154e+01,0.453915
73.70,22,0,2.230195e+01,2.234183e+01,0.443851
73.75,31,0,2.231238e+01,2.235208e+01,0.556910
73.80,21,0,2.232276e+01,2.236227e+01,0.422262
73.85,25,0,2.233309e+01,2.237242e+01,0.480756
73.90,29,0,2.234337e+01,2.238252e+01,0.527514
73.95,22,0,2.235360e+01,2.239257e+01,0.442541
74.00,24,0,2.236378e+01,2.240256e+01,0.465190
74.05,30,0,2.237391e+01,2.241251e+01,0.540006
74.10,30,0,2.238399e+01,2.242241e+01,0.547363
74.15,24,0,2.239402e+01,2.243226e+01,0.463506
74.20,27,0,2.240400e+01,2.244206e+01,0.502761
74.25,38,0,2.241393e+01,2.245180e+01,0.650631
74.30,24,0,2.242381e+01,2.246151e+01,0.467845
74.35,23,0,2.243364e+01,2.247115e+01,0.457435
74.40,23,0,2.244343e+01,2.248076e+01,0.450169
74.45,20,0,2.245316e+01,2.249031e+01,0.410876
74.50,25,0,2.246285e+01,2.249982e+01,0.474915
74.55,24,0,2.247249e+01,2.250927e+01,0.460546
74.60,23,0,2.248208e+01,2.251868e+01,0.454131
74.65,24,0,2.249162e+01,2.252804e+01,0.462814
74.70,22,0,2.250111e+01,2.253736e+01,0.440024
74.75,31,0,2.251055e+01,2.254662e+01,0.554927
74.80,28,0,2.251995e+01,2.255584e+01,0.511729
74.85,21,0,2.252930e+01,2.256501e+01,0.421943
74.90,20,0,2.253861e+01,2.257413e+01,0.413935
74.95,30,0,2.254786e+01,2.258320e+01,0.545223
75.00,20,0,2.255707e+01,2.259223e+01,0.410215
75.05,20,0,2.256623e+01,2.260121e+01,0.454649
75.10,29,0,2.257534e+01,2.261015e+01,0.548235
75.15,32,0,2.258440e+01,2.261903e+01,0.584281
75.20,20,0,2.259342e+01,2.262787e+01,0.427012
75.25,32,0,2.260240e+01,2.263667e+01,0.585134
75.30,24,0,2.261132e+01,2.264541e+01,0.481390
75.35,29,0,2.262020e+01,2.265412e+01,0.587522
75.40,36,0,2.262904e+01,2.266277e+01,0.643390
75.45,30,0,2.263782e+01,2.267138e+01,0.550894
75.50,33,0,2.264656e+01,2.267995e+01,0.591539
75.55,29,0,2.265526e+01,2.268847e+01,0.586625
75.60,30,0,2.266391e+01,2.269694e+01,0.563621
75.65,22,0,2.267252e+01,2.270537e+01,0.459506
75.70,37,0,2.268108e+01,2.271376e+01,0.655369
75.75,28,0,2.268959e+01,2.272210e+01,0.536904
75.80,40,0,2.269806e+01,2.273040e+01,0.694616
75.85,37,0,2.270648e+01,2.273865e+01,0.657779
75.90,31,0,2.271487e+01,2.274686e+01,0.582753
75.95,31,0,2.272320e+01,2.275503e+01,0.578883
76.00,29,0,2.273149e+01,2.276315e+01,0.550037
76.05,30,0,2.273974e+01,2.277123e+01,0.566585
76.10,23,0,2.274794e+01,2.277926e+01,0.469800
76.15,20,0,2.275610e+01,2.278725e+01,0.433467
76.20,16,0,2.276421e+01,2.279520e+01,0.368270
76.25,23,0,2.277228e+01,2.280310e+01,0.455505
76.30,26,0,2.278031e+01,2.281096e+01,0.496159
76.35,35,0,2.278829e+01,2.281878e+01,0.613106
76.40,23,0,2.279623e+01,2.282655e+01,0.455886
76.45,22,0,2.280413e+01,2.283428e+01,0.445229
76.50,19,0,2.281198e+01,2.284197e+01,0.405967
76.55,29,0,2.281979e+01,2.284961e+01,0.536130
76.60,24,0,2.282756e+01,2.285722e+01,0.472335
76.65,26,0,2.283529e+01,2.286477e+01,0.499133
76.70,20,0,2.284297e+01,2.287229e+01,0.419397
76.75,25,0,2.285061e+01,2.287977e+01,0.494665
76.80,24,0,2.285821e+01,2.288720e+01,0.480642
76.85,25,0,2.286576e+01,2.289460e+01,0.494094
76.90,28,0,2.287328e+01,2.290195e+01,0.533965
76.95,34,0,2.288075e+01,2.290926e+01,0.609760
77.00,36,0,2.288818e+01,2.291652e+01,0.686863
77.05,42,0,2.289557e+01,2.292375e+01,0.741007
77.10,28,0,2.290291e+01,2.293094e+01,0.513885
77.15,35,0,2.291022e+01,2.293808e+01,0.613482
77.20,32,0,2.291748e+01,2.294519e+01,0.580772
77.25,30,0,2.292470e+01,2.295225e+01,0.573405
77.30,40,0,2.293189e+01,2.295927e+01,0.672850
77.35,35,0,2.293903e+01,2.296626e+01,0.612003
77.40,33,0,2.294613e+01,2.297320e+01,0.580209
77.45,27,0,2.295319e+01,2.298010e+01,0.510268
77.50,23,0,2.296021e+01,2.298697e+01,0.449616
77.55,37,0,2.296719e+01,2.299379e+01,0.629837
77.60,27,0,2.297413e+01,2.300057e+01,0.502110
77.65,30,0,2.298103e+01,2.300732e+01,0.546122
77.70,23,0,2.298789e+01,2.301402e+01,0.449758
77.75,29,0,2.299471e+01,2.302069e+01,0.532980
77.80,29,0,2.300149e+01,2.302731e+01,0.529767
77.85,27,0,2.300823e+01,2.303390e+01,0.508197
77.90,22,0,2.301494e+01,2.304044e+01,0.440530
77.95,27,0,2.302160e+01,2.304695e+01,0.527936
78.00,27,0,2.302822e+01,2.305342e+01,0.518351
78.05,27,0,2.303481e+01,2.305984e+01,0.512156
78.10,31,0,2.304135e+01,2.306623e+01,0.567638
78.15,29,0,2.304786e+01,2.307259e+01,0.543783
78.20,29,0,2.305433e+01,2.307890e+01,0.541366
78.25,20,0,2.306076e+01,2.308518e+01,0.422714
78.30,19,0,2.306716e+01,2.309142e+01,0.408832
78.35,21,0,2.307351e+01,2.309762e+01,0.436132
78.40,33,0,2.307983e+01,2.310378e+01,0.604415
78.45,27,0,2.308611e+01,2.310991e+01,0.520302
78.50,28,0,2.309235e+01,2.311599e+01,0.529798
78.55,27,0,2.309855e+01,2.312204e+01,0.516999
78.60,39,0,2.310472e+01,2.312806e+01,0.671067
78.65,32,0,2.311085e+01,2.313403e+01,0.568598
78.70,32,0,2.311694e+01,2.313997e+01,0.569785
78.75,32,0,2.312300e+01,2.314587e+01,0.578621
78.80,35,0,2.312902e+01,2.315174e+01,0.611251
78.85,36,0,2.313500e+01,2.315757e+01,0.630952
78.90,36,0,2.314095e+01,2.316336e+01,0.648936
78.95,33,0,2.314685e+01,2.316911e+01,0.586384
79.00,29,0,2.315273e+01,2.317484e+01,0.536665
79.05,33,0,2.315857e+01,2.318052e+01,0.639440
79.10,40,0,2.316437e+01,2.318618e+01,0.685523
79.15,32,0,2.317013e+01,2.319179e+01,0.574354
79.20,26,0,2.317586e+01,2.319737e+01,0.500486
79.25,29,0,2.318156e+01,2.320292e+01,0.537606
79.30,41,0,2.318722e+01,2.320843e+01,0.699437
79.35,31,0,2.319284e+01,2.321391e+01,0.575021
79.40,35,0,2.319843e+01,2.321936e+01,0.623282
79.45,38,0,2.320398e+01,2.322477e+01,0.663201
79.50,30,0,2.320950e+01,2.323015e+01,0.557578
79.55,40,0,2.321499e+01,2.323549e+01,0.691848
79.60,34,0,2.322044e+01,2.324080e+01,0.610744
79.65,28,0,2.322585e+01,2.324607e+01,0.528188
79.70,32,0,2.323123e+01,2.325131e+01,0.582961
79.75,40,0,2.323658e+01,2.325652e+01,0.699470
79.80,39,0,2.324189e+01,2.326169e+01,0.687327
79.85,24,0,2.324717e+01,2.326683e+01,0.484456
79.90,29,0,2.325242e+01,2.327194e+01,0.550065
79.95,28,0,2.325763e+01,2.327701e+01,0.538232
80.00,31,0,2.326281e+01,2.328205e+01,0.574995
80.05,31,0,2.326795e+01,2.328706e+01,0.574928
80.10,26,0,2.327306e+01,2.329203e+01,0.511177
80.15,39,0,2.327814e+01,2.329697e+01,0.727603
80.20,30,0,2.328319e+01,2.330188e+01,0.564767
80.25,30,0,2.328820e+01,2.330675e+01,0.564030
80.30,37,0,2.329318e+01,2.331160e+01,0.655985
80.35,26,0,2.329813e+01,2.331641e+01,0.511108
80.40,27,0,2.330304e+01,2.332118e+01,0.517832
80.45,30,0,2.330793e+01,2.332593e+01,0.603820
80.50,21,0,2.331278e+01,2.333065e+01,0.441239
80.55,26,0,2.331759e+01,2.333533e+01,0.542477
80.60,28,0,2.332238e+01,2.333998e+01,0.530820
80.65,30,0,2.332713e+01,2.334460e+01,0.557311
80.70,34,0,2.333186e+01,2.334920e+01,0.608319
80.75,37,0,2.333655e+01,2.335376e+01,0.650707
80.80,28,0,2.334121e+01,2.335829e+01,0.528528
80.85,29,0,2.334584e+01,2.336279e+01,0.542039
80.90,38,0,2.335044e+01,2.336726e+01,0.663443
80.95,21,0,2.335500e+01,2.337170e+01,0.440803
81.00,19,0,2.335954e+01,2.337611e+01,0.421254
81.05,33,0,2.336404e+01,2.338048e+01,0.600208
81.10,41,0,2.336852e+01,2.338483e+01,0.708291
81.15,23,0,2.337296e+01,2.338915e+01,0.480907
81.20,33,0,2.337738e+01,2.339344e+01,0.595113
81.25,29,0,2.338176e+01,2.339770e+01,0.543062
81.30,43,0,2.338611e+01,2.340193e+01,0.725908
81.35,43,0,2.339044e+01,2.340613e+01,0.730308
81.40,26,0,2.339473e+01,2.341030e+01,0.503865
81.45,30,0,2.339899e+01,2.341444e+01,0.555443
81.50,34,0,2.340323e+01,2.341855e+01,0.605356
81.55,33,0,2.340743e+01,2.342263e+01,0.594981
81.60,25,0,2.341161e+01,2.342669e+01,0.487193
81.65,28,0,2.341575e+01,2.343071e+01,0.546935
81.70,28,0,2.341987e+01,2.343471e+01,0.530312
81.75,29,0,2.342396e+01,2.343868e+01,0.545271
81.80,30,0,2.342802e+01,2.344261e+01,0.557004
81.85,35,0,2.343205e+01,2.344652e+01,0.623500
81.90,30,0,2.343605e+01,2.345040e+01,0.556876
81.95,28,0,2.344002e+01,2.345426e+01,0.534605
82.00,27,0,2.344396e+01,2.345808e+01,0.518446
82.05,33,0,2.344788e+01,2.346188e+01,0.599681
82.10,24,0,2.345177e+01,2.346565e+01,0.479057
82.15,25,0,2.345563e+01,2.346939e+01,0.494233
82.20,31,0,2.345946e+01,2.347311e+01,0.572310
82.25,32,0,2.346326e+01,2.347680e+01,0.586658
82.30,41,0,2.346704e+01,2.348046e+01,0.702505
82.35,36,0,2.347079e+01,2.348409e+01,0.624294
82.40,25,0,2.347451e+01,2.348770e+01,0.480461
82.45,28,0,2.347821e+01,2.349128e+01,0.525284
82.50,28,0,2.348187e+01,2.349483e+01,0.521105
82.55,31,0,2.348551e+01,2.349836e+01,0.562019
82.60,43,0,2.348913e+01,2.350186e+01,0.721063
82.65,33,0,2.349271e+01,2.350533e+01,0.590982
82.70,29,0,2.349627e+01,2.350878e+01,0.535868
82.75,32,0,2.349981e+01,2.351220e+01,0.575287
82.80,42,0,2.350331e+01,2.351560e+01,0.857809
82.85,32,0,2.350679e+01,2.351897e+01,0.568530
82.90,32,0,2.351025e+01,2.352231e+01,0.568036
82.95,26,0,2.351367e+01,2.352563e+01,0.491981
83.00,32,0,2.351707e+01,2.352892e+01,0.584401
83.05,42,0,2.352045e+01,2.353219e+01,0.716500
83.10,23,0,2.352380e+01,2.353543e+01,0.470210
83.15,37,0,2.352712e+01,2.353865e+01,0.651366
83.20,37,0,2.353042e+01,2.354183e+01,0.654670
83.25,33,0,2.353370e+01,2.354500e+01,0.600399
83.30,29,0,2.353694e+01,2.354814e+01,0.551939
83.35,28,0,2.354016e+01,2.355125e+01,0.535337
83.40,34,0,2.354336e+01,2.355434e+01,0.613825
83.45,43,0,2.354653e+01,2.355741e+01,0.728004
83.50,40,0,2.354968e+01,2.356045e+01,0.692816
83.55,31,0,2.355280e+01,2.356347e+01,0.577258
83.60,26,0,2.355590e+01,2.356646e+01,0.492253
83.65,28,0,2.355897e+01,2.356943e+01,0.517413
83.70,34,0,2.356202e+01,2.357237e+01,0.595986
83.75,40,0,2.356505e+01,2.357530e+01,0.675018
83.80,28,0,2.356805e+01,2.357820e+01,0.518536
83.85,33,0,2.357102e+01,2.358107e+01,0.583779
83.90,28,0,2.357398e+01,2.358392e+01,0.521831
83.95,33,0,2.357691e+01,2.358675e+01,0.587258
84.00,30,0,2.357981e+01,2.358956e+01,0.545535
84.05,28,0,2.358269e+01,2.359234e+01,0.515551
84.10,41,0,2.358555e+01,2.359509e+01,0.738407
84.15,35,0,2.358838e+01,2.359783e+01,0.626032
84.20,36,0,2.359119e+01,2.360054e+01,0.638480
84.25,33,0,2.359398e+01,2.360323e+01,0.600985
84.30,43,0,2.359674e+01,2.360590e+01,0.733833
84.35,38,0,2.359948e+01,2.360854e+01,0.668521
84.40,37,0,2.360220e+01,2.361116e+01,0.657747
84.45,31,0,2.360490e+01,2.361376e+01,0.573860
84.50,25,0,2.360757e+01,2.361633e+01,0.495242
84.55,29,0,2.361022e+01,2.361888e+01,0.550350
84.60,25,0,2.361284e+01,2.362141e+01,0.496983
84.65,36,0,2.361545e+01,2.362392e+01,0.640543
84.70,36,0,2.361803e+01,2.362641e+01,0.623182
84.75,30,0,2.362059e+01,2.362887e+01,0.543747
84.80,28,0,2.362313e+01,2.363131e+01,0.517184
84.85,34,0,2.362564e+01,2.363373e+01,0.596965
84.90,37,0,2.362813e+01,2.363612e+01,0.638066
84.95,29,0,2.363061e+01,2.363850e+01,0.531710
85.00,33,0,2.363305e+01,2.364085e+01,0.583617
85.05,34,0,2.363548e+01,2.364318e+01,0.596455
85.10,36,0,2.363789e+01,2.364549e+01,0.637420
85.15,28,0,2.364027e+01,2.364778e+01,0.533744
85.20,29,0,2.364264e+01,2.365005e+01,0.549166
85.25,38,0,2.364498e+01,2.365229e+01,0.681879
85.30,31,0,2.364730e+01,2.365452e+01,0.585824
85.35,32,0,2.364960e+01,2.365672e+01,0.598295
85.40,27,0,2.365188e+01,2.365890e+01,0.535526
85.45,33,0,2.365414e+01,2.366107e+01,0.611176
85.50,32,0,2.365637e+01,2.366321e+01,0.600090
85.55,41,0,2.365859e+01,2.366534e+01,0.717041
85.60,41,0,2.366079e+01,2.366744e+01,0.717787
85.65,39,0,2.366296e+01,2.366952e+01,0.691469
85.70,34,0,2.366512e+01,2.367159e+01,0.624221
85.75,38,0,2.366725e+01,2.367364e+01,0.676035
85.80,30,0,2.366937e+01,2.367566e+01,0.545230
85.85,31,0,2.367146e+01,2.367766e+01,0.555436
85.90,29,0,2.367354e+01,2.367965e+01,0.531668
85.95,27,0,2.367559e+01,2.368161e+01,0.586295
86.00,30,0,2.367762e+01,2.368356e+01,0.558917
86.05,28,0,2.367964e+01,2.368548e+01,0.530880
86.10,33,0,2.368164e+01,2.368739e+01,0.597489
86.15,27,0,2.368361e+01,2.368928e+01,0.519590
86.20,38,0,2.368557e+01,2.369114e+01,0.669239
86.25,40,0,2.368750e+01,2.369299e+01,0.686374
86.30,40,0,2.368942e+01,2.369482e+01,0.690417
86.35,37,0,2.369132e+01,2.369663e+01,0.653372
86.40,37,0,2.369320e+01,2.369842e+01,0.651363
86.45,36,0,2.369506e+01,2.370019e+01,0.639002
86.50,30,0,2.369690e+01,2.370194e+01,0.558267
86.55,33,0,2.369872e+01,2.370368e+01,0.583312
86.60,30,0,2.370052e+01,2.370539e+01,0.544219
86.65,37,0,2.370231e+01,2.370709e+01,0.637142
86.70,34,0,2.370407e+01,2.370877e+01,0.597861
86.75,28,0,2.370582e+01,2.371043e+01,0.519024
86.80,26,0,2.370755e+01,2.371207e+01,0.490494
86.85,29,0,2.370926e+01,2.371370e+01,0.561015
86.90,31,0,2.371096e+01,2.371531e+01,0.656247
86.95,32,0,2.371263e+01,2.371690e+01,0.760123
87.00,28,0,2.371429e+01,2.371847e+01,0.570720
87.05,39,0,2.371592e+01,2.372002e+01,0.680057
87.10,39,0,2.371755e+01,2.372156e+01,0.687798
87.15,32,0,2.371915e+01,2.372308e+01,0.589955
87.20,36,0,2.372073e+01,2.372458e+01,0.643160
87.25,29,0,2.372230e+01,2.372607e+01,0.550158
87.30,37,0,2.372385e+01,2.372754e+01,0.656182
87.35,29,0,2.372538e+01,2.372899e+01,0.548207
87.40,40,0,2.372690e+01,2.373042e+01,0.692051
87.45,32,0,2.372840e+01,2.373184e+01,0.587321
87.50,34,0,2.372988e+01,2.373324e+01,0.613720
87.55,42,0,2.373134e+01,2.373463e+01,0.713621
87.60,41,0,2.373279e+01,2.373600e+01,0.693153
87.65,37,0,2.373422e+01,2.373735e+01,0.638214
87.70,39,0,2.373563e+01,2.373869e+01,0.666018
87.75,33,0,2.373703e+01,2.374001e+01,0.585731
87.80,28,0,2.373841e+01,2.374132e+01,0.524406
87.85,35,0,2.373977e+01,2.374261e+01,0.613124
87.90,24,0,2.374112e+01,2.374388e+01,0.468201
87.95,39,0,2.374245e+01,2.374514e+01,0.662170
88.00,31,0,2.374376e+01,2.374638e+01,0.560886
88.05,31,0,2.374506e+01,2.374761e+01,0.558151
88.10,34,0,2.374634e+01,2.374882e+01,0.617626
88.15,29,0,2.374761e+01,2.375002e+01,0.594646
88.20,32,0,2.374886e+01,2.375120e+01,0.582272
88.25,33,0,2.375009e+01,2.375237e+01,0.599019
88.30,32,0,2.375131e+01,2.375352e+01,0.591072
88.35,40,0,2.375251e+01,2.375465e+01,0.699749
88.40,39,0,2.375369e+01,2.375577e+01,0.682337
88.45,23,0,2.375487e+01,2.375688e+01,0.471387
88.50,44,0,2.375602e+01,2.375797e+01,0.746246
88.55,29,0,2.375716e+01,2.375904e+01,0.546243
88.60,39,0,2.375828e+01,2.376010e+01,0.675770
88.65,36,0,2.375939e+01,2.376115e+01,0.636609
88.70,41,0,2.376048e+01,2.376218e+01,0.702001
88.75,26,0,2.376156e+01,2.376319e+01,0.495587
88.80,31,0,2.376263e+01,2.376420e+01,0.560430
88.85,28,0,2.376367e+01,2.376518e+01,0.538603
88.90,28,0,2.376471e+01,2.376616e+01,0.528583
88.95,25,0,2.376572e+01,2.376712e+01,0.541621
89.00,26,0,2.376673e+01,2.376806e+01,0.558273
89.05,28,0,2.376771e+01,2.376899e+01,0.517016
89.10,32,0,2.376869e+01,2.376990e+01,0.571807
89.15,28,0,2.376965e+01,2.377080e+01,0.517516
89.20,28,0,2.377059e+01,2.377169e+01,0.570080
89.25,29,0,2.377152e+01,2.377256e+01,0.596092
89.30,36,0,2.377243e+01,2.377341e+01,0.621894
89.35,27,0,2.377333e+01,2.377426e+01,0.501825
89.40,33,0,2.377422e+01,2.377508e+01,0.578989
89.45,32,0,2.377509e+01,2.377590e+01,0.570031
89.50,33,0,2.377595e+01,2.377670e+01,0.591063
89.55,29,0,2.377679e+01,2.377749e+01,0.539593
89.60,31,0,2.377762e+01,2.377826e+01,0.564121
89.65,29,0,2.377844e+01,2.377903e+01,0.531533
89.70,25,0,2.377924e+01,2.377977e+01,0.484148
89.75,42,0,2.378003e+01,2.378051e+01,0.707450
89.80,31,0,2.378080e+01,2.378123e+01,0.556405
89.85,29,0,2.378156e+01,2.378194e+01,0.537273
89.90,31,0,2.378231e+01,2.378263e+01,0.560146
89.95,26,0,2.378304e+01,2.378331e+01,0.490568
90.00,34,0,2.378376e+01,2.378398e+01,0.600946
90.05,30,0,2.378447e+01,2.378464e+01,0.547837
90.10,32,0,2.378516e+01,2.378528e+01,0.579044
90.15,28,0,2.378584e+01,2.378591e+01,0.534901
90.20,27,0,2.378651e+01,2.378653e+01,0.513777
90.25,35,0,2.378716e+01,2.378714e+01,0.614533
90.30,32,0,2.378780e+01,2.378773e+01,0.582616
90.35,43,0,2.378843e+01,2.378831e+01,0.760205
90.40,31,0,2.378904e+01,2.378888e+01,0.573831
90.45,31,0,2.378964e+01,2.378943e+01,0.575036
90.50,26,0,2.379023e+01,2.378997e+01,0.506396
90.55,34,0,2.379081e+01,2.379051e+01,0.612487
90.60,30,0,2.379137e+01,2.379102e+01,0.557296
90.65,32,0,2.379192e+01,2.379153e+01,0.584076
90.70,37,0,2.379246e+01,2.379203e+01,0.684620
90.75,30,0,2.379298e+01,2.379251e+01,0.568607
90.80,29,0,2.379349e+01,2.379298e+01,0.547410
90.85,36,0,2.379399e+01,2.379343e+01,0.637807
90.90,26,0,2.379448e+01,2.379388e+01,0.510882
90.95,34,0,2.379496e+01,2.379431e+01,0.661995
91.00,31,0,2.379542e+01,2.379473e+01,0.582028
91.05,29,0,2.379587e+01,2.379514e+01,0.551265
91.10,39,0,2.379631e+01,2.379554e+01,0.681106
91.15,25,0,2.379673e+01,2.379593e+01,0.491910
91.20,35,0,2.379715e+01,2.379630e+01,0.626754
91.25,32,0,2.379755e+01,2.379667e+01,0.585245
91.30,26,0,2.379794e+01,2.379702e+01,0.508825
91.35,26,0,2.379832e+01,2.379736e+01,0.507686
91.40,39,0,2.379868e+01,2.379769e+01,0.676775
91.45,35,0,2.379904e+01,2.379800e+01,0.626324
91.50,31,0,2.379938e+01,2.379831e+01,0.556404
91.55,30,0,2.379971e+01,2.379860e+01,0.573084
91.60,28,0,2.380003e+01,2.379889e+01,0.515676
91.65,25,0,2.380034e+01,2.379916e+01,0.475602
91.70,37,0,2.380063e+01,2.379942e+01,0.663051
91.75,31,0,2.380092e+01,2.379967e+01,0.565203
91.80,38,0,2.380119e+01,2.379991e+01,0.654725
91.85,30,0,2.380145e+01,2.380014e+01,0.544097
91.90,30,0,2.380170e+01,2.380035e+01,0.542331
91.95,31,0,2.380194e+01,2.380056e+01,0.559032
92.00,26,0,2.380217e+01,2.380075e+01,0.495750
92.05,41,0,2.380238e+01,2.380094e+01,0.690280
92.10,33,0,2.380259e+01,2.380111e+01,0.635557
92.15,32,0,2.380279e+01,2.380128e+01,0.568689
92.20,34,0,2.380297e+01,2.380143e+01,0.593844
92.25,39,0,2.380314e+01,2.380157e+01,0.658704
92.30,30,0,2.380330e+01,2.380170e+01,0.541867
92.35,28,0,2.380345e+01,2.380182e+01,0.515067
92.40,31,0,2.380359e+01,2.380193e+01,0.558726
92.45,33,0,2.380372e+01,2.380203e+01,0.584877
92.50,32,0,2.380384e+01,2.380212e+01,0.571772
92.55,37,0,2.380395e+01,2.380220e+01,0.638945
92.60,37,0,2.380405e+01,2.380227e+01,0.640677
92.65,31,0,2.380413e+01,2.380232e+01,0.562153
92.70,30,0,2.380421e+01,2.380237e+01,0.544543
92.75,30,0,2.380427e+01,2.380241e+01,0.541867
92.80,28,0,2.380433e+01,2.380243e+01,0.520813
92.85,29,0,2.380437e+01,2.380245e+01,0.532292
92.90,32,0,2.380441e+01,2.380245e+01,0.565935
92.95,29,0,2.380443e+01,2.380245e+01,0.528816
93.00,39,0,2.380444e+01,2.380243e+01,0.665842
93.05,33,0,2.380445e+01,2.380241e+01,0.589598
93.10,28,0,2.380444e+01,2.380238e+01,0.522219
93.15,28,0,2.380442e+01,2.380233e+01,0.521958
93.20,24,0,2.380440e+01,2.380228e+01,0.471247
93.25,42,0,2.380436e+01,2.380222e+01,0.702248
93.30,33,0,2.380431e+01,2.380214e+01,0.586564
93.35,37,0,2.380425e+01,2.380206e+01,0.636822
93.40,33,0,2.380419e+01,2.380197e+01,0.586773
93.45,32,0,2.380411e+01,2.380187e+01,0.570608
93.50,27,0,2.380402e+01,2.380175e+01,0.507462
93.55,36,0,2.380393e+01,2.380163e+01,0.625868
93.60,27,0,2.380382e+01,2.380150e+01,0.507723
93.65,27,0,2.380371e+01,2.380136e+01,0.508200
93.70,31,0,2.380358e+01,2.380121e+01,0.569134
93.75,34,0,2.380345e+01,2.380106e+01,0.598825
93.80,22,0,2.380330e+01,2.380089e+01,0.438215
93.85,37,0,2.380315e+01,2.380071e+01,0.649413
93.90,39,0,2.380298e+01,2.380052e+01,0.691056
93.95,31,0,2.380281e+01,2.380033e+01,0.556217
94.00,28,0,2.380263e+01,2.380012e+01,0.517832
94.05,30,0,2.380244e+01,2.379991e+01,0.543682
94.10,32,0,2.380223e+01,2.379969e+01,0.568087
94.15,30,0,2.380202e+01,2.379946e+01,0.541736
94.20,29,0,2.380180e+01,2.379922e+01,0.535735
94.25,40,0,2.380158e+01,2.379897e+01,0.683554
94.30,27,0,2.380134e+01,2.379871e+01,0.508605
94.35,27,0,2.380109e+01,2.379844e+01,0.503620
94.40,35,0,2.380083e+01,2.379816e+01,0.607790
94.45,37,0,2.380057e+01,2.379787e+01,0.637374
94.50,36,0,2.380029e+01,2.379758e+01,0.630487
94.55,28,0,2.380001e+01,2.379728e+01,0.514919
94.60,33,0,2.379972e+01,2.379697e+01,0.582996
94.65,30,0,2.379942e+01,2.379665e+01,0.542752
94.70,25,0,2.379911e+01,2.379632e+01,0.477170
94.75,29,0,2.379879e+01,2.379598e+01,0.526467
94.80,30,0,2.379846e+01,2.379564e+01,0.545058
94.85,35,0,2.379813e+01,2.379528e+01,0.609057
94.90,33,0,2.379778e+01,2.379492e+01,0.611581
94.95,29,0,2.379743e+01,2.379455e+01,0.534273
95.00,29,0,2.379707e+01,2.379417e+01,0.535946
95.05,41,0,2.379670e+01,2.379378e+01,0.707277
95.10,33,0,2.379632e+01,2.379339e+01,0.610801
95.15,25,0,2.379593e+01,2.379298e+01,0.510405
95.20,37,0,2.379553e+01,2.379257e+01,0.651596
95.25,34,0,2.379513e+01,2.379215e+01,0.611578
95.30,27,0,2.379471e+01,2.379172e+01,0.519789
95.35,39,0,2.379429e+01,2.379128e+01,0.687450
95.40,30,0,2.379386e+01,2.379083e+01,0.577899
95.45,33,0,2.379343e+01,2.379038e+01,0.600861
95.50,33,0,2.379298e+01,2.378991e+01,0.604620
95.55,28,0,2.379252e+01,2.378944e+01,0.585487
95.60,27,0,2.379206e+01,2.378896e+01,0.530119
95.65,33,0,2.379159e+01,2.378848e+01,0.657848
95.70,30,0,2.379111e+01,2.378798e+01,0.575401
95.75,26,0,2.379062e+01,2.378748e+01,0.519735
95.80,29,0,2.379013e+01,2.378696e+01,0.598188
95.85,30,0,2.378962e+01,2.378644e+01,0.601963
95.90,27,0,2.378911e+01,2.378592e+01,0.569528
95.95,31,0,2.378859e+01,2.378538e+01,0.618581
96.00,31,0,2.378807e+01,2.378484e+01,0.584756
96.05,28,0,2.378753e+01,2.378429e+01,0.543016
96.10,28,0,2.378699e+01,2.378373e+01,0.543041
96.15,27,0,2.378644e+01,2.378316e+01,0.533627
96.20,42,0,2.378588e+01,2.378259e+01,0.727157
96.25,31,0,2.378531e+01,2.378201e+01,0.569511
96.30,27,0,2.378474e+01,2.378142e+01,0.517042
96.35,32,0,2.378415e+01,2.378083e+01,0.581583
96.40,34,0,2.378356e+01,2.378022e+01,0.604462
96.45,32,0,2.378297e+01,2.377961e+01,0.582358
96.50,40,0,2.378236e+01,2.377899e+01,0.683140
96.55,31,0,2.378175e+01,2.377836e+01,0.561117
96.60,32,0,2.378113e+01,2.377773e+01,0.567772
96.65,33,0,2.378050e+01,2.377709e+01,0.579477
96.70,28,0,2.377987e+01,2.377644e+01,0.514370
96.75,38,0,2.377922e+01,2.377578e+01,0.645874
96.80,31,0,2.377857e+01,2.377512e+01,0.558468
96.85,33,0,2.377791e+01,2.377445e+01,0.591657
96.90,32,0,2.377725e+01,2.377377e+01,0.575912
96.95,34,0,2.377658e+01,2.377309e+01,0.602653
97.00,32,0,2.377590e+01,2.377240e+01,0.571544
97.05,37,0,2.377521e+01,2.377170e+01,0.643960
97.10,34,0,2.377452e+01,2.377099e+01,0.599760
97.15,26,0,2.377382e+01,2.377027e+01,0.493753
97.20,40,0,2.377311e+01,2.376955e+01,0.672976
97.25,40,0,2.377239e+01,2.376882e+01,0.676846
97.30,39,0,2.377167e+01,2.376809e+01,0.688606
97.35,31,0,2.377094e+01,2.376735e+01,0.574628
97.40,29,0,2.377020e+01,2.376660e+01,0.536760
97.45,28,0,2.376946e+01,2.376584e+01,0.525569
97.50,25,0,2.376870e+01,2.376508e+01,0.483965
97.55,33,0,2.376795e+01,2.376431e+01,0.590412
97.60,29,0,2.376718e+01,2.376353e+01,0.538247
97.65,31,0,2.376641e+01,2.376274e+01,0.564018
97.70,32,0,2.376563e+01,2.376195e+01,0.629133
97.75,35,0,2.376484e+01,2.376115e+01,0.643073
97.80,33,0,2.376405e+01,2.376034e+01,0.616526
97.85,32,0,2.376325e+01,2.375953e+01,0.602198
97.90,37,0,2.376244e+01,2.375871e+01,0.668187
97.95,32,0,2.376163e+01,2.375788e+01,0.601797
98.00,32,0,2.376080e+01,2.375705e+01,0.608625
98.05,36,0,2.375998e+01,2.375621e+01,0.654479
98.10,34,0,2.375914e+01,2.375536e+01,0.644031
98.15,28,0,2.375830e+01,2.375451e+01,0.549801
98.20,27,0,2.375745e+01,2.375365e+01,0.532139
98.25,34,0,2.375660e+01,2.375278e+01,0.599417
98.30,27,0,2.375574e+01,2.375190e+01,0.505663
98.35,29,0,2.375487e+01,2.375102e+01,0.531385
98.40,38,0,2.375400e+01,2.375013e+01,0.649846
98.45,26,0,2.375311e+01,2.374924e+01,0.493714
98.50,34,0,2.375223e+01,2.374834e+01,0.603196
98.55,38,0,2.375133e+01,2.374743e+01,0.653571
98.60,30,0,2.375043e+01,2.374652e+01,0.543763
98.65,36,0,2.374952e+01,2.374560e+01,0.616250
98.70,26,0,2.374861e+01,2.374467e+01,0.489470
98.75,28,0,2.374769e+01,2.374374e+01,0.518293
98.80,34,0,2.374676e+01,2.374280e+01,0.597179
98.85,27,0,2.374583e+01,2.374185e+01,0.507060
98.90,32,0,2.374489e+01,2.374090e+01,0.571047
98.95,42,0,2.374395e+01,2.373995e+01,0.697693
99.00,31,0,2.374300e+01,2.373898e+01,0.551930
99.05,31,0,2.374204e+01,2.373802e+01,0.553526
99.10,28,0,2.374108e+01,2.373704e+01,0.521494
99.15,38,0,2.374011e+01,2.373606e+01,0.650281
99.20,33,0,2.373913e+01,2.373507e+01,0.580266
99.25,29,0,2.373815e+01,2.373408e+01,0.530248
99.30,27,0,2.373716e+01,2.373308e+01,0.506211
99.35,41,0,2.373616e+01,2.373207e+01,0.693440
99.40,33,0,2.373516e+01,2.373106e+01,0.579735
99.45,33,0,2.373415e+01,2.373004e+01,0.584332
99.50,28,0,2.373314e+01,2.372901e+01,0.520177
99.55,36,0,2.373212e+01,2.372798e+01,0.626832
99.60,28,0,2.373109e+01,2.372694e+01,0.522620
99.65,38,0,2.373006e+01,2.372590e+01,0.652819
99.70,35,0,2.372902e+01,2.372485e+01,0.609013
99.75,43,0,2.372798e+01,2.372379e+01,0.712180
99.80,30,0,2.372693e+01,2.372273e+01,0.544551
99.85,32,0,2.372588e+01,2.372166e+01,0.576816
99.90,34,0,2.372481e+01,2.372058e+01,0.595619
99.95,37,0,2.372375e+01,2.371950e+01,0.643022
100.00,26,0,2.372267e+01,2.371842e+01,0.507474
100.05,32,0,2.372159e+01,2.371732e+01,0.586264
100.10,29,0,2.372051e+01,2.371623e+01,0.541394
100.15,28,0,2.371942e+01,2.371512e+01,0.529770
100.20,38,0,2.371832e+01,2.371401e+01,0.658243
100.25,27,0,2.371722e+01,2.371289e+01,0.517865
100.30,42,0,2.371611e+01,2.371177e+01,0.717148
100.35,25,0,2.371499e+01,2.371064e+01,0.495147
100.40,28,0,2.371387e+01,2.370950e+01,0.532011
100.45,28,0,2.371275e+01,2.370836e+01,0.529936
100.50,36,0,2.371162e+01,2.370721e+01,0.636988
100.55,30,0,2.371048e+01,2.370606e+01,0.556583
100.60,28,0,2.370934e+01,2.370490e+01,0.528781
100.65,31,0,2.370819e+01,2.370374e+01,0.557480
100.70,32,0,2.370703e+01,2.370257e+01,0.570066
100.75,26,0,2.370587e+01,2.370139e+01,0.491205
100.80,31,0,2.370471e+01,2.370021e+01,0.556469
100.85,28,0,2.370354e+01,2.369903e+01,0.516046
100.90,42,0,2.370236e+01,2.369784e+01,0.696395
100.95,40,0,2.370118e+01,2.369664e+01,0.673614
101.00,32,0,2.369999e+01,2.369544e+01,0.574763
101.05,32,0,2.369880e+01,2.369423e+01,0.577107
101.10,32,0,2.369760e+01,2.369302e+01,0.578893
101.15,42,0,2.369640e+01,2.369180e+01,0.709868
101.20,34,0,2.369519e+01,2.369058e+01,0.606159
101.25,33,0,2.369397e+01,2.368935e+01,0.591259
101.30,28,0,2.369275e+01,2.368811e+01,0.527275
101.35,31,0,2.369153e+01,2.368687e+01,0.565713
101.40,31,0,2.369030e+01,2.368563e+01,0.566702
101.45,30,0,2.368906e+01,2.368438e+01,0.554509
101.50,38,0,2.368782e+01,2.368312e+01,0.657393
101.55,24,0,2.368657e+01,2.368186e+01,0.476922
101.60,35,0,2.368532e+01,2.368059e+01,0.611086
101.65,33,0,2.368406e+01,2.367932e+01,0.580845
101.70,30,0,2.368280e+01,2.367804e+01,0.541511
101.75,28,0,2.368153e+01,2.367676e+01,0.515863
101.80,43,0,2.368026e+01,2.367547e+01,0.717453
101.85,35,0,2.367898e+01,2.367418e+01,0.615542
101.90,34,0,2.367770e+01,2.367288e+01,0.597855
101.95,31,0,2.367641e+01,2.367157e+01,0.563070
102.00,29,0,2.367512e+01,2.367026e+01,0.531651
102.05,35,0,2.367382e+01,2.366895e+01,0.609751
102.10,30,0,2.367251e+01,2.366763e+01,0.545909
102.15,37,0,2.367120e+01,2.366631e+01,0.638261
102.20,37,0,2.366989e+01,2.366498e+01,0.638916
102.25,34,0,2.366857e+01,2.366364e+01,0.597185
102.30,35,0,2.366724e+01,2.366230e+01,0.616492
102.35,33,0,2.366591e+01,2.366096e+01,0.582899
102.40,31,0,2.366458e+01,2.365961e+01,0.555950
102.45,34,0,2.366324e+01,2.365825e+01,0.603383
102.50,34,0,2.366190e+01,2.365689e+01,0.602925
102.55,34,0,2.366055e+01,2.365552e+01,0.603038
102.60,32,0,2.365919e+01,2.365415e+01,0.573908
102.65,38,0,2.365783e+01,2.365278e+01,0.651751
102.70,30,0,2.365647e+01,2.365140e+01,0.548699
102.75,39,0,2.365510e+01,2.365001e+01,0.663254
102.80,38,0,2.365372e+01,2.364862e+01,0.650531
102.85,44,0,2.365234e+01,2.364723e+01,0.725035
102.90,32,0,2.365096e+01,2.364583e+01,0.568900
102.95,31,0,2.364957e+01,2.364442e+01,0.556597
103.00,40,0,2.364818e+01,2.364301e+01,0.675837
103.05,41,0,2.364678e+01,2.364160e+01,0.685821
103.10,32,0,2.364537e+01,2.364018e+01,0.572753
103.15,28,0,2.364396e+01,2.363876e+01,0.519525
103.20,28,0,2.364255e+01,2.363733e+01,0.517671
103.25,32,0,2.364113e+01,2.363589e+01,0.571141
103.30,30,0,2.363971e+01,2.363446e+01,0.543833
103.35,33,0,2.363828e+01,2.363302e+01,0.591734
103.40,30,0,2.363685e+01,2.363157e+01,0.546384
103.45,29,0,2.363541e+01,2.363012e+01,0.535690
103.50,42,0,2.363397e+01,2.362866e+01,0.705425
103.55,37,0,2.363253e+01,2.362720e+01,0.632888
103.60,37,0,2.363107e+01,2.362573e+01,0.647583
103.65,36,0,2.362962e+01,2.362426e+01,0.626487
103.70,32,0,2.362816e+01,2.362279e+01,0.572011
103.75,38,0,2.362669e+01,2.362131e+01,0.656693
103.80,32,0,2.362522e+01,2.361982e+01,0.570372
103.85,28,0,2.362375e+01,2.361833e+01,0.520478
103.90,36,0,2.362227e+01,2.361684e+01,0.624547
103.95,33,0,2.362079e+01,2.361534e+01,0.583862
104.00,32,0,2.361930e+01,2.361384e+01,0.570947
104.05,42,0,2.361781e+01,2.361233e+01,0.699934
104.10,29,0,2.361631e+01,2.361082e+01,0.531225
104.15,30,0,2.361481e+01,2.360930e+01,0.543790
104.20,33,0,2.361330e+01,2.360778e+01,0.586620
104.25,36,0,2.361179e+01,2.360626e+01,0.625734
104.30,41,0,2.361027e+01,2.360473e+01,0.734934
104.35,29,0,2.360875e+01,2.360319e+01,0.556887
104.40,39,0,2.360723e+01,2.360166e+01,0.690612
104.45,34,0,2.360570e+01,2.360011e+01,0.622033
104.50,36,0,2.360417e+01,2.359857e+01,0.650679
104.55,28,0,2.360263e+01,2.359701e+01,0.542570
104.60,31,0,2.360109e+01,2.359546e+01,0.582853
104.65,35,0,2.359954e+01,2.359390e+01,0.656776
104.70,40,0,2.359799e+01,2.359233e+01,0.704095
104.75,28,0,2.359643e+01,2.359076e+01,0.546349
104.80,34,0,2.359487e+01,2.358919e+01,0.624445
104.85,41,0,2.359331e+01,2.358761e+01,0.696085
104.90,26,0,2.359174e+01,2.358603e+01,0.497185
104.95,39,0,2.359017e+01,2.358444e+01,0.666966
105.00,30,0,2.358859e+01,2.358285e+01,0.554514
105.05,31,0,2.358701e+01,2.358126e+01,0.570518
105.10,29,0,2.358543e+01,2.357966e+01,0.537268
105.15,36,0,2.358384e+01,2.357806e+01,0.637349
105.20,35,0,2.358224e+01,2.357645e+01,0.605410
105.25,26,0,2.358064e+01,2.357484e+01,0.489532
105.30,29,0,2.357904e+01,2.357323e+01,0.527057
105.35,43,0,2.357743e+01,2.357161e+01,0.711435
105.40,26,0,2.357582e+01,2.356998e+01,0.504048
105.45,42,0,2.357421e+01,2.356836e+01,0.708133
105.50,29,0,2.357259e+01,2.356672e+01,0.531734
105.55,39,0,2.357096e+01,2.356509e+01,0.659948
105.60,38,0,2.356933e+01,2.356345e+01,0.647293
105.65,36,0,2.356770e+01,2.356180e+01,0.624595
105.70,34,0,2.356606e+01,2.356016e+01,0.597082
105.75,34,0,2.356442e+01,2.355850e+01,0.607904
105.80,32,0,2.356278e+01,2.355685e+01,0.575052
105.85,31,0,2.356113e+01,2.355519e+01,0.555321
105.90,31,0,2.355948e+01,2.355352e+01,0.596080
105.95,33,0,2.355782e+01,2.355186e+01,0.593716
106.00,32,0,2.355616e+01,2.355018e+01,0.579134
106.05,32,0,2.355449e+01,2.354851e+01,0.579461
106.10,32,0,2.355282e+01,2.354683e+01,0.577426
106.15,26,0,2.355115e+01,2.354514e+01,0.500997
106.20,28,0,2.354947e+01,2.354345e+01,0.523255
106.25,35,0,2.354779e+01,2.354176e+01,0.655677
106.30,34,0,2.354610e+01,2.354006e+01,0.609285
106.35,35,0,2.354441e+01,2.353836e+01,0.620930
106.40,40,0,2.354272e+01,2.353665e+01,0.685850
106.45,36,0,2.354102e+01,2.353494e+01,0.628697
106.50,26,0,2.353932e+01,2.353323e+01,0.497707
106.55,36,0,2.353761e+01,2.353151e+01,0.628322
106.60,28,0,2.353590e+01,2.352979e+01,0.527141
106.65,29,0,2.353419e+01,2.352807e+01,0.537001
106.70,27,0,2.353247e+01,2.352634e+01,0.513961
106.75,32,0,2.353075e+01,2.352460e+01,0.583344
106.80,40,0,2.352902e+01,2.352287e+01,0.682057
106.85,28,0,2.352729e+01,2.352113e+01,0.520510
106.90,26,0,2.352556e+01,2.351938e+01,0.496660
106.95,37,0,2.352382e+01,2.351763e+01,0.640110
107.00,31,0,2.352208e+01,2.351588e+01,0.559851
107.05,33,0,2.352033e+01,2.351413e+01,0.589435
107.10,35,0,2.351858e+01,2.351237e+01,0.611932
107.15,28,0,2.351683e+01,2.351060e+01,0.517970
107.20,34,0,2.351507e+01,2.350884e+01,0.615053
107.25,35,0,2.351331e+01,2.350706e+01,0.646542
107.30,30,0,2.351154e+01,2.350529e+01,0.542149
107.35,22,0,2.350977e+01,2.350351e+01,0.435989
107.40,40,0,2.350800e+01,2.350173e+01,0.671572
107.45,30,0,2.350622e+01,2.349994e+01,0.539184
107.50,34,0,2.350444e+01,2.349815e+01,0.595124
107.55,35,0,2.350266e+01,2.349635e+01,0.607935
107.60,31,0,2.350087e+01,2.349456e+01,0.557021
107.65,33,0,2.349908e+01,2.349275e+01,0.594094
107.70,35,0,2.349728e+01,2.349095e+01,0.612094
107.75,37,0,2.349548e+01,2.348914e+01,0.645009
107.80,30,0,2.349368e+01,2.348732e+01,0.538946
107.85,27,0,2.349187e+01,2.348551e+01,0.503716
107.90,34,0,2.349006e+01,2.348369e+01,0.600530
107.95,28,0,2.348824e+01,2.348186e+01,0.524830
108.00,35,0,2.348643e+01,2.348004e+01,0.614347
108.05,37,0,2.348460e+01,2.347820e+01,0.633740
108.10,42,0,2.348278e+01,2.347637e+01,0.700264
108.15,40,0,2.348095e+01,2.347453e+01,0.683685
108.20,42,0,2.347911e+01,2.347269e+01,0.708019
108.25,32,0,2.347728e+01,2.347084e+01,0.571010
108.30,31,0,2.347543e+01,2.346899e+01,0.554103
108.35,33,0,2.347359e+01,2.346714e+01,0.583469
108.40,27,0,2.347174e+01,2.346528e+01,0.500325
108.45,34,0,2.346989e+01,2.346342e+01,0.591591
108.50,38,0,2.346803e+01,2.346155e+01,0.686147
108.55,26,0,2.346617e+01,2.345969e+01,0.507484
108.60,39,0,2.346431e+01,2.345781e+01,0.674200
108.65,35,0,2.346244e+01,2.345594e+01,0.622724
108.70,25,0,2.346057e+01,2.345406e+01,0.491890
108.75,37,0,2.345870e+01,2.345218e+01,0.645226
108.80,29,0,2.345682e+01,2.345029e+01,0.542498
108.85,28,0,2.345494e+01,2.344840e+01,0.528992
108.90,29,0,2.345305e+01,2.344650e+01,0.542807
108.95,41,0,2.345116e+01,2.344461e+01,0.699590
109.00,34,0,2.344927e+01,2.344271e+01,0.608775
109.05,29,0,2.344737e+01,2.344080e+01,0.541830
109.10,34,0,2.344547e+01,2.343889e+01,0.606124
109.15,31,0,2.344357e+01,2.343698e+01,0.555858
109.20,33,0,2.344166e+01,2.343507e+01,0.582780
109.25,33,0,2.343975e+01,2.343315e+01,0.581754
109.30,34,0,2.343784e+01,2.343123e+01,0.598558
109.35,40,0,2.343592e+01,2.342930e+01,0.677047
109.40,28,0,2.343400e+01,2.342737e+01,0.526386
109.45,29,0,2.343207e+01,2.342544e+01,0.584015
109.50,29,0,2.343014e+01,2.342350e+01,0.538679
109.55,29,0,2.342821e+01,2.342156e+01,0.547130
109.60,42,0,2.342628e+01,2.341962e+01,0.711510
109.65,33,0,2.342434e+01,2.341767e+01,0.591563
109.70,25,0,2.342239e+01,2.341572e+01,0.486582
109.75,41,0,2.342045e+01,2.341377e+01,0.695444
109.80,28,0,2.341850e+01,2.341181e+01,0.525898
109.85,27,0,2.341654e+01,2.340985e+01,0.511052
109.90,42,0,2.341459e+01,2.340789e+01,0.707273
109.95,32,0,2.341263e+01,2.340592e+01,0.574420
110.00,33,0,2.341066e+01,2.340395e+01,0.588813
110.05,27,0,2.340870e+01,2.340197e+01,0.514250
110.10,35,0,2.340673e+01,2.340000e+01,0.608843
110.15,37,0,2.340475e+01,2.339801e+01,0.630879
110.20,39,0,2.340277e+01,2.339603e+01,0.659036
110.25,33,0,2.340079e+01,2.339404e+01,0.591130
110.30,36,0,2.339881e+01,2.339205e+01,0.624816
110.35,43,0,2.339682e+01,2.339006e+01,0.718676
110.40,39,0,2.339483e+01,2.338806e+01,0.659621
110.45,25,0,2.339283e+01,2.338606e+01,0.481781
110.50,36,0,2.339083e+01,2.338405e+01,0.621255
110.55,27,0,2.338883e+01,2.338204e+01,0.507840
110.60,32,0,2.338683e+01,2.338003e+01,0.568516
110.65,28,0,2.338482e+01,2.337802e+01,0.515166
110.70,28,0,2.338281e+01,2.337600e+01,0.515545
110.75,34,0,2.338079e+01,2.337398e+01,0.637954
110.80,30,0,2.337877e+01,2.337195e+01,0.578580
110.85,32,0,2.337675e+01,2.336993e+01,0.570194
110.90,41,0,2.337472e+01,2.336789e+01,0.700750
110.95,32,0,2.337269e+01,2.336586e+01,0.573770
111.00,28,0,2.337066e+01,2.336382e+01,0.515202
111.05,21,0,2.336863e+01,2.336178e+01,0.421869
111.10,35,0,2.336659e+01,2.335973e+01,0.608787
111.15,36,0,2.336454e+01,2.335768e+01,0.618601
111.20,30,0,2.336250e+01,2.335563e+01,0.542690
111.25,33,0,2.336045e+01,2.335358e+01,0.589978
111.30,32,0,2.335840e+01,2.335152e+01,0.571963
111.35,28,0,2.335634e+01,2.334946e+01,0.513322
111.40,35,0,2.335428e+01,2.334739e+01,0.610497
111.45,29,0,2.335222e+01,2.334532e+01,0.531830
111.50,28,0,2.335015e+01,2.334325e+01,0.515153
111.55,35,0,2.334808e+01,2.334117e+01,0.610092
111.60,36,0,2.334601e+01,2.333910e+01,0.617836
111.65,28,0,2.334393e+01,2.333701e+01,0.518156
111.70,33,0,2.334185e+01,2.333493e+01,0.589478
111.75,28,0,2.333977e+01,2.333284e+01,0.522722
111.80,29,0,2.333769e+01,2.333074e+01,0.525727
111.85,40,0,2.333560e+01,2.332865e+01,0.679906
111.90,29,0,2.333350e+01,2.332655e+01,0.535680
111.95,32,0,2.333141e+01,2.332445e+01,0.571930
112.00,25,0,2.332931e+01,2.332234e+01,0.474445
112.05,25,0,2.332721e+01,2.332023e+01,0.476765
112.10,32,0,2.332510e+01,2.331812e+01,0.569206
112.15,28,0,2.332299e+01,2.331601e+01,0.514703
112.20,27,0,2.332088e+01,2.331389e+01,0.499719
112.25,40,0,2.331876e+01,2.331177e+01,0.668584
112.30,32,0,2.331664e+01,2.330964e+01,0.570037
112.35,43,0,2.331452e+01,2.330751e+01,0.709555
112.40,34,0,2.331240e+01,2.330538e+01,0.594115
112.45,30,0,2.331027e+01,2.330324e+01,0.544992
112.50,34,0,2.330814e+01,2.330111e+01,0.594163
112.55,27,0,2.330600e+01,2.329896e+01,0.507390
112.60,41,0,2.330386e+01,2.329682e+01,0.681880
112.65,32,0,2.330172e+01,2.329467e+01,0.566477
112.70,36,0,2.329957e+01,2.329252e+01,0.618954
112.75,32,0,2.329743e+01,2.329036e+01,0.561996
112.80,32,0,2.329527e+01,2.328820e+01,0.568258
112.85,25,0,2.329312e+01,2.328604e+01,0.476743
112.90,31,0,2.329096e+01,2.328388e+01,0.560729
112.95,31,0,2.328880e+01,2.328172e+01,0.558955
113.00,32,0,2.328664e+01,2.327955e+01,0.570927
113.05,25,0,2.328447e+01,2.327737e+01,0.477847
113.10,28,0,2.328230e+01,2.327520e+01,0.515064
113.15,28,0,2.328013e+01,2.327302e+01,0.516143
113.20,29,0,2.327795e+01,2.327084e+01,0.532819
113.25,30,0,2.327577e+01,2.326866e+01,0.540543
113.30,27,0,2.327359e+01,2.326647e+01,0.508512
113.35,32,0,2.327140e+01,2.326427e+01,0.578593
113.40,31,0,2.326921e+01,2.326208e+01,0.558879
113.45,29,0,2.326702e+01,2.325988e+01,0.529984
113.50,33,0,2.326482e+01,2.325768e+01,0.583870
113.55,27,0,2.326262e+01,2.325548e+01,0.506330
113.60,41,0,2.326042e+01,2.325327e+01,0.684855
113.65,39,0,2.325822e+01,2.325106e+01,0.662449
113.70,26,0,2.325601e+01,2.324884e+01,0.493796
113.75,34,0,2.325380e+01,2.324663e+01,0.602915
113.80,41,0,2.325158e+01,2.324441e+01,0.681578
113.85,34,0,2.324936e+01,2.324218e+01,0.593228
113.90,35,0,2.324714e+01,2.323996e+01,0.613857
113.95,31,0,2.324492e+01,2.323773e+01,0.555239
114.00,29,0,2.324269e+01,2.323550e+01,0.530924
114.05,41,0,2.324046e+01,2.323326e+01,0.685580
114.10,39,0,2.323823e+01,2.323102e+01,0.660853
114.15,29,0,2.323599e+01,2.322878e+01,0.531310
114.20,35,0,2.323375e+01,2.322654e+01,0.607299
114.25,28,0,2.323151e+01,2.322429e+01,0.521177
114.30,27,0,2.322926e+01,2.322204e+01,0.504511
114.35,36,0,2.322701e+01,2.321979e+01,0.625237
114.40,29,0,2.322476e+01,2.321753e+01,0.533415
114.45,45,0,2.322251e+01,2.321527e+01,0.754139
114.50,43,0,2.322025e+01,2.321300e+01,0.728594
114.55,32,0,2.321799e+01,2.321074e+01,0.579487
114.60,28,0,2.321572e+01,2.320847e+01,0.526618
114.65,30,0,2.321345e+01,2.320619e+01,0.583864
114.70,35,0,2.321118e+01,2.320392e+01,0.619555
114.75,31,0,2.320891e+01,2.320163e+01,0.566086
114.80,22,0,2.320663e+01,2.319935e+01,0.447187
114.85,28,0,2.320435e+01,2.319706e+01,0.525272
114.90,21,0,2.320207e+01,2.319478e+01,0.434981
114.95,32,0,2.319978e+01,2.319248e+01,0.577582
115.00,35,0,2.319749e+01,2.319019e+01,0.616334
115.05,33,0,2.319520e+01,2.318789e+01,0.593394
115.10,29,0,2.319291e+01,2.318559e+01,0.537440
115.15,39,0,2.319061e+01,2.318328e+01,0.667940
115.20,26,0,2.318831e+01,2.318097e+01,0.498875
115.25,23,0,2.318600e+01,2.317866e+01,0.461809
115.30,29,0,2.318369e+01,2.317635e+01,0.530646
115.35,42,0,2.318138e+01,2.317403e+01,0.700120
115.40,41,0,2.317907e+01,2.317171e+01,0.690527
115.45,25,0,2.317675e+01,2.316939e+01,0.479114
115.50,24,0,2.317443e+01,2.316707e+01,0.464706
115.55,26,0,2.317211e+01,2.316474e+01,0.492723
115.60,29,0,2.316979e+01,2.316241e+01,0.532821
115.65,38,0,2.316746e+01,2.316007e+01,0.651297
115.70,30,0,2.316513e+01,2.315774e+01,0.546583
115.75,36,0,2.316279e+01,2.315539e+01,0.623957
115.80,30,0,2.316045e+01,2.315305e+01,0.590016
115.85,32,0,2.315811e+01,2.315070e+01,0.631982
115.90,28,0,2.315577e+01,2.314835e+01,0.527390
115.95,28,0,2.315342e+01,2.314600e+01,0.536094
116.00,28,0,2.315107e+01,2.314364e+01,0.533390
116.05,21,0,2.314872e+01,2.314128e+01,0.444124
116.10,26,0,2.314636e+01,2.313892e+01,0.509006
116.15,31,0,2.314400e+01,2.313655e+01,0.577974
116.20,30,0,2.314164e+01,2.313418e+01,0.560685
116.25,30,0,2.313928e+01,2.313181e+01,0.560361
116.30,20,0,2.313691e+01,2.312944e+01,0.470001
116.35,26,0,2.313454e+01,2.312706e+01,0.511816
116.40,34,0,2.313216e+01,2.312468e+01,0.617237
116.45,27,0,2.312979e+01,2.312230e+01,0.521841
116.50,36,0,2.312741e+01,2.311991e+01,0.645224
116.55,27,0,2.312503e+01,2.311752e+01,0.529011
116.60,32,0,2.312264e+01,2.311513e+01,0.646201
116.65,32,0,2.312025e+01,2.311274e+01,0.582956
116.70,22,0,2.311786e+01,2.311034e+01,0.447398
116.75,22,0,2.311547e+01,2.310794e+01,0.447368
116.80,22,0,2.311307e+01,2.310553e+01,0.448528
116.85,23,0,2.311067e+01,2.310313e+01,0.479399
116.90,31,0,2.310826e+01,2.310072e+01,0.579705
116.95,25,0,2.310586e+01,2.309830e+01,0.497265
117.00,23,0,2.310345e+01,2.309589e+01,0.465621
117.05,22,0,2.310104e+01,2.309347e+01,0.454616
117.10,23,0,2.309862e+01,2.309105e+01,0.459324
117.15,23,0,2.309620e+01,2.308862e+01,0.465164
117.20,24,0,2.309378e+01,2.308619e+01,0.498265
117.25,23,0,2.309136e+01,2.308376e+01,0.465667
117.30,22,0,2.308893e+01,2.308133e+01,0.453727
117.35,28,0,2.308650e+01,2.307889e+01,0.535723
117.40,28,0,2.308407e+01,2.307645e+01,0.528424
117.45,37,0,2.308163e+01,2.307400e+01,0.653784
117.50,24,0,2.307919e+01,2.307156e+01,0.476483
117.55,29,0,2.307675e+01,2.306911e+01,0.579664
117.60,35,0,2.307431e+01,2.306666e+01,0.619813
117.65,27,0,2.307186e+01,2.306420e+01,0.516005
117.70,21,0,2.306941e+01,2.306175e+01,0.437992
117.75,26,0,2.306696e+01,2.305929e+01,0.506927
117.80,33,0,2.306450e+01,2.305682e+01,0.594372
117.85,33,0,2.306204e+01,2.305436e+01,0.588445
117.90,40,0,2.305958e+01,2.305188e+01,0.677114
117.95,31,0,2.305711e+01,2.304941e+01,0.559349
118.00,21,0,2.305465e+01,2.304694e+01,0.425931
118.05,24,0,2.305218e+01,2.304446e+01,0.465871
118.10,29,0,2.304970e+01,2.304198e+01,0.528834
118.15,22,0,2.304723e+01,2.303949e+01,0.440380
118.20,27,0,2.304475e+01,2.303700e+01,0.505939
118.25,30,0,2.304226e+01,2.303451e+01,0.545692
118.30,35,0,2.303978e+01,2.303202e+01,0.609848
118.35,29,0,2.303729e+01,2.302952e+01,0.530089
118.40,41,0,2.303480e+01,2.302702e+01,0.686876
118.45,35,0,2.303231e+01,2.302452e+01,0.611730
118.50,29,0,2.302981e+01,2.302202e+01,0.533575
118.55,22,0,2.302731e+01,2.301951e+01,0.438168
118.60,35,0,2.302481e+01,2.301700e+01,0.608121
118.65,21,0,2.302230e+01,2.301448e+01,0.426225
118.70,29,0,2.301979e+01,2.301197e+01,0.530119
118.75,28,0,2.301728e+01,2.300945e+01,0.523607
118.80,37,0,2.301477e+01,2.300693e+01,0.632064
118.85,25,0,2.301225e+01,2.300440e+01,0.477316
118.90,30,0,2.300973e+01,2.300187e+01,0.540487
118.95,25,0,2.300721e+01,2.299934e+01,0.480796
119.00,31,0,2.300468e+01,2.299681e+01,0.556033
119.05,24,0,2.300216e+01,2.299427e+01,0.466944
119.10,24,0,2.299963e+01,2.299173e+01,0.463661
119.15,23,0,2.299709e+01,2.298919e+01,0.504695
119.20,29,0,2.299455e+01,2.298664e+01,0.545105
119.25,29,0,2.299202e+01,2.298410e+01,0.547720
119.30,29,0,2.298947e+01,2.298154e+01,0.548960
119.35,29,0,2.298693e+01,2.297899e+01,0.544348
119.40,30,0,2.298438e+01,2.297644e+01,0.564262
119.45,30,0,2.298183e+01,2.297388e+01,0.560976
119.50,31,0,2.297928e+01,2.297131e+01,0.582343
119.55,33,0,2.297672e+01,2.296875e+01,0.648687
119.60,36,0,2.297416e+01,2.296618e+01,0.672684
119.65,33,0,2.297160e+01,2.296361e+01,0.661391
119.70,32,0,2.296903e+01,2.296104e+01,0.592454
119.75,37,0,2.296646e+01,2.295847e+01,0.656144
119.80,32,0,2.296389e+01,2.295589e+01,0.595175
119.85,26,0,2.296132e+01,2.295331e+01,0.517582
119.90,37,0,2.295874e+01,2.295072e+01,0.657697
119.95,31,0,2.295616e+01,2.294814e+01,0.572449
120.00,31,0,2.295358e+01,2.294555e+01,0.573577
120.05,32,0,2.295100e+01,2.294295e+01,0.586129
120.10,32,0,2.294841e+01,2.294036e+01,0.631750
120.15,31,0,2.294582e+01,2.293776e+01,0.570602
120.20,34,0,2.294323e+01,2.293516e+01,0.609176
120.25,31,0,2.294063e+01,2.293256e+01,0.571046
120.30,32,0,2.293803e+01,2.292995e+01,0.625128
120.35,26,0,2.293543e+01,2.292734e+01,0.505796
120.40,25,0,2.293283e+01,2.292473e+01,0.492330
120.45,36,0,2.293022e+01,2.292212e+01,0.638897
120.50,26,0,2.292761e+01,2.291950e+01,0.519186
120.55,36,0,2.292500e+01,2.291688e+01,0.646070
120.60,29,0,2.292238e+01,2.291426e+01,0.543880
120.65,22,0,2.291976e+01,2.291163e+01,0.451252
120.70,28,0,2.291714e+01,2.290900e+01,0.526321
120.75,27,0,2.291452e+01,2.290637e+01,0.510786
120.80,39,0,2.291189e+01,2.290374e+01,0.668678
120.85,28,0,2.290926e+01,2.290110e+01,0.526959
120.90,25,0,2.290663e+01,2.289846e+01,0.492868
120.95,28,0,2.290400e+01,2.289581e+01,0.527948
121.00,22,0,2.290136e+01,2.289317e+01,0.449205
121.05,24,0,2.289872e+01,2.289052e+01,0.473912
121.10,24,0,2.289607e+01,2.288787e+01,0.486535
121.15,23,0,2.289343e+01,2.288521e+01,0.503693
121.20,29,0,2.289078e+01,2.288256e+01,0.537631
121.25,21,0,2.288813e+01,2.287990e+01,0.434113
121.30,21,0,2.288547e+01,2.287723e+01,0.434803
121.35,29,0,2.288282e+01,2.287457e+01,0.542417
121.40,21,0,2.288016e+01,2.287190e+01,0.435265
121.45,27,0,2.287749e+01,2.286923e+01,0.515093
121.50,31,0,2.287483e+01,2.286656e+01,0.565001
121.55,32,0,2.287216e+01,2.286388e+01,0.575937
121.60,34,0,2.286949e+01,2.286120e+01,0.603556
121.65,38,0,2.286682e+01,2.285852e+01,0.657061
121.70,30,0,2.286414e+01,2.285584e+01,0.552116
121.75,34,0,2.286146e+01,2.285315e+01,0.645721
121.80,28,0,2.285878e+01,2.285046e+01,0.557924
121.85,30,0,2.285610e+01,2.284777e+01,0.570259
121.90,24,0,2.285341e+01,2.284508e+01,0.522482
121.95,29,0,2.285072e+01,2.284238e+01,0.539898
122.00,34,0,2.284803e+01,2.283968e+01,0.604682
122.05,30,0,2.284533e+01,2.283698e+01,0.552439
122.10,37,0,2.284263e+01,2.283428e+01,0.644593
122.15,34,0,2.283993e+01,2.283157e+01,0.602293
122.20,33,0,2.283723e+01,2.282886e+01,0.590330
122.25,26,0,2.283452e+01,2.282615e+01,0.497507
122.30,39,0,2.283181e+01,2.282343e+01,0.670091
122.35,30,0,2.282910e+01,2.282071e+01,0.547340
122.40,32,0,2.282639e+01,2.281799e+01,0.568999
122.45,36,0,2.282367e+01,2.281527e+01,0.703753
122.50,34,0,2.282095e+01,2.281254e+01,0.598283
122.55,37,0,2.281823e+01,2.280981e+01,0.640986
122.60,40,0,2.281550e+01,2.280708e+01,0.673695
122.65,32,0,2.281277e+01,2.280434e+01,0.588333
122.70,21,0,2.281004e+01,2.280160e+01,0.424685
122.75,25,0,2.280731e+01,2.279886e+01,0.478418
122.80,29,0,2.280457e+01,2.279612e+01,0.538356
122.85,34,0,2.280184e+01,2.279337e+01,0.618533
122.90,27,0,2.279909e+01,2.279062e+01,0.529835
122.95,23,0,2.279635e+01,2.278787e+01,0.477707
123.00,26,0,2.279360e+01,2.278512e+01,0.518015
123.05,25,0,2.279085e+01,2.278236e+01,0.504028
123.10,24,0,2.278810e+01,2.277960e+01,0.495511
123.15,34,0,2.278535e+01,2.277684e+01,0.629754
123.20,21,0,2.278259e+01,2.277407e+01,0.456632
123.25,24,0,2.277983e+01,2.277131e+01,0.493097
123.30,27,0,2.277706e+01,2.276853e+01,0.536877
123.35,35,0,2.277430e+01,2.276576e+01,0.643285
123.40,34,0,2.277153e+01,2.276298e+01,0.630195
123.45,34,0,2.276876e+01,2.276021e+01,0.626112
123.50,32,0,2.276598e+01,2.275742e+01,0.600548
123.55,28,0,2.276321e+01,2.275464e+01,0.528075
123.60,33,0,2.276043e+01,2.275185e+01,0.600137
123.65,27,0,2.275765e+01,2.274906e+01,0.514519
123.70,34,0,2.275486e+01,2.274627e+01,0.605957
123.75,36,0,2.275207e+01,2.274347e+01,0.626779
123.80,36,0,2.274928e+01,2.274068e+01,0.630250
123.85,32,0,2.274649e+01,2.273788e+01,0.571856
123.90,41,0,2.274369e+01,2.273507e+01,0.692648
123.95,35,0,2.274090e+01,2.273227e+01,0.612363
124.00,26,0,2.273809e+01,2.272946e+01,0.492404
124.05,33,0,2.273529e+01,2.272665e+01,0.588481
124.10,29,0,2.273249e+01,2.272384e+01,0.533462
124.15,33,0,2.272968e+01,2.272102e+01,0.587394
124.20,33,0,2.272686e+01,2.271820e+01,0.584975
124.25,39,0,2.272405e+01,2.271538e+01,0.663819
124.30,22,0,2.272123e+01,2.271256e+01,0.440112
124.35,26,0,2.271841e+01,2.270973e+01,0.514253
124.40,25,0,2.271559e+01,2.270690e+01,0.498169
124.45,28,0,2.271277e+01,2.270407e+01,0.533686
124.50,34,0,2.270994e+01,2.270123e+01,0.614509
124.55,31,0,2.270711e+01,2.269839e+01,0.577069
124.60,32,0,2.270427e+01,2.269555e+01,0.586006
124.65,27,0,2.270144e+01,2.269271e+01,0.520382
124.70,25,0,2.269860e+01,2.268986e+01,0.494827
124.75,22,0,2.269576e+01,2.268701e+01,0.462154
124.80,40,0,2.269291e+01,2.268416e+01,0.694345
124.85,25,0,2.269007e+01,2.268131e+01,0.494256
124.90,33,0,2.268722e+01,2.267845e+01,0.600754
124.95,40,0,2.268437e+01,2.267559e+01,0.693473
125.00,37,0,2.268151e+01,2.267273e+01,0.652751
125.05,38,0,2.267866e+01,2.266987e+01,0.648990
125.10,30,0,2.267580e+01,2.266700e+01,0.545381
125.15,27,0,2.267293e+01,2.266413e+01,0.507279
125.20,37,0,2.267007e+01,2.266126e+01,0.638603
125.25,28,0,2.266720e+01,2.265839e+01,0.520852
125.30,27,0,2.266433e+01,2.265551e+01,0.504775
125.35,30,0,2.266146e+01,2.265263e+01,0.546384
125.40,31,0,2.265858e+01,2.264975e+01,0.558303
125.45,29,0,2.265571e+01,2.264687e+01,0.534745
125.50,26,0,2.265282e+01,2.264398e+01,0.494040
125.55,30,0,2.264994e+01,2.264109e+01,0.550080
125.60,34,0,2.264706e+01,2.263819e+01,0.596879
125.65,34,0,2.264417e+01,2.263530e+01,0.597658
125.70,33,0,2.264128e+01,2.263240e+01,0.583393
125.75,33,0,2.263838e+01,2.262950e+01,0.583949
125.80,32,0,2.263548e+01,2.262660e+01,0.571259
125.85,28,0,2.263259e+01,2.262369e+01,0.600916
125.90,36,0,2.262968e+01,2.262078e+01,0.636612
125.95,34,0,2.262678e+01,2.261787e+01,0.620541
126.00,32,0,2.262387e+01,2.261496e+01,0.587110
126.05,30,0,2.262096e+01,2.261204e+01,0.568392
126.10,33,0,2.261805e+01,2.260912e+01,0.606527
126.15,32,0,2.261513e+01,2.260619e+01,0.592396
126.20,33,0,2.261222e+01,2.260327e+01,0.605994
126.25,33,0,2.260930e+01,2.260034e+01,0.597366
126.30,29,0,2.260637e+01,2.259741e+01,0.556631
126.35,27,0,2.260345e+01,2.259448e+01,0.520393
126.40,30,0,2.260052e+01,2.259154e+01,0.558327
126.45,27,0,2.259759e+01,2.258861e+01,0.512740
126.50,27,0,2.259465e+01,2.258566e+01,0.512600
126.55,42,0,2.259172e+01,2.258272e+01,0.703260
126.60,33,0,2.258878e+01,2.257978e+01,0.600666
126.65,26,0,2.258584e+01,2.257683e+01,0.502191
126.70,31,0,2.258289e+01,2.257388e+01,0.558217
126.75,28,0,2.257995e+01,2.257092e+01,0.523290
126.80,36,0,2.257700e+01,2.256797e+01,0.624134
126.85,33,0,2.257405e+01,2.256501e+01,0.593201
126.90,32,0,2.257109e+01,2.256204e+01,0.569725
126.95,29,0,2.256814e+01,2.255908e+01,0.534492
127.00,25,0,2.256518e+01,2.255611e+01,0.510234
127.05,29,0,2.256221e+01,2.255314e+01,0.558400
127.10,39,0,2.255925e+01,2.255017e+01,0.660328
127.15,36,0,2.255628e+01,2.254720e+01,0.631954
127.20,33,0,2.255331e+01,2.254422e+01,0.597982
127.25,30,0,2.255034e+01,2.254124e+01,0.560918
127.30,28,0,2.254736e+01,2.253826e+01,0.542164
127.35,33,0,2.254439e+01,2.253527e+01,0.603631
127.40,34,0,2.254140e+01,2.253228e+01,0.614333
127.45,32,0,2.253842e+01,2.252929e+01,0.589841
127.50,35,0,2.253544e+01,2.252630e+01,0.642713
127.55,28,0,2.253245e+01,2.252331e+01,0.552291
127.60,27,0,2.252946e+01,2.252031e+01,0.525066
127.65,35,0,2.252646e+01,2.251731e+01,0.648972
127.70,32,0,2.252347e+01,2.251431e+01,0.589599
127.75,30,0,2.252047e+01,2.251130e+01,0.560994
127.80,31,0,2.251747e+01,2.250830e+01,0.570292
127.85,30,0,2.251446e+01,2.250529e+01,0.554946
127.90,28,0,2.251146e+01,2.250227e+01,0.530343
127.95,34,0,2.250845e+01,2.249926e+01,0.611352
128.00,34,0,2.250544e+01,2.249624e+01,0.608563
128.05,31,0,2.250242e+01,2.249322e+01,0.585084
128.10,31,0,2.249941e+01,2.249020e+01,0.571577
128.15,28,0,2.249639e+01,2.248717e+01,0.525648
128.20,40,0,2.249337e+01,2.248414e+01,0.684011
128.25,25,0,2.249034e+01,2.248111e+01,0.487745
128.30,35,0,2.248731e+01,2.247808e+01,0.616439
128.35,34,0,2.248428e+01,2.247505e+01,0.604617
128.40,35,0,2.248125e+01,2.247201e+01,0.622454
128.45,33,0,2.247822e+01,2.246897e+01,0.601037
128.50,41,0,2.247518e+01,2.246592e+01,0.699329
128.55,30,0,2.247214e+01,2.246287e+01,0.557861
128.60,34,0,2.246910e+01,2.245982e+01,0.610605
128.65,26,0,2.246605e+01,2.245677e+01,0.505207
128.70,31,0,2.246300e+01,2.245372e+01,0.556639
128.75,33,0,2.245995e+01,2.245066e+01,0.585233
128.80,39,0,2.245690e+01,2.244760e+01,0.663791
128.85,40,0,2.245384e+01,2.244454e+01,0.673271
128.90,31,0,2.245079e+01,2.244147e+01,0.555267
128.95,28,0,2.244773e+01,2.243840e+01,0.515685
129.00,37,0,2.244466e+01,2.243533e+01,0.634005
129.05,37,0,2.244160e+01,2.243226e+01,0.634378
129.10,41,0,2.243853e+01,2.242919e+01,0.684284
129.15,32,0,2.243546e+01,2.242611e+01,0.571258
129.20,29,0,2.243238e+01,2.242303e+01,0.530409
129.25,30,0,2.242931e+01,2.241994e+01,0.544140
129.30,26,0,2.242623e+01,2.241686e+01,0.487507
129.35,31,0,2.242315e+01,2.241377e+01,0.555875
129.40,30,0,2.242006e+01,2.241068e+01,0.541890
129.45,29,0,2.241698e+01,2.240758e+01,0.527825
129.50,36,0,2.241389e+01,2.240449e+01,0.622088
129.55,27,0,2.241080e+01,2.240139e+01,0.501070
129.60,41,0,2.240770e+01,2.239829e+01,0.689437
129.65,28,0,2.240460e+01,2.239518e+01,0.519954
129.70,29,0,2.240150e+01,2.239208e+01,0.546685
129.75,38,0,2.239840e+01,2.238897e+01,0.665535
129.80,41,0,2.239530e+01,2.238586e+01,0.704426
129.85,38,0,2.239219e+01,2.238275e+01,0.666479
129.90,30,0,2.238908e+01,2.237963e+01,0.559927
129.95,31,0,2.238597e+01,2.237651e+01,0.574330
130.00,29,0,2.238286e+01,2.237339e+01,0.549098
130.05,34,0,2.237974e+01,2.237027e+01,0.614039
130.10,29,0,2.237662e+01,2.236714e+01,0.552606
130.15,28,0,2.237350e+01,2.236401e+01,0.545851
130.20,27,0,2.237037e+01,2.236088e+01,0.526841
130.25,35,0,2.236724e+01,2.235775e+01,0.626823
130.30,34,0,2.236411e+01,2.235461e+01,0.596553
130.35,30,0,2.236098e+01,2.235148e+01,0.545885
130.40,36,0,2.235785e+01,2.234833e+01,0.622812
130.45,33,0,2.235471e+01,2.234519e+01,0.582038
130.50,34,0,2.235157e+01,2.234204e+01,0.595553
130.55,35,0,2.234843e+01,2.233890e+01,0.609373
130.60,28,0,2.234528e+01,2.233574e+01,0.516258
130.65,29,0,2.234213e+01,2.233259e+01,0.532959
130.70,39,0,2.233898e+01,2.232943e+01,0.664061
130.75,25,0,2.233583e+01,2.232628e+01,0.477938
130.80,25,0,2.233267e+01,2.232311e+01,0.477634
130.85,33,0,2.232952e+01,2.231995e+01,0.582914
130.90,39,0,2.232635e+01,2.231678e+01,0.659420
130.95,24,0,2.232319e+01,2.231361e+01,0.465352
131.00,27,0,2.232003e+01,2.231044e+01,0.502035
131.05,30,0,2.231686e+01,2.230726e+01,0.546918
131.10,33,0,2.231369e+01,2.230409e+01,0.583486
131.15,28,0,2.231051e+01,2.230091e+01,0.514871
131.20,30,0,2.230734e+01,2.229772e+01,0.540455
131.25,40,0,2.230416e+01,2.229454e+01,0.671773
131.30,27,0,2.230098e+01,2.229135e+01,0.503908
131.35,32,0,2.229779e+01,2.228816e+01,0.567640
131.40,33,0,2.229461e+01,2.228497e+01,0.582838
131.45,37,0,2.229142e+01,2.228177e+01,0.637498
131.50,39,0,2.228823e+01,2.227858e+01,0.659953
131.55,31,0,2.228504e+01,2.227538e+01,0.555123
131.60,30,0,2.228184e+01,2.227217e+01,0.543630
131.65,37,0,2.227864e+01,2.226897e+01,0.634330
131.70,28,0,2.227544e+01,2.226576e+01,0.518862
131.75,32,0,2.227224e+01,2.226255e+01,0.568961
131.80,27,0,2.226903e+01,2.225934e+01,0.504309
131.85,25,0,2.226582e+01,2.225612e+01,0.479742
131.90,30,0,2.226261e+01,2.225290e+01,0.540228
131.95,38,0,2.225939e+01,2.224968e+01,0.649775
132.00,28,0,2.225618e+01,2.224645e+01,0.520319
132.05,27,0,2.225296e+01,2.224323e+01,0.505570
132.10,34,0,2.224974e+01,2.224000e+01,0.596020
132.15,34,0,2.224651e+01,2.223677e+01,0.595227
132.20,33,0,2.224328e+01,2.223353e+01,0.622801
132.25,32,0,2.224006e+01,2.223029e+01,0.572548
132.30,33,0,2.223682e+01,2.222705e+01,0.610221
132.35,32,0,2.223359e+01,2.222381e+01,0.575857
132.40,30,0,2.223035e+01,2.222057e+01,0.551249
132.45,32,0,2.222711e+01,2.221732e+01,0.578612
132.50,36,0,2.222387e+01,2.221407e+01,0.621439
132.55,29,0,2.222063e+01,2.221082e+01,0.531710
132.60,42,0,2.221738e+01,2.220757e+01,0.698705
132.65,32,0,2.221413e+01,2.220431e+01,0.574183
132.70,42,0,2.221088e+01,2.220105e+01,0.700874
132.75,39,0,2.220762e+01,2.219779e+01,0.662800
132.80,34,0,2.220437e+01,2.219453e+01,0.596847
132.85,33,0,2.220111e+01,2.219126e+01,0.586687
132.90,25,0,2.219784e+01,2.218799e+01,0.479056
132.95,39,0,2.219458e+01,2.218472e+01,0.659081
133.00,29,0,2.219131e+01,2.218145e+01,0.533898
133.05,39,0,2.218804e+01,2.217817e+01,0.664623
133.10,36,0,2.218477e+01,2.217489e+01,0.619979
133.15,24,0,2.218149e+01,2.217160e+01,0.465295
133.20,30,0,2.217822e+01,2.216832e+01,0.541529
133.25,29,0,2.217494e+01,2.216503e+01,0.531434
133.30,27,0,2.217165e+01,2.216174e+01,0.563696
133.35,42,0,2.216837e+01,2.215845e+01,0.728486
133.40,29,0,2.216508e+01,2.215515e+01,0.555481
133.45,21,0,2.216179e+01,2.215185e+01,0.450075
133.50,34,0,2.215850e+01,2.214855e+01,0.620707
133.55,35,0,2.215520e+01,2.214525e+01,0.633623
133.60,28,0,2.215191e+01,2.214194e+01,0.559059
133.65,28,0,2.214861e+01,2.213864e+01,0.553933
133.70,35,0,2.214530e+01,2.213533e+01,0.638672
133.75,31,0,2.214200e+01,2.213202e+01,0.639279
133.80,39,0,2.213869e+01,2.212870e+01,0.677310
133.85,32,0,2.213538e+01,2.212538e+01,0.578558
133.90,41,0,2.213207e+01,2.212206e+01,0.694338
133.95,36,0,2.212875e+01,2.211874e+01,0.637448
134.00,29,0,2.212543e+01,2.211541e+01,0.542570
134.05,24,0,2.212211e+01,2.211208e+01,0.478592
134.10,36,0,2.211879e+01,2.210875e+01,0.627893
134.15,39,0,2.211546e+01,2.210542e+01,0.705067
134.20,35,0,2.211214e+01,2.210208e+01,0.621278
134.25,33,0,2.210881e+01,2.209874e+01,0.593652
134.30,27,0,2.210547e+01,2.209540e+01,0.535750
134.35,30,0,2.210214e+01,2.209206e+01,0.555244
134.40,34,0,2.209880e+01,2.208871e+01,0.609945
134.45,32,0,2.209546e+01,2.208536e+01,0.627213
134.50,26,0,2.209212e+01,2.208201e+01,0.514041
134.55,27,0,2.208877e+01,2.207865e+01,0.529457
134.60,39,0,2.208542e+01,2.207530e+01,0.674351
134.65,30,0,2.208207e+01,2.207194e+01,0.561727
134.70,28,0,2.207872e+01,2.206858e+01,0.529104
134.75,26,0,2.207536e+01,2.206521e+01,0.502464
134.80,32,0,2.207200e+01,2.206184e+01,0.581346
134.85,32,0,2.206864e+01,2.205847e+01,0.582001
134.90,28,0,2.206528e+01,2.205510e+01,0.531090
134.95,28,0,2.206191e+01,2.205173e+01,0.530290
135.00,40,0,2.205855e+01,2.204835e+01,0.688226
135.05,25,0,2.205518e+01,2.204497e+01,0.489633
135.10,29,0,2.205180e+01,2.204159e+01,0.529090
135.15,29,0,2.204843e+01,2.203820e+01,0.527556
135.20,37,0,2.204505e+01,2.203482e+01,0.633921
135.25,42,0,2.204167e+01,2.203143e+01,0.699522
135.30,43,0,2.203828e+01,2.202804e+01,0.711307
135.35,30,0,2.203490e+01,2.202464e+01,0.542910
135.40,26,0,2.203151e+01,2.202124e+01,0.492237
135.45,25,0,2.202812e+01,2.201785e+01,0.477163
135.50,34,0,2.202473e+01,2.201444e+01,0.601201
135.55,39,0,2.202133e+01,2.201104e+01,0.672171
135.60,39,0,2.201793e+01,2.200763e+01,0.671576
135.65,40,0,2.201453e+01,2.200422e+01,0.684421
135.70,26,0,2.201113e+01,2.200081e+01,0.501537
135.75,42,0,2.200772e+01,2.199740e+01,0.713146
135.80,26,0,2.200431e+01,2.199398e+01,0.501386
135.85,32,0,2.200090e+01,2.199056e+01,0.649715
135.90,35,0,2.199749e+01,2.198714e+01,0.666104
135.95,34,0,2.199407e+01,2.198371e+01,0.624332
136.00,33,0,2.199065e+01,2.198028e+01,0.608934
136.05,30,0,2.198723e+01,2.197685e+01,0.568091
136.10,40,0,2.198381e+01,2.197342e+01,0.698866
136.15,27,0,2.198038e+01,2.196999e+01,0.534537
136.20,37,0,2.197696e+01,2.196655e+01,0.655087
136.25,31,0,2.197352e+01,2.196311e+01,0.576805
136.30,30,0,2.197009e+01,2.195967e+01,0.563242
136.35,37,0,2.196666e+01,2.195623e+01,0.662953
136.40,41,0,2.196322e+01,2.195278e+01,0.705871
136.45,41,0,2.195978e+01,2.194933e+01,0.706330
136.50,27,0,2.195633e+01,2.194588e+01,0.519281
136.55,30,0,2.195289e+01,2.194243e+01,0.560804
136.60,32,0,2.194944e+01,2.193897e+01,0.568494
136.65,31,0,2.194599e+01,2.193551e+01,0.555321
136.70,32,0,2.194253e+01,2.193205e+01,0.570528
136.75,27,0,2.193908e+01,2.192859e+01,0.506222
136.80,33,0,2.193562e+01,2.192512e+01,0.581231
136.85,35,0,2.193216e+01,2.192165e+01,0.608132
136.90,30,0,2.192870e+01,2.191818e+01,0.544528
136.95,25,0,2.192523e+01,2.191471e+01,0.477075
137.00,27,0,2.192176e+01,2.191123e+01,0.503452
137.05,43,0,2.191829e+01,2.190775e+01,0.711592
137.10,36,0,2.191482e+01,2.190427e+01,0.637464
137.15,32,0,2.191134e+01,2.190079e+01,0.626206
137.20,28,0,2.190787e+01,2.189730e+01,0.533221
137.25,30,0,2.190439e+01,2.189381e+01,0.553894
137.30,26,0,2.190090e+01,2.189032e+01,0.499842
137.35,31,0,2.189742e+01,2.188683e+01,0.560845
137.40,29,0,2.189393e+01,2.188333e+01,0.531314
137.45,33,0,2.189044e+01,2.187983e+01,0.585536
137.50,32,0,2.188695e+01,2.187633e+01,0.572191
137.55,25,0,2.188345e+01,2.187283e+01,0.484335
137.60,25,0,2.187995e+01,2.186932e+01,0.481502
137.65,36,0,2.187645e+01,2.186581e+01,0.670422
137.70,31,0,2.187295e+01,2.186230e+01,0.559472
137.75,30,0,2.186944e+01,2.185879e+01,0.547932
137.80,41,0,2.186594e+01,2.185527e+01,0.701254
137.85,32,0,2.186242e+01,2.185175e+01,0.584108
137.90,41,0,2.185891e+01,2.184823e+01,0.702060
137.95,36,0,2.185540e+01,2.184471e+01,0.630241
138.00,25,0,2.185188e+01,2.184118e+01,0.482930
138.05,32,0,2.184836e+01,2.183765e+01,0.573306
138.10,25,0,2.184483e+01,2.183412e+01,0.480636
138.15,34,0,2.184131e+01,2.183058e+01,0.601897
138.20,30,0,2.183778e+01,2.182705e+01,0.546264
138.25,28,0,2.183425e+01,2.182351e+01,0.548889
138.30,30,0,2.183072e+01,2.181996e+01,0.554404
138.35,34,0,2.182718e+01,2.181642e+01,0.593771
138.40,38,0,2.182364e+01,2.181287e+01,0.648497
138.45,32,0,2.182010e+01,2.180932e+01,0.571308
138.50,32,0,2.181656e+01,2.180577e+01,0.572013
138.55,40,0,2.181302e+01,2.180222e+01,0.673677
138.60,41,0,2.180947e+01,2.179866e+01,0.688226
138.65,40,0,2.180592e+01,2.179510e+01,0.674421
138.70,32,0,2.180237e+01,2.179154e+01,0.574585
138.75,31,0,2.179881e+01,2.178797e+01,0.558051
138.80,29,0,2.179525e+01,2.178441e+01,0.531339
138.85,32,0,2.179169e+01,2.178084e+01,0.568821
138.90,31,0,2.178813e+01,2.177726e+01,0.563358
138.95,34,0,2.178456e+01,2.177369e+01,0.608912
139.00,30,0,2.178100e+01,2.177011e+01,0.554380
139.05,33,0,2.177743e+01,2.176653e+01,0.595606
139.10,28,0,2.177385e+01,2.176295e+01,0.534239
139.15,26,0,2.177028e+01,2.175937e+01,0.502975
139.20,27,0,2.176670e+01,2.175578e+01,0.521577
139.25,34,0,2.176312e+01,2.175219e+01,0.605042
139.30,40,0,2.175954e+01,2.174860e+01,0.707013
139.35,29,0,2.175596e+01,2.174501e+01,0.544252
139.40,40,0,2.175237e+01,2.174142e+01,0.688579
139.45,31,0,2.174878e+01,2.173782e+01,0.577143
139.50,29,0,2.174519e+01,2.173422e+01,0.542970
139.55,27,0,2.174159e+01,2.173062e+01,0.515095
139.60,30,0,2.173799e+01,2.172701e+01,0.554812
139.65,24,0,2.173439e+01,2.172340e+01,0.474320
139.70,23,0,2.173079e+01,2.171979e+01,0.462126
139.75,28,0,2.172719e+01,2.171618e+01,0.527140
139.80,38,0,2.172358e+01,2.171256e+01,0.657100
139.85,30,0,2.171997e+01,2.170894e+01,0.553405
139.90,34,0,2.171636e+01,2.170532e+01,0.609204
139.95,37,0,2.171274e+01,2.170170e+01,0.664031
140.00,33,0,2.170913e+01,2.169808e+01,0.596203
140.05,34,0,2.170551e+01,2.169445e+01,0.600437
140.10,33,0,2.170188e+01,2.169082e+01,0.623682
140.15,43,0,2.169826e+01,2.168718e+01,0.721716
140.20,22,0,2.169463e+01,2.168355e+01,0.438904
140.25,22,0,2.169100e+01,2.167991e+01,0.438510
140.30,22,0,2.168737e+01,2.167627e+01,0.442763
140.35,26,0,2.168374e+01,2.167262e+01,0.489342
140.40,32,0,2.168010e+01,2.166898e+01,0.573937
140.45,39,0,2.167646e+01,2.166533e+01,0.658327
140.50,24,0,2.167282e+01,2.166168e+01,0.462949
140.55,29,0,2.166918e+01,2.165803e+01,0.535058
140.60,43,0,2.166553e+01,2.165437e+01,0.726730
140.65,35,0,2.166188e+01,2.165071e+01,0.609856
140.70,34,0,2.165823e+01,2.164705e+01,0.598232
140.75,28,0,2.165457e+01,2.164338e+01,0.518308
140.80,27,0,2.165092e+01,2.163972e+01,0.504204
140.85,30,0,2.164726e+01,2.163605e+01,0.546470
140.90,34,0,2.164360e+01,2.163237e+01,0.598726
140.95,36,0,2.163993e+01,2.162870e+01,0.622244
141.00,34,0,2.163626e+01,2.162502e+01,0.601027
141.05,29,0,2.163260e+01,2.162134e+01,0.529654
141.10,30,0,2.162892e+01,2.161766e+01,0.596454
141.15,22,0,2.162525e+01,2.161398e+01,0.439939
141.20,28,0,2.162157e+01,2.161029e+01,0.555741
141.25,27,0,2.161789e+01,2.160660e+01,0.504189
141.30,22,0,2.161421e+01,2.160291e+01,0.439490
141.35,26,0,2.161053e+01,2.159921e+01,0.492247
141.40,31,0,2.160684e+01,2.159552e+01,0.555723
141.45,40,0,2.160315e+01,2.159182e+01,0.702062
141.50,29,0,2.159946e+01,2.158812e+01,0.594782
141.55,30,0,2.159577e+01,2.158441e+01,0.551709
141.60,31,0,2.159207e+01,2.158071e+01,0.558727
141.65,31,0,2.158837e+01,2.157700e+01,0.621214
141.70,28,0,2.158467e+01,2.157329e+01,0.527755
141.75,33,0,2.158097e+01,2.156957e+01,0.635622
141.80,27,0,2.157726e+01,2.156586e+01,0.518137
141.85,28,0,2.157355e+01,2.156214e+01,0.531938
141.90,26,0,2.156984e+01,2.155842e+01,0.508399
141.95,33,0,2.156613e+01,2.155470e+01,0.597858
142.00,36,0,2.156241e+01,2.155097e+01,0.635951
142.05,34,0,2.155869e+01,2.154724e+01,0.609388
142.10,35,0,2.155497e+01,2.154351e+01,0.619201
142.15,35,0,2.155125e+01,2.153978e+01,0.624617
142.20,30,0,2.154752e+01,2.153605e+01,0.554242
142.25,34,0,2.154380e+01,2.153231e+01,0.607128
142.30,33,0,2.154007e+01,2.152857e+01,0.592420
142.35,30,0,2.153633e+01,2.152482e+01,0.548005
142.40,28,0,2.153260e+01,2.152108e+01,0.518626
142.45,29,0,2.152886e+01,2.151733e+01,0.530538
142.50,27,0,2.152512e+01,2.151358e+01,0.506075
142.55,28,0,2.152137e+01,2.150983e+01,0.520918
142.60,31,0,2.151763e+01,2.150607e+01,0.646923
142.65,33,0,2.151388e+01,2.150231e+01,0.623119
142.70,33,0,2.151013e+01,2.149855e+01,0.601828
142.75,32,0,2.150638e+01,2.149479e+01,0.587369
142.80,31,0,2.150262e+01,2.149103e+01,0.577392
142.85,36,0,2.149886e+01,2.148726e+01,0.640871
142.90,35,0,2.149510e+01,2.148349e+01,0.626797
142.95,39,0,2.149134e+01,2.147972e+01,0.682532
143.00,31,0,2.148758e+01,2.147594e+01,0.632869
143.05,29,0,2.148381e+01,2.147216e+01,0.547581
143.10,34,0,2.148004e+01,2.146838e+01,0.612298
143.15,38,0,2.147627e+01,2.146460e+01,0.668853
143.20,31,0,2.147249e+01,2.146081e+01,0.573637
143.25,27,0,2.146871e+01,2.145703e+01,0.521406
143.30,29,0,2.146493e+01,2.145324e+01,0.543301
143.35,35,0,2.146115e+01,2.144944e+01,0.626772
143.40,29,0,2.145736e+01,2.144565e+01,0.605245
143.45,39,0,2.145358e+01,2.144185e+01,0.676819
143.50,43,0,2.144979e+01,2.143805e+01,0.727011
143.55,28,0,2.144600e+01,2.143425e+01,0.527983
143.60,31,0,2.144220e+01,2.143044e+01,0.565621
143.65,27,0,2.143840e+01,2.142664e+01,0.523985
143.70,34,0,2.143460e+01,2.142283e+01,0.615380
143.75,27,0,2.143080e+01,2.141901e+01,0.511402
143.80,38,0,2.142700e+01,2.141520e+01,0.658530
143.85,30,0,2.142319e+01,2.141138e+01,0.550261
143.90,37,0,2.141938e+01,2.140756e+01,0.644815
143.95,29,0,2.141557e+01,2.140374e+01,0.538026
144.00,29,0,2.141175e+01,2.139991e+01,0.535438
144.05,27,0,2.140794e+01,2.139608e+01,0.505296
144.10,41,0,2.140412e+01,2.139225e+01,0.684694
144.15,38,0,2.140029e+01,2.138842e+01,0.653732
144.20,31,0,2.139647e+01,2.138458e+01,0.554837
144.25,28,0,2.139264e+01,2.138075e+01,0.514761
144.30,26,0,2.138881e+01,2.137690e+01,0.492344
144.35,40,0,2.138498e+01,2.137306e+01,0.675934
144.40,28,0,2.138115e+01,2.136922e+01,0.513517
144.45,32,0,2.137731e+01,2.136537e+01,0.570407
144.50,31,0,2.137347e+01,2.136152e+01,0.560780
144.55,37,0,2.136963e+01,2.135767e+01,0.640332
144.60,35,0,2.136578e+01,2.135381e+01,0.604949
144.65,41,0,2.136194e+01,2.134995e+01,0.707268
144.70,33,0,2.135809e+01,2.134609e+01,0.593447
144.75,34,0,2.135424e+01,2.134223e+01,0.599929
144.80,28,0,2.135038e+01,2.133837e+01,0.540607
144.85,27,0,2.134653e+01,2.133450e+01,0.519653
144.90,36,0,2.134267e+01,2.133063e+01,0.621550
144.95,26,0,2.133881e+01,2.132676e+01,0.489644
145.00,28,0,2.133494e+01,2.132289e+01,0.517314
145.05,29,0,2.133108e+01,2.131901e+01,0.536956
145.10,23,0,2.132721e+01,2.131514e+01,0.453277
145.15,19,0,2.132334e+01,2.131125e+01,0.397729
145.20,34,0,2.131946e+01,2.130737e+01,0.590337
145.25,32,0,2.131559e+01,2.130348e+01,0.563260
145.30,33,0,2.131171e+01,2.129959e+01,0.579290
145.35,23,0,2.130783e+01,2.129570e+01,0.448025
145.40,41,0,2.130394e+01,2.129181e+01,0.685915
145.45,20,0,2.130006e+01,2.128791e+01,0.409893
145.50,26,0,2.129617e+01,2.128401e+01,0.489714
145.55,23,0,2.129228e+01,2.128011e+01,0.448316
145.60,27,0,2.128839e+01,2.127621e+01,0.500218
145.65,27,0,2.128449e+01,2.127230e+01,0.500829
145.70,24,0,2.128059e+01,2.126839e+01,0.465908
145.75,26,0,2.127669e+01,2.126448e+01,0.491022
145.80,30,0,2.127279e+01,2.126057e+01,0.543303
145.85,18,0,2.126888e+01,2.125665e+01,0.384882
145.90,26,0,2.126498e+01,2.125273e+01,0.499096
145.95,23,0,2.126107e+01,2.124881e+01,0.455584
146.00,23,0,2.125715e+01,2.124489e+01,0.453288
146.05,27,0,2.125324e+01,2.124096e+01,0.506121
146.10,25,0,2.124932e+01,2.123704e+01,0.488585
146.15,24,0,2.124540e+01,2.123310e+01,0.511145
146.20,24,0,2.124148e+01,2.122917e+01,0.469633
146.25,31,0,2.123755e+01,2.122523e+01,0.575233
146.30,26,0,2.123362e+01,2.122129e+01,0.526321
146.35,31,0,2.122969e+01,2.121735e+01,0.559355
146.40,18,0,2.122576e+01,2.121341e+01,0.384050
146.45,28,0,2.122182e+01,2.120946e+01,0.520728
146.50,35,0,2.121789e+01,2.120551e+01,0.609735
146.55,34,0,2.121395e+01,2.120156e+01,0.593780
146.60,30,0,2.121000e+01,2.119761e+01,0.543466
146.65,31,0,2.120606e+01,2.119365e+01,0.554476
146.70,32,0,2.120211e+01,2.118969e+01,0.572924
146.75,42,0,2.119816e+01,2.118573e+01,0.694794
146.80,32,0,2.119421e+01,2.118177e+01,0.566210
146.85,21,0,2.119026e+01,2.117780e+01,0.429151
146.90,43,0,2.118630e+01,2.117383e+01,0.711831
146.95,31,0,2.118234e+01,2.116986e+01,0.554260
147.00,28,0,2.117838e+01,2.116589e+01,0.515186
147.05,22,0,2.117441e+01,2.116191e+01,0.435146
147.10,26,0,2.117044e+01,2.115793e+01,0.492040
147.15,37,0,2.116647e+01,2.115395e+01,0.684156
147.20,24,0,2.116250e+01,2.114997e+01,0.464459
147.25,31,0,2.115853e+01,2.114599e+01,0.558604
147.30,32,0,2.115455e+01,2.114200e+01,0.574168
147.35,28,0,2.115057e+01,2.113801e+01,0.514784
147.40,31,0,2.114659e+01,2.113401e+01,0.553306
147.45,39,0,2.114261e+01,2.113002e+01,0.658136
147.50,37,0,2.113862e+01,2.112602e+01,0.632001
147.55,39,0,2.113463e+01,2.112202e+01,0.665934
147.60,25,0,2.113064e+01,2.111801e+01,0.474585
147.65,25,0,2.112664e+01,2.111401e+01,0.486486
147.70,27,0,2.112265e+01,2.111000e+01,0.511047
147.75,30,0,2.111865e+01,2.110599e+01,0.547364
147.80,30,0,2.111465e+01,2.110198e+01,0.540736
147.85,25,0,2.111064e+01,2.109796e+01,0.472001
147.90,31,0,2.110664e+01,2.109395e+01,0.559815
147.95,32,0,2.110263e+01,2.108992e+01,0.577033
148.00,33,0,2.109862e+01,2.108590e+01,0.590189
148.05,29,0,2.109460e+01,2.108187e+01,0.532894
148.10,30,0,2.109059e+01,2.107785e+01,0.540909
148.15,24,0,2.108657e+01,2.107382e+01,0.460811
148.20,32,0,2.108255e+01,2.106978e+01,0.571026
148.25,29,0,2.107852e+01,2.106575e+01,0.529014
148.30,27,0,2.107450e+01,2.106171e+01,0.506459
148.35,39,0,2.107047e+01,2.105767e+01,0.658844
148.40,38,0,2.106643e+01,2.105363e+01,0.646704
148.45,29,0,2.106240e+01,2.104958e+01,0.528986
148.50,37,0,2.105837e+01,2.104553e+01,0.633287
148.55,34,0,2.105433e+01,2.104148e+01,0.604072
148.60,30,0,2.105029e+01,2.103743e+01,0.556833
148.65,26,0,2.104624e+01,2.103337e+01,0.498764
148.70,33,0,2.104220e+01,2.102931e+01,0.600731
148.75,34,0,2.103815e+01,2.102525e+01,0.605412
148.80,27,0,2.103410e+01,2.102119e+01,0.514717
148.85,22,0,2.103004e+01,2.101712e+01,0.447874
148.90,34,0,2.102599e+01,2.101305e+01,0.605911
148.95,28,0,2.102193e+01,2.100898e+01,0.535650
149.00,28,0,2.101787e+01,2.100491e+01,0.536649
149.05,26,0,2.101380e+01,2.100083e+01,0.503486
149.10,29,0,2.100974e+01,2.099675e+01,0.537074
149.15,28,0,2.100567e+01,2.099267e+01,0.525240
149.20,28,0,2.100160e+01,2.098859e+01,0.527897
149.25,28,0,2.099753e+01,2.098450e+01,0.519032
149.30,27,0,2.099345e+01,2.098041e+01,0.503160
149.35,39,0,2.098937e+01,2.097632e+01,0.675217
149.40,32,0,2.098529e+01,2.097223e+01,0.624055
149.45,33,0,2.098121e+01,2.096813e+01,0.594020
149.50,40,0,2.097712e+01,2.096404e+01,0.681137
149.55,41,0,2.097303e+01,2.095994e+01,0.698784
149.60,35,0,2.096894e+01,2.095583e+01,0.618379
149.65,39,0,2.096485e+01,2.095173e+01,0.670482
149.70,29,0,2.096076e+01,2.094762e+01,0.539824
149.75,40,0,2.095666e+01,2.094351e+01,0.685033
149.80,34,0,2.095256e+01,2.093940e+01,0.630942
149.85,42,0,2.094845e+01,2.093528e+01,0.712653
149.90,37,0,2.094435e+01,2.093116e+01,0.646139
149.95,39,0,2.094024e+01,2.092704e+01,0.675730
150.00,30,0,2.093613e+01,2.092292e+01,0.551119
150.05,24,0,2.093202e+01,2.091879e+01,0.496932
150.10,28,0,2.092790e+01,2.091466e+01,0.571337
150.15,25,0,2.092379e+01,2.091053e+01,0.492010
150.20,30,0,2.091967e+01,2.090640e+01,0.562091
150.25,34,0,2.091554e+01,2.090226e+01,0.608400
150.30,31,0,2.091142e+01,2.089813e+01,0.573678
150.35,29,0,2.090729e+01,2.089398e+01,0.536066
150.40,27,0,2.090316e+01,2.088984e+01,0.504975
150.45,35,0,2.089903e+01,2.088569e+01,0.611985
150.50,24,0,2.089489e+01,2.088155e+01,0.525909
150.55,32,0,2.089075e+01,2.087739e+01,0.582605
150.60,26,0,2.088661e+01,2.087324e+01,0.506380
150.65,22,0,2.088247e+01,2.086909e+01,0.450084
150.70,33,0,2.087833e+01,2.086493e+01,0.602238
150.75,26,0,2.087418e+01,2.086077e+01,0.530391
150.80,23,0,2.087003e+01,2.085660e+01,0.507734
150.85,24,0,2.086588e+01,2.085244e+01,0.482902
150.90,34,0,2.086172e+01,2.084827e+01,0.617239
150.95,38,0,2.085757e+01,2.084410e+01,0.707271
151.00,22,0,2.085341e+01,2.083993e+01,0.458451
151.05,36,0,2.084924e+01,2.083575e+01,0.642345
151.10,19,0,2.084508e+01,2.083157e+01,0.413492
151.15,34,0,2.084091e+01,2.082739e+01,0.608480
151.20,22,0,2.083674e+01,2.082321e+01,0.442741
151.25,24,0,2.083257e+01,2.081902e+01,0.462495
151.30,20,0,2.082839e+01,2.081483e+01,0.445680
151.35,24,0,2.082422e+01,2.081064e+01,0.465033
151.40,27,0,2.082004e+01,2.080645e+01,0.507719
151.45,25,0,2.081586e+01,2.080225e+01,0.477961
151.50,33,0,2.081167e+01,2.079805e+01,0.581355
151.55,23,0,2.080748e+01,2.079385e+01,0.449464
151.60,28,0,2.080329e+01,2.078965e+01,0.522035
151.65,28,0,2.079910e+01,2.078544e+01,0.518484
151.70,35,0,2.079491e+01,2.078123e+01,0.612505
151.75,30,0,2.079071e+01,2.077702e+01,0.587980
151.80,19,0,2.078651e+01,2.077281e+01,0.421542
151.85,24,0,2.078231e+01,2.076860e+01,0.475273
151.90,22,0,2.077810e+01,2.076438e+01,0.449827
151.95,25,0,2.077390e+01,2.076016e+01,0.488086
152.00,24,0,2.076969e+01,2.075594e+01,0.477409
152.05,37,0,2.076548e+01,2.075171e+01,0.647069
152.10,24,0,2.076126e+01,2.074748e+01,0.481111
152.15,22,0,2.075705e+01,2.074325e+01,0.451756
152.20,22,0,2.075283e+01,2.073902e+01,0.451515
152.25,20,0,2.074861e+01,2.073479e+01,0.423760
152.30,37,0,2.074438e+01,2.073055e+01,0.647633
152.35,28,0,2.074015e+01,2.072631e+01,0.532599
152.40,24,0,2.073592e+01,2.072206e+01,0.529092
152.45,27,0,2.073169e+01,2.071782e+01,0.514418
152.50,22,0,2.072746e+01,2.071357e+01,0.450088
152.55,42,0,2.072322e+01,2.070932e+01,0.712764
152.60,35,0,2.071898e+01,2.070506e+01,0.634088
152.65,36,0,2.071474e+01,2.070081e+01,0.624232
152.70,24,0,2.071050e+01,2.069655e+01,0.469980
152.75,34,0,2.070625e+01,2.069229e+01,0.615129
152.80,21,0,2.070200e+01,2.068803e+01,0.425091
152.85,24,0,2.069775e+01,2.068376e+01,0.486761
152.90,34,0,2.069350e+01,2.067949e+01,0.592014
152.95,24,0,2.068924e+01,2.067522e+01,0.481068
153.00,27,0,2.068498e+01,2.067095e+01,0.504545
153.05,26,0,2.068072e+01,2.066667e+01,0.490901
153.10,24,0,2.067645e+01,2.066240e+01,0.459492
153.15,23,0,2.067219e+01,2.065812e+01,0.454935
153.20,22,0,2.066792e+01,2.065383e+01,0.436717
153.25,22,0,2.066365e+01,2.064955e+01,0.436090
153.30,25,0,2.065938e+01,2.064526e+01,0.475685
153.35,26,0,2.065510e+01,2.064097e+01,0.494423
153.40,24,0,2.065082e+01,2.063668e+01,0.461060
153.45,30,0,2.064654e+01,2.063238e+01,0.545801
153.50,31,0,2.064225e+01,2.062809e+01,0.556267
153.55,22,0,2.063797e+01,2.062379e+01,0.435929
153.60,25,0,2.063368e+01,2.061948e+01,0.475745
153.65,33,0,2.062939e+01,2.061518e+01,0.580200
153.70,25,0,2.062510e+01,2.061087e+01,0.474368
153.75,29,0,2.062080e+01,2.060656e+01,0.528268
153.80,31,0,2.061650e+01,2.060225e+01,0.555953
153.85,41,0,2.061220e+01,2.059793e+01,0.690473
153.90,24,0,2.060790e+01,2.059362e+01,0.463803
153.95,30,0,2.060359e+01,2.058929e+01,0.550695
154.00,23,0,2.059928e+01,2.058497e+01,0.455436
154.05,25,0,2.059497e+01,2.058065e+01,0.481218
154.10,27,0,2.059066e+01,2.057632e+01,0.521356
154.15,24,0,2.058634e+01,2.057199e+01,0.467412
154.20,22,0,2.058202e+01,2.056766e+01,0.438097
154.25,25,0,2.057770e+01,2.056332e+01,0.474945
154.30,25,0,2.057338e+01,2.055899e+01,0.472331
154.35,31,0,2.056905e+01,2.055464e+01,0.557371
154.40,24,0,2.056472e+01,2.055030e+01,0.466126
154.45,27,0,2.056039e+01,2.054596e+01,0.499296
154.50,23,0,2.055606e+01,2.054161e+01,0.451837
154.55,22,0,2.055172e+01,2.053726e+01,0.434408
154.60,34,0,2.054738e+01,2.053291e+01,0.597655
154.65,28,0,2.054304e+01,2.052855e+01,0.513494
154.70,28,0,2.053870e+01,2.052420e+01,0.512939
154.75,24,0,2.053435e+01,2.051984e+01,0.463829
154.80,32,0,2.053000e+01,2.051547e+01,0.567989
154.85,20,0,2.052565e+01,2.051111e+01,0.412975
154.90,27,0,2.052130e+01,2.050674e+01,0.508682
154.95,24,0,2.051694e+01,2.050237e+01,0.503723
155.00,42,0,2.051258e+01,2.049800e+01,0.704883
155.05,25,0,2.050822e+01,2.049362e+01,0.481975
155.10,27,0,2.050386e+01,2.048924e+01,0.502923
155.15,32,0,2.049949e+01,2.048486e+01,0.573226
155.20,24,0,2.049513e+01,2.048048e+01,0.465120
155.25,29,0,2.049075e+01,2.047610e+01,0.530110
155.30,39,0,2.048638e+01,2.047171e+01,0.661351
155.35,27,0,2.048200e+01,2.046731e+01,0.502786
155.40,20,0,2.047763e+01,2.046292e+01,0.411515
155.45,22,0,2.047324e+01,2.045853e+01,0.437848
155.50,25,0,2.046886e+01,2.045413e+01,0.476397
155.55,37,0,2.046448e+01,2.044973e+01,0.638152
155.60,33,0,2.046009e+01,2.044532e+01,0.579100
155.65,20,0,2.045570e+01,2.044092e+01,0.412314
155.70,32,0,2.045130e+01,2.043651e+01,0.570080
155.75,20,0,2.044691e+01,2.043210e+01,0.413018
155.80,25,0,2.044251e+01,2.042768e+01,0.477918
155.85,21,0,2.043811e+01,2.042327e+01,0.424122
155.90,23,0,2.043370e+01,2.041885e+01,0.465953
155.95,34,0,2.042930e+01,2.041443e+01,0.608226
156.00,35,0,2.042489e+01,2.041000e+01,0.615140
156.05,21,0,2.042048e+01,2.040557e+01,0.438797
156.10,30,0,2.041606e+01,2.040114e+01,0.548024
156.15,41,0,2.041165e+01,2.039671e+01,0.694418
156.20,23,0,2.040723e+01,2.039228e+01,0.455317
156.25,31,0,2.040281e+01,2.038784e+01,0.553757
156.30,39,0,2.039838e+01,2.038340e+01,0.656918
156.35,32,0,2.039396e+01,2.037896e+01,0.566929
156.40,31,0,2.038953e+01,2.037452e+01,0.555561
156.45,23,0,2.038510e+01,2.037007e+01,0.447914
156.50,26,0,2.038066e+01,2.036562e+01,0.486517
156.55,24,0,2.037622e+01,2.036117e+01,0.462129
156.60,24,0,2.037179e+01,2.035672e+01,0.464511
156.65,24,0,2.036734e+01,2.035226e+01,0.461465
156.70,29,0,2.036290e+01,2.034780e+01,0.527526
156.75,24,0,2.035845e+01,2.034334e+01,0.479879
156.80,41,0,2.035400e+01,2.033888e+01,0.684322
156.85,22,0,2.034955e+01,2.033441e+01,0.474893
156.90,25,0,2.034510e+01,2.032994e+01,0.472132
156.95,20,0,2.034064e+01,2.032547e+01,0.410288
157.00,23,0,2.033618e+01,2.032100e+01,0.447186
157.05,24,0,2.033172e+01,2.031652e+01,0.464214
157.10,26,0,2.032726e+01,2.031204e+01,0.486940
157.15,27,0,2.032279e+01,2.030756e+01,0.505919
157.20,24,0,2.031832e+01,2.030307e+01,0.471199
157.25,26,0,2.031385e+01,2.029859e+01,0.484008
157.30,25,0,2.030938e+01,2.029410e+01,0.473017
157.35,23,0,2.030490e+01,2.028961e+01,0.447833
157.40,25,0,2.030042e+01,2.028511e+01,0.473109
157.45,20,0,2.029594e+01,2.028061e+01,0.411341
157.50,27,0,2.029145e+01,2.027611e+01,0.510525
157.55,36,0,2.028697e+01,2.027161e+01,0.666235
157.60,25,0,2.028248e+01,2.026711e+01,0.488936
157.65,38,0,2.027799e+01,2.026260e+01,0.656451
157.70,25,0,2.027349e+01,2.025809e+01,0.482203
157.75,21,0,2.026900e+01,2.025358e+01,0.433272
157.80,25,0,2.026450e+01,2.024906e+01,0.489424
157.85,27,0,2.025999e+01,2.024454e+01,0.512725
157.90,28,0,2.025549e+01,2.024002e+01,0.525093
157.95,22,0,2.025098e+01,2.023550e+01,0.447740
158.00,22,0,2.024647e+01,2.023097e+01,0.443314
158.05,30,0,2.024196e+01,2.022644e+01,0.553160
158.10,26,0,2.023745e+01,2.022191e+01,0.497925
158.15,20,0,2.023293e+01,2.021738e+01,0.419012
158.20,22,0,2.022841e+01,2.021284e+01,0.437653
158.25,24,0,2.022389e+01,2.020830e+01,0.473071
158.30,25,0,2.021936e+01,2.020376e+01,0.483102
158.35,33,0,2.021484e+01,2.019922e+01,0.590694
158.40,20,0,2.021031e+01,2.019467e+01,0.440597
158.45,23,0,2.020577e+01,2.019012e+01,0.499482
158.50,29,0,2.020124e+01,2.018557e+01,0.619721
158.55,33,0,2.019670e+01,2.018102e+01,0.596464
158.60,21,0,2.019216e+01,2.017646e+01,0.488170
158.65,20,0,2.018762e+01,2.017190e+01,0.427314
158.70,32,0,2.018307e+01,2.016734e+01,0.597167
158.75,30,0,2.017852e+01,2.016278e+01,0.561064
158.80,33,0,2.017397e+01,2.015821e+01,0.601097
158.85,36,0,2.016942e+01,2.015364e+01,0.656980
158.90,30,0,2.016487e+01,2.014907e+01,0.563111
158.95,26,0,2.016031e+01,2.014450e+01,0.509278
159.00,26,0,2.015575e+01,2.013992e+01,0.518059
159.05,22,0,2.015119e+01,2.013534e+01,0.461256
159.10,25,0,2.014662e+01,2.013076e+01,0.497755
159.15,23,0,2.014205e+01,2.012618e+01,0.467033
159.20,24,0,2.013748e+01,2.012159e+01,0.482688
159.25,29,0,2.013291e+01,2.011700e+01,0.547633
159.30,37,0,2.012833e+01,2.011241e+01,0.654838
159.35,25,0,2.012376e+01,2.010782e+01,0.492640
159.40,20,0,2.011918e+01,2.010322e+01,0.453385
159.45,27,0,2.011459e+01,2.009862e+01,0.519029
159.50,27,0,2.011001e+01,2.009402e+01,0.515819
159.55,25,0,2.010542e+01,2.008942e+01,0.484943
159.60,25,0,2.010083e+01,2.008481e+01,0.485740
159.65,20,0,2.009624e+01,2.008020e+01,0.422803
159.70,22,0,2.009164e+01,2.007559e+01,0.451476
159.75,28,0,2.008704e+01,2.007097e+01,0.527815
159.80,24,0,2.008244e+01,2.006636e+01,0.513305
159.85,21,0,2.007784e+01,2.006174e+01,0.437365
159.90,34,0,2.007323e+01,2.005711e+01,0.610327
159.95,22,0,2.006862e+01,2.005249e+01,0.449454
160.00,30,0,2.006401e+01,2.004786e+01,0.563100
160.05,27,0,2.005940e+01,2.004323e+01,0.519453
160.10,23,0,2.005478e+01,2.003860e+01,0.461740
160.15,26,0,2.005016e+01,2.003396e+01,0.498114
160.20,24,0,2.004554e+01,2.002932e+01,0.500786
160.25,21,0,2.004092e+01,2.002468e+01,0.440051
160.30,26,0,2.003629e+01,2.002004e+01,0.502923
160.35,22,0,2.003166e+01,2.001540e+01,0.445494
160.40,22,0,2.002703e+01,2.001075e+01,0.446752
160.45,21,0,2.002240e+01,2.000610e+01,0.432994
160.50,26,0,2.001776e+01,2.000144e+01,0.491083
160.55,39,0,2.001312e+01,1.999679e+01,0.756616
160.60,22,0,2.000848e+01,1.999213e+01,0.451164
160.65,36,0,2.000383e+01,1.998747e+01,0.684451
160.70,21,0,1.999918e+01,1.998280e+01,0.475631
160.75,22,0,1.999454e+01,1.997814e+01,0.452063
160.80,24,0,1.998988e+01,1.997347e+01,0.476392
160.85,23,0,1.998523e+01,1.996880e+01,0.470268
160.90,20,0,1.998057e+01,1.996412e+01,0.433720
160.95,26,0,1.997591e+01,1.995944e+01,0.499854
161.00,20,0,1.997125e+01,1.995476e+01,0.432343
161.05,26,0,1.996658e+01,1.995008e+01,0.504483
161.10,23,0,1.996192e+01,1.994540e+01,0.461827
161.15,30,0,1.995725e+01,1.994071e+01,0.548136
161.20,18,0,1.995257e+01,1.993602e+01,0.395420
161.25,32,0,1.994790e+01,1.993133e+01,0.578126
161.30,20,0,1.994322e+01,1.992663e+01,0.422883
161.35,23,0,1.993854e+01,1.992194e+01,0.460167
161.40,22,0,1.993386e+01,1.991724e+01,0.450184
161.45,23,0,1.992917e+01,1.991254e+01,0.452427
161.50,23,0,1.992448e+01,1.990783e+01,0.455517
161.55,21,0,1.991979e+01,1.990312e+01,0.430303
161.60,37,0,1.991510e+01,1.989841e+01,0.649857
161.65,23,0,1.991041e+01,1.989370e+01,0.463463
161.70,24,0,1.990571e+01,1.988899e+01,0.469780
161.75,36,0,1.990101e+01,1.988427e+01,0.624359
161.80,36,0,1.989630e+01,1.987955e+01,0.626992
161.85,22,0,1.989160e+01,1.987483e+01,0.446248
161.90,23,0,1.988689e+01,1.987010e+01,0.452775
161.95,23,0,1.988218e+01,1.986537e+01,0.453896
162.00,18,0,1.987746e+01,1.986064e+01,0.391891
162.05,28,0,1.987275e+01,1.985591e+01,0.552652
162.10,34,0,1.986803e+01,1.985117e+01,0.620618
162.15,30,0,1.986330e+01,1.984643e+01,0.574783
162.20,22,0,1.985858e+01,1.984169e+01,0.460358
162.25,19,0,1.985385e+01,1.983695e+01,0.427704
162.30,20,0,1.984913e+01,1.983220e+01,0.435191
162.35,35,0,1.984439e+01,1.982745e+01,0.632030
162.40,25,0,1.983966e+01,1.982270e+01,0.508586
162.45,27,0,1.983492e+01,1.981795e+01,0.536521
162.50,24,0,1.983018e+01,1.981319e+01,0.498538
162.55,25,0,1.982544e+01,1.980843e+01,0.501276
162.60,30,0,1.982070e+01,1.980367e+01,0.569570
162.65,25,0,1.981595e+01,1.979891e+01,0.520784
162.70,23,0,1.981120e+01,1.979414e+01,0.484036
162.75,22,0,1.980645e+01,1.978937e+01,0.458372
162.80,28,0,1.980169e+01,1.978460e+01,0.532136
162.85,29,0,1.979693e+01,1.977982e+01,0.552974
162.90,26,0,1.979217e+01,1.977504e+01,0.516829
162.95,26,0,1.978741e+01,1.977026e+01,0.510786
163.00,27,0,1.978264e+01,1.976548e+01,0.524539
163.05,24,0,1.977787e+01,1.976070e+01,0.484771
163.10,24,0,1.977310e+01,1.975591e+01,0.483873
163.15,29,0,1.976833e+01,1.975112e+01,0.551287
163.20,24,0,1.976355e+01,1.974632e+01,0.473225
163.25,24,0,1.975878e+01,1.974153e+01,0.472484
163.30,22,0,1.975399e+01,1.973673e+01,0.444363
163.35,31,0,1.974921e+01,1.973193e+01,0.566712
163.40,23,0,1.974442e+01,1.972713e+01,0.489448
163.45,28,0,1.973964e+01,1.972232e+01,0.575087
163.50,19,0,1.973484e+01,1.971751e+01,0.426643
163.55,20,0,1.973005e+01,1.971270e+01,0.442988
163.60,21,0,1.972525e+01,1.970788e+01,0.443802
163.65,21,0,1.972045e+01,1.970307e+01,0.432145
163.70,43,0,1.971565e+01,1.969825e+01,0.748370
163.75,25,0,1.971085e+01,1.969342e+01,0.510141
163.80,19,0,1.970604e+01,1.968860e+01,0.428733
163.85,26,0,1.970123e+01,1.968377e+01,0.500994
163.90,37,0,1.969641e+01,1.967894e+01,0.659653
163.95,20,0,1.969160e+01,1.967411e+01,0.434457
164.00,27,0,1.968678e+01,1.966927e+01,0.554230
164.05,27,0,1.968196e+01,1.966443e+01,0.520552
164.10,25,0,1.967714e+01,1.965959e+01,0.496482
164.15,24,0,1.967231e+01,1.965475e+01,0.500873
164.20,22,0,1.966748e+01,1.964990e+01,0.455444
164.25,28,0,1.966265e+01,1.964505e+01,0.531042
164.30,22,0,1.965782e+01,1.964020e+01,0.456360
164.35,26,0,1.965298e+01,1.963535e+01,0.507382
164.40,26,0,1.964815e+01,1.963049e+01,0.508524
164.45,24,0,1.964330e+01,1.962563e+01,0.481119
164.50,25,0,1.963846e+01,1.962077e+01,0.495648
164.55,22,0,1.963361e+01,1.961591e+01,0.455277
164.60,23,0,1.962876e+01,1.961104e+01,0.498942
164.65,21,0,1.962391e+01,1.960617e+01,0.448906
164.70,42,0,1.961906e+01,1.960130e+01,0.714454
164.75,29,0,1.961420e+01,1.959642e+01,0.546677
164.80,23,0,1.960934e+01,1.959155e+01,0.466844
164.85,32,0,1.960448e+01,1.958667e+01,0.579582
164.90,22,0,1.959961e+01,1.958179e+01,0.454880
164.95,24,0,1.959475e+01,1.957690e+01,0.476363
165.00,21,0,1.958988e+01,1.957201e+01,0.439517
165.05,20,0,1.958500e+01,1.956712e+01,0.427961
165.10,43,0,1.958013e+01,1.956223e+01,0.729682
165.15,26,0,1.957525e+01,1.955733e+01,0.502376
165.20,22,0,1.957037e+01,1.955243e+01,0.452679
165.25,21,0,1.956548e+01,1.954753e+01,0.424431
165.30,18,0,1.956060e+01,1.954262e+01,0.387333
165.35,26,0,1.955571e+01,1.953772e+01,0.484514
165.40,24,0,1.955082e+01,1.953281e+01,0.464311
165.45,40,0,1.954592e+01,1.952790e+01,0.678962
165.50,25,0,1.954103e+01,1.952298e+01,0.478875
165.55,35,0,1.953613e+01,1.951806e+01,0.604932
165.60,24,0,1.953122e+01,1.951314e+01,0.488673
165.65,31,0,1.952632e+01,1.950822e+01,0.559788
165.70,20,0,1.952141e+01,1.950330e+01,0.413957
165.75,22,0,1.951650e+01,1.949837e+01,0.444341
165.80,35,0,1.951159e+01,1.949344e+01,0.602592
165.85,22,0,1.950668e+01,1.948850e+01,0.437244
165.90,20,0,1.950176e+01,1.948357e+01,0.409751
165.95,23,0,1.949684e+01,1.947863e+01,0.452143
166.00,31,0,1.949192e+01,1.947369e+01,0.558247
166.05,24,0,1.948699e+01,1.946874e+01,0.461115
166.10,25,0,1.948206e+01,1.946380e+01,0.493387
166.15,23,0,1.947713e+01,1.945885e+01,0.458930
166.20,26,0,1.947220e+01,1.945389e+01,0.500936
166.25,22,0,1.946726e+01,1.944894e+01,0.445836
166.30,25,0,1.946232e+01,1.944398e+01,0.482343
166.35,25,0,1.945738e+01,1.943902e+01,0.483783
166.40,33,0,1.945243e+01,1.943406e+01,0.583229
166.45,25,0,1.944749e+01,1.942909e+01,0.485721
166.50,22,0,1.944254e+01,1.942412e+01,0.444126
166.55,21,0,1.943758e+01,1.941915e+01,0.429624
166.60,25,0,1.943263e+01,1.941418e+01,0.485465
166.65,24,0,1.942767e+01,1.940920e+01,0.471030
166.70,35,0,1.942271e+01,1.940422e+01,0.617055
166.75,29,0,1.941775e+01,1.939924e+01,0.536598
166.80,18,0,1.941278e+01,1.939426e+01,0.393409
166.85,40,0,1.940781e+01,1.938927e+01,0.696862
166.90,21,0,1.940284e+01,1.938428e+01,0.449791
166.95,37,0,1.939787e+01,1.937929e+01,0.656641
167.00,24,0,1.939289e+01,1.937429e+01,0.485515
167.05,20,0,1.938791e+01,1.936930e+01,0.434188
167.10,39,0,1.938293e+01,1.936430e+01,0.682665
167.15,26,0,1.937795e+01,1.935929e+01,0.511425
167.20,20,0,1.937296e+01,1.935429e+01,0.435883
167.25,21,0,1.936797e+01,1.934928e+01,0.447987
167.30,25,0,1.936298e+01,1.934427e+01,0.500218
167.35,26,0,1.935798e+01,1.933925e+01,0.515159
167.40,22,0,1.935299e+01,1.933424e+01,0.459057
167.45,26,0,1.934798e+01,1.932922e+01,0.514621
167.50,22,0,1.934298e+01,1.932419e+01,0.459793
167.55,24,0,1.933798e+01,1.931917e+01,0.464192
167.60,36,0,1.933297e+01,1.931414e+01,0.614936
167.65,26,0,1.932796e+01,1.930911e+01,0.490871
167.70,28,0,1.932294e+01,1.930408e+01,0.512008
167.75,20,0,1.931792e+01,1.929904e+01,0.407652
167.80,24,0,1.931290e+01,1.929400e+01,0.465479
167.85,24,0,1.930788e+01,1.928896e+01,0.462392
167.90,29,0,1.930286e+01,1.928392e+01,0.525924
167.95,22,0,1.929783e+01,1.927887e+01,0.437186
168.00,29,0,1.929280e+01,1.927382e+01,0.523123
168.05,31,0,1.928777e+01,1.926877e+01,0.548687
168.10,22,0,1.928273e+01,1.926371e+01,0.435076
168.15,27,0,1.927769e+01,1.925866e+01,0.501207
168.20,24,0,1.927265e+01,1.925359e+01,0.459557
168.25,35,0,1.926761e+01,1.924853e+01,0.598906
168.30,27,0,1.926256e+01,1.924347e+01,0.500204
168.35,18,0,1.925751e+01,1.923840e+01,0.460314
168.40,28,0,1.925246e+01,1.923332e+01,0.531888
168.45,20,0,1.924741e+01,1.922825e+01,0.426978
168.50,25,0,1.924235e+01,1.922317e+01,0.492125
168.55,21,0,1.923729e+01,1.921809e+01,0.441319
168.60,24,0,1.923223e+01,1.921301e+01,0.481060
168.65,42,0,1.922716e+01,1.920793e+01,0.718798
168.70,24,0,1.922209e+01,1.920284e+01,0.479820
168.75,33,0,1.921702e+01,1.919775e+01,0.592579
168.80,28,0,1.921195e+01,1.919265e+01,0.534833
168.85,29,0,1.920687e+01,1.918756e+01,0.545618
168.90,31,0,1.920179e+01,1.918246e+01,0.573382
168.95,29,0,1.919671e+01,1.917736e+01,0.544984
169.00,28,0,1.919163e+01,1.917226e+01,0.534157
169.05,37,0,1.918654e+01,1.916715e+01,0.630170
169.10,29,0,1.918145e+01,1.916204e+01,0.526078
169.15,31,0,1.917636e+01,1.915693e+01,0.549428
169.20,37,0,1.917126e+01,1.915181e+01,0.631025
169.25,33,0,1.916617e+01,1.914670e+01,0.578443
169.30,27,0,1.916107e+01,1.914158e+01,0.504539
169.35,32,0,1.915596e+01,1.913645e+01,0.581596
169.40,27,0,1.915086e+01,1.913133e+01,0.502301
169.45,24,0,1.914575e+01,1.912620e+01,0.549353
169.50,34,0,1.914064e+01,1.912107e+01,0.663500
169.55,30,0,1.913552e+01,1.911593e+01,0.569800
169.60,29,0,1.913040e+01,1.911080e+01,0.555358
169.65,26,0,1.912528e+01,1.910566e+01,0.517281
169.70,23,0,1.912016e+01,1.910052e+01,0.477423
169.75,25,0,1.911504e+01,1.909537e+01,0.503208
169.80,24,0,1.910991e+01,1.909022e+01,0.491020
169.85,41,0,1.910478e+01,1.908507e+01,0.718677
169.90,27,0,1.909964e+01,1.907992e+01,0.528772
169.95,33,0,1.909451e+01,1.907477e+01,0.597238
170.00,23,0,1.908937e+01,1.906961e+01,0.463623
170.05,22,0,1.908423e+01,1.906445e+01,0.449014
170.10,26,0,1.907908e+01,1.905928e+01,0.488517
170.15,25,0,1.907394e+01,1.905412e+01,0.493214
170.20,27,0,1.906879e+01,1.904895e+01,0.504489
170.25,25,0,1.906363e+01,1.904377e+01,0.478036
170.30,30,0,1.905848e+01,1.903860e+01,0.542400
170.35,28,0,1.905332e+01,1.903342e+01,0.517183
170.40,26,0,1.904816e+01,1.902824e+01,0.484981
170.45,25,0,1.904300e+01,1.902305e+01,0.477709
170.50,29,0,1.903783e+01,1.901787e+01,0.527852
170.55,25,0,1.903266e+01,1.901268e+01,0.472089
170.60,35,0,1.902749e+01,1.900749e+01,0.603087
170.65,31,0,1.902231e+01,1.900229e+01,0.560832
170.70,30,0,1.901714e+01,1.899709e+01,0.552117
170.75,25,0,1.901196e+01,1.899189e+01,0.490472
170.80,26,0,1.900677e+01,1.898669e+01,0.502674
170.85,26,0,1.900159e+01,1.898149e+01,0.500128
170.90,27,0,1.899640e+01,1.897628e+01,0.517131
170.95,20,0,1.899121e+01,1.897106e+01,0.428357
171.00,25,0,1.898601e+01,1.896585e+01,0.486949
171.05,26,0,1.898082e+01,1.896063e+01,0.501563
171.10,25,0,1.897562e+01,1.895541e+01,0.489370
171.15,25,0,1.897041e+01,1.895019e+01,0.485864
171.20,60,0,1.896521e+01,1.894496e+01,0.943929
171.25,26,0,1.896000e+01,1.893973e+01,0.504356
171.30,38,0,1.895479e+01,1.893450e+01,0.652181
171.35,43,0,1.894958e+01,1.892927e+01,0.700769
171.40,26,0,1.894436e+01,1.892403e+01,0.486019
171.45,45,0,1.893914e+01,1.891879e+01,0.727837
171.50,27,0,1.893392e+01,1.891355e+01,0.498828
171.55,32,0,1.892869e+01,1.890831e+01,0.562193
171.60,24,0,1.892347e+01,1.890306e+01,0.459485
171.65,22,0,1.891824e+01,1.889781e+01,0.434782
171.70,25,0,1.891300e+01,1.889256e+01,0.472628
171.75,22,0,1.890777e+01,1.888730e+01,0.433286
171.80,31,0,1.890253e+01,1.888204e+01,0.551952
171.85,38,0,1.889729e+01,1.887678e+01,0.638426
171.90,28,0,1.889204e+01,1.887152e+01,0.509642
171.95,29,0,1.888680e+01,1.886625e+01,0.525968
172.00,41,0,1.888155e+01,1.886098e+01,0.676996
172.05,24,0,1.887630e+01,1.885571e+01,0.459196
172.10,45,0,1.887104e+01,1.885043e+01,0.727781
172.15,28,0,1.886578e+01,1.884515e+01,0.513392
172.20,23,0,1.886052e+01,1.883987e+01,0.449009
172.25,32,0,1.885526e+01,1.883459e+01,0.564887
172.30,27,0,1.884999e+01,1.882930e+01,0.495745
172.35,28,0,1.884472e+01,1.882401e+01,0.513148
172.40,25,0,1.883945e+01,1.881872e+01,0.474333
172.45,45,0,1.883418e+01,1.881342e+01,0.729646
172.50,32,0,1.882890e+01,1.880812e+01,0.561606
172.55,21,0,1.882362e+01,1.880282e+01,0.427237
172.60,20,0,1.881833e+01,1.879752e+01,0.416612
172.65,41,0,1.881305e+01,1.879221e+01,0.684006
172.70,21,0,1.880776e+01,1.878690e+01,0.424593
172.75,22,0,1.880247e+01,1.878159e+01,0.436445
172.80,33,0,1.879717e+01,1.877627e+01,0.581834
172.85,37,0,1.879187e+01,1.877095e+01,0.642040
172.90,19,0,1.878657e+01,1.876563e+01,0.396581
172.95,25,0,1.878127e+01,1.876031e+01,0.477766
173.00,23,0,1.877596e+01,1.875498e+01,0.447283
173.05,26,0,1.877065e+01,1.874965e+01,0.489155
173.10,20,0,1.876534e+01,1.874432e+01,0.408849
173.15,26,0,1.876003e+01,1.873898e+01,0.498640
173.20,21,0,1.875471e+01,1.873364e+01,0.431317
173.25,37,0,1.874939e+01,1.872830e+01,0.625128
173.30,32,0,1.874407e+01,1.872296e+01,0.570066
173.35,34,0,1.873874e+01,1.871761e+01,0.591770
173.40,24,0,1.873341e+01,1.871226e+01,0.457940
173.45,26,0,1.872808e+01,1.870691e+01,0.496729
173.50,22,0,1.872275e+01,1.870155e+01,0.465048
173.55,25,0,1.871741e+01,1.869619e+01,0.475723
173.60,31,0,1.871207e+01,1.869083e+01,0.554821
173.65,27,0,1.870673e+01,1.868547e+01,0.500792
173.70,27,0,1.870138e+01,1.868010e+01,0.504575
173.75,41,0,1.869603e+01,1.867473e+01,0.780472
173.80,23,0,1.869068e+01,1.866936e+01,0.479956
173.85,25,0,1.868533e+01,1.866398e+01,0.503688
173.90,32,0,1.867997e+01,1.865860e+01,0.594292
173.95,26,0,1.867461e+01,1.865322e+01,0.515675
174.00,27,0,1.866925e+01,1.864784e+01,0.530430
174.05,27,0,1.866388e+01,1.864245e+01,0.531545
174.10,29,0,1.865851e+01,1.863706e+01,0.555581
174.15,29,0,1.865314e+01,1.863167e+01,0.555527
174.20,28,0,1.864777e+01,1.862627e+01,0.542291
174.25,27,0,1.864239e+01,1.862087e+01,0.529005
174.30,35,0,1.863701e+01,1.861547e+01,0.632887
174.35,24,0,1.863163e+01,1.861007e+01,0.509191
174.40,25,0,1.862624e+01,1.860466e+01,0.509657
174.45,24,0,1.862085e+01,1.859925e+01,0.480693
174.50,26,0,1.861546e+01,1.859384e+01,0.518826
174.55,21,0,1.861007e+01,1.858842e+01,0.446893
174.60,38,0,1.860467e+01,1.858300e+01,0.674023
174.65,28,0,1.859927e+01,1.857758e+01,0.534594
174.70,36,0,1.859387e+01,1.857216e+01,0.639877
174.75,23,0,1.858846e+01,1.856673e+01,0.467053
174.80,32,0,1.858305e+01,1.856130e+01,0.582198
174.85,26,0,1.857764e+01,1.855587e+01,0.505155
174.90,25,0,1.857223e+01,1.855043e+01,0.497413
174.95,29,0,1.856681e+01,1.854499e+01,0.609820
175.00,25,0,1.856139e+01,1.853955e+01,0.489965
175.05,29,0,1.855596e+01,1.853410e+01,0.539601
175.10,24,0,1.855054e+01,1.852865e+01,0.476680
175.15,22,0,1.854511e+01,1.852320e+01,0.516906
175.20,28,0,1.853968e+01,1.851775e+01,0.580411
175.25,29,0,1.853424e+01,1.851229e+01,0.558320
175.30,25,0,1.852880e+01,1.850683e+01,0.507053
175.35,33,0,1.852336e+01,1.850137e+01,0.606116
175.40,22,0,1.851792e+01,1.849590e+01,0.460501
175.45,30,0,1.851247e+01,1.849044e+01,0.570648
175.50,27,0,1.850703e+01,1.848496e+01,0.558815
175.55,31,0,1.850157e+01,1.847949e+01,0.597718
175.60,24,0,1.849612e+01,1.847401e+01,0.481623
175.65,25,0,1.849066e+01,1.846853e+01,0.496136
175.70,28,0,1.848520e+01,1.846305e+01,0.573121
175.75,33,0,1.847974e+01,1.845756e+01,0.589266
175.80,26,0,1.847427e+01,1.845208e+01,0.500711
175.85,24,0,1.846880e+01,1.844658e+01,0.481273
175.90,26,0,1.846333e+01,1.844109e+01,0.544018
175.95,31,0,1.845785e+01,1.843559e+01,0.568851
176.00,30,0,1.845237e+01,1.843009e+01,0.555019
176.05,24,0,1.844689e+01,1.842459e+01,0.487931
176.10,27,0,1.844141e+01,1.841908e+01,0.534582
176.15,32,0,1.843592e+01,1.841357e+01,0.586916
176.20,23,0,1.843043e+01,1.840806e+01,0.470599
176.25,24,0,1.842494e+01,1.840254e+01,0.486553
176.30,26,0,1.841945e+01,1.839703e+01,0.511687
176.35,26,0,1.841395e+01,1.839151e+01,0.511444
176.40,27,0,1.840845e+01,1.838598e+01,0.522276
176.45,23,0,1.840294e+01,1.838046e+01,0.471416
176.50,30,0,1.839743e+01,1.837493e+01,0.562392
176.55,33,0,1.839192e+01,1.836939e+01,0.626214
176.60,37,0,1.838641e+01,1.836386e+01,0.650018
176.65,31,0,1.838089e+01,1.835832e+01,0.572843
176.70,18,0,1.837537e+01,1.835278e+01,0.407388
176.75,28,0,1.836985e+01,1.834723e+01,0.531571
176.80,34,0,1.836433e+01,1.834168e+01,0.604018
176.85,26,0,1.835880e+01,1.833613e+01,0.500662
176.90,32,0,1.835327e+01,1.833058e+01,0.576013
176.95,30,0,1.834773e+01,1.832502e+01,0.551660
177.00,27,0,1.834220e+01,1.831946e+01,0.515140
177.05,25,0,1.833666e+01,1.831390e+01,0.492009
177.10,35,0,1.833111e+01,1.830834e+01,0.615906
177.15,29,0,1.832557e+01,1.830277e+01,0.538863
177.20,25,0,1.832002e+01,1.829719e+01,0.480600
177.25,23,0,1.831447e+01,1.829162e+01,0.454964
177.30,34,0,1.830891e+01,1.828604e+01,0.652527
177.35,28,0,1.830336e+01,1.828046e+01,0.539136
177.40,24,0,1.829779e+01,1.827488e+01,0.486651
177.45,29,0,1.829223e+01,1.826929e+01,0.551856
177.50,29,0,1.828666e+01,1.826370e+01,0.547515
177.55,32,0,1.828109e+01,1.825811e+01,0.587062
177.60,29,0,1.827552e+01,1.825251e+01,0.548593
177.65,31,0,1.826995e+01,1.824691e+01,0.577208
177.70,35,0,1.826437e+01,1.824131e+01,0.623922
177.75,32,0,1.825879e+01,1.823571e+01,0.588954
177.80,26,0,1.825320e+01,1.823010e+01,0.506843
177.85,24,0,1.824762e+01,1.822449e+01,0.482487
177.90,46,0,1.824203e+01,1.821888e+01,0.765466
177.95,27,0,1.823643e+01,1.821326e+01,0.509460
178.00,26,0,1.823084e+01,1.820764e+01,0.498404
178.05,26,0,1.822524e+01,1.820202e+01,0.505376
178.10,34,0,1.821963e+01,1.819639e+01,0.605860
178.15,50,0,1.821403e+01,1.819076e+01,0.811109
178.20,24,0,1.820842e+01,1.818513e+01,0.476486
178.25,33,0,1.820281e+01,1.817950e+01,0.598700
178.30,27,0,1.819720e+01,1.817386e+01,0.504504
178.35,31,0,1.819158e+01,1.816822e+01,0.563020
178.40,25,0,1.818596e+01,1.816257e+01,0.482074
178.45,30,0,1.818033e+01,1.815693e+01,0.551745
178.50,31,0,1.817471e+01,1.815128e+01,0.571800
178.55,25,0,1.816908e+01,1.814563e+01,0.488065
178.60,25,0,1.816345e+01,1.813997e+01,0.486528
178.65,28,0,1.815781e+01,1.813431e+01,0.531035
178.70,42,0,1.815217e+01,1.812865e+01,0.721669
178.75,37,0,1.814653e+01,1.812298e+01,0.681047
178.80,28,0,1.814089e+01,1.811732e+01,0.555369
178.85,26,0,1.813524e+01,1.811165e+01,0.548328
178.90,25,0,1.812959e+01,1.810597e+01,0.504785
178.95,23,0,1.812394e+01,1.810029e+01,0.472501
179.00,31,0,1.811828e+01,1.809461e+01,0.569946
179.05,24,0,1.811262e+01,1.808893e+01,0.482244
179.10,17,0,1.810696e+01,1.808324e+01,0.391695
179.15,31,0,1.810129e+01,1.807755e+01,0.572559
179.20,33,0,1.809563e+01,1.807186e+01,0.593123
179.25,28,0,1.808995e+01,1.806617e+01,0.532160
179.30,21,0,1.808428e+01,1.806047e+01,0.441554
179.35,31,0,1.807860e+01,1.805477e+01,0.555306
179.40,29,0,1.807292e+01,1.804906e+01,0.526258
179.45,37,0,1.806724e+01,1.804335e+01,0.626768
179.50,24,0,1.806155e+01,1.803764e+01,0.467968
179.55,48,0,1.805586e+01,1.803193e+01,0.780202
179.60,28,0,1.805017e+01,1.802621e+01,0.526837
179.65,40,0,1.804447e+01,1.802049e+01,0.680507
179.70,28,0,1.803877e+01,1.801477e+01,0.524134
179.75,26,0,1.803307e+01,1.800904e+01,0.501237
179.80,33,0,1.802737e+01,1.800331e+01,0.590772
179.85,35,0,1.802166e+01,1.799758e+01,0.614711
179.90,31,0,1.801595e+01,1.799185e+01,0.564052
179.95,41,0,1.801023e+01,1.798611e+01,0.694851
180.00,24,0,1.800452e+01,1.798037e+01,0.477427
180.05,36,0,1.799880e+01,1.797462e+01,0.625029
180.10,23,0,1.799307e+01,1.796887e+01,0.448036
180.15,34,0,1.798735e+01,1.796312e+01,0.589805
180.20,42,0,1.798162e+01,1.795737e+01,0.694234
180.25,33,0,1.797588e+01,1.795161e+01,0.577153
180.30,33,0,1.797015e+01,1.794585e+01,0.577835
180.35,26,0,1.796441e+01,1.794009e+01,0.488717
180.40,29,0,1.795867e+01,1.793432e+01,0.530377
180.45,28,0,1.795292e+01,1.792855e+01,0.514593
180.50,23,0,1.794718e+01,1.792278e+01,0.447237
180.55,45,0,1.794142e+01,1.791700e+01,0.728474
180.60,30,0,1.793567e+01,1.791123e+01,0.538847
180.65,35,0,1.792991e+01,1.790544e+01,0.607689
180.70,26,0,1.792415e+01,1.789966e+01,0.489832
180.75,34,0,1.791839e+01,1.789387e+01,0.591563
180.80,24,0,1.791262e+01,1.788808e+01,0.498404
180.85,24,0,1.790685e+01,1.788229e+01,0.471327
180.90,22,0,1.790108e+01,1.787649e+01,0.448343
180.95,36,0,1.789531e+01,1.787069e+01,0.617267
181.00,32,0,1.788953e+01,1.786488e+01,0.575232
181.05,27,0,1.788374e+01,1.785908e+01,0.508750
181.10,23,0,1.787796e+01,1.785327e+01,0.457679
181.15,31,0,1.787217e+01,1.784745e+01,0.569451
181.20,31,0,1.786638e+01,1.784164e+01,0.563703
181.25,45,0,1.786059e+01,1.783582e+01,0.743199
181.30,29,0,1.785479e+01,1.782999e+01,0.542142
181.35,26,0,1.784899e+01,1.782417e+01,0.505715
181.40,23,0,1.784318e+01,1.781834e+01,0.462456
181.45,21,0,1.783738e+01,1.781251e+01,0.436008
181.50,42,0,1.783157e+01,1.780667e+01,0.697534
181.55,49,0,1.782575e+01,1.780083e+01,0.789523
181.60,34,0,1.781994e+01,1.779499e+01,0.593990
181.65,24,0,1.781412e+01,1.778914e+01,0.513217
181.70,26,0,1.780829e+01,1.778330e+01,0.513222
181.75,25,0,1.780247e+01,1.777745e+01,0.496386
181.80,27,0,1.779664e+01,1.777159e+01,0.522879
181.85,22,0,1.779081e+01,1.776573e+01,0.453527
181.90,34,0,1.778497e+01,1.775987e+01,0.611109
181.95,25,0,1.777913e+01,1.775401e+01,0.495496
182.00,32,0,1.777329e+01,1.774814e+01,0.586335
182.05,20,0,1.776745e+01,1.774227e+01,0.429124
182.10,28,0,1.776160e+01,1.773640e+01,0.533857
182.15,30,0,1.775575e+01,1.773052e+01,0.557508
182.20,32,0,1.774989e+01,1.772464e+01,0.581489
182.25,26,0,1.774404e+01,1.771875e+01,0.503136
182.30,26,0,1.773818e+01,1.771287e+01,0.502325
182.35,25,0,1.773231e+01,1.770698e+01,0.490735
182.40,14,0,1.772645e+01,1.770109e+01,0.346221
182.45,23,0,1.772058e+01,1.769519e+01,0.447755
182.50,40,0,1.771470e+01,1.768929e+01,0.665880
182.55,19,0,1.770883e+01,1.768339e+01,0.398411
182.60,23,0,1.770295e+01,1.767749e+01,0.451973
182.65,25,0,1.769706e+01,1.767158e+01,0.478415
182.70,25,0,1.769118e+01,1.766567e+01,0.472702
182.75,20,0,1.768529e+01,1.765975e+01,0.414724
182.80,28,0,1.767940e+01,1.765383e+01,0.517730
182.85,32,0,1.767350e+01,1.764791e+01,0.566921
182.90,30,0,1.766760e+01,1.764198e+01,0.541593
182.95,30,0,1.766170e+01,1.763606e+01,0.539728
183.00,50,0,1.765580e+01,1.763013e+01,0.796611
183.05,23,0,1.764989e+01,1.762419e+01,0.453853
183.10,41,0,1.764398e+01,1.761825e+01,0.684441
183.15,37,0,1.763806e+01,1.761231e+01,0.632498
183.20,22,0,1.763215e+01,1.760637e+01,0.436865
183.25,27,0,1.762623e+01,1.760042e+01,0.514491
183.30,31,0,1.762030e+01,1.759447e+01,0.552127
183.35,31,0,1.761438e+01,1.758852e+01,0.552758
183.40,41,0,1.760845e+01,1.758256e+01,0.684364
183.45,21,0,1.760251e+01,1.757660e+01,0.425494
183.50,46,0,1.759657e+01,1.757064e+01,0.747536
183.55,31,0,1.759063e+01,1.756467e+01,0.551514
183.60,44,0,1.758469e+01,1.755870e+01,0.718148
183.65,31,0,1.757874e+01,1.755273e+01,0.551952
183.70,41,0,1.757279e+01,1.754675e+01,0.733862
183.75,28,0,1.756684e+01,1.754077e+01,0.567458
183.80,41,0,1.756089e+01,1.753479e+01,0.716089
183.85,33,0,1.755493e+01,1.752880e+01,0.614322
183.90,48,0,1.754896e+01,1.752281e+01,0.785746
183.95,39,0,1.754300e+01,1.751682e+01,0.668264
184.00,31,0,1.753703e+01,1.751083e+01,0.560836
184.05,25,0,1.753106e+01,1.750483e+01,0.486172
184.10,32,0,1.752508e+01,1.749883e+01,0.573259
184.15,42,0,1.751910e+01,1.749282e+01,0.701632
184.20,23,0,1.751312e+01,1.748681e+01,0.471458
184.25,40,0,1.750714e+01,1.748080e+01,0.753634
184.30,48,0,1.750115e+01,1.747478e+01,0.792604
184.35,37,0,1.749516e+01,1.746876e+01,0.648735
184.40,25,0,1.748916e+01,1.746274e+01,0.493359
184.45,28,0,1.748316e+01,1.745672e+01,0.529741
184.50,44,0,1.747716e+01,1.745069e+01,0.738061
184.55,37,0,1.747115e+01,1.744465e+01,0.646874
184.60,23,0,1.746515e+01,1.743862e+01,0.466650
184.65,33,0,1.745914e+01,1.743258e+01,0.594404
184.70,29,0,1.745312e+01,1.742654e+01,0.544734
184.75,34,0,1.744710e+01,1.742049e+01,0.611932
184.80,21,0,1.744108e+01,1.741444e+01,0.430339
184.85,54,0,1.743506e+01,1.740839e+01,0.844663
184.90,37,0,1.742903e+01,1.740234e+01,0.628827
184.95,42,0,1.742300e+01,1.739628e+01,0.689844
185.00,38,0,1.741697e+01,1.739022e+01,0.638964
185.05,24,0,1.741093e+01,1.738415e+01,0.460048
185.10,33,0,1.740489e+01,1.737808e+01,0.577531
185.15,26,0,1.739884e+01,1.737201e+01,0.487273
185.20,25,0,1.739280e+01,1.736594e+01,0.473221
185.25,32,0,1.738675e+01,1.735986e+01,0.565683
185.30,25,0,1.738069e+01,1.735378e+01,0.475437
185.35,31,0,1.737464e+01,1.734769e+01,0.551495
185.40,33,0,1.736857e+01,1.734161e+01,0.576437
185.45,35,0,1.736251e+01,1.733551e+01,0.601870
185.50,35,0,1.735644e+01,1.732942e+01,0.611397
185.55,23,0,1.735037e+01,1.732332e+01,0.459179
185.60,26,0,1.734430e+01,1.731722e+01,0.497656
185.65,31,0,1.733822e+01,1.731112e+01,0.560058
185.70,24,0,1.733214e+01,1.730501e+01,0.467187
185.75,26,0,1.732606e+01,1.729890e+01,0.491387
185.80,27,0,1.731997e+01,1.729278e+01,0.541664
185.85,31,0,1.731388e+01,1.728666e+01,0.568692
185.90,30,0,1.730779e+01,1.728054e+01,0.559114
185.95,27,0,1.730169e+01,1.727442e+01,0.497801
186.00,29,0,1.729559e+01,1.726829e+01,0.525995
186.05,52,0,1.728949e+01,1.726216e+01,0.831221
186.10,38,0,1.728338e+01,1.725602e+01,0.643376
186.15,36,0,1.727727e+01,1.724988e+01,0.611643
186.20,33,0,1.727116e+01,1.724374e+01,0.575967
186.25,27,0,1.726504e+01,1.723760e+01,0.497314
186.30,30,0,1.725892e+01,1.723145e+01,0.535892
186.35,31,0,1.725280e+01,1.722530e+01,0.549454
186.40,38,0,1.724667e+01,1.721914e+01,0.640634
186.45,22,0,1.724054e+01,1.721298e+01,0.436772
186.50,30,0,1.723441e+01,1.720682e+01,0.538927
186.55,26,0,1.722827e+01,1.720066e+01,0.486577
186.60,33,0,1.722213e+01,1.719449e+01,0.576425
186.65,34,0,1.721598e+01,1.718832e+01,0.605559
186.70,24,0,1.720984e+01,1.718214e+01,0.473659
186.75,47,0,1.720369e+01,1.717596e+01,0.773754
186.80,29,0,1.719753e+01,1.716978e+01,0.536322
186.85,20,0,1.719138e+01,1.716359e+01,0.424061
186.90,27,0,1.718522e+01,1.715741e+01,0.522690
186.95,32,0,1.717905e+01,1.715121e+01,0.589251
187.00,43,0,1.717288e+01,1.714502e+01,0.746828
187.05,41,0,1.716671e+01,1.713882e+01,0.712608
187.10,54,0,1.716054e+01,1.713262e+01,0.892474
187.15,22,0,1.715436e+01,1.712641e+01,0.451210
187.20,28,0,1.714818e+01,1.712020e+01,0.527190
187.25,39,0,1.714200e+01,1.711399e+01,0.676145
187.30,23,0,1.713581e+01,1.710777e+01,0.467506
187.35,29,0,1.712962e+01,1.710155e+01,0.550789
187.40,42,0,1.712342e+01,1.709533e+01,0.727839
187.45,31,0,1.711723e+01,1.708910e+01,0.576047
187.50,26,0,1.711102e+01,1.708287e+01,0.512218
187.55,35,0,1.710482e+01,1.707664e+01,0.628953
187.60,28,0,1.709861e+01,1.707040e+01,0.538050
187.65,26,0,1.709240e+01,1.706416e+01,0.511737
187.70,30,0,1.708619e+01,1.705792e+01,0.563828
187.75,19,0,1.707997e+01,1.705167e+01,0.422259
187.80,25,0,1.707374e+01,1.704542e+01,0.498721
187.85,47,0,1.706752e+01,1.703916e+01,0.781497
187.90,32,0,1.706129e+01,1.703290e+01,0.589232
187.95,25,0,1.705506e+01,1.702664e+01,0.501111
188.00,27,0,1.704882e+01,1.702038e+01,0.526443
188.05,45,0,1.704259e+01,1.701411e+01,0.751321
188.10,33,0,1.703634e+01,1.700784e+01,0.575173
188.15,26,0,1.703010e+01,1.700156e+01,0.486998
188.20,35,0,1.702385e+01,1.699529e+01,0.603759
188.25,29,0,1.701759e+01,1.698900e+01,0.526192
188.30,22,0,1.701134e+01,1.698272e+01,0.440420
188.35,22,0,1.700508e+01,1.697643e+01,0.438127
188.40,21,0,1.699882e+01,1.697014e+01,0.492341
188.45,38,0,1.699255e+01,1.696384e+01,0.673834
188.50,36,0,1.698628e+01,1.695754e+01,0.648700
188.55,49,0,1.698001e+01,1.695124e+01,0.814936
188.60,30,0,1.697373e+01,1.694493e+01,0.569271
188.65,20,0,1.696745e+01,1.693862e+01,0.437189
188.70,42,0,1.696116e+01,1.693231e+01,0.726030
188.75,35,0,1.695488e+01,1.692599e+01,0.638261
188.80,35,0,1.694859e+01,1.691967e+01,0.637970
188.85,35,0,1.694229e+01,1.691334e+01,0.635830
188.90,37,0,1.693600e+01,1.690702e+01,0.662201
188.95,21,0,1.692969e+01,1.690069e+01,0.430454
189.00,35,0,1.692339e+01,1.689435e+01,0.612717
189.05,34,0,1.691708e+01,1.688801e+01,0.597477
189.10,36,0,1.691077e+01,1.688167e+01,0.613445
189.15,37,0,1.690446e+01,1.687533e+01,0.625721
189.20,27,0,1.689814e+01,1.686898e+01,0.497264
189.25,25,0,1.689181e+01,1.686263e+01,0.473466
189.30,25,0,1.688549e+01,1.685627e+01,0.483865
189.35,23,0,1.687916e+01,1.684991e+01,0.467839
189.40,36,0,1.687283e+01,1.684355e+01,0.637418
189.45,36,0,1.686649e+01,1.683718e+01,0.635000
189.50,35,0,1.686015e+01,1.683081e+01,0.620826
189.55,26,0,1.685381e+01,1.682444e+01,0.505283
189.60,32,0,1.684746e+01,1.681806e+01,0.580006
189.65,37,0,1.684111e+01,1.681168e+01,0.647925
189.70,36,0,1.683476e+01,1.680530e+01,0.630998
189.75,30,0,1.682840e+01,1.679891e+01,0.559994
189.80,39,0,1.682204e+01,1.679252e+01,0.671140
189.85,35,0,1.681568e+01,1.678612e+01,0.621029
189.90,31,0,1.680931e+01,1.677972e+01,0.557769
189.95,29,0,1.680294e+01,1.677332e+01,0.525204
190.00,39,0,1.679656e+01,1.676692e+01,0.655271
190.05,39,0,1.679019e+01,1.676051e+01,0.653796
190.10,38,0,1.678380e+01,1.675410e+01,0.644043
190.15,19,0,1.677742e+01,1.674768e+01,0.403236
190.20,27,0,1.677103e+01,1.674126e+01,0.505284
190.25,36,0,1.676464e+01,1.673484e+01,0.614478
190.30,36,0,1.675824e+01,1.672841e+01,0.613022
190.35,34,0,1.675184e+01,1.672198e+01,0.588112
190.40,37,0,1.674544e+01,1.671554e+01,0.628151
190.45,26,0,1.673903e+01,1.670911e+01,0.486618
190.50,53,0,1.673262e+01,1.670266e+01,0.830196
190.55,27,0,1.672621e+01,1.669622e+01,0.497998
190.60,40,0,1.671979e+01,1.668977e+01,0.671742
190.65,22,0,1.671337e+01,1.668332e+01,0.435008
190.70,29,0,1.670694e+01,1.667686e+01,0.524310
190.75,41,0,1.670051e+01,1.667040e+01,0.682575
190.80,29,0,1.669408e+01,1.666394e+01,0.524048
190.85,37,0,1.668765e+01,1.665747e+01,0.628727
190.90,31,0,1.668121e+01,1.665100e+01,0.551239
190.95,46,0,1.667476e+01,1.664453e+01,0.746442
191.00,37,0,1.666832e+01,1.663805e+01,0.627376
191.05,31,0,1.666187e+01,1.663157e+01,0.553466
191.10,49,0,1.665542e+01,1.662508e+01,0.780396
191.15,42,0,1.664896e+01,1.661860e+01,0.688697
191.20,36,0,1.664250e+01,1.661210e+01,0.611510
191.25,47,0,1.663603e+01,1.660561e+01,0.753195
191.30,41,0,1.662957e+01,1.659911e+01,0.680462
191.35,35,0,1.662309e+01,1.659260e+01,0.601360
191.40,37,0,1.661662e+01,1.658610e+01,0.628296
191.45,35,0,1.661014e+01,1.657958e+01,0.600901
191.50,31,0,1.660366e+01,1.657307e+01,0.548542
191.55,29,0,1.659717e+01,1.656655e+01,0.524579
191.60,38,0,1.659068e+01,1.656003e+01,0.641083
191.65,31,0,1.658419e+01,1.655351e+01,0.552550
191.70,35,0,1.657769e+01,1.654698e+01,0.602991
191.75,31,0,1.657119e+01,1.654045e+01,0.551223
191.80,37,0,1.656469e+01,1.653391e+01,0.628636
191.85,37,0,1.655818e+01,1.652737e+01,0.625151
191.90,44,0,1.655167e+01,1.652083e+01,0.714768
191.95,25,0,1.654515e+01,1.651428e+01,0.476647
192.00,26,0,1.653863e+01,1.650773e+01,0.485961
192.05,28,0,1.653211e+01,1.650117e+01,0.511981
192.10,47,0,1.652559e+01,1.649462e+01,0.761071
192.15,38,0,1.651906e+01,1.648805e+01,0.645066
192.20,31,0,1.651252e+01,1.648149e+01,0.557986
192.25,33,0,1.650599e+01,1.647492e+01,0.584157
192.30,34,0,1.649945e+01,1.646835e+01,0.592259
192.35,22,0,1.649290e+01,1.646177e+01,0.437508
192.40,27,0,1.648635e+01,1.645519e+01,0.597379
192.45,30,0,1.647980e+01,1.644860e+01,0.591383
192.50,31,0,1.647325e+01,1.644202e+01,0.623152
192.55,49,0,1.646669e+01,1.643543e+01,0.953671
192.60,50,0,1.646013e+01,1.642883e+01,0.829222
192.65,27,0,1.645356e+01,1.642223e+01,0.528013
192.70,26,0,1.644699e+01,1.641563e+01,0.514177
192.75,28,0,1.644041e+01,1.640902e+01,0.544558
192.80,47,0,1.643384e+01,1.640241e+01,0.793819
192.85,50,0,1.642726e+01,1.639580e+01,0.823517
192.90,27,0,1.642067e+01,1.638918e+01,0.503181
192.95,37,0,1.641408e+01,1.638256e+01,0.629036
193.00,43,0,1.640749e+01,1.637593e+01,0.712689
193.05,51,0,1.640089e+01,1.636930e+01,0.815938
193.10,28,0,1.639429e+01,1.636267e+01,0.510809
193.15,39,0,1.638769e+01,1.635603e+01,0.652717
193.20,32,0,1.638108e+01,1.634939e+01,0.563726
193.25,33,0,1.637447e+01,1.634275e+01,0.575421
193.30,48,0,1.636786e+01,1.633610e+01,0.768741
193.35,28,0,1.636124e+01,1.632945e+01,0.512043
193.40,33,0,1.635461e+01,1.632279e+01,0.575558
193.45,28,0,1.634799e+01,1.631613e+01,0.511274
193.50,39,0,1.634136e+01,1.630947e+01,0.698788
193.55,36,0,1.633472e+01,1.630280e+01,0.612755
193.60,36,0,1.632809e+01,1.629613e+01,0.612130
193.65,28,0,1.632144e+01,1.628945e+01,0.513221
193.70,33,0,1.631480e+01,1.628277e+01,0.580235
193.75,31,0,1.630815e+01,1.627609e+01,0.562683
193.80,47,0,1.630150e+01,1.626941e+01,0.758699
193.85,26,0,1.629484e+01,1.626272e+01,0.485298
193.90,26,0,1.628818e+01,1.625602e+01,0.488775
193.95,32,0,1.628152e+01,1.624932e+01,0.561389
194.00,39,0,1.627485e+01,1.624262e+01,0.653709
194.05,32,0,1.626818e+01,1.623592e+01,0.561747
194.10,44,0,1.626150e+01,1.622921e+01,0.717192
194.15,30,0,1.625482e+01,1.622249e+01,0.536233
194.20,34,0,1.624814e+01,1.621578e+01,0.587454
194.25,45,0,1.624145e+01,1.620906e+01,0.735726
194.30,24,0,1.623476e+01,1.620233e+01,0.459794
194.35,32,0,1.622807e+01,1.619561e+01,0.562540
194.40,42,0,1.622137e+01,1.618887e+01,0.694298
194.45,28,0,1.621467e+01,1.618214e+01,0.512109
194.50,25,0,1.620796e+01,1.617540e+01,0.472224
194.55,29,0,1.620125e+01,1.616865e+01,0.525401
194.60,26,0,1.619454e+01,1.616191e+01,0.489031
194.65,35,0,1.618782e+01,1.615515e+01,0.599816
194.70,28,0,1.618110e+01,1.614840e+01,0.511107
194.75,27,0,1.617438e+01,1.614164e+01,0.501709
194.80,34,0,1.616765e+01,1.613488e+01,0.588879
194.85,46,0,1.616092e+01,1.612811e+01,0.744226
194.90,29,0,1.615418e+01,1.612134e+01,0.525843
194.95,56,0,1.614744e+01,1.611457e+01,0.873880
195.00,43,0,1.614070e+01,1.610779e+01,0.704582
195.05,31,0,1.613395e+01,1.610100e+01,0.549706
195.10,33,0,1.612720e+01,1.609422e+01,0.576812
195.15,30,0,1.612044e+01,1.608743e+01,0.534899
195.20,33,0,1.611368e+01,1.608063e+01,0.576872
195.25,32,0,1.610692e+01,1.607383e+01,0.563775
195.30,36,0,1.610015e+01,1.606703e+01,0.616578
195.35,32,0,1.609338e+01,1.606023e+01,0.568340
195.40,29,0,1.608661e+01,1.605342e+01,0.524596
195.45,26,0,1.607983e+01,1.604660e+01,0.487731
195.50,42,0,1.607304e+01,1.603979e+01,0.690695
195.55,34,0,1.606626e+01,1.603296e+01,0.589158
195.60,45,0,1.605947e+01,1.602614e+01,0.732115
195.65,40,0,1.605267e+01,1.601931e+01,0.665614
195.70,33,0,1.604587e+01,1.601247e+01,0.577367
195.75,26,0,1.603907e+01,1.600564e+01,0.484634
195.80,35,0,1.603226e+01,1.599879e+01,0.602008
195.85,38,0,1.602545e+01,1.599195e+01,0.643692
195.90,26,0,1.601864e+01,1.598510e+01,0.485771
195.95,42,0,1.601182e+01,1.597825e+01,0.689945
196.00,37,0,1.600500e+01,1.597139e+01,0.628771
196.05,38,0,1.599818e+01,1.596453e+01,0.649261
196.10,42,0,1.599135e+01,1.595766e+01,0.692926
196.15,36,0,1.598451e+01,1.595079e+01,0.612867
196.20,24,0,1.597767e+01,1.594392e+01,0.462411
196.25,47,0,1.597083e+01,1.593704e+01,0.758660
196.30,37,0,1.596399e+01,1.593016e+01,0.628452
196.35,43,0,1.595714e+01,1.592328e+01,0.703709
196.40,30,0,1.595029e+01,1.591639e+01,0.539144
196.45,38,0,1.594343e+01,1.590949e+01,0.642699
196.50,40,0,1.593657e+01,1.590260e+01,0.663532
196.55,31,0,1.592970e+01,1.589570e+01,0.598580
196.60,38,0,1.592283e+01,1.588879e+01,0.638402
196.65,52,0,1.591596e+01,1.588188e+01,0.823755
196.70,23,0,1.590908e+01,1.587497e+01,0.447751
196.75,39,0,1.590220e+01,1.586805e+01,0.650568
196.80,38,0,1.589532e+01,1.586113e+01,0.641361
196.85,40,0,1.588843e+01,1.585420e+01,0.665304
196.90,40,0,1.588153e+01,1.584727e+01,0.661164
196.95,31,0,1.587464e+01,1.584034e+01,0.550702
197.00,26,0,1.586774e+01,1.583340e+01,0.492674
197.05,37,0,1.586083e+01,1.582646e+01,0.640727
197.10,22,0,1.585392e+01,1.581952e+01,0.446679
197.15,27,0,1.584701e+01,1.581257e+01,0.509011
197.20,38,0,1.584009e+01,1.580561e+01,0.642051
197.25,48,0,1.583317e+01,1.579866e+01,0.768183
197.30,23,0,1.582625e+01,1.579170e+01,0.448969
197.35,23,0,1.581932e+01,1.578473e+01,0.448831
197.40,31,0,1.581238e+01,1.577776e+01,0.550491
197.45,31,0,1.580545e+01,1.577079e+01,0.549847
197.50,42,0,1.579851e+01,1.576381e+01,0.692852
197.55,34,0,1.579156e+01,1.575683e+01,0.590518
197.60,29,0,1.578461e+01,1.574984e+01,0.525882
197.65,51,0,1.577766e+01,1.574285e+01,0.806154
197.70,55,0,1.577070e+01,1.573586e+01,0.865312
197.75,42,0,1.576374e+01,1.572885e+01,0.696876
197.80,19,0,1.575677e+01,1.572185e+01,0.399474
197.85,42,0,1.574980e+01,1.571485e+01,0.694485
197.90,43,0,1.574283e+01,1.570783e+01,0.705013
197.95,42,0,1.573585e+01,1.570082e+01,0.692899
198.00,31,0,1.572887e+01,1.569380e+01,0.549234
198.05,32,0,1.572189e+01,1.568678e+01,0.573652
198.10,24,0,1.571490e+01,1.567975e+01,0.464514
198.15,31,0,1.570790e+01,1.567272e+01,0.551870
198.20,39,0,1.570091e+01,1.566568e+01,0.653972
198.25,29,0,1.569390e+01,1.565865e+01,0.523048
198.30,28,0,1.568690e+01,1.565160e+01,0.513252
198.35,30,0,1.567989e+01,1.564455e+01,0.536060
198.40,34,0,1.567287e+01,1.563750e+01,0.589813
198.45,33,0,1.566585e+01,1.563045e+01,0.588499
198.50,27,0,1.565883e+01,1.562338e+01,0.500661
198.55,34,0,1.565180e+01,1.561632e+01,0.590656
198.60,33,0,1.564477e+01,1.560925e+01,0.575141
198.65,28,0,1.563774e+01,1.560218e+01,0.513377
198.70,41,0,1.563070e+01,1.559510e+01,0.680115
198.75,43,0,1.562366e+01,1.558802e+01,0.701278
198.80,34,0,1.561661e+01,1.558094e+01,0.589461
198.85,31,0,1.560956e+01,1.557385e+01,0.555944
198.90,49,0,1.560250e+01,1.556675e+01,0.780212
198.95,31,0,1.559544e+01,1.555965e+01,0.549818
199.00,33,0,1.558838e+01,1.555255e+01,0.574388
199.05,31,0,1.558131e+01,1.554545e+01,0.550850
199.10,39,0,1.557424e+01,1.553833e+01,0.656302
199.15,36,0,1.556716e+01,1.553122e+01,0.613085
199.20,20,0,1.556008e+01,1.552410e+01,0.410060
199.25,36,0,1.555300e+01,1.551698e+01,0.618638
199.30,47,0,1.554591e+01,1.550985e+01,0.767798
199.35,38,0,1.553882e+01,1.550272e+01,0.652805
199.40,43,0,1.553172e+01,1.549559e+01,0.721611
199.45,30,0,1.552462e+01,1.548845e+01,0.553372
199.50,57,0,1.551751e+01,1.548130e+01,0.893902
199.55,31,0,1.551040e+01,1.547415e+01,0.549889
199.60,27,0,1.550329e+01,1.546700e+01,0.499324
199.65,31,0,1.549617e+01,1.545984e+01,0.547990
199.70,40,0,1.548905e+01,1.545268e+01,0.665153
199.75,30,0,1.548192e+01,1.544552e+01,0.535905
199.80,37,0,1.547479e+01,1.543835e+01,0.625849
199.85,25,0,1.546766e+01,1.543118e+01,0.473485
199.90,47,0,1.546052e+01,1.542400e+01,0.753311
199.95,24,0,1.545338e+01,1.541682e+01,0.460719
200.00,38,0,1.544623e+01,1.540963e+01,0.638520
200.05,29,0,1.543908e+01,1.540244e+01,0.524953
200.10,25,0,1.543192e+01,1.539524e+01,0.472507
200.15,57,0,1.542476e+01,1.538804e+01,0.879548
200.20,51,0,1.541760e+01,1.538084e+01,0.806621
200.25,27,0,1.541043e+01,1.537363e+01,0.500869
200.30,48,0,1.540326e+01,1.536642e+01,0.775161
200.35,46,0,1.539608e+01,1.535920e+01,0.746802
200.40,26,0,1.538890e+01,1.535198e+01,0.485491
200.45,26,0,1.538171e+01,1.534476e+01,0.487039
200.50,30,0,1.537452e+01,1.533753e+01,0.545143
200.55,41,0,1.536733e+01,1.533030e+01,0.678162
200.60,48,0,1.536013e+01,1.532306e+01,0.767861
200.65,45,0,1.535293e+01,1.531581e+01,0.729474
200.70,50,0,1.534572e+01,1.530857e+01,0.796442
200.75,58,0,1.533851e+01,1.530132e+01,0.897260
200.80,37,0,1.533130e+01,1.529406e+01,0.626174
200.85,37,0,1.532408e+01,1.528680e+01,0.626089
200.90,38,0,1.531685e+01,1.527954e+01,0.637653
200.95,49,0,1.530962e+01,1.527227e+01,0.778981
201.00,35,0,1.530239e+01,1.526500e+01,0.600018
201.05,29,0,1.529515e+01,1.525772e+01,0.523403
201.10,42,0,1.528791e+01,1.525044e+01,0.690777
201.15,38,0,1.528067e+01,1.524315e+01,0.642247
201.20,31,0,1.527342e+01,1.523586e+01,0.550667
201.25,34,0,1.526617e+01,1.522857e+01,0.593573
201.30,34,0,1.525891e+01,1.522127e+01,0.597410
201.35,30,0,1.525165e+01,1.521397e+01,0.558144
201.40,37,0,1.524438e+01,1.520666e+01,0.645146
201.45,58,0,1.523711e+01,1.519935e+01,0.912351
201.50,35,0,1.522983e+01,1.519203e+01,0.618765
201.55,36,0,1.522255e+01,1.518471e+01,0.629210
201.60,33,0,1.521527e+01,1.517739e+01,0.589407
201.65,39,0,1.520798e+01,1.517006e+01,0.667446
201.70,52,0,1.520069e+01,1.516272e+01,0.871199
201.75,31,0,1.519339e+01,1.515539e+01,0.571035
201.80,30,0,1.518609e+01,1.514804e+01,0.549135
201.85,23,0,1.517878e+01,1.514069e+01,0.450123
201.90,26,0,1.517147e+01,1.513334e+01,0.487311
201.95,43,0,1.516415e+01,1.512599e+01,0.705872
202.00,35,0,1.515684e+01,1.511863e+01,0.606453
202.05,29,0,1.514951e+01,1.511126e+01,0.526350
202.10,36,0,1.514218e+01,1.510389e+01,0.614810
202.15,26,0,1.513485e+01,1.509652e+01,0.487346
202.20,33,0,1.512751e+01,1.508914e+01,0.576241
202.25,40,0,1.512017e+01,1.508176e+01,0.668770
202.30,45,0,1.511283e+01,1.507437e+01,0.732013
202.35,37,0,1.510548e+01,1.506698e+01,0.629181
202.40,29,0,1.509812e+01,1.505958e+01,0.532241
202.45,26,0,1.509076e+01,1.505218e+01,0.486334
202.50,37,0,1.508340e+01,1.504478e+01,0.628815
202.55,41,0,1.507603e+01,1.503737e+01,0.718102
202.60,24,0,1.506866e+01,1.502996e+01,0.459272
202.65,34,0,1.506128e+01,1.502254e+01,0.592644
202.70,49,0,1.505390e+01,1.501511e+01,0.784238
202.75,47,0,1.504651e+01,1.500769e+01,0.760133
202.80,33,0,1.503912e+01,1.500025e+01,0.576739
202.85,44,0,1.503173e+01,1.499281e+01,0.718978
202.90,37,0,1.502433e+01,1.498537e+01,0.653811
202.95,24,0,1.501693e+01,1.497792e+01,0.468004
203.00,38,0,1.500952e+01,1.497047e+01,0.642390
203.05,26,0,1.500211e+01,1.496302e+01,0.492409
203.10,34,0,1.499469e+01,1.495556e+01,0.588660
203.15,38,0,1.498727e+01,1.494810e+01,0.645138
203.20,31,0,1.497984e+01,1.494063e+01,0.557542
203.25,26,0,1.497241e+01,1.493316e+01,0.534688
203.30,32,0,1.496498e+01,1.492568e+01,0.572276
203.35,42,0,1.495754e+01,1.491820e+01,0.693553
203.40,45,0,1.495009e+01,1.491071e+01,0.731251
203.45,41,0,1.494264e+01,1.490322e+01,0.691504
203.50,40,0,1.493519e+01,1.489573e+01,0.706177
203.55,22,0,1.492773e+01,1.488823e+01,0.437959
203.60,26,0,1.492027e+01,1.488072e+01,0.486596
203.65,45,0,1.491281e+01,1.487321e+01,0.729894
203.70,36,0,1.490533e+01,1.486570e+01,0.618814
203.75,26,0,1.489786e+01,1.485818e+01,0.486078
203.80,25,0,1.489038e+01,1.485066e+01,0.478313
203.85,41,0,1.488289e+01,1.484313e+01,0.682248
203.90,32,0,1.487541e+01,1.483560e+01,0.567005
203.95,25,0,1.486791e+01,1.482806e+01,0.477845
204.00,44,0,1.486041e+01,1.482052e+01,0.723287
204.05,43,0,1.485291e+01,1.481297e+01,0.706085
204.10,24,0,1.484540e+01,1.480542e+01,0.465503
204.15,38,0,1.483789e+01,1.479787e+01,0.652984
204.20,36,0,1.483037e+01,1.479030e+01,0.626936
204.25,22,0,1.482285e+01,1.478274e+01,0.436092
204.30,36,0,1.481533e+01,1.477517e+01,0.622186
204.35,21,0,1.480780e+01,1.476760e+01,0.430019
204.40,33,0,1.480026e+01,1.476002e+01,0.584002
204.45,34,0,1.479272e+01,1.475244e+01,0.591369
204.50,25,0,1.478518e+01,1.474485e+01,0.472831
204.55,50,0,1.477763e+01,1.473725e+01,0.830132
204.60,36,0,1.477008e+01,1.472966e+01,0.613776
204.65,28,0,1.476252e+01,1.472206e+01,0.512960
204.70,27,0,1.475496e+01,1.471445e+01,0.503473
204.75,22,0,1.474739e+01,1.470684e+01,0.439936
204.80,26,0,1.473982e+01,1.469922e+01,0.487465
204.85,33,0,1.473224e+01,1.469160e+01,0.575116
204.90,39,0,1.472466e+01,1.468397e+01,0.659591
204.95,22,0,1.471707e+01,1.467634e+01,0.434858
205.00,23,0,1.470948e+01,1.466871e+01,0.450757
205.05,34,0,1.470189e+01,1.466107e+01,0.593397
205.10,50,0,1.469429e+01,1.465343e+01,0.793000
205.15,41,0,1.468668e+01,1.464578e+01,0.678651
205.20,38,0,1.467907e+01,1.463812e+01,0.642697
205.25,70,0,1.467146e+01,1.463047e+01,1.056437
205.30,33,0,1.466384e+01,1.462280e+01,0.581508
205.35,32,0,1.465622e+01,1.461514e+01,0.566962
205.40,35,0,1.464859e+01,1.460746e+01,0.606489
205.45,25,0,1.464096e+01,1.459979e+01,0.477328
205.50,44,0,1.463332e+01,1.459210e+01,0.716990
205.55,23,0,1.462568e+01,1.458442e+01,0.450310
205.60,40,0,1.461803e+01,1.457673e+01,0.666548
205.65,46,0,1.461038e+01,1.456903e+01,0.749324
205.70,42,0,1.460273e+01,1.456133e+01,0.695514
205.75,27,0,1.459507e+01,1.455362e+01,0.499973
205.80,32,0,1.458740e+01,1.454591e+01,0.563607
205.85,23,0,1.457973e+01,1.453820e+01,0.449524
205.90,34,0,1.457206e+01,1.453047e+01,0.593403
205.95,40,0,1.456438e+01,1.452275e+01,0.667038
206.00,41,0,1.455669e+01,1.451502e+01,0.682033
206.05,34,0,1.454900e+01,1.450729e+01,0.597852
206.10,27,0,1.454131e+01,1.449955e+01,0.505497
206.15,23,0,1.453361e+01,1.449180e+01,0.457536
206.20,36,0,1.452591e+01,1.448405e+01,0.622292
206.25,32,0,1.451820e+01,1.447630e+01,0.576562
206.30,27,0,1.451049e+01,1.446854e+01,0.511126
206.35,43,0,1.450277e+01,1.446078e+01,0.717874
206.40,24,0,1.449505e+01,1.445301e+01,0.470702
206.45,39,0,1.448732e+01,1.444523e+01,0.660794
206.50,26,0,1.447958e+01,1.443745e+01,0.496109
206.55,32,0,1.447185e+01,1.442967e+01,0.571728
206.60,37,0,1.446411e+01,1.442188e+01,0.638365
206.65,26,0,1.445636e+01,1.441409e+01,0.486718
206.70,42,0,1.444861e+01,1.440629e+01,0.687001
206.75,52,0,1.444085e+01,1.439849e+01,0.825770
206.80,25,0,1.443309e+01,1.439068e+01,0.473113
206.85,56,0,1.442532e+01,1.438287e+01,0.874735
206.90,45,0,1.441755e+01,1.437505e+01,0.731300
206.95,39,0,1.440978e+01,1.436723e+01,0.649112
207.00,32,0,1.440200e+01,1.435940e+01,0.564214
207.05,24,0,1.439421e+01,1.435157e+01,0.464588
207.10,29,0,1.438642e+01,1.434373e+01,0.527346
207.15,30,0,1.437863e+01,1.433589e+01,0.539171
207.20,34,0,1.437083e+01,1.432804e+01,0.588188
207.25,40,0,1.436302e+01,1.432019e+01,0.667544
207.30,35,0,1.435521e+01,1.431234e+01,0.604924
207.35,41,0,1.434740e+01,1.430447e+01,0.679889
207.40,44,0,1.433958e+01,1.429661e+01,0.722982
207.45,30,0,1.433175e+01,1.428873e+01,0.544577
207.50,26,0,1.432392e+01,1.428086e+01,0.520276
207.55,26,0,1.431609e+01,1.427298e+01,0.496451
207.60,28,0,1.430825e+01,1.426509e+01,0.576039
207.65,29,0,1.430040e+01,1.425720e+01,0.554037
207.70,40,0,1.429256e+01,1.424930e+01,0.694176
207.75,34,0,1.428470e+01,1.424140e+01,0.623158
207.80,25,0,1.427684e+01,1.423349e+01,0.501538
207.85,26,0,1.426898e+01,1.422558e+01,0.514019
207.90,31,0,1.426111e+01,1.421766e+01,0.578343
207.95,42,0,1.425324e+01,1.420974e+01,0.721198
208.00,20,0,1.424536e+01,1.420182e+01,0.483256
208.05,43,0,1.423748e+01,1.419388e+01,0.737262
208.10,30,0,1.422959e+01,1.418595e+01,0.566939
208.15,38,0,1.422170e+01,1.417801e+01,0.671575
208.20,43,0,1.421380e+01,1.417006e+01,0.731751
208.25,37,0,1.420590e+01,1.416211e+01,0.679556
208.30,24,0,1.419799e+01,1.415415e+01,0.482604
208.35,23,0,1.419007e+01,1.414619e+01,0.463028
208.40,31,0,1.418216e+01,1.413822e+01,0.569223
208.45,39,0,1.417423e+01,1.413025e+01,0.673303
208.50,37,0,1.416631e+01,1.412228e+01,0.645895
208.55,38,0,1.415837e+01,1.411430e+01,0.657606
208.60,40,0,1.415044e+01,1.410631e+01,0.682332
208.65,28,0,1.414249e+01,1.409832e+01,0.534974
208.70,52,0,1.413454e+01,1.409032e+01,0.836598
208.75,31,0,1.412659e+01,1.408232e+01,0.568831
208.80,54,0,1.411863e+01,1.407431e+01,0.861258
208.85,42,0,1.411067e+01,1.406630e+01,0.688063
208.90,40,0,1.410270e+01,1.405828e+01,0.663309
208.95,26,0,1.409473e+01,1.405026e+01,0.490056
209.00,39,0,1.408675e+01,1.404223e+01,0.649782
209.05,24,0,1.407877e+01,1.403420e+01,0.459710
209.10,45,0,1.407078e+01,1.402616e+01,0.730268
209.15,32,0,1.406278e+01,1.401812e+01,0.566575
209.20,58,0,1.405478e+01,1.401007e+01,0.890666
209.25,47,0,1.404678e+01,1.400201e+01,0.831632
209.30,33,0,1.403877e+01,1.399396e+01,0.594195
209.35,36,0,1.403075e+01,1.398589e+01,0.629923
209.40,23,0,1.402274e+01,1.397782e+01,0.465900
209.45,23,0,1.401471e+01,1.396975e+01,0.465871
209.50,42,0,1.400668e+01,1.396167e+01,0.712975
209.55,27,0,1.399865e+01,1.395359e+01,0.516457
209.60,38,0,1.399061e+01,1.394549e+01,0.659869
209.65,40,0,1.398256e+01,1.393740e+01,0.684153
209.70,26,0,1.397451e+01,1.392930e+01,0.503283
209.75,38,0,1.396646e+01,1.392120e+01,0.657234
209.80,46,0,1.395840e+01,1.391309e+01,0.756747
209.85,41,0,1.395033e+01,1.390497e+01,0.677489
209.90,42,0,1.394226e+01,1.389685e+01,0.691063
209.95,34,0,1.393419e+01,1.388872e+01,0.589998
210.00,53,0,1.392611e+01,1.388059e+01,0.829973
210.05,26,0,1.391802e+01,1.387245e+01,0.484458
210.10,39,0,1.390993e+01,1.386431e+01,0.662247
210.15,62,0,1.390183e+01,1.385617e+01,0.952278
210.20,25,0,1.389373e+01,1.384801e+01,0.475241
210.25,22,0,1.388563e+01,1.383986e+01,0.438840
210.30,34,0,1.387751e+01,1.383169e+01,0.593659
210.35,24,0,1.386940e+01,1.382352e+01,0.463520
210.40,31,0,1.386128e+01,1.381535e+01,0.552280
210.45,40,0,1.385315e+01,1.380717e+01,0.666161
210.50,37,0,1.384502e+01,1.379899e+01,0.627978
210.55,29,0,1.383688e+01,1.379080e+01,0.527060
210.60,45,0,1.382873e+01,1.378260e+01,0.728863
210.65,39,0,1.382059e+01,1.377440e+01,0.653678
210.70,27,0,1.381243e+01,1.376620e+01,0.498031
210.75,24,0,1.380427e+01,1.375799e+01,0.462206
210.80,36,0,1.379611e+01,1.374977e+01,0.613437
210.85,32,0,1.378794e+01,1.374155e+01,0.563639
210.90,46,0,1.377977e+01,1.373333e+01,0.743100
210.95,35,0,1.377159e+01,1.372509e+01,0.603105
211.00,51,0,1.376340e+01,1.371686e+01,0.805590
211.05,41,0,1.375521e+01,1.370861e+01,0.677587
211.10,47,0,1.374701e+01,1.370037e+01,0.767764
211.15,29,0,1.373881e+01,1.369211e+01,0.538608
211.20,24,0,1.373061e+01,1.368385e+01,0.511576
211.25,28,0,1.372239e+01,1.367559e+01,0.518791
211.30,61,0,1.371418e+01,1.366732e+01,0.942475
211.35,33,0,1.370595e+01,1.365905e+01,0.587549
211.40,38,0,1.369773e+01,1.365077e+01,0.651247
211.45,45,0,1.368949e+01,1.364248e+01,0.741461
211.50,37,0,1.368126e+01,1.363419e+01,0.637704
211.55,35,0,1.367301e+01,1.362589e+01,0.612377
211.60,31,0,1.366476e+01,1.361759e+01,0.559102
211.65,50,0,1.365651e+01,1.360928e+01,0.806122
211.70,34,0,1.364825e+01,1.360097e+01,0.596667
211.75,31,0,1.363998e+01,1.359265e+01,0.551891
211.80,22,0,1.363171e+01,1.358433e+01,0.429239
211.85,49,0,1.362344e+01,1.357600e+01,0.780387
211.90,25,0,1.361516e+01,1.356767e+01,0.471271
211.95,26,0,1.360687e+01,1.355933e+01,0.484415
212.00,35,0,1.359858e+01,1.355098e+01,0.598043
212.05,38,0,1.359028e+01,1.354263e+01,0.639396
212.10,55,0,1.358198e+01,1.353428e+01,0.863115
212.15,40,0,1.357367e+01,1.352591e+01,0.665011
212.20,32,0,1.356536e+01,1.351755e+01,0.556171
212.25,23,0,1.355704e+01,1.350917e+01,0.443780
212.30,32,0,1.354872e+01,1.350080e+01,0.560179
212.35,39,0,1.354039e+01,1.349241e+01,0.652964
212.40,35,0,1.353205e+01,1.348402e+01,0.601115
212.45,47,0,1.352371e+01,1.347563e+01,0.754548
212.50,48,0,1.351536e+01,1.346723e+01,0.767207
212.55,29,0,1.350701e+01,1.345882e+01,0.525013
212.60,44,0,1.349865e+01,1.345041e+01,0.716068
212.65,47,0,1.349029e+01,1.344199e+01,0.754420
212.70,28,0,1.348192e+01,1.343357e+01,0.517922
212.75,34,0,1.347355e+01,1.342514e+01,0.593080
212.80,28,0,1.346517e+01,1.341671e+01,0.518010
212.85,30,0,1.345679e+01,1.340827e+01,0.595350
212.90,53,0,1.344840e+01,1.339983e+01,0.857324
212.95,39,0,1.344000e+01,1.339138e+01,0.676081
213.00,29,0,1.343160e+01,1.338292e+01,0.540480
213.05,29,0,1.342320e+01,1.337446e+01,0.547328
213.10,27,0,1.341478e+01,1.336599e+01,0.515054
213.15,24,0,1.340637e+01,1.335752e+01,0.477827
213.20,37,0,1.339794e+01,1.334904e+01,0.652404
213.25,30,0,1.338952e+01,1.334056e+01,0.591681
213.30,43,0,1.338108e+01,1.333207e+01,0.725257
213.35,39,0,1.337264e+01,1.332357e+01,0.674535
213.40,39,0,1.336420e+01,1.331507e+01,0.737374
213.45,32,0,1.335575e+01,1.330657e+01,0.592378
213.50,43,0,1.334729e+01,1.329805e+01,0.719326
213.55,33,0,1.333883e+01,1.328954e+01,0.594460
213.60,53,0,1.333036e+01,1.328101e+01,0.845392
213.65,30,0,1.332189e+01,1.327249e+01,0.553720
213.70,32,0,1.331341e+01,1.326395e+01,0.586464
213.75,30,0,1.330493e+01,1.325541e+01,0.582116
213.80,44,0,1.329644e+01,1.324687e+01,0.732579
213.85,46,0,1.328794e+01,1.323831e+01,0.760206
213.90,25,0,1.327944e+01,1.322976e+01,0.488025
213.95,20,0,1.327093e+01,1.322119e+01,0.423614
214.00,36,0,1.326242e+01,1.321263e+01,0.685711
214.05,36,0,1.325390e+01,1.320405e+01,0.632125
214.10,45,0,1.324538e+01,1.319547e+01,0.753845
214.15,34,0,1.323685e+01,1.318689e+01,0.602287
214.20,33,0,1.322832e+01,1.317829e+01,0.594131
214.25,39,0,1.321977e+01,1.316970e+01,0.665900
214.30,19,0,1.321123e+01,1.316109e+01,0.409280
214.35,36,0,1.320268e+01,1.315249e+01,0.624625
214.40,21,0,1.319412e+01,1.314387e+01,0.426071
214.45,32,0,1.318556e+01,1.313525e+01,0.564264
214.50,36,0,1.317699e+01,1.312663e+01,0.620937
214.55,33,0,1.316841e+01,1.311799e+01,0.579558
214.60,39,0,1.315983e+01,1.310936e+01,0.656882
214.65,44,0,1.315125e+01,1.310071e+01,0.729285
214.70,33,0,1.314265e+01,1.309206e+01,0.600006
214.75,30,0,1.313406e+01,1.308341e+01,0.596000
214.80,25,0,1.312545e+01,1.307475e+01,0.478065
214.85,26,0,1.311685e+01,1.306608e+01,0.493427
214.90,30,0,1.310823e+01,1.305741e+01,0.543067
214.95,35,0,1.309961e+01,1.304873e+01,0.617761
215.00,28,0,1.309098e+01,1.304005e+01,0.516923
215.05,30,0,1.308235e+01,1.303136e+01,0.541912
215.10,25,0,1.307371e+01,1.302266e+01,0.481049
215.15,31,0,1.306507e+01,1.301396e+01,0.555295
215.20,25,0,1.305642e+01,1.300525e+01,0.478715
215.25,26,0,1.304777e+01,1.299654e+01,0.488749
215.30,32,0,1.303910e+01,1.298782e+01,0.566127
215.35,18,0,1.303044e+01,1.297909e+01,0.386616
215.40,36,0,1.302177e+01,1.297036e+01,0.621956
215.45,30,0,1.301309e+01,1.296163e+01,0.544886
215.50,37,0,1.300440e+01,1.295288e+01,0.632691
215.55,25,0,1.299571e+01,1.294413e+01,0.478511
215.60,20,0,1.298702e+01,1.293538e+01,0.410493
215.65,31,0,1.297832e+01,1.292662e+01,0.550466
215.70,24,0,1.296961e+01,1.291785e+01,0.460891
215.75,31,0,1.296090e+01,1.290908e+01,0.553091
215.80,24,0,1.295218e+01,1.290030e+01,0.461193
215.85,24,0,1.294345e+01,1.289152e+01,0.462834
215.90,21,0,1.293472e+01,1.288273e+01,0.427052
215.95,28,0,1.292598e+01,1.287393e+01,0.518192
216.00,34,0,1.291724e+01,1.286513e+01,0.593966
216.05,36,0,1.290849e+01,1.285632e+01,0.613688
216.10,29,0,1.289974e+01,1.284751e+01,0.526617
216.15,38,0,1.289098e+01,1.283869e+01,0.645655
216.20,24,0,1.288221e+01,1.282986e+01,0.467058
216.25,27,0,1.287344e+01,1.282103e+01,0.502350
216.30,36,0,1.286466e+01,1.281219e+01,0.615078
216.35,37,0,1.285588e+01,1.280334e+01,0.629537
216.40,32,0,1.284709e+01,1.279449e+01,0.567548
216.45,47,0,1.283829e+01,1.278564e+01,0.758401
216.50,38,0,1.282949e+01,1.277678e+01,0.640607
216.55,18,0,1.282068e+01,1.276791e+01,0.385581
216.60,28,0,1.281187e+01,1.275903e+01,0.513139
216.65,57,0,1.280305e+01,1.275015e+01,0.888705
216.70,24,0,1.279422e+01,1.274127e+01,0.460438
216.75,36,0,1.278539e+01,1.273237e+01,0.616179
216.80,30,0,1.277655e+01,1.272348e+01,0.539802
216.85,26,0,1.276771e+01,1.271457e+01,0.518878
216.90,33,0,1.275886e+01,1.270566e+01,0.590010
216.95,26,0,1.275000e+01,1.269674e+01,0.488209
217.00,36,0,1.274114e+01,1.268782e+01,0.669573
217.05,43,0,1.273227e+01,1.267889e+01,0.711071
217.10,29,0,1.272340e+01,1.266995e+01,0.568583
217.15,28,0,1.271452e+01,1.266101e+01,0.557269
217.20,19,0,1.270563e+01,1.265207e+01,0.419813
217.25,30,0,1.269674e+01,1.264311e+01,0.558338
217.30,31,0,1.268784e+01,1.263415e+01,0.565699
217.35,46,0,1.267894e+01,1.262519e+01,0.757426
217.40,32,0,1.267003e+01,1.261621e+01,0.580350
217.45,33,0,1.266111e+01,1.260723e+01,0.595499
217.50,51,0,1.265219e+01,1.259825e+01,0.827032
217.55,31,0,1.264326e+01,1.258926e+01,0.567686
217.60,32,0,1.263433e+01,1.258026e+01,0.580484
217.65,26,0,1.262539e+01,1.257126e+01,0.525582
217.70,24,0,1.261644e+01,1.256225e+01,0.503224
217.75,34,0,1.260749e+01,1.255323e+01,0.623035
217.80,42,0,1.259853e+01,1.254421e+01,0.736483
217.85,31,0,1.258956e+01,1.253518e+01,0.583820
217.90,34,0,1.258059e+01,1.252615e+01,0.628617
217.95,36,0,1.257161e+01,1.251711e+01,0.656197
218.00,33,0,1.256263e+01,1.250806e+01,0.614211
218.05,50,0,1.255364e+01,1.249901e+01,0.835933
218.10,35,0,1.254464e+01,1.248995e+01,0.636254
218.15,37,0,1.253564e+01,1.248089e+01,0.662911
218.20,38,0,1.252663e+01,1.247181e+01,0.673434
218.25,29,0,1.251762e+01,1.246274e+01,0.544916
218.30,42,0,1.250860e+01,1.245365e+01,0.756247
218.35,37,0,1.249957e+01,1.244456e+01,0.650100
218.40,53,0,1.249054e+01,1.243546e+01,0.860543
218.45,30,0,1.248150e+01,1.242636e+01,0.558980
218.50,34,0,1.247245e+01,1.241725e+01,0.621948
218.55,36,0,1.246340e+01,1.240813e+01,0.638322
218.60,40,0,1.245434e+01,1.239901e+01,0.683799
218.65,95,0,1.244528e+01,1.238988e+01,1.396496
218.70,39,0,1.243621e+01,1.238075e+01,0.668869
218.75,38,0,1.242713e+01,1.237161e+01,0.668557
218.80,45,0,1.241805e+01,1.236246e+01,0.751137
218.85,52,0,1.240896e+01,1.235330e+01,0.826113
218.90,35,0,1.239986e+01,1.234414e+01,0.609623
218.95,28,0,1.239076e+01,1.233498e+01,0.515796
219.00,46,0,1.238165e+01,1.232580e+01,0.762000
219.05,30,0,1.237253e+01,1.231662e+01,0.550848
219.10,47,0,1.236341e+01,1.230744e+01,0.779250
219.15,39,0,1.235429e+01,1.229824e+01,0.662661
219.20,56,0,1.234515e+01,1.228904e+01,0.887514
219.25,34,0,1.233601e+01,1.227984e+01,0.601691
219.30,41,0,1.232686e+01,1.227063e+01,0.701496
219.35,46,0,1.231771e+01,1.226141e+01,0.753474
219.40,33,0,1.230855e+01,1.225218e+01,0.591339
219.45,51,0,1.229939e+01,1.224295e+01,0.818866
219.50,32,0,1.229022e+01,1.223372e+01,0.562623
219.55,44,0,1.228104e+01,1.222447e+01,0.720504
219.60,46,0,1.227185e+01,1.221522e+01,0.752608
219.65,32,0,1.226266e+01,1.220596e+01,0.566923
219.70,32,0,1.225346e+01,1.219670e+01,0.560346
219.75,37,0,1.224426e+01,1.218743e+01,0.627146
219.80,42,0,1.223505e+01,1.217815e+01,0.694638
219.85,39,0,1.222583e+01,1.216887e+01,0.655891
219.90,42,0,1.221661e+01,1.215958e+01,0.695179
219.95,42,0,1.220738e+01,1.215028e+01,0.695444
220.00,31,0,1.219814e+01,1.214098e+01,0.549401
220.05,39,0,1.218890e+01,1.213167e+01,0.653155
220.10,32,0,1.217965e+01,1.212235e+01,0.566103
220.15,38,0,1.217040e+01,1.211303e+01,0.641729
220.20,57,0,1.216113e+01,1.210370e+01,0.883214
220.25,75,0,1.215186e+01,1.209437e+01,1.113522
220.30,24,0,1.214259e+01,1.208502e+01,0.463538
220.35,42,0,1.213331e+01,1.207567e+01,0.698021
220.40,29,0,1.212402e+01,1.206632e+01,0.522778
220.45,44,0,1.211472e+01,1.205696e+01,0.713218
220.50,41,0,1.210542e+01,1.204759e+01,0.675126
220.55,44,0,1.209612e+01,1.203821e+01,0.732227
220.60,84,0,1.208680e+01,1.202883e+01,1.238708
220.65,30,0,1.207748e+01,1.201944e+01,0.535319
220.70,37,0,1.206815e+01,1.201004e+01,0.634359
220.75,38,0,1.205882e+01,1.200064e+01,0.638859
220.80,78,0,1.204948e+01,1.199123e+01,1.165575
220.85,38,0,1.204013e+01,1.198182e+01,0.644089
220.90,44,0,1.203078e+01,1.197240e+01,0.718447
220.95,36,0,1.202142e+01,1.196297e+01,0.611670
221.00,48,0,1.201205e+01,1.195353e+01,0.769161
221.05,41,0,1.200268e+01,1.194409e+01,0.682054
221.10,44,0,1.199330e+01,1.193464e+01,0.716152
221.15,37,0,1.198391e+01,1.192518e+01,0.625219
221.20,37,0,1.197452e+01,1.191572e+01,0.631362
221.25,25,0,1.196512e+01,1.190625e+01,0.477362
221.30,47,0,1.195571e+01,1.189678e+01,0.755782
221.35,51,0,1.194630e+01,1.188729e+01,0.818707
221.40,80,0,1.193688e+01,1.187780e+01,1.187366
221.45,26,0,1.192745e+01,1.186831e+01,0.487807
221.50,28,0,1.191802e+01,1.185880e+01,0.511543
221.55,47,0,1.190858e+01,1.184929e+01,0.756358
221.60,46,0,1.189913e+01,1.183978e+01,0.745750
221.65,33,0,1.188968e+01,1.183025e+01,0.580647
221.70,46,0,1.188022e+01,1.182072e+01,0.743111
221.75,32,0,1.187075e+01,1.181119e+01,0.562489
221.80,51,0,1.186128e+01,1.180164e+01,0.813814
221.85,30,0,1.185180e+01,1.179209e+01,0.534252
221.90,63,0,1.184231e+01,1.178253e+01,0.957128
221.95,30,0,1.183281e+01,1.177297e+01,0.537583
222.00,34,0,1.182331e+01,1.176340e+01,0.589751
222.05,37,0,1.181381e+01,1.175382e+01,0.628207
222.10,36,0,1.180429e+01,1.174423e+01,0.624183
222.15,42,0,1.179477e+01,1.173464e+01,0.695247
222.20,35,0,1.178524e+01,1.172504e+01,0.600959
222.25,24,0,1.177571e+01,1.171544e+01,0.458754
222.30,35,0,1.176617e+01,1.170582e+01,0.602460
222.35,45,0,1.175662e+01,1.169620e+01,0.728513
222.40,39,0,1.174706e+01,1.168658e+01,0.663506
222.45,67,0,1.173750e+01,1.167694e+01,1.030930
222.50,26,0,1.172793e+01,1.166730e+01,0.483935
222.55,43,0,1.171836e+01,1.165765e+01,0.706343
222.60,28,0,1.170877e+01,1.164800e+01,0.515481
222.65,36,0,1.169919e+01,1.163834e+01,0.611889
222.70,40,0,1.168959e+01,1.162867e+01,0.662968
222.75,49,0,1.167999e+01,1.161899e+01,0.778625
222.80,44,0,1.167038e+01,1.160931e+01,0.717417
222.85,47,0,1.166076e+01,1.159962e+01,0.753674
222.90,78,0,1.165113e+01,1.158993e+01,1.155241
222.95,45,0,1.164150e+01,1.158022e+01,0.728784
223.00,54,0,1.163187e+01,1.157051e+01,0.843449
223.05,45,0,1.162222e+01,1.156079e+01,0.730984
223.10,82,0,1.161257e+01,1.155107e+01,1.206461
223.15,45,0,1.160291e+01,1.154134e+01,0.745887
223.20,40,0,1.159325e+01,1.153160e+01,0.675435
223.25,49,0,1.158357e+01,1.152185e+01,0.784720
223.30,44,0,1.157389e+01,1.151210e+01,0.741110
223.35,38,0,1.156421e+01,1.150234e+01,0.722309
223.40,70,0,1.155451e+01,1.149257e+01,1.081746
223.45,26,0,1.154481e+01,1.148280e+01,0.516700
223.50,44,0,1.153511e+01,1.147302e+01,0.745831
223.55,52,0,1.152539e+01,1.146323e+01,0.860600
223.60,34,0,1.151567e+01,1.145343e+01,0.671683
223.65,50,0,1.150594e+01,1.144363e+01,0.826650
223.70,29,0,1.149621e+01,1.143382e+01,0.553328
223.75,34,0,1.148646e+01,1.142400e+01,0.611610
223.80,44,0,1.147671e+01,1.141418e+01,0.738315
223.85,49,0,1.146696e+01,1.140435e+01,0.809899
223.90,46,0,1.145719e+01,1.139451e+01,0.768582
223.95,39,0,1.144742e+01,1.138466e+01,0.681866
224.00,39,0,1.143764e+01,1.137481e+01,0.674865
224.05,38,0,1.142786e+01,1.136495e+01,0.657812
224.10,48,0,1.141807e+01,1.135508e+01,0.771611
224.15,48,0,1.140827e+01,1.134521e+01,0.768552
224.20,57,0,1.139846e+01,1.133532e+01,0.888875
224.25,57,0,1.138865e+01,1.132543e+01,0.898804
224.30,39,0,1.137883e+01,1.131554e+01,0.654367
224.35,33,0,1.136900e+01,1.130563e+01,0.578702
224.40,37,0,1.135916e+01,1.129572e+01,0.625432
224.45,35,0,1.134932e+01,1.128580e+01,0.608636
224.50,41,0,1.133947e+01,1.127588e+01,0.682678
224.55,36,0,1.132962e+01,1.126595e+01,0.619266
224.60,31,0,1.131975e+01,1.125600e+01,0.551157
224.65,43,0,1.130988e+01,1.124606e+01,0.706654
224.70,35,0,1.130000e+01,1.123610e+01,0.601712
224.75,45,0,1.129012e+01,1.122614e+01,0.767684
224.80,25,0,1.128023e+01,1.121617e+01,0.471721
224.85,34,0,1.127033e+01,1.120619e+01,0.588017
224.90,35,0,1.126042e+01,1.119621e+01,0.602975
224.95,47,0,1.125050e+01,1.118622e+01,0.758463
225.00,30,0,1.124058e+01,1.117622e+01,0.535809
225.05,51,0,1.123065e+01,1.116621e+01,0.805748
225.10,34,0,1.122072e+01,1.115620e+01,0.591771
225.15,29,0,1.121077e+01,1.114618e+01,0.526349
225.20,43,0,1.120082e+01,1.113615e+01,0.743301
225.25,29,0,1.119086e+01,1.112611e+01,0.523271
225.30,71,0,1.118090e+01,1.111607e+01,1.064115
225.35,33,0,1.117093e+01,1.110602e+01,0.577915
225.40,43,0,1.116095e+01,1.109596e+01,0.703191
225.45,34,0,1.115096e+01,1.108589e+01,0.590164
225.50,50,0,1.114096e+01,1.107582e+01,0.794805
225.55,46,0,1.113096e+01,1.106574e+01,0.751258
225.60,59,0,1.112095e+01,1.105565e+01,0.909374
225.65,87,0,1.111093e+01,1.104555e+01,1.321719
225.70,48,0,1.110091e+01,1.103545e+01,0.778225
225.75,49,0,1.109088e+01,1.102534e+01,0.791848
225.80,34,0,1.108084e+01,1.101522e+01,0.601240
225.85,38,0,1.107079e+01,1.100510e+01,0.652063
225.90,36,0,1.106074e+01,1.099496e+01,0.612042
225.95,30,0,1.105068e+01,1.098482e+01,0.537758
226.00,46,0,1.104061e+01,1.097467e+01,0.750844
226.05,62,0,1.103053e+01,1.096452e+01,0.949912
226.10,46,0,1.102045e+01,1.095435e+01,0.742800
226.15,36,0,1.101036e+01,1.094418e+01,0.614935
226.20,45,0,1.100026e+01,1.093400e+01,0.735744
226.25,57,0,1.099015e+01,1.092382e+01,0.931618
226.30,27,0,1.098004e+01,1.091362e+01,0.501310
226.35,42,0,1.096992e+01,1.090342e+01,0.723185
226.40,30,0,1.095979e+01,1.089321e+01,0.539544
226.45,44,0,1.094965e+01,1.088299e+01,0.719248
226.50,45,0,1.093951e+01,1.087277e+01,0.732536
226.55,40,0,1.092936e+01,1.086254e+01,0.670005
226.60,42,0,1.091920e+01,1.085230e+01,0.697275
226.65,40,0,1.090903e+01,1.084205e+01,0.666637
226.70,47,0,1.089886e+01,1.083179e+01,0.758341
226.75,54,0,1.088868e+01,1.082153e+01,0.851183
226.80,36,0,1.087849e+01,1.081126e+01,0.619010
226.85,42,0,1.086829e+01,1.080098e+01,0.692044
226.90,57,0,1.085809e+01,1.079069e+01,0.891547
226.95,46,0,1.084787e+01,1.078040e+01,0.747739
227.00,65,0,1.083765e+01,1.077010e+01,0.982729
227.05,31,0,1.082743e+01,1.075979e+01,0.548790
227.10,35,0,1.081719e+01,1.074947e+01,0.606828
227.15,43,0,1.080695e+01,1.073914e+01,0.819794
227.20,38,0,1.079670e+01,1.072881e+01,0.640547
227.25,33,0,1.078644e+01,1.071847e+01,0.580703
227.30,33,0,1.077617e+01,1.070812e+01,0.645693
227.35,47,0,1.076590e+01,1.069777e+01,0.763840
227.40,50,0,1.075562e+01,1.068740e+01,0.900799
227.45,45,0,1.074533e+01,1.067703e+01,0.739777
227.50,35,0,1.073504e+01,1.066665e+01,0.604845
227.55,40,0,1.072473e+01,1.065626e+01,0.664458
227.60,31,0,1.071442e+01,1.064587e+01,0.548350
227.65,35,0,1.070410e+01,1.063546e+01,0.607198
227.70,39,0,1.069377e+01,1.062505e+01,0.666017
227.75,31,0,1.068344e+01,1.061463e+01,0.547537
227.80,37,0,1.067309e+01,1.060420e+01,0.646920
227.85,63,0,1.066274e+01,1.059377e+01,1.014695
227.90,33,0,1.065238e+01,1.058333e+01,0.579254
227.95,30,0,1.064202e+01,1.057287e+01,0.592114
228.00,55,0,1.063164e+01,1.056242e+01,0.854566
228.05,43,0,1.062126e+01,1.055195e+01,0.720922
228.10,40,0,1.061087e+01,1.054147e+01,0.706008
228.15,44,0,1.060047e+01,1.053099e+01,0.714034
228.20,36,0,1.059007e+01,1.052050e+01,0.628604
228.25,41,0,1.057965e+01,1.051000e+01,0.685606
228.30,33,0,1.056923e+01,1.049949e+01,0.620321
228.35,32,0,1.055880e+01,1.048898e+01,0.576818
228.40,35,0,1.054837e+01,1.047846e+01,0.616523
228.45,40,0,1.053792e+01,1.046793e+01,0.696365
228.50,45,0,1.052747e+01,1.045739e+01,0.751312
228.55,40,0,1.051701e+01,1.044684e+01,0.724464
228.60,31,0,1.050654e+01,1.043629e+01,0.557277
228.65,42,0,1.049606e+01,1.042572e+01,0.699601
228.70,46,0,1.048558e+01,1.041515e+01,0.749442
228.75,85,0,1.047509e+01,1.040457e+01,1.258606
228.80,37,0,1.046459e+01,1.039398e+01,0.634709
228.85,45,0,1.045408e+01,1.038339e+01,0.737284
228.90,43,0,1.044356e+01,1.037279e+01,0.708148
228.95,40,0,1.043304e+01,1.036217e+01,0.669053
229.00,34,0,1.042250e+01,1.035155e+01,0.598633
229.05,40,0,1.041196e+01,1.034093e+01,0.670006
229.10,33,0,1.040141e+01,1.033029e+01,0.578366
229.15,32,0,1.039086e+01,1.031965e+01,0.565610
229.20,32,0,1.038029e+01,1.030899e+01,0.564884
229.25,36,0,1.036972e+01,1.029833e+01,0.612128
229.30,32,0,1.035914e+01,1.028766e+01,0.559938
229.35,34,0,1.034855e+01,1.027699e+01,0.585882
229.40,30,0,1.033795e+01,1.026630e+01,0.534680
229.45,82,0,1.032735e+01,1.025561e+01,1.202859
229.50,39,0,1.031673e+01,1.024490e+01,0.653516
229.55,39,0,1.030611e+01,1.023419e+01,0.654666
229.60,37,0,1.029548e+01,1.022348e+01,0.625149
229.65,56,0,1.028485e+01,1.021275e+01,0.866469
229.70,31,0,1.027420e+01,1.020201e+01,0.546507
229.75,71,0,1.026355e+01,1.019127e+01,1.063185
229.80,33,0,1.025288e+01,1.018052e+01,0.571820
229.85,48,0,1.024221e+01,1.016976e+01,0.765378
229.90,31,0,1.023154e+01,1.015899e+01,0.548411
229.95,42,0,1.022085e+01,1.014822e+01,0.687723
230.00,51,0,1.021015e+01,1.013743e+01,0.808814
230.05,37,0,1.019945e+01,1.012664e+01,0.624170
230.10,43,0,1.018874e+01,1.011584e+01,0.700995
230.15,35,0,1.017802e+01,1.010503e+01,0.600171
230.20,34,0,1.016729e+01,1.009421e+01,0.584283
230.25,33,0,1.015656e+01,1.008338e+01,0.574654
230.30,27,0,1.014581e+01,1.007255e+01,0.498805
230.35,38,0,1.013506e+01,1.006170e+01,0.637676
230.40,45,0,1.012430e+01,1.005085e+01,0.731682
230.45,22,0,1.011353e+01,1.003999e+01,0.443580
230.50,40,0,1.010275e+01,1.002912e+01,0.703587
230.55,41,0,1.009197e+01,1.001824e+01,0.688246
230.60,35,0,1.008117e+01,1.000736e+01,0.626230
230.65,97,0,1.007037e+01,9.996463e+00,1.444074
230.70,31,0,1.005956e+01,9.985560e+00,0.575698
230.75,55,0,1.004874e+01,9.974649e+00,0.908113
230.80,44,0,1.003791e+01,9.963729e+00,0.771493
230.85,39,0,1.002708e+01,9.952801e+00,0.678185
230.90,50,0,1.001623e+01,9.941864e+00,0.857418
230.95,29,0,1.000538e+01,9.930918e+00,0.569427
231.00,55,0,9.994517e+00,9.919964e+00,0.911175
231.05,39,0,9.983647e+00,9.909002e+00,0.667917
231.10,38,0,9.972769e+00,9.898031e+00,0.655488
231.15,39,0,9.961882e+00,9.887051e+00,0.667666
231.20,37,0,9.950987e+00,9.876063e+00,0.651325
231.25,42,0,9.940084e+00,9.865066e+00,0.705656
231.30,33,0,9.929172e+00,9.854060e+00,0.590796
231.35,48,0,9.918251e+00,9.843046e+00,0.785046
231.40,36,0,9.907322e+00,9.832023e+00,0.637928
231.45,52,0,9.896385e+00,9.820992e+00,0.835770
231.50,30,0,9.885439e+00,9.809952e+00,0.554817
231.55,38,0,9.874485e+00,9.798903e+00,0.655165
231.60,30,0,9.863522e+00,9.787845e+00,0.551817
231.65,93,0,9.852550e+00,9.776779e+00,1.362135
231.70,36,0,9.841570e+00,9.765704e+00,0.631786
231.75,35,0,9.830581e+00,9.754621e+00,0.625337
231.80,53,0,9.819584e+00,9.743528e+00,0.858509
231.85,61,0,9.808578e+00,9.732427e+00,0.956878
231.90,36,0,9.797563e+00,9.721317e+00,0.613740
231.95,35,0,9.786540e+00,9.710199e+00,0.608697
232.00,39,0,9.775509e+00,9.699071e+00,0.652315
232.05,44,0,9.764468e+00,9.687935e+00,0.714913
232.10,42,0,9.753419e+00,9.676790e+00,0.686975
232.15,40,0,9.742361e+00,9.665636e+00,0.662371
232.20,51,0,9.731295e+00,9.654474e+00,0.811350
232.25,86,0,9.720220e+00,9.643302e+00,1.274043
232.30,25,0,9.709136e+00,9.632122e+00,0.478695
232.35,45,0,9.698044e+00,9.620933e+00,0.739657
232.40,44,0,9.686943e+00,9.609735e+00,0.726061
232.45,40,0,9.675833e+00,9.598528e+00,0.688980
232.50,41,0,9.664714e+00,9.587313e+00,0.683065
232.55,30,0,9.653587e+00,9.576088e+00,0.537110
232.60,35,0,9.642451e+00,9.564855e+00,0.595521
232.65,42,0,9.631306e+00,9.553612e+00,0.687699
232.70,46,0,9.620152e+00,9.542361e+00,0.751765
232.75,42,0,9.608989e+00,9.531101e+00,0.696494
232.80,40,0,9.597818e+00,9.519832e+00,0.665246
232.85,38,0,9.586638e+00,9.508553e+00,0.636233
232.90,55,0,9.575449e+00,9.497266e+00,0.862003
232.95,43,0,9.564252e+00,9.485970e+00,0.699872
233.00,43,0,9.553045e+00,9.474665e+00,0.702179
233.05,26,0,9.541830e+00,9.463351e+00,0.498913
233.10,37,0,9.530605e+00,9.452028e+00,0.693397
233.15,34,0,9.519372e+00,9.440696e+00,0.585733
233.20,41,0,9.508130e+00,9.429354e+00,0.676320
233.25,43,0,9.496879e+00,9.418004e+00,0.702156
233.30,52,0,9.485619e+00,9.406645e+00,0.815935
233.35,31,0,9.474350e+00,9.395277e+00,0.549052
233.40,42,0,9.463073e+00,9.383899e+00,0.687794
233.45,47,0,9.451786e+00,9.372512e+00,0.752634
233.50,36,0,9.440490e+00,9.361117e+00,0.613397
233.55,34,0,9.429186e+00,9.349712e+00,0.586853
233.60,34,0,9.417872e+00,9.338298e+00,0.587273
233.65,44,0,9.406549e+00,9.326875e+00,0.715020
233.70,60,0,9.395218e+00,9.315443e+00,0.919538
233.75,36,0,9.383877e+00,9.304001e+00,0.613258
233.80,36,0,9.372528e+00,9.292551e+00,0.620571
233.85,44,0,9.361169e+00,9.281091e+00,0.727898
233.90,27,0,9.349801e+00,9.269622e+00,0.507543
233.95,42,0,9.338425e+00,9.258144e+00,0.688891
234.00,36,0,9.327039e+00,9.246656e+00,0.613883
234.05,39,0,9.315644e+00,9.235160e+00,0.652202
234.10,44,0,9.304240e+00,9.223654e+00,0.717317
234.15,40,0,9.292827e+00,9.212139e+00,0.665866
234.20,29,0,9.281405e+00,9.200614e+00,0.522942
234.25,33,0,9.269973e+00,9.189080e+00,0.573696
234.30,32,0,9.258533e+00,9.177538e+00,0.564250
234.35,28,0,9.247083e+00,9.165985e+00,0.512495
234.40,46,0,9.235624e+00,9.154424e+00,0.739857
234.45,43,0,9.224156e+00,9.142853e+00,0.703443
234.50,35,0,9.212679e+00,9.131272e+00,0.604624
234.55,41,0,9.201193e+00,9.119683e+00,0.676419
234.60,41,0,9.189697e+00,9.108084e+00,0.678001
234.65,52,0,9.178193e+00,9.096475e+00,0.820127
234.70,43,0,9.166679e+00,9.084858e+00,0.710864
234.75,33,0,9.155155e+00,9.073230e+00,0.580002
234.80,47,0,9.143623e+00,9.061594e+00,0.757626
234.85,42,0,9.132081e+00,9.049948e+00,0.689806
234.90,26,0,9.120530e+00,9.038293e+00,0.486336
234.95,37,0,9.108970e+00,9.026628e+00,0.623596
235.00,37,0,9.097400e+00,9.014953e+00,0.677003
235.05,46,0,9.085821e+00,9.003270e+00,0.737910
235.10,33,0,9.074233e+00,8.991576e+00,0.581575
235.15,43,0,9.062636e+00,8.979874e+00,0.705060
235.20,30,0,9.051029e+00,8.968161e+00,0.541024
235.25,40,0,9.039413e+00,8.956440e+00,0.691754
235.30,48,0,9.027787e+00,8.944708e+00,0.773150
235.35,24,0,9.016152e+00,8.932967e+00,0.457991
235.40,34,0,9.004508e+00,8.921217e+00,0.592005
235.45,42,0,8.992854e+00,8.909457e+00,0.692216
235.50,46,0,8.981191e+00,8.897687e+00,0.758165
235.55,37,0,8.969518e+00,8.885908e+00,0.641264
235.60,31,0,8.957836e+00,8.874120e+00,0.567311
235.65,50,0,8.946144e+00,8.862321e+00,0.809180
235.70,56,0,8.934443e+00,8.850513e+00,0.891258
235.75,43,0,8.922733e+00,8.838695e+00,0.723262
235.80,44,0,8.911013e+00,8.826868e+00,0.745940
235.85,76,0,8.899283e+00,8.815031e+00,1.182300
235.90,49,0,8.887544e+00,8.803185e+00,0.819792
235.95,40,0,8.875796e+00,8.791328e+00,0.697424
236.00,42,0,8.864038e+00,8.779462e+00,0.711552
236.05,49,0,8.852270e+00,8.767587e+00,0.802112
236.10,29,0,8.840493e+00,8.755701e+00,0.543488
236.15,47,0,8.828706e+00,8.743806e+00,0.778818
236.20,39,0,8.816910e+00,8.731901e+00,0.670436
236.25,37,0,8.805104e+00,8.719986e+00,0.645511
236.30,37,0,8.793289e+00,8.708062e+00,0.645443
236.35,30,0,8.781464e+00,8.696128e+00,0.551581
236.40,42,0,8.769629e+00,8.684184e+00,0.694877
236.45,27,0,8.757785e+00,8.672230e+00,0.500893
236.50,37,0,8.745931e+00,8.660266e+00,0.630932
236.55,40,0,8.734067e+00,8.648293e+00,0.665576
236.60,26,0,8.722194e+00,8.636309e+00,0.488690
236.65,79,0,8.710311e+00,8.624316e+00,1.178770
236.70,31,0,8.698418e+00,8.612313e+00,0.566591
236.75,32,0,8.686515e+00,8.600300e+00,0.583754
236.80,60,0,8.674603e+00,8.588278e+00,0.942327
236.85,33,0,8.662681e+00,8.576245e+00,0.591471
236.90,45,0,8.650750e+00,8.564202e+00,0.745424
236.95,40,0,8.638808e+00,8.552150e+00,0.681351
237.00,31,0,8.626857e+00,8.540087e+00,0.566221
237.05,25,0,8.614896e+00,8.528015e+00,0.489522
237.10,25,0,8.602925e+00,8.515932e+00,0.493641
237.15,30,0,8.590945e+00,8.503840e+00,0.558525
237.20,34,0,8.578954e+00,8.491737e+00,0.600432
237.25,40,0,8.566954e+00,8.479625e+00,0.675753
237.30,28,0,8.554944e+00,8.467502e+00,0.513541
237.35,28,0,8.542924e+00,8.455370e+00,0.514901
237.40,46,0,8.530894e+00,8.443227e+00,0.749783
237.45,30,0,8.518854e+00,8.431075e+00,0.540934
237.50,26,0,8.506804e+00,8.418912e+00,0.487572
237.55,43,0,8.494745e+00,8.406739e+00,0.706923
237.60,30,0,8.482675e+00,8.394556e+00,0.548751
237.65,38,0,8.470596e+00,8.382363e+00,0.645455
237.70,50,0,8.458506e+00,8.370160e+00,0.799678
237.75,56,0,8.446407e+00,8.357947e+00,0.879104
237.80,30,0,8.434298e+00,8.345723e+00,0.540772
237.85,39,0,8.422178e+00,8.333490e+00,0.660773
237.90,42,0,8.410049e+00,8.321246e+00,0.697283
237.95,39,0,8.397910e+00,8.308992e+00,0.659571
238.00,43,0,8.385760e+00,8.296728e+00,0.711825
238.05,28,0,8.373601e+00,8.284454e+00,0.514367
238.10,102,0,8.361432e+00,8.272169e+00,1.469914
238.15,51,0,8.349252e+00,8.259874e+00,0.809589
238.20,57,0,8.337063e+00,8.247569e+00,0.889538
238.25,32,0,8.324863e+00,8.235254e+00,0.568298
238.30,40,0,8.312653e+00,8.222928e+00,0.669307
238.35,34,0,8.300433e+00,8.210592e+00,0.592760
238.40,51,0,8.288203e+00,8.198246e+00,0.810621
238.45,37,0,8.275963e+00,8.185890e+00,0.631341
238.50,38,0,8.263713e+00,8.173523e+00,0.642083
238.55,45,0,8.251452e+00,8.161146e+00,0.731652
238.60,48,0,8.239182e+00,8.148758e+00,0.771617
238.65,39,0,8.226901e+00,8.136360e+00,0.656628
238.70,31,0,8.214610e+00,8.123952e+00,0.553911
238.75,46,0,8.202309e+00,8.111534e+00,0.753896
238.80,53,0,8.189997e+00,8.099104e+00,0.835540
238.85,38,0,8.177676e+00,8.086665e+00,0.643182
238.90,31,0,8.165344e+00,8.074215e+00,0.584645
238.95,43,0,8.153002e+00,8.061754e+00,0.764016
239.00,35,0,8.140649e+00,8.049284e+00,0.619644
239.05,32,0,8.128286e+00,8.036802e+00,0.580346
239.10,58,0,8.115913e+00,8.024311e+00,0.913589
239.15,38,0,8.103530e+00,8.011808e+00,0.662221
239.20,63,0,8.091136e+00,7.999296e+00,0.987845
239.25,40,0,8.078732e+00,7.986772e+00,0.686204
239.30,32,0,8.066318e+00,7.974239e+00,0.578749
239.35,32,0,8.053893e+00,7.961694e+00,0.583809
239.40,39,0,8.041458e+00,7.949139e+00,0.672719
239.45,42,0,8.029012e+00,7.936574e+00,0.703696
239.50,35,0,8.016556e+00,7.923998e+00,0.598716
239.55,39,0,8.004090e+00,7.911411e+00,0.651230
239.60,29,0,7.991613e+00,7.898814e+00,0.528859
239.65,83,0,7.979126e+00,7.886205e+00,1.219278
239.70,31,0,7.966628e+00,7.873587e+00,0.551277
239.75,46,0,7.954120e+00,7.860957e+00,0.746977
239.80,34,0,7.941601e+00,7.848318e+00,0.588447
239.85,24,0,7.929072e+00,7.835667e+00,0.461965
239.90,43,0,7.916532e+00,7.823006e+00,0.703269
239.95,47,0,7.903982e+00,7.810334e+00,0.755358
240.00,34,0,7.891421e+00,7.797651e+00,0.634884
240.05,41,0,7.878850e+00,7.784957e+00,0.702301
240.10,46,0,7.866268e+00,7.772253e+00,0.770533
240.15,22,0,7.853676e+00,7.759538e+00,0.450705
240.20,37,0,7.841073e+00,7.746812e+00,0.645434
240.25,38,0,7.828459e+00,7.734076e+00,0.655147
240.30,49,0,7.815835e+00,7.721328e+00,0.796661
240.35,42,0,7.803200e+00,7.708570e+00,0.714630
240.40,51,0,7.790555e+00,7.695801e+00,0.823740
240.45,105,0,7.777898e+00,7.683021e+00,1.517556
240.50,33,0,7.765232e+00,7.670230e+00,0.577108
240.55,42,0,7.752554e+00,7.657429e+00,0.693050
240.60,46,0,7.739866e+00,7.644616e+00,0.747497
240.65,38,0,7.727167e+00,7.631793e+00,0.644659
240.70,53,0,7.714457e+00,7.618958e+00,0.827883
240.75,120,0,7.701737e+00,7.606113e+00,1.695326
240.80,31,0,7.689005e+00,7.593256e+00,0.547760
240.85,64,0,7.676263e+00,7.580389e+00,0.970915
240.90,47,0,7.663511e+00,7.567511e+00,0.756058
240.95,32,0,7.650747e+00,7.554622e+00,0.563941
241.00,39,0,7.637973e+00,7.541722e+00,0.652215
241.05,40,0,7.625188e+00,7.528810e+00,0.662574
241.10,36,0,7.612392e+00,7.515888e+00,0.612085
241.15,32,0,7.599585e+00,7.502955e+00,0.560693
241.20,39,0,7.586767e+00,7.490011e+00,0.648966
241.25,37,0,7.573939e+00,7.477056e+00,0.627131
241.30,41,0,7.561099e+00,7.464089e+00,0.678214
241.35,25,0,7.548249e+00,7.451112e+00,0.472309
241.40,44,0,7.535388e+00,7.438123e+00,0.714791
241.45,35,0,7.522516e+00,7.425123e+00,0.600457
241.50,22,0,7.509633e+00,7.412113e+00,0.434027
241.55,43,0,7.496739e+00,7.399091e+00,0.701763
241.60,38,0,7.483834e+00,7.386057e+00,0.643342
241.65,44,0,7.470918e+00,7.373013e+00,0.745571
241.70,41,0,7.457991e+00,7.359958e+00,0.763720
241.75,44,0,7.445053e+00,7.346891e+00,0.736213
241.80,32,0,7.432104e+00,7.333813e+00,0.585453
241.85,35,0,7.419144e+00,7.320724e+00,0.622624
241.90,38,0,7.406173e+00,7.307623e+00,0.658450
241.95,43,0,7.393191e+00,7.294511e+00,0.718314
242.00,45,0,7.380197e+00,7.281388e+00,0.751724
242.05,42,0,7.367193e+00,7.268254e+00,0.706275
242.10,37,0,7.354178e+00,7.255108e+00,0.647488
242.15,42,0,7.341151e+00,7.241952e+00,0.712001
242.20,71,0,7.328113e+00,7.228783e+00,1.066938
242.25,40,0,7.315065e+00,7.215604e+00,0.668011
242.30,45,0,7.302004e+00,7.202413e+00,0.728599
242.35,37,0,7.288933e+00,7.189210e+00,0.648251
242.40,43,0,7.275851e+00,7.175997e+00,0.742257
242.45,41,0,7.262757e+00,7.162771e+00,0.718768
242.50,32,0,7.249653e+00,7.149535e+00,0.592494
242.55,35,0,7.236537e+00,7.136287e+00,0.630568
242.60,38,0,7.223410e+00,7.123027e+00,0.670328
242.65,47,0,7.210271e+00,7.109757e+00,0.786057
242.70,28,0,7.197121e+00,7.096474e+00,0.540992
242.75,61,0,7.183960e+00,7.083180e+00,0.964764
242.80,36,0,7.170788e+00,7.069875e+00,0.642871
242.85,33,0,7.157604e+00,7.056558e+00,0.605245
242.90,42,0,7.144409e+00,7.043230e+00,0.719234
242.95,38,0,7.131203e+00,7.029890e+00,0.642283
243.00,37,0,7.117986e+00,7.016538e+00,0.627363
243.05,50,0,7.104756e+00,7.003175e+00,0.795144
243.10,44,0,7.091516e+00,6.989800e+00,0.742811
243.15,47,0,7.078264e+00,6.976414e+00,0.762164
243.20,27,0,7.065001e+00,6.963016e+00,0.506647
243.25,32,0,7.051726e+00,6.949607e+00,0.572520
243.30,24,0,7.038440e+00,6.936186e+00,0.470083
243.35,41,0,7.025143e+00,6.922753e+00,0.708727
243.40,36,0,7.011834e+00,6.909308e+00,0.626081
243.45,50,0,6.998513e+00,6.895852e+00,0.818844
243.50,54,0,6.985181e+00,6.882384e+00,0.851630
243.55,103,0,6.971838e+00,6.868904e+00,1.506711
243.60,25,0,6.958483e+00,6.855413e+00,0.489998
243.65,25,0,6.945116e+00,6.841910e+00,0.489282
243.70,35,0,6.931738e+00,6.828395e+00,0.616271
243.75,37,0,6.918349e+00,6.814869e+00,0.645096
243.80,43,0,6.904947e+00,6.801330e+00,0.719271
243.85,33,0,6.891535e+00,6.787780e+00,0.593332
243.90,49,0,6.878110e+00,6.774218e+00,0.796285
243.95,36,0,6.864674e+00,6.760644e+00,0.632932
244.00,28,0,6.851226e+00,6.747058e+00,0.528846
244.05,45,0,6.837767e+00,6.733460e+00,0.739207
244.10,47,0,6.824296e+00,6.719851e+00,0.757481
244.15,30,0,6.810813e+00,6.706229e+00,0.539773
244.20,35,0,6.797319e+00,6.692596e+00,0.602597
244.25,51,0,6.783813e+00,6.678950e+00,0.810204
244.30,79,0,6.770295e+00,6.665293e+00,1.171910
244.35,27,0,6.756765e+00,6.651624e+00,0.501512
244.40,37,0,6.743224e+00,6.637943e+00,0.628538
244.45,49,0,6.729671e+00,6.624250e+00,0.780248
244.50,52,0,6.716106e+00,6.610545e+00,0.817682
244.55,38,0,6.702530e+00,6.596828e+00,0.638376
244.60,39,0,6.688941e+00,6.583099e+00,0.653178
244.65,62,0,6.675341e+00,6.569357e+00,0.949792
244.70,23,0,6.661729e+00,6.555604e+00,0.448337
244.75,37,0,6.648105e+00,6.541839e+00,0.625466
244.80,23,0,6.634469e+00,6.528062e+00,0.450758
244.85,45,0,6.620821e+00,6.514272e+00,0.767459
244.90,54,0,6.607162e+00,6.500470e+00,0.852865
244.95,45,0,6.593490e+00,6.486657e+00,0.728351
245.00,39,0,6.579807e+00,6.472831e+00,0.653363
245.05,40,0,6.566111e+00,6.458993e+00,0.666316
245.10,37,0,6.552404e+00,6.445143e+00,0.624620
245.15,35,0,6.538685e+00,6.431280e+00,0.599221
245.20,32,0,6.524953e+00,6.417405e+00,0.560797
245.25,42,0,6.511210e+00,6.403518e+00,0.696655
245.30,48,0,6.497455e+00,6.389619e+00,0.771731
245.35,41,0,6.483687e+00,6.375708e+00,0.682691
245.40,33,0,6.469908e+00,6.361784e+00,0.582643
245.45,46,0,6.456116e+00,6.347848e+00,0.748735
245.50,46,0,6.442313e+00,6.333900e+00,0.744984
245.55,33,0,6.428497e+00,6.319940e+00,0.579313
245.60,33,0,6.414670e+00,6.305967e+00,0.575563
245.65,42,0,6.400830e+00,6.291982e+00,0.690550
245.70,43,0,6.386978e+00,6.277984e+00,0.703474
245.75,34,0,6.373114e+00,6.263974e+00,0.583813
245.80,29,0,6.359237e+00,6.249952e+00,0.527955
245.85,36,0,6.345349e+00,6.235917e+00,0.617825
245.90,35,0,6.331449e+00,6.221870e+00,0.604087
245.95,41,0,6.317536e+00,6.207810e+00,0.676014
246.00,26,0,6.303611e+00,6.193739e+00,0.485019
246.05,65,0,6.289674e+00,6.179654e+00,0.987132
246.10,39,0,6.275724e+00,6.165557e+00,0.649521
246.15,38,0,6.261762e+00,6.151448e+00,0.639833
246.20,25,0,6.247788e+00,6.137326e+00,0.476274
246.25,43,0,6.233802e+00,6.123191e+00,0.745968
246.30,46,0,6.219803e+00,6.109044e+00,0.823421
246.35,36,0,6.205792e+00,6.094885e+00,0.644190
246.40,50,0,6.191769e+00,6.080713e+00,0.833288
246.45,43,0,6.177733e+00,6.066528e+00,0.733612
246.50,40,0,6.163685e+00,6.052330e+00,0.702840
246.55,43,0,6.149625e+00,6.038120e+00,0.739808
246.60,36,0,6.135552e+00,6.023898e+00,0.644873
246.65,44,0,6.121466e+00,6.009662e+00,0.750069
246.70,40,0,6.107369e+00,5.995415e+00,0.699604
246.75,48,0,6.093259e+00,5.981154e+00,0.810118
246.80,44,0,6.079136e+00,5.966881e+00,0.781865
246.85,35,0,6.065001e+00,5.952595e+00,0.608221
246.90,40,0,6.050853e+00,5.938296e+00,0.670989
246.95,49,0,6.036693e+00,5.923984e+00,0.789083
247.00,43,0,6.022521e+00,5.909660e+00,0.706963
247.05,34,0,6.008336e+00,5.895323e+00,0.589670
247.10,45,0,5.994138e+00,5.880973e+00,0.729016
247.15,42,0,5.979928e+00,5.866611e+00,0.689217
247.20,32,0,5.965705e+00,5.852235e+00,0.560542
247.25,34,0,5.951470e+00,5.837847e+00,0.592625
247.30,38,0,5.937222e+00,5.823446e+00,0.643622
247.35,42,0,5.922961e+00,5.809032e+00,0.702271
247.40,73,0,5.908688e+00,5.794605e+00,1.103238
247.45,25,0,5.894402e+00,5.780166e+00,0.508512
247.50,61,0,5.880104e+00,5.765713e+00,0.932622
247.55,41,0,5.865792e+00,5.751247e+00,0.680967
247.60,39,0,5.851468e+00,5.736769e+00,0.654726
247.65,47,0,5.837132e+00,5.722277e+00,0.754691
247.70,49,0,5.822782e+00,5.707773e+00,0.783156
247.75,47,0,5.808420e+00,5.693255e+00,0.757072
247.80,48,0,5.794045e+00,5.678725e+00,0.769336
247.85,49,0,5.779658e+00,5.664181e+00,0.778287
247.90,39,0,5.765257e+00,5.649625e+00,0.650653
247.95,40,0,5.750844e+00,5.635055e+00,0.665630
248.00,57,0,5.736418e+00,5.620472e+00,0.891954
248.05,58,0,5.721979e+00,5.605877e+00,0.912758
248.10,32,0,5.707527e+00,5.591268e+00,0.568496
248.15,28,0,5.693063e+00,5.576646e+00,0.515648
248.20,30,0,5.678585e+00,5.562011e+00,0.537379
248.25,28,0,5.664095e+00,5.547363e+00,0.515272
248.30,42,0,5.649591e+00,5.532701e+00,0.692442
248.35,46,0,5.635075e+00,5.518027e+00,0.745952
248.40,42,0,5.620546e+00,5.503339e+00,0.690923
248.45,40,0,5.606004e+00,5.488638e+00,0.662175
248.50,29,0,5.591449e+00,5.473924e+00,0.523707
248.55,30,0,5.576880e+00,5.459196e+00,0.537380
248.60,28,0,5.562299e+00,5.444456e+00,0.515137
248.65,35,0,5.547705e+00,5.429701e+00,0.603021
248.70,36,0,5.533098e+00,5.414934e+00,0.615668
248.75,45,0,5.518478e+00,5.400154e+00,0.730003
248.80,41,0,5.503844e+00,5.385360e+00,0.674167
248.85,48,0,5.489198e+00,5.370552e+00,0.767603
248.90,27,0,5.474539e+00,5.355732e+00,0.500075
248.95,43,0,5.459866e+00,5.340898e+00,0.711952
249.00,53,0,5.445180e+00,5.326051e+00,0.841911
249.05,47,0,5.430481e+00,5.311190e+00,0.755216
249.10,43,0,5.415769e+00,5.296316e+00,0.704134
249.15,38,0,5.401044e+00,5.281428e+00,0.687837
249.20,31,0,5.386306e+00,5.266527e+00,0.579526
249.25,42,0,5.371554e+00,5.251612e+00,0.727172
249.30,49,0,5.356789e+00,5.236684e+00,0.816081
249.35,74,0,5.342011e+00,5.221743e+00,1.164788
249.40,37,0,5.327220e+00,5.206788e+00,0.663571
249.45,37,0,5.312415e+00,5.191819e+00,0.657224
249.50,37,0,5.297598e+00,5.176837e+00,0.657639
249.55,27,0,5.282766e+00,5.161841e+00,0.526947
249.60,46,0,5.267922e+00,5.146832e+00,0.775865
249.65,33,0,5.253064e+00,5.131809e+00,0.578473
249.70,72,0,5.238193e+00,5.116773e+00,1.141879
249.75,34,0,5.223308e+00,5.101723e+00,0.606125
249.80,23,0,5.208410e+00,5.086659e+00,0.461095
249.85,32,0,5.193499e+00,5.071582e+00,0.575114
249.90,47,0,5.178574e+00,5.056490e+00,0.774911
249.95,39,0,5.163636e+00,5.041385e+00,0.666605
250.00,24,0,5.148685e+00,5.026267e+00,0.473036
250.05,26,0,5.133720e+00,5.011135e+00,0.500709
250.10,41,0,5.118741e+00,4.995989e+00,0.693897
250.15,54,0,5.103749e+00,4.980829e+00,0.860737
250.20,31,0,5.088744e+00,4.965655e+00,0.562047
250.25,28,0,5.073724e+00,4.950468e+00,0.512528
250.30,36,0,5.058692e+00,4.935267e+00,0.619118
250.35,36,0,5.043646e+00,4.920052e+00,0.616084
250.40,47,0,5.028586e+00,4.904823e+00,0.754095
250.45,34,0,5.013513e+00,4.889581e+00,0.593455
250.50,47,0,4.998426e+00,4.874324e+00,0.766071
250.55,51,0,4.983325e+00,4.859054e+00,0.808596
250.60,40,0,4.968211e+00,4.843769e+00,0.682577
250.65,43,0,4.953083e+00,4.828471e+00,0.734827
250.70,43,0,4.937942e+00,4.813159e+00,0.730148
250.75,33,0,4.922787e+00,4.797833e+00,0.587075
250.80,49,0,4.907618e+00,4.782493e+00,0.788974
250.85,45,0,4.892436e+00,4.767139e+00,0.737113
250.90,46,0,4.877239e+00,4.751770e+00,0.782258
250.95,31,0,4.862029e+00,4.736388e+00,0.595556
251.00,39,0,4.846806e+00,4.720992e+00,0.731485
251.05,28,0,4.831568e+00,4.705582e+00,0.537022
251.10,38,0,4.816317e+00,4.690158e+00,0.667836
251.15,41,0,4.801052e+00,4.674719e+00,0.726948
251.20,48,0,4.785773e+00,4.659267e+00,0.800508
251.25,47,0,4.770480e+00,4.643800e+00,0.786835
251.30,37,0,4.755173e+00,4.628320e+00,0.656893
251.35,30,0,4.739853e+00,4.612825e+00,0.567003
251.40,40,0,4.724519e+00,4.597316e+00,0.733120
251.45,31,0,4.709170e+00,4.581792e+00,0.580556
251.50,63,0,4.693808e+00,4.566255e+00,0.996759
251.55,40,0,4.678432e+00,4.550703e+00,0.698644
251.60,43,0,4.663042e+00,4.535137e+00,0.733320
251.65,42,0,4.647638e+00,4.519557e+00,0.718567
251.70,47,0,4.632220e+00,4.503962e+00,0.786461
251.75,44,0,4.616788e+00,4.488354e+00,0.732660
251.80,44,0,4.601342e+00,4.472731e+00,0.730468
251.85,36,0,4.585881e+00,4.457093e+00,0.615704
251.90,26,0,4.570407e+00,4.441441e+00,0.484208
251.95,38,0,4.554919e+00,4.425775e+00,0.641329
252.00,44,0,4.539417e+00,4.410095e+00,0.717528
252.05,36,0,4.523900e+00,4.394400e+00,0.615510
252.10,28,0,4.508370e+00,4.378690e+00,0.514408
252.15,28,0,4.492825e+00,4.362967e+00,0.509316
252.20,38,0,4.477266e+00,4.347229e+00,0.634304
252.25,27,0,4.461693e+00,4.331476e+00,0.495590
252.30,41,0,4.446106e+00,4.315709e+00,0.676895
252.35,40,0,4.430505e+00,4.299928e+00,0.661039
252.40,38,0,4.414889e+00,4.284131e+00,0.639213
252.45,45,0,4.399260e+00,4.268321e+00,0.727827
252.50,82,0,4.383616e+00,4.252496e+00,1.196706
252.55,40,0,4.367958e+00,4.236656e+00,0.661009
252.60,27,0,4.352285e+00,4.220802e+00,0.496744
252.65,40,0,4.336598e+00,4.204933e+00,0.663026
252.70,40,0,4.320897e+00,4.189050e+00,0.662129
252.75,37,0,4.305182e+00,4.173152e+00,0.620847
252.80,28,0,4.289452e+00,4.157239e+00,0.509630
252.85,43,0,4.273708e+00,4.141312e+00,0.705497
252.90,43,0,4.257950e+00,4.125370e+00,0.698251
252.95,49,0,4.242177e+00,4.109413e+00,0.783652
253.00,48,0,4.226390e+00,4.093441e+00,0.765055
253.05,43,0,4.210588e+00,4.077455e+00,0.698555
253.10,27,0,4.194772e+00,4.061454e+00,0.497758
253.15,37,0,4.178941e+00,4.045439e+00,0.623971
253.20,46,0,4.163096e+00,4.029408e+00,0.742617
253.25,29,0,4.147237e+00,4.013363e+00,0.526887
253.30,25,0,4.131363e+00,3.997303e+00,0.469655
253.35,43,0,4.115474e+00,3.981228e+00,0.700726
253.40,38,0,4.099571e+00,3.965138e+00,0.635736
253.45,93,0,4.083653e+00,3.949033e+00,1.345815
253.50,30,0,4.067721e+00,3.932914e+00,0.546950
253.55,36,0,4.051774e+00,3.916779e+00,0.612461
253.60,46,0,4.035813e+00,3.900630e+00,0.741222
253.65,34,0,4.019837e+00,3.884466e+00,0.610562
253.70,28,0,4.003846e+00,3.868287e+00,0.515186
253.75,34,0,3.987841e+00,3.852092e+00,0.587115
253.80,37,0,3.971821e+00,3.835883e+00,0.625220
253.85,42,0,3.955786e+00,3.819659e+00,0.688030
253.90,38,0,3.939737e+00,3.803420e+00,0.637677
253.95,34,0,3.923673e+00,3.787166e+00,0.587538
254.00,75,0,3.907594e+00,3.770896e+00,1.109257
254.05,37,0,3.891500e+00,3.754612e+00,0.624130
254.10,52,0,3.875392e+00,3.738312e+00,0.829772
254.15,47,0,3.859269e+00,3.721998e+00,0.749770
254.20,37,0,3.843131e+00,3.705668e+00,0.627320
254.25,37,0,3.826978e+00,3.689323e+00,0.647839
254.30,40,0,3.810810e+00,3.672963e+00,0.699515
254.35,48,0,3.794628e+00,3.656588e+00,0.800256
254.40,40,0,3.778431e+00,3.640197e+00,0.692612
254.45,89,0,3.762218e+00,3.623792e+00,1.331735
254.50,34,0,3.745991e+00,3.607371e+00,0.616603
254.55,33,0,3.729749e+00,3.590935e+00,0.606120
254.60,45,0,3.713492e+00,3.574483e+00,0.756976
254.65,41,0,3.697220e+00,3.558017e+00,0.703199
254.70,34,0,3.680933e+00,3.541535e+00,0.610889
254.75,38,0,3.664632e+00,3.525037e+00,0.636046
254.80,44,0,3.648315e+00,3.508525e+00,0.716510
254.85,60,0,3.631983e+00,3.491997e+00,0.918918
254.90,46,0,3.615636e+00,3.475453e+00,0.736455
254.95,34,0,3.599274e+00,3.458895e+00,0.587818
255.00,47,0,3.582897e+00,3.442320e+00,0.756032
255.05,42,0,3.566505e+00,3.425731e+00,0.688768
255.10,66,0,3.550097e+00,3.409126e+00,1.001861
255.15,47,0,3.533675e+00,3.392505e+00,0.752450
255.20,41,0,3.517237e+00,3.375869e+00,0.674758
255.25,32,0,3.500785e+00,3.359218e+00,0.562773
255.30,41,0,3.484317e+00,3.342551e+00,0.683222
255.35,27,0,3.467834e+00,3.325868e+00,0.573946
255.40,32,0,3.451335e+00,3.309170e+00,0.594311
255.45,41,0,3.434822e+00,3.292456e+00,0.710862
255.50,36,0,3.418293e+00,3.275727e+00,0.647421
255.55,33,0,3.401749e+00,3.258982e+00,0.611879
255.60,40,0,3.385190e+00,3.242222e+00,0.698020
255.65,42,0,3.368615e+00,3.225446e+00,0.727450
255.70,46,0,3.352025e+00,3.208654e+00,0.776868
255.75,28,0,3.335420e+00,3.191846e+00,0.539656
255.80,37,0,3.318800e+00,3.175023e+00,0.671718
255.85,54,0,3.302164e+00,3.158184e+00,0.879842
255.90,37,0,3.285512e+00,3.141329e+00,0.634985
255.95,44,0,3.268846e+00,3.124459e+00,0.727233
256.00,39,0,3.252164e+00,3.107573e+00,0.664367
256.05,53,0,3.235466e+00,3.090671e+00,0.845094
256.10,24,0,3.218753e+00,3.073753e+00,0.473063
256.15,39,0,3.202025e+00,3.056820e+00,0.667827
256.20,33,0,3.185281e+00,3.039870e+00,0.582386
256.25,42,0,3.168522e+00,3.022905e+00,0.703912
256.30,35,0,3.151747e+00,3.005924e+00,0.608276
256.35,31,0,3.134956e+00,2.988927e+00,0.550892
256.40,42,0,3.118150e+00,2.971914e+00,0.690420
256.45,48,0,3.101328e+00,2.954885e+00,0.770564
256.50,39,0,3.084491e+00,2.937840e+00,0.650156
256.55,31,0,3.067638e+00,2.920780e+00,0.551627
256.60,36,0,3.050770e+00,2.903703e+00,0.615901
256.65,46,0,3.033886e+00,2.886610e+00,0.747832
256.70,31,0,3.016986e+00,2.869501e+00,0.555008
256.75,48,0,3.000071e+00,2.852376e+00,0.770164
256.80,39,0,2.983140e+00,2.835235e+00,0.655790
256.85,34,0,2.966193e+00,2.818078e+00,0.645059
256.90,37,0,2.949230e+00,2.800905e+00,0.632731
256.95,40,0,2.932252e+00,2.783715e+00,0.674562
257.00,39,0,2.915258e+00,2.766510e+00,0.661957
257.05,36,0,2.898248e+00,2.749288e+00,0.624963
257.10,35,0,2.881222e+00,2.732050e+00,0.608962
257.15,46,0,2.864181e+00,2.714796e+00,0.755874
257.20,40,0,2.847123e+00,2.697526e+00,0.678652
257.25,34,0,2.830050e+00,2.680240e+00,0.592012
257.30,45,0,2.812961e+00,2.662937e+00,0.740221
257.35,41,0,2.795856e+00,2.645618e+00,0.700572
257.40,39,0,2.778735e+00,2.628283e+00,0.652457
257.45,56,0,2.761599e+00,2.610931e+00,0.869263
257.50,41,0,2.744446e+00,2.593563e+00,0.673941
257.55,36,0,2.727277e+00,2.576179e+00,0.613685
257.60,40,0,2.710092e+00,2.558778e+00,0.660125
257.65,28,0,2.692892e+00,2.541361e+00,0.512608
257.70,32,0,2.675675e+00,2.523928e+00,0.560488
257.75,42,0,2.658442e+00,2.506478e+00,0.686852
257.80,50,0,2.641194e+00,2.489011e+00,0.788094
257.85,39,0,2.623929e+00,2.471529e+00,0.650659
257.90,43,0,2.606648e+00,2.454029e+00,0.701791
257.95,38,0,2.589351e+00,2.436513e+00,0.635348
258.00,48,0,2.572037e+00,2.418981e+00,0.762689
258.05,42,0,2.554708e+00,2.401432e+00,0.686363
258.10,40,0,2.537363e+00,2.383866e+00,0.660244
258.15,47,0,2.520001e+00,2.366284e+00,0.750493
258.20,41,0,2.502623e+00,2.348686e+00,0.674954
258.25,37,0,2.485229e+00,2.331070e+00,0.626357
258.30,34,0,2.467819e+00,2.313438e+00,0.586100
258.35,32,0,2.450392e+00,2.295790e+00,0.558746
258.40,43,0,2.432949e+00,2.278125e+00,0.700028
258.45,70,0,2.415490e+00,2.260443e+00,1.048287
258.50,44,0,2.398015e+00,2.242744e+00,0.714371
258.55,51,0,2.380523e+00,2.225028e+00,0.801008
258.60,68,0,2.363014e+00,2.207296e+00,1.060584
258.65,41,0,2.345490e+00,2.189547e+00,0.688270
258.70,49,0,2.327949e+00,2.171781e+00,0.785960
258.75,35,0,2.310392e+00,2.153999e+00,0.610093
258.80,23,0,2.292818e+00,2.136199e+00,0.454434
258.85,26,0,2.275228e+00,2.118383e+00,0.493331
258.90,44,0,2.257621e+00,2.100550e+00,0.726130
258.95,43,0,2.239998e+00,2.082700e+00,0.709706
259.00,44,0,2.222358e+00,2.064832e+00,0.726687
259.05,23,0,2.204702e+00,2.046948e+00,0.454770
259.10,45,0,2.187029e+00,2.029047e+00,0.734957
259.15,42,0,2.169340e+00,2.011130e+00,0.700158
259.20,39,0,2.151634e+00,1.993194e+00,0.652359
259.25,47,0,2.133912e+00,1.975242e+00,0.754207
259.30,40,0,2.116173e+00,1.957273e+00,0.665246
259.35,50,0,2.098417e+00,1.939287e+00,0.789328
259.40,36,0,2.080645e+00,1.921284e+00,0.611621
259.45,42,0,2.062856e+00,1.903264e+00,0.686885
259.50,40,0,2.045050e+00,1.885226e+00,0.661979
259.55,31,0,2.027227e+00,1.867172e+00,0.545879
259.60,31,0,2.009388e+00,1.849100e+00,0.550396
259.65,44,0,1.991532e+00,1.831011e+00,0.714689
259.70,46,0,1.973660e+00,1.812905e+00,0.743420
259.75,37,0,1.955770e+00,1.794781e+00,0.626657
259.80,51,0,1.937864e+00,1.776641e+00,0.803753
259.85,53,0,1.919941e+00,1.758483e+00,0.832312
259.90,43,0,1.902001e+00,1.740308e+00,0.721316
259.95,32,0,1.884044e+00,1.722115e+00,0.579535
260.00,57,0,1.866070e+00,1.703905e+00,0.907410
260.05,44,0,1.848080e+00,1.685678e+00,0.738185
260.10,91,0,1.830072e+00,1.667433e+00,1.337782
260.15,51,0,1.812048e+00,1.649171e+00,0.822691
260.20,42,0,1.794006e+00,1.630891e+00,0.706690
260.25,31,0,1.775947e+00,1.612594e+00,0.567252
260.30,44,0,1.757872e+00,1.594280e+00,0.732657
260.35,74,0,1.739779e+00,1.575948e+00,1.119198
260.40,45,0,1.721670e+00,1.557599e+00,0.738611
260.45,46,0,1.703543e+00,1.539232e+00,0.748216
260.50,46,0,1.685399e+00,1.520847e+00,0.739043
260.55,29,0,1.667238e+00,1.502445e+00,0.524087
260.60,122,0,1.649060e+00,1.484025e+00,1.708752
260.65,44,0,1.630865e+00,1.465588e+00,0.716560
260.70,25,0,1.612653e+00,1.447133e+00,0.479095
260.75,40,0,1.594423e+00,1.428660e+00,0.666093
260.80,40,0,1.576177e+00,1.410170e+00,0.666414
260.85,37,0,1.557912e+00,1.391662e+00,0.634147
260.90,46,0,1.539631e+00,1.373136e+00,0.751600
260.95,23,0,1.521333e+00,1.354593e+00,0.454530
261.00,33,0,1.503017e+00,1.336031e+00,0.571565
261.05,66,0,1.484683e+00,1.317452e+00,0.995396
261.10,45,0,1.466333e+00,1.298855e+00,0.727979
261.15,50,0,1.447965e+00,1.280240e+00,0.790605
261.20,49,0,1.429580e+00,1.261607e+00,0.776414
261.25,38,0,1.411177e+00,1.242956e+00,0.638257
261.30,34,0,1.392757e+00,1.224288e+00,0.591180
261.35,40,0,1.374319e+00,1.205601e+00,0.704815
261.40,27,0,1.355864e+00,1.186897e+00,0.507907
261.45,39,0,1.337392e+00,1.168174e+00,0.661397
261.50,36,0,1.318902e+00,1.149434e+00,0.622975
261.55,99,0,1.300394e+00,1.130675e+00,1.432006
261.60,31,0,1.281869e+00,1.111899e+00,0.559718
261.65,51,0,1.263326e+00,1.093104e+00,0.815434
261.70,30,0,1.244766e+00,1.074291e+00,0.549009
261.75,28,0,1.226188e+00,1.055461e+00,0.525430
261.80,42,0,1.207592e+00,1.036611e+00,0.701833
261.85,44,0,1.188979e+00,1.017744e+00,0.727091
261.90,39,0,1.170348e+00,9.988586e-01,0.690408
261.95,39,0,1.151699e+00,9.799548e-01,0.649451
262.00,32,0,1.133033e+00,9.610328e-01,0.563803
262.05,53,0,1.114349e+00,9.420925e-01,0.833562
262.10,51,0,1.095647e+00,9.231340e-01,0.804233
262.15,31,0,1.076927e+00,9.041573e-01,0.548947
262.20,24,0,1.058189e+00,8.851621e-01,0.508575
262.25,30,0,1.039434e+00,8.661485e-01,0.543392
262.30,56,0,1.020660e+00,8.471163e-01,0.873501
262.35,48,0,1.001869e+00,8.280659e-01,0.768171
262.40,27,0,9.830602e-01,8.089970e-01,0.497944
262.45,45,0,9.642331e-01,7.899096e-01,0.734312
262.50,48,0,9.453880e-01,7.708037e-01,0.779359
262.55,39,0,9.265249e-01,7.516793e-01,0.695158
262.60,53,0,9.076439e-01,7.325363e-01,0.845124
262.65,29,0,8.887449e-01,7.133749e-01,0.542286
262.70,26,0,8.698277e-01,6.941948e-01,0.500650
262.75,37,0,8.508924e-01,6.749961e-01,0.642687
262.80,47,0,8.319391e-01,6.557787e-01,0.770401
262.85,50,0,8.129677e-01,6.365426e-01,0.802655
262.90,40,0,7.939780e-01,6.172878e-01,0.674753
262.95,47,0,7.749702e-01,5.980142e-01,0.768313
263.00,43,0,7.559442e-01,5.787219e-01,0.743108
263.05,51,0,7.368999e-01,5.594108e-01,0.809890
263.10,50,0,7.178374e-01,5.400809e-01,0.800028
263.15,49,0,6.987567e-01,5.207322e-01,0.783803
263.20,25,0,6.796577e-01,5.013647e-01,0.478721
263.25,34,0,6.605402e-01,4.819782e-01,0.594891
263.30,25,0,6.414045e-01,4.625728e-01,0.478185
263.35,46,0,6.222504e-01,4.431485e-01,0.747060
263.40,25,0,6.030779e-01,4.237052e-01,0.478178
263.45,30,0,5.838868e-01,4.042428e-01,0.542804
263.50,53,0,5.646775e-01,3.847614e-01,0.874039
263.55,46,0,5.454497e-01,3.652610e-01,0.790460
263.60,25,0,5.262033e-01,3.457416e-01,0.481544
263.65,30,0,5.069384e-01,3.262030e-01,0.544568
263.70,43,0,4.876549e-01,3.066452e-01,0.707449
263.75,55,0,4.683528e-01,2.870683e-01,0.866633
263.80,50,0,4.490322e-01,2.674722e-01,0.808058
263.85,54,0,4.296929e-01,2.478569e-01,0.848145
263.90,51,0,4.103350e-01,2.282223e-01,0.807280
263.95,45,0,3.909584e-01,2.085684e-01,0.733557
264.00,34,0,3.715633e-01,1.888953e-01,0.595464
264.05,31,0,3.521493e-01,1.692029e-01,0.553930
264.10,37,0,3.327166e-01,1.494913e-01,0.630643
264.15,32,0,3.132651e-01,1.297601e-01,0.568382
264.20,30,0,2.937947e-01,1.100094e-01,0.539750
264.25,35,0,2.743055e-01,9.023933e-02,0.606559
264.30,49,0,2.547975e-01,7.044959e-02,0.786416
264.35,48,0,2.352706e-01,5.064054e-02,0.771250
264.40,30,0,2.157247e-01,3.081201e-02,0.545357
264.45,34,0,1.961598e-01,1.096377e-02,0.596212
264.50,26,0,1.765762e-01,-8.903886e-03,0.486341
264.55,40,0,1.569733e-01,-2.879135e-02,0.666842
264.60,73,0,1.373514e-01,-4.869848e-02,1.092298
264.65,46,0,1.177105e-01,-6.862524e-02,0.739056
264.70,47,0,9.805047e-02,-8.857169e-02,0.757382
264.75,44,0,7.837127e-02,-1.085381e-01,0.713528
264.80,60,0,5.867313e-02,-1.285241e-01,0.918159
264.85,40,0,3.895565e-02,-1.485299e-01,0.670524
264.90,46,0,1.921895e-02,-1.685557e-01,0.743923
264.95,45,0,-5.368702e-04,-1.886013e-01,0.729119
265.00,25,0,-2.031203e-02,-2.086665e-01,0.475456
265.05,45,0,-4.010646e-02,-2.287520e-01,0.734810
265.10,28,0,-5.992019e-02,-2.488573e-01,0.518534
265.15,51,0,-7.975338e-02,-2.689828e-01,0.809349
265.20,31,0,-9.960592e-02,-2.891282e-01,0.552088
265.25,35,0,-1.194778e-01,-3.092936e-01,0.637925
265.30,50,0,-1.393691e-01,-3.294793e-01,0.801079
265.35,40,0,-1.592797e-01,-3.496849e-01,0.671093
265.40,54,0,-1.792100e-01,-3.699107e-01,0.853554
265.45,47,0,-1.991598e-01,-3.901567e-01,0.757595
265.50,60,0,-2.191292e-01,-4.104232e-01,0.921286
265.55,66,0,-2.391182e-01,-4.307099e-01,1.000384
265.60,54,0,-2.591266e-01,-4.510166e-01,0.856421
265.65,53,0,-2.791548e-01,-4.713437e-01,0.833988
265.70,34,0,-2.992027e-01,-4.916912e-01,0.597540
265.75,53,0,-3.192702e-01,-5.120589e-01,0.876595
265.80,39,0,-3.393573e-01,-5.324470e-01,0.687631
265.85,46,0,-3.594643e-01,-5.528557e-01,0.754793
265.90,30,0,-3.795911e-01,-5.732848e-01,0.535718
265.95,48,0,-3.997377e-01,-5.937345e-01,0.765706
266.00,47,0,-4.199042e-01,-6.142048e-01,0.753902
266.05,42,0,-4.400905e-01,-6.346956e-01,0.692280
266.10,32,0,-4.602968e-01,-6.552071e-01,0.561241
266.15,26,0,-4.805230e-01,-6.757392e-01,0.486085
266.20,39,0,-5.007692e-01,-6.962920e-01,0.651181
266.25,34,0,-5.210354e-01,-7.168654e-01,0.589650
266.30,39,0,-5.413216e-01,-7.374597e-01,0.654886
266.35,38,0,-5.616280e-01,-7.580748e-01,0.640875
266.40,31,0,-5.819544e-01,-7.787106e-01,0.549028
266.45,46,0,-6.023011e-01,-7.993675e-01,0.791833
266.50,63,0,-6.226680e-01,-8.200455e-01,0.965964
266.55,39,0,-6.430550e-01,-8.407443e-01,0.664042
266.60,60,0,-6.634623e-01,-8.614640e-01,0.947660
266.65,24,0,-6.838899e-01,-8.822047e-01,0.470069
266.70,38,0,-7.043378e-01,-9.029664e-01,0.645447
266.75,29,0,-7.248061e-01,-9.237493e-01,0.531852
266.80,59,0,-7.452949e-01,-9.445534e-01,0.916329
266.85,39,0,-7.658039e-01,-9.653786e-01,0.658174
266.90,32,0,-7.863335e-01,-9.862250e-01,0.570166
266.95,43,0,-8.068834e-01,-1.007093e+00,0.706595
267.00,42,0,-8.274539e-01,-1.027981e+00,0.725400
267.05,32,0,-8.480450e-01,-1.048891e+00,0.582529
267.10,51,0,-8.686566e-01,-1.069823e+00,0.805024
267.15,30,0,-8.892890e-01,-1.090776e+00,0.542587
267.20,30,0,-9.099420e-01,-1.111751e+00,0.537523
267.25,49,0,-9.306156e-01,-1.132747e+00,0.778261
267.30,46,0,-9.513101e-01,-1.153764e+00,0.742851
267.35,46,0,-9.720254e-01,-1.174803e+00,0.747001
267.40,39,0,-9.927614e-01,-1.195864e+00,0.656785
267.45,42,0,-1.013518e+00,-1.216946e+00,0.694283
267.50,51,0,-1.034296e+00,-1.238050e+00,0.804862
267.55,35,0,-1.055095e+00,-1.259176e+00,0.608226
267.60,56,0,-1.075915e+00,-1.280323e+00,0.881621
267.65,49,0,-1.096755e+00,-1.301492e+00,0.790912
267.70,46,0,-1.117617e+00,-1.322683e+00,0.754784
267.75,51,0,-1.138500e+00,-1.343896e+00,0.819883
267.80,54,0,-1.159404e+00,-1.365131e+00,0.854402
267.85,49,0,-1.180329e+00,-1.386388e+00,0.788125
267.90,30,0,-1.201275e+00,-1.407667e+00,0.548340
267.95,31,0,-1.222242e+00,-1.428967e+00,0.557660
268.00,79,0,-1.243231e+00,-1.450290e+00,1.172016
268.05,51,0,-1.264241e+00,-1.471635e+00,0.804103
268.10,32,0,-1.285272e+00,-1.493002e+00,0.560123
268.15,46,0,-1.306325e+00,-1.514392e+00,0.742551
268.20,101,0,-1.327400e+00,-1.535804e+00,1.443954
268.25,41,0,-1.348495e+00,-1.557238e+00,0.679549
268.30,25,0,-1.369612e+00,-1.578694e+00,0.471813
268.35,50,0,-1.390751e+00,-1.600173e+00,0.794235
268.40,27,0,-1.411911e+00,-1.621674e+00,0.498097
268.45,69,0,-1.433093e+00,-1.643198e+00,1.037869
268.50,37,0,-1.454297e+00,-1.664744e+00,0.630995
268.55,39,0,-1.475522e+00,-1.686313e+00,0.656172
268.60,59,0,-1.496769e+00,-1.707904e+00,0.909110
268.65,48,0,-1.518038e+00,-1.729518e+00,0.766143
268.70,36,0,-1.539328e+00,-1.751155e+00,0.616280
268.75,50,0,-1.560641e+00,-1.772814e+00,0.794312
268.80,38,0,-1.581975e+00,-1.794496e+00,0.639144
268.85,48,0,-1.603332e+00,-1.816201e+00,0.765379
268.90,48,0,-1.624710e+00,-1.837929e+00,0.764518
268.95,50,0,-1.646110e+00,-1.859680e+00,0.793196
269.00,27,0,-1.667533e+00,-1.881454e+00,0.507701
269.05,51,0,-1.688978e+00,-1.903251e+00,0.809877
269.10,59,0,-1.710445e+00,-1.925071e+00,0.911205
269.15,47,0,-1.731934e+00,-1.946914e+00,0.759664
269.20,36,0,-1.753445e+00,-1.968780e+00,0.617253
269.25,34,0,-1.774979e+00,-1.990669e+00,0.607045
269.30,43,0,-1.796535e+00,-2.012582e+00,0.729716
269.35,26,0,-1.818113e+00,-2.034518e+00,0.500149
269.40,27,0,-1.839714e+00,-2.056477e+00,0.516708
269.45,52,0,-1.861337e+00,-2.078460e+00,0.837344
269.50,48,0,-1.882983e+00,-2.100467e+00,0.822486
269.55,27,0,-1.904651e+00,-2.122496e+00,0.519091
269.60,63,0,-1.926343e+00,-2.144550e+00,0.977120
269.65,35,0,-1.948056e+00,-2.166627e+00,0.617752
269.70,51,0,-1.969793e+00,-2.188728e+00,0.822123
269.75,26,0,-1.991552e+00,-2.210852e+00,0.494738
269.80,30,0,-2.013334e+00,-2.233000e+00,0.537006
269.85,50,0,-2.035139e+00,-2.255172e+00,0.840672
269.90,33,0,-2.056967e+00,-2.277368e+00,0.611703
269.95,25,0,-2.078818e+00,-2.299588e+00,0.472394
270.00,38,0,-2.100692e+00,-2.321831e+00,0.641863
270.05,50,0,-2.122589e+00,-2.344099e+00,0.853019
270.10,46,0,-2.144509e+00,-2.366391e+00,0.774726
270.15,29,0,-2.166452e+00,-2.388707e+00,0.531551
270.20,54,0,-2.188419e+00,-2.411047e+00,0.859516
270.25,31,0,-2.210408e+00,-2.433412e+00,0.559585
270.30,54,0,-2.232421e+00,-2.455801e+00,0.851030
270.35,32,0,-2.254458e+00,-2.478214e+00,0.564701
270.40,50,0,-2.276517e+00,-2.500651e+00,0.794261
270.45,49,0,-2.298600e+00,-2.523113e+00,0.779605
270.50,61,0,-2.320707e+00,-2.545600e+00,0.945757
270.55,34,0,-2.342837e+00,-2.568111e+00,0.588423
270.60,70,0,-2.364991e+00,-2.590647e+00,1.053813
270.65,46,0,-2.387169e+00,-2.613207e+00,0.793364
270.70,41,0,-2.409370e+00,-2.635792e+00,0.686516
270.75,30,0,-2.431595e+00,-2.658402e+00,0.538053
270.80,41,0,-2.453844e+00,-2.681036e+00,0.690316
270.85,24,0,-2.476117e+00,-2.703696e+00,0.506518
270.90,39,0,-2.498413e+00,-2.726381e+00,0.672335
270.95,49,0,-2.520734e+00,-2.749090e+00,0.802911
271.00,82,0,-2.543079e+00,-2.771825e+00,1.227012
271.05,69,0,-2.565448e+00,-2.794585e+00,1.061336
271.10,60,0,-2.587841e+00,-2.817370e+00,0.940854
271.15,29,0,-2.610258e+00,-2.840180e+00,0.539228
271.20,36,0,-2.632699e+00,-2.863016e+00,0.630270
271.25,44,0,-2.655165e+00,-2.885877e+00,0.737537
271.30,33,0,-2.677655e+00,-2.908764e+00,0.583241
271.35,39,0,-2.700170e+00,-2.931676e+00,0.653392
271.40,41,0,-2.722709e+00,-2.954613e+00,0.697328
271.45,37,0,-2.745272e+00,-2.977576e+00,0.652427
271.50,25,0,-2.767860e+00,-3.000565e+00,0.486490
271.55,43,0,-2.790473e+00,-3.023580e+00,0.713360
271.60,33,0,-2.813111e+00,-3.046620e+00,0.587993
271.65,35,0,-2.835773e+00,-3.069686e+00,0.614809
271.70,48,0,-2.858460e+00,-3.092778e+00,0.782248
271.75,37,0,-2.881172e+00,-3.115897e+00,0.644401
271.80,34,0,-2.903909e+00,-3.139041e+00,0.604497
271.85,35,0,-2.926671e+00,-3.162211e+00,0.634277
271.90,45,0,-2.949458e+00,-3.185408e+00,0.752196
271.95,26,0,-2.972270e+00,-3.208631e+00,0.500160
272.00,46,0,-2.995108e+00,-3.231880e+00,0.744754
272.05,28,0,-3.017970e+00,-3.255156e+00,0.507609
272.10,45,0,-3.040858e+00,-3.278458e+00,0.731964
272.15,37,0,-3.063772e+00,-3.301786e+00,0.628833
272.20,32,0,-3.086711e+00,-3.325142e+00,0.564057
272.25,54,0,-3.109675e+00,-3.348524e+00,0.905441
272.30,23,0,-3.132665e+00,-3.371932e+00,0.465111
272.35,47,0,-3.155680e+00,-3.395368e+00,0.772198
272.40,33,0,-3.178721e+00,-3.418830e+00,0.592884
272.45,37,0,-3.201788e+00,-3.442319e+00,0.644126
272.50,35,0,-3.224881e+00,-3.465835e+00,0.659337
272.55,44,0,-3.248000e+00,-3.489378e+00,0.739013
272.60,45,0,-3.271144e+00,-3.512949e+00,0.754299
272.65,40,0,-3.294315e+00,-3.536546e+00,0.690120
272.70,31,0,-3.317511e+00,-3.560171e+00,0.573458
272.75,52,0,-3.340734e+00,-3.583823e+00,0.883265
272.80,31,0,-3.363983e+00,-3.607503e+00,0.564262
272.85,48,0,-3.387258e+00,-3.631210e+00,0.789062
272.90,42,0,-3.410560e+00,-3.654944e+00,0.714358
272.95,51,0,-3.433888e+00,-3.678706e+00,0.858633
273.00,28,0,-3.457242e+00,-3.702496e+00,0.576109
273.05,23,0,-3.480623e+00,-3.726314e+00,0.466531
273.10,47,0,-3.504030e+00,-3.750159e+00,0.785056
273.15,37,0,-3.527465e+00,-3.774033e+00,0.648856
273.20,44,0,-3.550925e+00,-3.797934e+00,0.737779
273.25,52,0,-3.574413e+00,-3.821863e+00,0.846602
273.30,26,0,-3.597928e+00,-3.845820e+00,0.495509
273.35,30,0,-3.621469e+00,-3.869806e+00,0.546316
273.40,27,0,-3.645038e+00,-3.893820e+00,0.512717
273.45,50,0,-3.668634e+00,-3.917862e+00,0.808493
273.50,28,0,-3.692257e+00,-3.941933e+00,0.529929
273.55,31,0,-3.715907e+00,-3.966033e+00,0.562208
273.60,29,0,-3.739584e+00,-3.990161e+00,0.526419
273.65,54,0,-3.763289e+00,-4.014318e+00,0.849763
273.70,64,0,-3.787022e+00,-4.038503e+00,0.973459
273.75,71,0,-3.810781e+00,-4.062718e+00,1.064216
273.80,36,0,-3.834569e+00,-4.086961e+00,0.615236
273.85,24,0,-3.858384e+00,-4.111233e+00,0.460815
273.90,36,0,-3.882227e+00,-4.135534e+00,0.652186
273.95,57,0,-3.906097e+00,-4.159864e+00,0.889762
274.00,35,0,-3.929996e+00,-4.184224e+00,0.602668
274.05,42,0,-3.953922e+00,-4.208612e+00,0.692744
274.10,30,0,-3.977877e+00,-4.233031e+00,0.582286
274.15,27,0,-4.001859e+00,-4.257478e+00,0.532101
274.20,47,0,-4.025870e+00,-4.281955e+00,0.873287
274.25,48,0,-4.049909e+00,-4.306462e+00,0.802672
274.30,41,0,-4.073977e+00,-4.330998e+00,0.714708
274.35,40,0,-4.098073e+00,-4.355564e+00,0.745592
274.40,37,0,-4.122197e+00,-4.380160e+00,0.637757
274.45,33,0,-4.146350e+00,-4.404786e+00,0.591424
274.50,48,0,-4.170531e+00,-4.429442e+00,0.786687
274.55,26,0,-4.194742e+00,-4.454128e+00,0.496422
274.60,43,0,-4.218981e+00,-4.478845e+00,0.720318
274.65,88,0,-4.243249e+00,-4.503591e+00,1.306233
274.70,41,0,-4.267546e+00,-4.528368e+00,0.698140
274.75,41,0,-4.291872e+00,-4.553176e+00,0.705691
274.80,37,0,-4.316227e+00,-4.578014e+00,0.656841
274.85,35,0,-4.340612e+00,-4.602883e+00,0.707848
274.90,51,0,-4.365025e+00,-4.627782e+00,0.819019
274.95,35,0,-4.389469e+00,-4.652712e+00,0.618542
275.00,43,0,-4.413941e+00,-4.677673e+00,0.718650
275.05,30,0,-4.438444e+00,-4.702666e+00,0.548100
275.10,34,0,-4.462975e+00,-4.727689e+00,0.600321
275.15,26,0,-4.487537e+00,-4.752743e+00,0.498619
275.20,58,0,-4.512128e+00,-4.777829e+00,0.918347
275.25,47,0,-4.536750e+00,-4.802946e+00,0.770289
275.30,26,0,-4.561401e+00,-4.828094e+00,0.501983
275.35,30,0,-4.586082e+00,-4.853274e+00,0.541240
275.40,41,0,-4.610793e+00,-4.878485e+00,0.682482
275.45,43,0,-4.635535e+00,-4.903728e+00,0.723508
275.50,26,0,-4.660307e+00,-4.929003e+00,0.548365
275.55,40,0,-4.685109e+00,-4.954309e+00,0.678003
275.60,52,0,-4.709942e+00,-4.979648e+00,0.836043
275.65,52,0,-4.734805e+00,-5.005019e+00,0.832040
275.70,50,0,-4.759700e+00,-5.030422e+00,0.807489
275.75,27,0,-4.784624e+00,-5.055858e+00,0.511766
275.80,52,0,-4.809580e+00,-5.081325e+00,0.832808
275.85,53,0,-4.834567e+00,-5.106826e+00,0.847863
275.90,48,0,-4.859584e+00,-5.132358e+00,0.784765
275.95,41,0,-4.884633e+00,-5.157923e+00,0.698080
276.00,33,0,-4.909713e+00,-5.183521e+00,0.597412
276.05,34,0,-4.934824e+00,-5.209152e+00,0.599284
276.10,32,0,-4.959967e+00,-5.234816e+00,0.567950
276.15,49,0,-4.985141e+00,-5.260513e+00,0.808666
276.20,43,0,-5.010347e+00,-5.286243e+00,0.718162
276.25,25,0,-5.035584e+00,-5.312006e+00,0.494255
276.30,52,0,-5.060853e+00,-5.337802e+00,0.829342
276.35,35,0,-5.086154e+00,-5.363632e+00,0.615761
276.40,40,0,-5.111487e+00,-5.389495e+00,0.676504
276.45,57,0,-5.136852e+00,-5.415392e+00,0.895423
276.50,46,0,-5.162249e+00,-5.441323e+00,0.755284
276.55,31,0,-5.187678e+00,-5.467288e+00,0.562135
276.60,54,0,-5.213140e+00,-5.493286e+00,0.907069
276.65,42,0,-5.238634e+00,-5.519319e+00,0.715557
276.70,41,0,-5.264161e+00,-5.545385e+00,0.702401
276.75,49,0,-5.289721e+00,-5.571487e+00,0.805925
276.80,50,0,-5.315313e+00,-5.597622e+00,0.801432
276.85,53,0,-5.340937e+00,-5.623792e+00,0.832202
276.90,43,0,-5.366595e+00,-5.649996e+00,0.701816
276.95,44,0,-5.392286e+00,-5.676235e+00,0.715981
277.00,37,0,-5.418010e+00,-5.702509e+00,0.628665
277.05,39,0,-5.443767e+00,-5.728817e+00,0.649906
277.10,32,0,-5.469557e+00,-5.755160e+00,0.561135
277.15,29,0,-5.495381e+00,-5.781539e+00,0.523314
277.20,46,0,-5.521238e+00,-5.807953e+00,0.740716
277.25,57,0,-5.547129e+00,-5.834402e+00,0.882090
277.30,42,0,-5.573054e+00,-5.860886e+00,0.689958
277.35,57,0,-5.599012e+00,-5.887406e+00,0.885344
277.40,59,0,-5.625005e+00,-5.913962e+00,0.925015
277.45,40,0,-5.651031e+00,-5.940553e+00,0.668532
277.50,56,0,-5.677092e+00,-5.967180e+00,0.885441
277.55,30,0,-5.703187e+00,-5.993844e+00,0.619418
277.60,43,0,-5.729316e+00,-6.020543e+00,0.710440
277.65,36,0,-5.755480e+00,-6.047278e+00,0.677899
277.70,53,0,-5.781678e+00,-6.074050e+00,0.834212
277.75,35,0,-5.807911e+00,-6.100858e+00,0.600617
277.80,56,0,-5.834179e+00,-6.127702e+00,0.882719
277.85,54,0,-5.860481e+00,-6.154583e+00,0.881865
277.90,36,0,-5.886819e+00,-6.181501e+00,0.624704
277.95,34,0,-5.913191e+00,-6.208456e+00,0.600811
278.00,32,0,-5.939599e+00,-6.235447e+00,0.571882
278.05,27,0,-5.966043e+00,-6.262476e+00,0.508283
278.10,36,0,-5.992521e+00,-6.289542e+00,0.622558
278.15,38,0,-6.019035e+00,-6.316645e+00,0.653079
278.20,47,0,-6.045585e+00,-6.343786e+00,0.771526
278.25,54,0,-6.072171e+00,-6.370965e+00,0.862299
278.30,33,0,-6.098793e+00,-6.398181e+00,0.583754
278.35,36,0,-6.125450e+00,-6.425434e+00,0.623463
278.40,42,0,-6.152144e+00,-6.452726e+00,0.765182
278.45,29,0,-6.178873e+00,-6.480055e+00,0.527598
278.50,37,0,-6.205640e+00,-6.507423e+00,0.634132
278.55,50,0,-6.232442e+00,-6.534830e+00,0.798202
278.60,51,0,-6.259281e+00,-6.562274e+00,0.820155
278.65,60,0,-6.286157e+00,-6.589757e+00,0.923937
278.70,34,0,-6.313070e+00,-6.617278e+00,0.597582
278.75,45,0,-6.340019e+00,-6.644839e+00,0.767335
278.80,57,0,-6.367006e+00,-6.672438e+00,0.913724
278.85,58,0,-6.394029e+00,-6.700076e+00,0.921090
278.90,58,0,-6.421090e+00,-6.727754e+00,0.991209
278.95,39,0,-6.448189e+00,-6.755470e+00,0.702687
279.00,55,0,-6.475324e+00,-6.783226e+00,0.923199
279.05,53,0,-6.502498e+00,-6.811022e+00,0.868515
279.10,52,0,-6.529709e+00,-6.838857e+00,0.853591
279.15,33,0,-6.556958e+00,-6.866731e+00,0.608122
279.20,34,0,-6.584245e+00,-6.894646e+00,0.621009
279.25,29,0,-6.611570e+00,-6.922601e+00,0.558944
279.30,46,0,-6.638933e+00,-6.950595e+00,0.847330
279.35,33,0,-6.666335e+00,-6.978630e+00,0.666229
279.40,59,0,-6.693775e+00,-7.006706e+00,0.951991
279.45,48,0,-6.721254e+00,-7.034822e+00,0.797677
279.50,53,0,-6.748771e+00,-7.062978e+00,0.864555
279.55,35,0,-6.776327e+00,-7.091175e+00,0.627366
279.60,45,0,-6.803922e+00,-7.119413e+00,0.757550
279.65,54,0,-6.831556e+00,-7.147692e+00,0.870081
279.70,48,0,-6.859230e+00,-7.176013e+00,0.792737
279.75,52,0,-6.886942e+00,-7.204375e+00,0.843403
279.80,50,0,-6.914695e+00,-7.232778e+00,0.819343
279.85,39,0,-6.942486e+00,-7.261222e+00,0.663035
279.90,36,0,-6.970318e+00,-7.289708e+00,0.619685
279.95,56,0,-6.998189e+00,-7.318236e+00,0.876354
280.00,39,0,-7.026100e+00,-7.346806e+00,0.658303
280.05,52,0,-7.054051e+00,-7.375418e+00,0.821983
280.10,53,0,-7.082042e+00,-7.404072e+00,0.835792
280.15,41,0,-7.110074e+00,-7.432769e+00,0.685128
280.20,28,0,-7.138147e+00,-7.461508e+00,0.513029
280.25,73,0,-7.166260e+00,-7.490290e+00,1.092129
280.30,39,0,-7.194414e+00,-7.519114e+00,0.655254
280.35,48,0,-7.222608e+00,-7.547982e+00,0.818240
280.40,42,0,-7.250844e+00,-7.576892e+00,0.702707
280.45,35,0,-7.279120e+00,-7.605846e+00,0.613710
280.50,40,0,-7.307438e+00,-7.634842e+00,0.685959
280.55,35,0,-7.335797e+00,-7.663883e+00,0.615165
280.60,42,0,-7.364198e+00,-7.692966e+00,0.703532
280.65,36,0,-7.392641e+00,-7.722094e+00,0.626331
280.70,53,0,-7.421125e+00,-7.751266e+00,0.845879
280.75,33,0,-7.449651e+00,-7.780481e+00,0.592679
280.80,62,0,-7.478220e+00,-7.809741e+00,0.961875
280.85,46,0,-7.506830e+00,-7.839045e+00,0.753904
280.90,52,0,-7.535483e+00,-7.868394e+00,0.824567
280.95,58,0,-7.564179e+00,-7.897787e+00,0.900096
281.00,41,0,-7.592916e+00,-7.927225e+00,0.723212
281.05,54,0,-7.621697e+00,-7.956707e+00,0.897385
281.10,45,0,-7.650521e+00,-7.986235e+00,0.739769
281.15,53,0,-7.679388e+00,-8.015808e+00,0.843336
281.20,35,0,-7.708297e+00,-8.045426e+00,0.612651
281.25,32,0,-7.737250e+00,-8.075089e+00,0.573981
281.30,55,0,-7.766247e+00,-8.104799e+00,0.865625
281.35,41,0,-7.795288e+00,-8.134553e+00,0.687122
281.40,60,0,-7.824371e+00,-8.164354e+00,0.931998
281.45,29,0,-7.853499e+00,-8.194201e+00,0.534427
281.50,53,0,-7.882671e+00,-8.224094e+00,0.845806
281.55,52,0,-7.911887e+00,-8.254033e+00,0.829566
281.60,42,0,-7.941148e+00,-8.284019e+00,0.691090
281.65,49,0,-7.970453e+00,-8.314052e+00,0.781942
281.70,35,0,-7.999802e+00,-8.344131e+00,0.606114
281.75,48,0,-8.029196e+00,-8.374257e+00,0.823871
281.80,36,0,-8.058635e+00,-8.404430e+00,0.630986
281.85,54,0,-8.088120e+00,-8.434651e+00,0.857523
281.90,64,0,-8.117649e+00,-8.464919e+00,0.986112
281.95,49,0,-8.147224e+00,-8.495235e+00,0.792676
282.00,51,0,-8.176844e+00,-8.525598e+00,0.818519
282.05,60,0,-8.206509e+00,-8.556009e+00,0.934328
282.10,26,0,-8.236221e+00,-8.586468e+00,0.503484
282.15,44,0,-8.265978e+00,-8.616975e+00,0.730182
282.20,39,0,-8.295782e+00,-8.647531e+00,0.667740
282.25,39,0,-8.325632e+00,-8.678134e+00,0.663094
282.30,69,0,-8.355528e+00,-8.708787e+00,1.042685
282.35,42,0,-8.385470e+00,-8.739488e+00,0.692962
282.40,63,0,-8.415460e+00,-8.770239e+00,0.960297
282.45,30,0,-8.445496e+00,-8.801038e+00,0.577413
282.50,39,0,-8.475579e+00,-8.831886e+00,0.676444
282.55,63,0,-8.505709e+00,-8.862785e+00,0.965795
282.60,66,0,-8.535886e+00,-8.893732e+00,1.002481
282.65,32,0,-8.566111e+00,-8.924729e+00,0.566318
282.70,48,0,-8.596383e+00,-8.955776e+00,0.770074
282.75,53,0,-8.626704e+00,-8.986874e+00,0.833594
282.80,43,0,-8.657072e+00,-9.018021e+00,0.705639
282.85,39,0,-8.687488e+00,-9.049219e+00,0.655660
282.90,89,0,-8.717952e+00,-9.080467e+00,1.317152
282.95,35,0,-8.748465e+00,-9.111767e+00,0.609903
283.00,51,0,-8.779026e+00,-9.143116e+00,0.817129
283.05,33,0,-8.809636e+00,-9.174517e+00,0.583639
283.10,38,0,-8.840295e+00,-9.205969e+00,0.651982
283.15,82,0,-8.871003e+00,-9.237473e+00,1.421446
283.20,39,0,-8.901760e+00,-9.269028e+00,0.690743
283.25,49,0,-8.932566e+00,-9.300635e+00,0.823370
283.30,49,0,-8.963422e+00,-9.332293e+00,0.846827
283.35,51,0,-8.994327e+00,-9.364003e+00,0.849804
283.40,48,0,-9.025282e+00,-9.395766e+00,0.800894
283.45,38,0,-9.056287e+00,-9.427581e+00,0.673035
283.50,46,0,-9.087342e+00,-9.459448e+00,0.774674
283.55,41,0,-9.118448e+00,-9.491368e+00,0.704989
283.60,57,0,-9.149604e+00,-9.523341e+00,0.891837
283.65,38,0,-9.180810e+00,-9.555367e+00,0.646758
283.70,33,0,-9.212067e+00,-9.587446e+00,0.591143
283.75,30,0,-9.243375e+00,-9.619578e+00,0.561970
283.80,28,0,-9.274734e+00,-9.651764e+00,0.519043
283.85,54,0,-9.306145e+00,-9.684003e+00,0.854433
283.90,35,0,-9.337607e+00,-9.716297e+00,0.611493
283.95,39,0,-9.369120e+00,-9.748644e+00,0.653423
284.00,32,0,-9.400685e+00,-9.781045e+00,0.565772
284.05,48,0,-9.432302e+00,-9.813501e+00,0.768929
284.10,56,0,-9.463971e+00,-9.846012e+00,0.924856
284.15,28,0,-9.495692e+00,-9.878576e+00,0.520429
284.20,45,0,-9.527466e+00,-9.911196e+00,0.742126
284.25,32,0,-9.559292e+00,-9.943872e+00,0.567363
284.30,43,0,-9.591171e+00,-9.976601e+00,0.713920
284.35,38,0,-9.623103e+00,-1.000939e+01,0.685447
284.40,35,0,-9.655088e+00,-1.004223e+01,0.610939
284.45,45,0,-9.687127e+00,-1.007512e+01,0.761969
284.50,29,0,-9.719218e+00,-1.010808e+01,0.536700
284.55,33,0,-9.751364e+00,-1.014109e+01,0.599588
284.60,38,0,-9.783562e+00,-1.017415e+01,0.652293
284.65,58,0,-9.815815e+00,-1.020727e+01,0.954419
284.70,40,0,-9.848122e+00,-1.024045e+01,0.678362
284.75,43,0,-9.880483e+00,-1.027368e+01,0.717724
284.80,51,0,-9.912899e+00,-1.030698e+01,0.823343
284.85,32,0,-9.945369e+00,-1.034033e+01,0.577753
284.90,49,0,-9.977894e+00,-1.037373e+01,0.794905
284.95,32,0,-1.001047e+01,-1.040719e+01,0.576114
285.00,41,0,-1.004311e+01,-1.044072e+01,0.690114
285.05,53,0,-1.007580e+01,-1.047429e+01,0.844722
285.10,35,0,-1.010854e+01,-1.050793e+01,0.614273
285.15,40,0,-1.014135e+01,-1.054163e+01,0.743924
285.20,36,0,-1.017420e+01,-1.057538e+01,0.631911
285.25,33,0,-1.020712e+01,-1.060919e+01,0.588894
285.30,30,0,-1.024009e+01,-1.064306e+01,0.545309
285.35,38,0,-1.027311e+01,-1.067699e+01,0.648428
285.40,30,0,-1.030619e+01,-1.071098e+01,0.613804
285.45,36,0,-1.033933e+01,-1.074503e+01,0.625242
285.50,31,0,-1.037253e+01,-1.077914e+01,0.596894
285.55,49,0,-1.040578e+01,-1.081330e+01,0.796049
285.60,34,0,-1.043909e+01,-1.084753e+01,0.602124
285.65,83,0,-1.047246e+01,-1.088182e+01,1.232777
285.70,66,0,-1.050588e+01,-1.091616e+01,1.026592
285.75,31,0,-1.053937e+01,-1.095057e+01,0.571293
285.80,33,0,-1.057291e+01,-1.098504e+01,0.586877
285.85,44,0,-1.060651e+01,-1.101957e+01,0.731891
285.90,40,0,-1.064016e+01,-1.105416e+01,0.675746
285.95,54,0,-1.067388e+01,-1.108881e+01,0.859989
286.00,31,0,-1.070765e+01,-1.112352e+01,0.558348
286.05,37,0,-1.074148e+01,-1.115829e+01,0.637277
286.10,34,0,-1.077538e+01,-1.119313e+01,0.601154
286.15,68,0,-1.080933e+01,-1.122802e+01,1.037270
286.20,72,0,-1.084334e+01,-1.126298e+01,1.084295
286.25,33,0,-1.087741e+01,-1.129800e+01,0.582221
286.30,40,0,-1.091154e+01,-1.133309e+01,0.678269
286.35,35,0,-1.094573e+01,-1.136823e+01,0.612059
286.40,37,0,-1.097998e+01,-1.140344e+01,0.621783
286.45,34,0,-1.101429e+01,-1.143871e+01,0.585855
286.50,47,0,-1.104866e+01,-1.147405e+01,0.751120
286.55,47,0,-1.108309e+01,-1.150944e+01,0.749341
286.60,46,0,-1.111758e+01,-1.154490e+01,0.745551
286.65,36,0,-1.115213e+01,-1.158043e+01,0.612290
286.70,46,0,-1.118675e+01,-1.161602e+01,0.744360
286.75,30,0,-1.122142e+01,-1.165167e+01,0.533963
286.80,61,0,-1.125616e+01,-1.168739e+01,0.935776
286.85,59,0,-1.129096e+01,-1.172317e+01,0.909018
286.90,37,0,-1.132582e+01,-1.175901e+01,0.624398
286.95,53,0,-1.136074e+01,-1.179492e+01,0.828248
287.00,34,0,-1.139573e+01,-1.183090e+01,0.587238
287.05,52,0,-1.143077e+01,-1.186694e+01,0.817607
287.10,33,0,-1.146588e+01,-1.190305e+01,0.582397
287.15,58,0,-1.150106e+01,-1.193922e+01,0.908990
287.20,41,0,-1.153629e+01,-1.197546e+01,0.684556
287.25,63,0,-1.157159e+01,-1.201176e+01,0.957816
287.30,23,0,-1.160695e+01,-1.204813e+01,0.446411
287.35,41,0,-1.164238e+01,-1.208456e+01,0.678453
287.40,33,0,-1.167787e+01,-1.212106e+01,0.608162
287.45,43,0,-1.171342e+01,-1.215763e+01,0.704485
287.50,35,0,-1.174904e+01,-1.219427e+01,0.601655
287.55,63,0,-1.178472e+01,-1.223097e+01,0.954836
287.60,56,0,-1.182047e+01,-1.226774e+01,0.868813
287.65,30,0,-1.185628e+01,-1.230458e+01,0.538550
287.70,59,0,-1.189216e+01,-1.234148e+01,0.916485
287.75,61,0,-1.192810e+01,-1.237846e+01,0.942904
287.80,37,0,-1.196411e+01,-1.241550e+01,0.633042
287.85,44,0,-1.200018e+01,-1.245260e+01,0.724799
287.90,33,0,-1.203632e+01,-1.248978e+01,0.597104
287.95,37,0,-1.207252e+01,-1.252703e+01,0.657826
288.00,32,0,-1.210879e+01,-1.256434e+01,0.595803
288.05,36,0,-1.214513e+01,-1.260172e+01,0.620990
288.10,50,0,-1.218153e+01,-1.263918e+01,0.812992
288.15,48,0,-1.221800e+01,-1.267670e+01,0.774278
288.20,32,0,-1.225453e+01,-1.271429e+01,0.560589
288.25,44,0,-1.229113e+01,-1.275195e+01,0.752212
288.30,34,0,-1.232780e+01,-1.278968e+01,0.595282
288.35,43,0,-1.236454e+01,-1.282748e+01,0.711097
288.40,53,0,-1.240135e+01,-1.286535e+01,0.838142
288.45,67,0,-1.243822e+01,-1.290329e+01,1.020508
288.50,40,0,-1.247516e+01,-1.294130e+01,0.673682
288.55,38,0,-1.251216e+01,-1.297939e+01,0.651460
288.60,44,0,-1.254924e+01,-1.301754e+01,0.725912
288.65,84,0,-1.258639e+01,-1.305576e+01,1.249873
288.70,36,0,-1.262360e+01,-1.309406e+01,0.611598
288.75,35,0,-1.266088e+01,-1.313243e+01,0.602011
288.80,33,0,-1.269823e+01,-1.317087e+01,0.582198
288.85,47,0,-1.273565e+01,-1.320938e+01,0.759660
288.90,37,0,-1.277314e+01,-1.324796e+01,0.629960
288.95,41,0,-1.281070e+01,-1.328662e+01,0.699219
289.00,42,0,-1.284833e+01,-1.332534e+01,0.693539
289.05,38,0,-1.288603e+01,-1.336415e+01,0.637042
289.10,50,0,-1.292380e+01,-1.340302e+01,0.793061
289.15,63,0,-1.296164e+01,-1.344197e+01,0.955915
289.20,36,0,-1.299955e+01,-1.348099e+01,0.611000
289.25,45,0,-1.303753e+01,-1.352008e+01,0.726575
289.30,41,0,-1.307558e+01,-1.355925e+01,0.675657
289.35,36,0,-1.311370e+01,-1.359849e+01,0.613616
289.40,60,0,-1.315189e+01,-1.363780e+01,0.929155
289.45,58,0,-1.319016e+01,-1.367719e+01,0.893044
289.50,28,0,-1.322850e+01,-1.371665e+01,0.508182
289.55,32,0,-1.326691e+01,-1.375619e+01,0.561895
289.60,29,0,-1.330539e+01,-1.379580e+01,0.522635
289.65,45,0,-1.334394e+01,-1.383549e+01,0.727576
289.70,64,0,-1.338256e+01,-1.387526e+01,0.983077
289.75,68,0,-1.342126e+01,-1.391509e+01,1.029735
289.80,29,0,-1.346003e+01,-1.395501e+01,0.549468
289.85,51,0,-1.349888e+01,-1.399500e+01,0.866734
289.90,51,0,-1.353779e+01,-1.403506e+01,0.854151
289.95,32,0,-1.357678e+01,-1.407520e+01,0.574714
290.00,66,0,-1.361584e+01,-1.411542e+01,1.009820
290.05,52,0,-1.365498e+01,-1.415571e+01,0.832242
290.10,48,0,-1.369419e+01,-1.419608e+01,0.778855
290.15,43,0,-1.373348e+01,-1.423653e+01,0.710535
290.20,58,0,-1.377284e+01,-1.427705e+01,0.904374
290.25,51,0,-1.381227e+01,-1.431765e+01,0.824103
290.30,64,0,-1.385178e+01,-1.435833e+01,0.980552
290.35,44,0,-1.389136e+01,-1.439909e+01,0.727834
290.40,36,0,-1.393102e+01,-1.443992e+01,0.671188
290.45,35,0,-1.397075e+01,-1.448083e+01,0.613707
290.50,63,0,-1.401056e+01,-1.452182e+01,0.972690
290.55,48,0,-1.405044e+01,-1.456289e+01,0.786573
290.60,38,0,-1.409040e+01,-1.460404e+01,0.656166
290.65,50,0,-1.413044e+01,-1.464526e+01,0.803590
290.70,36,0,-1.417055e+01,-1.468656e+01,0.626806
290.75,63,0,-1.421074e+01,-1.472795e+01,0.970795
290.80,35,0,-1.425100e+01,-1.476941e+01,0.610875
290.85,26,0,-1.429134e+01,-1.481095e+01,0.502613
290.90,67,0,-1.433176e+01,-1.485257e+01,1.019446
290.95,52,0,-1.437225e+01,-1.489427e+01,0.859353
291.00,28,0,-1.441283e+01,-1.493605e+01,0.536727
291.05,43,0,-1.445347e+01,-1.497791e+01,0.713120
291.10,45,0,-1.449420e+01,-1.501985e+01,0.751226
291.15,29,0,-1.453500e+01,-1.506187e+01,0.582040
291.20,45,0,-1.457589e+01,-1.510397e+01,0.753541
291.25,38,0,-1.461685e+01,-1.514615e+01,0.654658
291.30,30,0,-1.465789e+01,-1.518841e+01,0.549236
291.35,42,0,-1.469900e+01,-1.523075e+01,0.701214
291.40,41,0,-1.474020e+01,-1.527318e+01,0.690662
291.45,49,0,-1.478147e+01,-1.531568e+01,0.791936
291.50,39,0,-1.482282e+01,-1.535827e+01,0.664034
291.55,53,0,-1.486426e+01,-1.540094e+01,0.845216
291.60,35,0,-1.490577e+01,-1.544369e+01,0.614411
291.65,46,0,-1.494736e+01,-1.548652e+01,0.748400
291.70,35,0,-1.498903e+01,-1.552944e+01,0.611980
291.75,49,0,-1.503078e+01,-1.557244e+01,0.805736
291.80,49,0,-1.507261e+01,-1.561552e+01,0.826931
291.85,53,0,-1.511452e+01,-1.565868e+01,0.849523
291.90,40,0,-1.515651e+01,-1.570193e+01,0.680631
291.95,45,0,-1.519858e+01,-1.574525e+01,0.741582
292.00,60,0,-1.524073e+01,-1.578867e+01,0.971740
292.05,52,0,-1.528296e+01,-1.583216e+01,0.884236
292.10,37,0,-1.532528e+01,-1.587574e+01,0.693035
292.15,30,0,-1.536767e+01,-1.591941e+01,0.549237
292.20,57,0,-1.541015e+01,-1.596315e+01,0.893881
292.25,35,0,-1.545271e+01,-1.600698e+01,0.599082
292.30,54,0,-1.549535e+01,-1.605090e+01,0.846466
292.35,42,0,-1.553807e+01,-1.609490e+01,0.693712
292.40,55,0,-1.558087e+01,-1.613898e+01,0.855045
292.45,44,0,-1.562376e+01,-1.618315e+01,0.715602
292.50,29,0,-1.566672e+01,-1.622741e+01,0.523456
292.55,84,0,-1.570977e+01,-1.627174e+01,1.230100
292.60,57,0,-1.575291e+01,-1.631617e+01,0.914044
292.65,57,0,-1.579612e+01,-1.636068e+01,0.890699
292.70,60,0,-1.583942e+01,-1.640527e+01,0.922467
292.75,37,0,-1.588280e+01,-1.644995e+01,0.630266
292.80,42,0,-1.592627e+01,-1.649472e+01,0.700286
292.85,45,0,-1.596982e+01,-1.653957e+01,0.747772
292.90,31,0,-1.601345e+01,-1.658451e+01,0.565739
292.95,27,0,-1.605716e+01,-1.662954e+01,0.502996
293.00,42,0,-1.610096e+01,-1.667465e+01,0.715044
293.05,28,0,-1.614485e+01,-1.671984e+01,0.528468
293.10,53,0,-1.618882e+01,-1.676513e+01,0.842916
293.15,52,0,-1.623287e+01,-1.681050e+01,0.829021
293.20,33,0,-1.627701e+01,-1.685596e+01,0.583015
293.25,32,0,-1.632123e+01,-1.690150e+01,0.572553
293.30,58,0,-1.636554e+01,-1.694714e+01,0.906312
293.35,47,0,-1.640993e+01,-1.699286e+01,0.767293
293.40,64,0,-1.645441e+01,-1.703867e+01,0.990057
293.45,39,0,-1.649897e+01,-1.708456e+01,0.666228
293.50,41,0,-1.654362e+01,-1.713054e+01,0.714275
293.55,30,0,-1.658835e+01,-1.717662e+01,0.575323
293.60,25,0,-1.663317e+01,-1.722277e+01,0.507431
293.65,34,0,-1.667808e+01,-1.726902e+01,0.597092
293.70,35,0,-1.672307e+01,-1.731536e+01,0.614718
293.75,40,0,-1.676815e+01,-1.736178e+01,0.662950
293.80,52,0,-1.681331e+01,-1.740830e+01,0.815635
293.85,75,0,-1.685856e+01,-1.745490e+01,1.109031
293.90,41,0,-1.690390e+01,-1.750159e+01,0.675609
293.95,44,0,-1.694932e+01,-1.754837e+01,0.720185
294.00,38,0,-1.699483e+01,-1.759524e+01,0.646928
294.05,33,0,-1.704043e+01,-1.764220e+01,0.575183
294.10,66,0,-1.708612e+01,-1.768925e+01,0.997087
294.15,53,0,-1.713189e+01,-1.773639e+01,0.829266
294.20,64,0,-1.717775e+01,-1.778362e+01,0.996976
294.25,36,0,-1.722370e+01,-1.783094e+01,0.623806
294.30,32,0,-1.726974e+01,-1.787835e+01,0.563992
294.35,54,0,-1.731586e+01,-1.792585e+01,0.858554
294.40,56,0,-1.736207e+01,-1.797343e+01,0.886580
294.45,30,0,-1.740838e+01,-1.802111e+01,0.537882
294.50,30,0,-1.745476e+01,-1.806888e+01,0.543390
294.55,43,0,-1.750124e+01,-1.811675e+01,0.704604
294.60,74,0,-1.754781e+01,-1.816470e+01,1.104068
294.65,64,0,-1.759446e+01,-1.821274e+01,0.974466
294.70,54,0,-1.764121e+01,-1.826087e+01,0.847258
294.75,40,0,-1.768804e+01,-1.830910e+01,0.665914
294.80,39,0,-1.773496e+01,-1.835741e+01,0.664811
294.85,49,0,-1.778197e+01,-1.840582e+01,0.792114
294.90,39,0,-1.782907e+01,-1.845432e+01,0.678718
294.95,45,0,-1.787626e+01,-1.850291e+01,0.778447
295.00,64,0,-1.792354e+01,-1.855160e+01,0.995333
295.05,68,0,-1.797091e+01,-1.860037e+01,1.038350
295.10,41,0,-1.801837e+01,-1.864924e+01,0.690410
295.15,55,0,-1.806592e+01,-1.869820e+01,0.867433
295.20,36,0,-1.811356e+01,-1.874725e+01,0.626399
295.25,64,0,-1.816129e+01,-1.879639e+01,0.979964
295.30,36,0,-1.820911e+01,-1.884562e+01,0.626234
295.35,46,0,-1.825702e+01,-1.889495e+01,0.749997
295.40,29,0,-1.830502e+01,-1.894437e+01,0.529654
295.45,34,0,-1.835311e+01,-1.899389e+01,0.620219
295.50,40,0,-1.840130e+01,-1.904349e+01,0.701673
295.55,49,0,-1.844957e+01,-1.909319e+01,0.781048
295.60,48,0,-1.849794e+01,-1.914299e+01,0.769711
295.65,55,0,-1.854639e+01,-1.919287e+01,0.869152
295.70,55,0,-1.859494e+01,-1.924285e+01,0.875541
295.75,37,0,-1.864358e+01,-1.929292e+01,0.636844
295.80,50,0,-1.869231e+01,-1.934309e+01,0.804658
295.85,35,0,-1.874113e+01,-1.939335e+01,0.613206
295.90,28,0,-1.879005e+01,-1.944370e+01,0.522439
295.95,37,0,-1.883905e+01,-1.949415e+01,0.648015
296.00,45,0,-1.888815e+01,-1.954469e+01,0.765672
296.05,35,0,-1.893734e+01,-1.959532e+01,0.624412
296.10,91,0,-1.898662e+01,-1.964605e+01,1.341043
296.15,37,0,-1.903600e+01,-1.969688e+01,0.642880
296.20,33,0,-1.908546e+01,-1.974779e+01,0.595989
296.25,42,0,-1.913502e+01,-1.979881e+01,0.708482
296.30,27,0,-1.918467e+01,-1.984991e+01,0.562953
296.35,43,0,-1.923442e+01,-1.990111e+01,0.724068
296.40,40,0,-1.928425e+01,-1.995241e+01,0.728230
296.45,46,0,-1.933418e+01,-2.000380e+01,0.759560
296.50,39,0,-1.938421e+01,-2.005528e+01,0.672125
296.55,55,0,-1.943432e+01,-2.010686e+01,0.878240
296.60,41,0,-1.948453e+01,-2.015854e+01,0.697901
296.65,32,0,-1.953483e+01,-2.021030e+01,0.619770
296.70,42,0,-1.958523e+01,-2.026217e+01,0.747339
296.75,34,0,-1.963572e+01,-2.031413e+01,0.642556
296.80,27,0,-1.968630e+01,-2.036618e+01,0.513322
296.85,41,0,-1.973697e+01,-2.041833e+01,0.700220
296.90,50,0,-1.978774e+01,-2.047058e+01,0.808972
296.95,23,0,-1.983861e+01,-2.052292e+01,0.510528
297.00,38,0,-1.988956e+01,-2.057536e+01,0.646928
297.05,57,0,-1.994061e+01,-2.062789e+01,0.890922
297.10,38,0,-1.999176e+01,-2.068052e+01,0.647612
297.15,53,0,-2.004300e+01,-2.073324e+01,0.842627
297.20,39,0,-2.009433e+01,-2.078606e+01,0.659570
297.25,29,0,-2.014576e+01,-2.083897e+01,0.532995
297.30,42,0,-2.019728e+01,-2.089198e+01,0.686963
297.35,45,0,-2.024890e+01,-2.094509e+01,0.727510
297.40,49,0,-2.030061e+01,-2.099829e+01,0.779521
297.45,74,0,-2.035241e+01,-2.105159e+01,1.099519
297.50,41,0,-2.040431e+01,-2.110499e+01,0.682422
297.55,25,0,-2.045630e+01,-2.115848e+01,0.476894
297.60,36,0,-2.050839e+01,-2.121207e+01,0.615858
297.65,42,0,-2.056058e+01,-2.126575e+01,0.690595
297.70,50,0,-2.061285e+01,-2.131953e+01,0.794207
297.75,43,0,-2.066523e+01,-2.137341e+01,0.708039
297.80,35,0,-2.071770e+01,-2.142739e+01,0.598183
297.85,46,0,-2.077026e+01,-2.148146e+01,0.739612
297.90,41,0,-2.082292e+01,-2.153562e+01,0.672500
297.95,32,0,-2.087567e+01,-2.158989e+01,0.562355
298.00,39,0,-2.092852e+01,-2.164425e+01,0.657025
298.05,53,0,-2.098147e+01,-2.169871e+01,0.852380
298.10,67,0,-2.103451e+01,-2.175326e+01,1.012718
298.15,37,0,-2.108764e+01,-2.180791e+01,0.653435
298.20,34,0,-2.114087e+01,-2.186266e+01,0.597093
298.25,55,0,-2.119420e+01,-2.191751e+01,0.866379
298.30,44,0,-2.124762e+01,-2.197245e+01,0.724295
298.35,42,0,-2.130114e+01,-2.202749e+01,0.699163
298.40,51,0,-2.135475e+01,-2.208263e+01,0.814521
298.45,54,0,-2.140846e+01,-2.213786e+01,0.851824
298.50,27,0,-2.146227e+01,-2.219320e+01,0.507283
298.55,42,0,-2.151617e+01,-2.224862e+01,0.758887
298.60,35,0,-2.157017e+01,-2.230415e+01,0.624749
298.65,48,0,-2.162426e+01,-2.235977e+01,0.782586
298.70,47,0,-2.167845e+01,-2.241550e+01,0.773587
298.75,44,0,-2.173273e+01,-2.247132e+01,0.732754
298.80,38,0,-2.178712e+01,-2.252723e+01,0.655654
298.85,42,0,-2.184159e+01,-2.258325e+01,0.709252
298.90,57,0,-2.189617e+01,-2.263936e+01,0.901000
298.95,70,0,-2.195084e+01,-2.269557e+01,1.065902
299.00,30,0,-2.200560e+01,-2.275187e+01,0.532698
299.05,37,0,-2.206047e+01,-2.280828e+01,0.624123
299.10,45,0,-2.211543e+01,-2.286478e+01,0.726498
299.15,38,0,-2.217048e+01,-2.292138e+01,0.637744
299.20,37,0,-2.222563e+01,-2.297808e+01,0.622116
299.25,32,0,-2.228088e+01,-2.303488e+01,0.558710
299.30,44,0,-2.233623e+01,-2.309177e+01,0.716644
299.35,37,0,-2.239167e+01,-2.314877e+01,0.624133
299.40,59,0,-2.244721e+01,-2.320586e+01,0.905634
299.45,59,0,-2.250285e+01,-2.326304e+01,0.905614
299.50,41,0,-2.255858e+01,-2.332033e+01,0.675158
299.55,38,0,-2.261441e+01,-2.337772e+01,0.635330
299.60,37,0,-2.267033e+01,-2.343520e+01,0.622551
299.65,75,0,-2.272636e+01,-2.349278e+01,1.107113
299.70,44,0,-2.278248e+01,-2.355046e+01,0.712966
299.75,51,0,-2.283869e+01,-2.360824e+01,0.804660
299.80,35,0,-2.289501e+01,-2.366611e+01,0.598451
299.85,76,0,-2.295142e+01,-2.372409e+01,1.120958
299.90,46,0,-2.300793e+01,-2.378216e+01,0.739325
299.95,27,0,-2.306453e+01,-2.384033e+01,0.496764
300.00,52,0,-2.312123e+01,-2.389860e+01,0.815922
300.05,40,0,-2.317803e+01,-2.395696e+01,0.663770
300.10,41,0,-2.323493e+01,-2.401543e+01,0.678921
300.15,49,0,-2.329192e+01,-2.407399e+01,0.777330
300.20,42,0,-2.334901e+01,-2.413266e+01,0.689964
300.25,39,0,-2.340620e+01,-2.419142e+01,0.652952
300.30,63,0,-2.346348e+01,-2.425028e+01,0.962314
300.35,63,0,-2.352086e+01,-2.430924e+01,0.958730
300.40,49,0,-2.357834e+01,-2.436829e+01,0.787214
300.45,32,0,-2.363592e+01,-2.442745e+01,0.571795
300.50,57,0,-2.369360e+01,-2.448670e+01,0.883830
300.55,50,0,-2.375137e+01,-2.454606e+01,0.791675
300.60,57,0,-2.380924e+01,-2.460551e+01,0.882956
300.65,39,0,-2.386720e+01,-2.466506e+01,0.651376
300.70,41,0,-2.392527e+01,-2.472471e+01,0.680456
300.75,63,0,-2.398343e+01,-2.478445e+01,0.974985
300.80,46,0,-2.404169e+01,-2.484430e+01,0.739386
300.85,44,0,-2.410004e+01,-2.490425e+01,0.715332
300.90,48,0,-2.415850e+01,-2.496429e+01,0.780982
300.95,33,0,-2.421705e+01,-2.502443e+01,0.574625
301.00,34,0,-2.427570e+01,-2.508467e+01,0.589542
301.05,45,0,-2.433445e+01,-2.514501e+01,0.743971
301.10,32,0,-2.439329e+01,-2.520545e+01,0.581877
301.15,110,0,-2.445223e+01,-2.526599e+01,1.600519
301.20,36,0,-2.451127e+01,-2.532663e+01,0.632449
301.25,62,0,-2.457041e+01,-2.538737e+01,0.968476
301.30,34,0,-2.462965e+01,-2.544820e+01,0.609810
301.35,43,0,-2.468898e+01,-2.550914e+01,0.725096
301.40,50,0,-2.474841e+01,-2.557017e+01,0.812382
301.45,43,0,-2.480794e+01,-2.563130e+01,0.813018
301.50,62,0,-2.486757e+01,-2.569254e+01,1.044998
301.55,44,0,-2.492729e+01,-2.575387e+01,0.741305
301.60,43,0,-2.498711e+01,-2.581530e+01,0.727295
301.65,47,0,-2.504703e+01,-2.587683e+01,0.778116
301.70,28,0,-2.510705e+01,-2.593846e+01,0.529715
301.75,30,0,-2.516717e+01,-2.600018e+01,0.560438
301.80,37,0,-2.522738e+01,-2.606201e+01,0.657684
301.85,40,0,-2.528769e+01,-2.612394e+01,0.730374
301.90,29,0,-2.534810e+01,-2.618596e+01,0.542970
301.95,44,0,-2.540861e+01,-2.624809e+01,0.743092
302.00,45,0,-2.546922e+01,-2.631031e+01,0.749280
302.05,49,0,-2.552992e+01,-2.637264e+01,0.801756
302.10,46,0,-2.559073e+01,-2.643506e+01,0.764216
302.15,36,0,-2.565163e+01,-2.649759e+01,0.635000
302.20,41,0,-2.571263e+01,-2.656021e+01,0.702771
302.25,44,0,-2.577372e+01,-2.662293e+01,0.738891
302.30,43,0,-2.583492e+01,-2.668575e+01,0.726738
302.35,50,0,-2.589621e+01,-2.674867e+01,0.841319
302.40,34,0,-2.595760e+01,-2.681170e+01,0.607093
302.45,65,0,-2.601909e+01,-2.687482e+01,1.005382
302.50,40,0,-2.608068e+01,-2.693804e+01,0.682490
302.55,30,0,-2.614237e+01,-2.700136e+01,0.553406
302.60,40,0,-2.620416e+01,-2.706478e+01,0.681980
302.65,57,0,-2.626604e+01,-2.712830e+01,0.897872
302.70,70,0,-2.632802e+01,-2.719192e+01,1.072452
302.75,37,0,-2.639010e+01,-2.725564e+01,0.643904
302.80,63,0,-2.645228e+01,-2.731946e+01,0.959673
302.85,29,0,-2.651456e+01,-2.738338e+01,0.530973
302.90,43,0,-2.657694e+01,-2.744740e+01,0.705626
302.95,36,0,-2.663941e+01,-2.751152e+01,0.669316
303.00,80,0,-2.670198e+01,-2.757574e+01,1.240313
303.05,34,0,-2.676466e+01,-2.764006e+01,0.626172
303.10,33,0,-2.682743e+01,-2.770448e+01,0.597466
303.15,40,0,-2.689030e+01,-2.776900e+01,0.687880
303.20,52,0,-2.695327e+01,-2.783362e+01,0.834932
303.25,34,0,-2.701633e+01,-2.789835e+01,0.606634
303.30,68,0,-2.707950e+01,-2.796317e+01,1.044085
303.35,45,0,-2.714276e+01,-2.802809e+01,0.747224
303.40,35,0,-2.720613e+01,-2.809312e+01,0.619341
303.45,61,0,-2.726959e+01,-2.815824e+01,0.952225
303.50,45,0,-2.733315e+01,-2.822346e+01,0.735188
303.55,49,0,-2.739681e+01,-2.828879e+01,0.781101
303.60,31,0,-2.746057e+01,-2.835422e+01,0.552136
303.65,77,0,-2.752443e+01,-2.841974e+01,1.137252
303.70,54,0,-2.758839e+01,-2.848537e+01,0.904263
303.75,42,0,-2.765245e+01,-2.855110e+01,0.759581
303.80,53,0,-2.771661e+01,-2.861693e+01,0.847729
303.85,63,0,-2.778086e+01,-2.868286e+01,0.976459
303.90,36,0,-2.784522e+01,-2.874889e+01,0.632809
303.95,53,0,-2.790967e+01,-2.881503e+01,0.854423
304.00,46,0,-2.797423e+01,-2.888126e+01,0.764005
304.05,57,0,-2.803888e+01,-2.894760e+01,0.908328
304.10,97,0,-2.810364e+01,-2.901404e+01,1.416638
304.15,54,0,-2.816849e+01,-2.908058e+01,0.845620
304.20,46,0,-2.823345e+01,-2.914722e+01,0.743150
304.25,26,0,-2.829850e+01,-2.921396e+01,0.501314
304.30,36,0,-2.836365e+01,-2.928081e+01,0.635996
304.35,65,0,-2.842891e+01,-2.934775e+01,1.010554
304.40,37,0,-2.849426e+01,-2.941480e+01,0.644308
304.45,66,0,-2.855971e+01,-2.948195e+01,1.015774
304.50,46,0,-2.862526e+01,-2.954920e+01,0.760873
304.55,37,0,-2.869092e+01,-2.961656e+01,0.643792
304.60,38,0,-2.875667e+01,-2.968402e+01,0.712060
304.65,33,0,-2.882253e+01,-2.975158e+01,0.591845
304.70,35,0,-2.888848e+01,-2.981924e+01,0.618760
304.75,49,0,-2.895454e+01,-2.988700e+01,0.799859
304.80,60,0,-2.902069e+01,-2.995487e+01,0.942250
304.85,57,0,-2.908695e+01,-3.002284e+01,0.954667
304.90,38,0,-2.915331e+01,-3.009091e+01,0.659248
304.95,40,0,-2.921976e+01,-3.015909e+01,0.694055
305.00,34,0,-2.928632e+01,-3.022737e+01,0.608521
305.05,33,0,-2.935298e+01,-3.029575e+01,0.597258
305.10,59,0,-2.941974e+01,-3.036424e+01,0.927822
305.15,51,0,-2.948661e+01,-3.043283e+01,0.837764
305.20,32,0,-2.955357e+01,-3.050152e+01,0.587122
305.25,47,0,-2.962063e+01,-3.057032e+01,0.778860
305.30,34,0,-2.968780e+01,-3.063922e+01,0.609535
305.35,43,0,-2.975507e+01,-3.070823e+01,0.719606
305.40,63,0,-2.982244e+01,-3.077734e+01,0.965581
305.45,46,0,-2.988991e+01,-3.084655e+01,0.740399
305.50,55,0,-2.995748e+01,-3.091587e+01,0.857617
305.55,50,0,-3.002516e+01,-3.098529e+01,0.794874
305.60,42,0,-3.009294e+01,-3.105482e+01,0.693127
305.65,37,0,-3.016082e+01,-3.112445e+01,0.632783
305.70,65,0,-3.022880e+01,-3.119419e+01,0.997521
305.75,31,0,-3.029688e+01,-3.126403e+01,0.588515
305.80,38,0,-3.036507e+01,-3.133398e+01,0.641928
305.85,35,0,-3.043336e+01,-3.140403e+01,0.601285
305.90,48,0,-3.050176e+01,-3.147419e+01,0.771671
305.95,41,0,-3.057025e+01,-3.154445e+01,0.727129
306.00,46,0,-3.063885e+01,-3.161482e+01,0.772151
306.05,33,0,-3.070755e+01,-3.168530e+01,0.625930
306.10,63,0,-3.077636e+01,-3.175588e+01,1.047811
306.15,26,0,-3.084527e+01,-3.182657e+01,0.517609
306.20,42,0,-3.091428e+01,-3.189736e+01,0.721539
306.25,63,0,-3.098340e+01,-3.196827e+01,0.994112
306.30,48,0,-3.105262e+01,-3.203928e+01,0.799433
306.35,61,0,-3.112195e+01,-3.211039e+01,0.968079
306.40,61,0,-3.119138e+01,-3.218162e+01,0.962188
306.45,61,0,-3.126091e+01,-3.225295e+01,0.935583
306.50,36,0,-3.133055e+01,-3.232439e+01,0.616949
306.55,43,0,-3.140030e+01,-3.239593e+01,0.704358
306.60,42,0,-3.147014e+01,-3.246759e+01,0.692707
306.65,86,0,-3.154010e+01,-3.253935e+01,1.301955
306.70,40,0,-3.161016e+01,-3.261122e+01,0.673133
306.75,37,0,-3.168032e+01,-3.268321e+01,0.638911
306.80,50,0,-3.175059e+01,-3.275529e+01,0.803578
306.85,65,0,-3.182097e+01,-3.282749e+01,0.996399
306.90,37,0,-3.189145e+01,-3.289980e+01,0.633946
306.95,36,0,-3.196204e+01,-3.297222e+01,0.627731
307.00,41,0,-3.203274e+01,-3.304475e+01,0.738499
307.05,63,0,-3.210354e+01,-3.311739e+01,0.987365
307.10,50,0,-3.217445e+01,-3.319013e+01,0.817524
307.15,44,0,-3.224546e+01,-3.326299e+01,0.739789
307.20,53,0,-3.231658e+01,-3.333596e+01,0.909699
307.25,33,0,-3.238781e+01,-3.340904e+01,0.597838
307.30,39,0,-3.245915e+01,-3.348223e+01,0.676126
307.35,50,0,-3.253060e+01,-3.355554e+01,0.816685
307.40,47,0,-3.260215e+01,-3.362895e+01,0.778994
307.45,69,0,-3.267382e+01,-3.370248e+01,1.063250
307.50,45,0,-3.274559e+01,-3.377612e+01,0.738445
307.55,44,0,-3.281747e+01,-3.384987e+01,0.777670
307.60,33,0,-3.288946e+01,-3.392374e+01,0.588938
307.65,32,0,-3.296156e+01,-3.399772e+01,0.578541
307.70,60,0,-3.303376e+01,-3.407181e+01,0.935767
307.75,62,0,-3.310608e+01,-3.414601e+01,1.038936
307.80,30,0,-3.317851e+01,-3.422033e+01,0.564185
307.85,47,0,-3.325105e+01,-3.429477e+01,0.783084
307.90,52,0,-3.332370e+01,-3.436932e+01,0.840803
307.95,50,0,-3.339645e+01,-3.444398e+01,0.866060
308.00,40,0,-3.346932e+01,-3.451876e+01,0.685552
308.05,41,0,-3.354231e+01,-3.459365e+01,0.703849
308.10,38,0,-3.361540e+01,-3.466866e+01,0.664655
308.15,33,0,-3.368860e+01,-3.474379e+01,0.596214
308.20,34,0,-3.376192e+01,-3.481903e+01,0.607534
308.25,31,0,-3.383535e+01,-3.489439e+01,0.573229
308.30,44,0,-3.390889e+01,-3.496987e+01,0.738961
308.35,44,0,-3.398255e+01,-3.504546e+01,0.740857
308.40,53,0,-3.405632e+01,-3.512117e+01,0.844354
308.45,74,0,-3.413020e+01,-3.519700e+01,1.114909
308.50,73,0,-3.420420e+01,-3.527295e+01,1.096283
308.55,54,0,-3.427831e+01,-3.534902e+01,0.852422
308.60,55,0,-3.435254e+01,-3.542520e+01,0.856749
308.65,70,0,-3.442688e+01,-3.550151e+01,1.060970
308.70,45,0,-3.450133e+01,-3.557793e+01,0.735199
308.75,39,0,-3.457591e+01,-3.565448e+01,0.661563
308.80,41,0,-3.465059e+01,-3.573115e+01,0.682906
308.85,59,0,-3.472540e+01,-3.580793e+01,0.907507
308.90,57,0,-3.480032e+01,-3.588484e+01,0.885953
308.95,66,0,-3.487535e+01,-3.596188e+01,1.008887
309.00,47,0,-3.495051e+01,-3.603903e+01,0.773550
309.05,50,0,-3.502578e+01,-3.611630e+01,0.813467
309.10,69,0,-3.510117e+01,-3.619370e+01,1.052023
309.15,37,0,-3.517668e+01,-3.627122e+01,0.633035
309.20,35,0,-3.525231e+01,-3.634887e+01,0.609174
309.25,66,0,-3.532805e+01,-3.642664e+01,1.014324
309.30,33,0,-3.540392e+01,-3.650453e+01,0.583341
309.35,36,0,-3.547990e+01,-3.658255e+01,0.624996
309.40,33,0,-3.555601e+01,-3.666070e+01,0.582763
309.45,38,0,-3.563224e+01,-3.673897e+01,0.646523
309.50,56,0,-3.570859e+01,-3.681737e+01,0.883141
309.55,59,0,-3.578505e+01,-3.689589e+01,0.917995
309.60,64,0,-3.586165e+01,-3.697454e+01,0.982735
309.65,38,0,-3.593836e+01,-3.705332e+01,0.648815
309.70,40,0,-3.601519e+01,-3.713223e+01,0.674294
309.75,54,0,-3.609215e+01,-3.721127e+01,0.858440
309.80,42,0,-3.616924e+01,-3.729043e+01,0.696396
309.85,47,0,-3.624644e+01,-3.736973e+01,0.759343
309.90,49,0,-3.632378e+01,-3.744915e+01,0.785139
309.95,47,0,-3.640123e+01,-3.752870e+01,0.793606
310.00,35,0,-3.647881e+01,-3.760839e+01,0.628836
310.05,61,0,-3.655652e+01,-3.768821e+01,0.950129
310.10,40,0,-3.663435e+01,-3.776816e+01,0.674411
310.15,48,0,-3.671231e+01,-3.784824e+01,0.780603
310.20,52,0,-3.679040e+01,-3.792845e+01,0.830780
310.25,39,0,-3.686862e+01,-3.800880e+01,0.681984
310.30,35,0,-3.694696e+01,-3.808928e+01,0.610124
310.35,37,0,-3.702543e+01,-3.816990e+01,0.675147
310.40,31,0,-3.710404e+01,-3.825065e+01,0.628979
310.45,51,0,-3.718277e+01,-3.833154e+01,0.828143
310.50,63,0,-3.726163e+01,-3.841256e+01,0.982669
310.55,45,0,-3.734062e+01,-3.849372e+01,0.763014
310.60,36,0,-3.741974e+01,-3.857502e+01,0.637164
310.65,41,0,-3.749900e+01,-3.865645e+01,0.701398
310.70,47,0,-3.757838e+01,-3.873803e+01,0.777388
310.75,51,0,-3.765790e+01,-3.881974e+01,0.830008
310.80,55,0,-3.773755e+01,-3.890159e+01,0.880902
310.85,38,0,-3.781734e+01,-3.898358e+01,0.659917
310.90,55,0,-3.789726e+01,-3.906571e+01,0.869096
310.95,64,0,-3.797731e+01,-3.914798e+01,0.986193
311.00,34,0,-3.805751e+01,-3.923040e+01,0.591908
311.05,68,0,-3.813783e+01,-3.931296e+01,1.067070
311.10,35,0,-3.821829e+01,-3.939566e+01,0.608819
311.15,46,0,-3.829889e+01,-3.947850e+01,0.752086
311.20,35,0,-3.837963e+01,-3.956148e+01,0.655527
311.25,61,0,-3.846051e+01,-3.964462e+01,0.944121
311.30,54,0,-3.854152e+01,-3.972789e+01,0.854323
311.35,35,0,-3.862268e+01,-3.981131e+01,0.605232
311.40,30,0,-3.870397e+01,-3.989488e+01,0.540585
311.45,58,0,-3.878540e+01,-3.997860e+01,0.907918
311.50,26,0,-3.886698e+01,-4.006246e+01,0.491249
311.55,29,0,-3.894870e+01,-4.014647e+01,0.526934
311.60,47,0,-3.903056e+01,-4.023063e+01,0.759042
311.65,60,0,-3.911256e+01,-4.031494e+01,0.931628
311.70,32,0,-3.919471e+01,-4.039940e+01,0.570573
311.75,26,0,-3.927700e+01,-4.048401e+01,0.491282
311.80,45,0,-3.935943e+01,-4.056878e+01,0.737448
311.85,32,0,-3.944202e+01,-4.065369e+01,0.566873
311.90,61,0,-3.952474e+01,-4.073876e+01,0.940279
311.95,29,0,-3.960762e+01,-4.082398e+01,0.532760
312.00,42,0,-3.969064e+01,-4.090935e+01,0.701233
312.05,42,0,-3.977381e+01,-4.099488e+01,0.694195
312.10,55,0,-3.985713e+01,-4.108057e+01,0.887513
312.15,54,0,-3.994060e+01,-4.116641e+01,0.850421
312.20,49,0,-4.002422e+01,-4.125241e+01,0.818076
312.25,28,0,-4.010799e+01,-4.133856e+01,0.515921
312.30,72,0,-4.019191e+01,-4.142488e+01,1.084591
312.35,32,0,-4.027598e+01,-4.151135e+01,0.565893
312.40,37,0,-4.036021e+01,-4.159798e+01,0.649544
312.45,51,0,-4.044459e+01,-4.168477e+01,0.839548
312.50,38,0,-4.052912e+01,-4.177173e+01,0.673874
312.55,38,0,-4.061381e+01,-4.185884e+01,0.665764
312.60,58,0,-4.069866e+01,-4.194612e+01,0.930695
312.65,57,0,-4.078366e+01,-4.203356e+01,0.909310
312.70,38,0,-4.086882e+01,-4.212116e+01,0.662979
312.75,48,0,-4.095414e+01,-4.220893e+01,0.794721
312.80,47,0,-4.103961e+01,-4.229686e+01,0.779216
312.85,62,0,-4.112525e+01,-4.238496e+01,0.974424
312.90,43,0,-4.121104e+01,-4.247323e+01,0.721921
312.95,40,0,-4.129700e+01,-4.256166e+01,0.677129
313.00,70,0,-4.138311e+01,-4.265026e+01,1.151112
313.05,39,0,-4.146939e+01,-4.273903e+01,0.719115
313.10,46,0,-4.155584e+01,-4.282797e+01,0.791868
313.15,46,0,-4.164245e+01,-4.291708e+01,0.778044
313.20,47,0,-4.172922e+01,-4.300636e+01,0.791266
313.25,73,0,-4.181615e+01,-4.309581e+01,1.135632
313.30,49,0,-4.190326e+01,-4.318543e+01,0.815450
313.35,48,0,-4.199053e+01,-4.327523e+01,0.804280
313.40,52,0,-4.207797e+01,-4.336520e+01,0.871177
313.45,45,0,-4.216557e+01,-4.345535e+01,0.767267
313.50,45,0,-4.225335e+01,-4.354567e+01,0.781136
313.55,34,0,-4.234130e+01,-4.363617e+01,0.610398
313.60,30,0,-4.242941e+01,-4.372684e+01,0.560060
313.65,35,0,-4.251770e+01,-4.381770e+01,0.666073
313.70,32,0,-4.260616e+01,-4.390873e+01,0.618913
313.75,37,0,-4.269480e+01,-4.399994e+01,0.650106
313.80,36,0,-4.278361e+01,-4.409133e+01,0.644000
313.85,28,0,-4.287259e+01,-4.418290e+01,0.531505
313.90,31,0,-4.296175e+01,-4.427465e+01,0.567774
313.95,44,0,-4.305109e+01,-4.436658e+01,0.734778
314.00,32,0,-4.314061e+01,-4.445870e+01,0.579230
314.05,22,0,-4.323030e+01,-4.455100e+01,0.449194
314.10,30,0,-4.332017e+01,-4.464348e+01,0.556880
314.15,33,0,-4.341022e+01,-4.473615e+01,0.589085
314.20,42,0,-4.350045e+01,-4.482900e+01,0.706111
314.25,34,0,-4.359087e+01,-4.492204e+01,0.604186
314.30,72,0,-4.368146e+01,-4.501527e+01,1.093275
314.35,27,0,-4.377224e+01,-4.510869e+01,0.511182
314.40,25,0,-4.386321e+01,-4.520229e+01,0.476903
314.45,29,0,-4.395436e+01,-4.529608e+01,0.584791
314.50,34,0,-4.404569e+01,-4.539007e+01,0.672213
314.55,64,0,-4.413721e+01,-4.548424e+01,0.997301
314.60,62,0,-4.422892e+01,-4.557861e+01,0.982195
314.65,32,0,-4.432082e+01,-4.567317e+01,0.591932
314.70,44,0,-4.441290e+01,-4.576792e+01,0.751093
314.75,23,0,-4.450518e+01,-4.586286e+01,0.475211
314.80,39,0,-4.459765e+01,-4.595800e+01,0.686940
314.85,59,0,-4.469030e+01,-4.605333e+01,0.946174
314.90,35,0,-4.478315e+01,-4.614886e+01,0.630186
314.95,33,0,-4.487620e+01,-4.624459e+01,0.601007
315.00,25,0,-4.496944e+01,-4.634051e+01,0.484404
315.05,44,0,-4.506287e+01,-4.643663e+01,0.777503
315.10,28,0,-4.515650e+01,-4.653294e+01,0.524069
315.15,50,0,-4.525032e+01,-4.662946e+01,0.825545
315.20,55,0,-4.534435e+01,-4.672618e+01,0.895929
315.25,26,0,-4.543857e+01,-4.682309e+01,0.513783
315.30,39,0,-4.553299e+01,-4.692021e+01,0.682555
315.35,25,0,-4.562761e+01,-4.701753e+01,0.496171
315.40,38,0,-4.572243e+01,-4.711505e+01,0.658407
315.45,44,0,-4.581745e+01,-4.721277e+01,0.744084
315.50,24,0,-4.591267e+01,-4.731069e+01,0.484857
315.55,28,0,-4.600810e+01,-4.740882e+01,0.531108
315.60,35,0,-4.610373e+01,-4.750716e+01,0.620899
315.65,52,0,-4.619957e+01,-4.760569e+01,0.836455
315.70,53,0,-4.629561e+01,-4.770444e+01,0.850618
315.75,34,0,-4.639186e+01,-4.780338e+01,0.607244
315.80,31,0,-4.648831e+01,-4.790254e+01,0.556200
315.85,63,0,-4.658498e+01,-4.800190e+01,0.966498
315.90,25,0,-4.668185e+01,-4.810147e+01,0.478355
315.95,31,0,-4.677893e+01,-4.820125e+01,0.553687
316.00,32,0,-4.687622e+01,-4.830123e+01,0.566953
316.05,48,0,-4.697372e+01,-4.840143e+01,0.779254
316.10,67,0,-4.707143e+01,-4.850183e+01,1.018060
316.15,46,0,-4.716936e+01,-4.860244e+01,0.747613
316.20,28,0,-4.726750e+01,-4.870326e+01,0.518421
316.25,76,0,-4.736585e+01,-4.880429e+01,1.130978
316.30,30,0,-4.746441e+01,-4.890554e+01,0.542764
316.35,30,0,-4.756320e+01,-4.900699e+01,0.585634
316.40,29,0,-4.766219e+01,-4.910865e+01,0.556077
316.45,38,0,-4.776141e+01,-4.921053e+01,0.674263
316.50,34,0,-4.786084e+01,-4.931261e+01,0.645550
316.55,28,0,-4.796048e+01,-4.941491e+01,0.551797
316.60,33,0,-4.806035e+01,-4.951742e+01,0.618976
316.65,30,0,-4.816044e+01,-4.962015e+01,0.575075
316.70,29,0,-4.826074e+01,-4.972308e+01,0.562785
316.75,32,0,-4.836127e+01,-4.982623e+01,0.612544
316.80,37,0,-4.846201e+01,-4.992959e+01,0.671020
316.85,48,0,-4.856298e+01,-5.003317e+01,0.811615
316.90,48,0,-4.866417e+01,-5.013695e+01,0.809894
316.95,24,0,-4.876558e+01,-5.024095e+01,0.496285
317.00,32,0,-4.886721e+01,-5.034517e+01,0.599048
317.05,29,0,-4.896907e+01,-5.044959e+01,0.559916
317.10,37,0,-4.907115e+01,-5.055423e+01,0.664600
317.15,54,0,-4.917345e+01,-5.065909e+01,0.863517
317.20,32,0,-4.927598e+01,-5.076415e+01,0.568345
317.25,28,0,-4.937874e+01,-5.086943e+01,0.521737
317.30,55,0,-4.948172e+01,-5.097492e+01,0.922975
317.35,43,0,-4.958492e+01,-5.108062e+01,0.718159
317.40,38,0,-4.968835e+01,-5.118654e+01,0.656776
317.45,34,0,-4.979201e+01,-5.129266e+01,0.606152
317.50,28,0,-4.989589e+01,-5.139900e+01,0.524758
317.55,54,0,-5.000000e+01,-5.150555e+01,0.862974
317.60,32,0,-5.010434e+01,-5.161231e+01,0.582881
317.65,37,0,-5.020891e+01,-5.171928e+01,0.643976
317.70,36,0,-5.031370e+01,-5.182646e+01,0.638829
317.75,48,0,-5.041872e+01,-5.193385e+01,0.791032
317.80,30,0,-5.052397e+01,-5.204145e+01,0.561880
317.85,43,0,-5.062944e+01,-5.214926e+01,0.718925
317.90,29,0,-5.073515e+01,-5.225728e+01,0.535313
317.95,35,0,-5.084108e+01,-5.236550e+01,0.612172
318.00,33,0,-5.094724e+01,-5.247393e+01,0.589284
318.05,24,0,-5.105363e+01,-5.258257e+01,0.473736
318.10,40,0,-5.116024e+01,-5.269141e+01,0.672440
318.15,34,0,-5.126708e+01,-5.280045e+01,0.594716
318.20,29,0,-5.137415e+01,-5.290970e+01,0.532445
318.25,42,0,-5.148145e+01,-5.301915e+01,0.708093
318.30,33,0,-5.158898e+01,-5.312881e+01,0.582197
318.35,31,0,-5.169673e+01,-5.323866e+01,0.562292
318.40,37,0,-5.180471e+01,-5.334871e+01,0.630946
318.45,40,0,-5.191291e+01,-5.345896e+01,0.674561
318.50,25,0,-5.202134e+01,-5.356941e+01,0.488229
318.55,35,0,-5.213000e+01,-5.368005e+01,0.607315
318.60,56,0,-5.223888e+01,-5.379089e+01,0.886911
318.65,33,0,-5.234799e+01,-5.390192e+01,0.579291
318.70,36,0,-5.245732e+01,-5.401315e+01,0.624550
318.75,27,0,-5.256687e+01,-5.412456e+01,0.505098
318.80,37,0,-5.267665e+01,-5.423617e+01,0.632719
318.85,41,0,-5.278664e+01,-5.434796e+01,0.689414
318.90,27,0,-5.289686e+01,-5.445994e+01,0.502427
318.95,41,0,-5.300730e+01,-5.457210e+01,0.687822
319.00,45,0,-5.311796e+01,-5.468444e+01,0.731088
319.05,24,0,-5.322884e+01,-5.479697e+01,0.465165
319.10,31,0,-5.333994e+01,-5.490967e+01,0.554372
319.15,42,0,-5.345125e+01,-5.502255e+01,0.696524
319.20,26,0,-5.356278e+01,-5.513561e+01,0.491112
319.25,26,0,-5.367452e+01,-5.524884e+01,0.491631
319.30,33,0,-5.378648e+01,-5.536224e+01,0.580896
319.35,27,0,-5.389864e+01,-5.547581e+01,0.502936
319.40,25,0,-5.401102e+01,-5.558955e+01,0.475869
319.45,38,0,-5.412361e+01,-5.570345e+01,0.644245
319.50,38,0,-5.423641e+01,-5.581751e+01,0.642518
319.55,25,0,-5.434941e+01,-5.593173e+01,0.475915
319.60,42,0,-5.446262e+01,-5.604611e+01,0.698285
319.65,34,0,-5.457603e+01,-5.616065e+01,0.591688
319.70,36,0,-5.468965e+01,-5.627533e+01,0.621365
319.75,39,0,-5.480346e+01,-5.639017e+01,0.655505
319.80,61,0,-5.491747e+01,-5.650515e+01,0.937122
319.85,47,0,-5.503168e+01,-5.662028e+01,0.755254
319.90,27,0,-5.514608e+01,-5.673554e+01,0.502659
319.95,47,0,-5.526068e+01,-5.685095e+01,0.755776
320.00,21,0,-5.537546e+01,-5.696649e+01,0.424916
320.05,35,0,-5.549044e+01,-5.708216e+01,0.603382
320.10,34,0,-5.560560e+01,-5.719796e+01,0.593910
320.15,37,0,-5.572094e+01,-5.731389e+01,0.632732
320.20,35,0,-5.583646e+01,-5.742994e+01,0.602675
320.25,63,0,-5.595217e+01,-5.754611e+01,0.963443
320.30,29,0,-5.606805e+01,-5.766239e+01,0.527129
320.35,71,0,-5.618410e+01,-5.777879e+01,1.067594
320.40,53,0,-5.630032e+01,-5.789529e+01,0.836319
320.45,43,0,-5.641672e+01,-5.801190e+01,0.706202
320.50,28,0,-5.653328e+01,-5.812861e+01,0.515555
320.55,27,0,-5.665000e+01,-5.824541e+01,0.501272
320.60,32,0,-5.676688e+01,-5.836231e+01,0.565013
320.65,30,0,-5.688391e+01,-5.847930e+01,0.536735
320.70,30,0,-5.700110e+01,-5.859638e+01,0.539718
320.75,37,0,-5.711844e+01,-5.871354e+01,0.631787
320.80,34,0,-5.723593e+01,-5.883077e+01,0.589474
320.85,34,0,-5.735356e+01,-5.894808e+01,0.594752
320.90,35,0,-5.747133e+01,-5.906546e+01,0.602581
320.95,25,0,-5.758924e+01,-5.918290e+01,0.476580
321.00,30,0,-5.770728e+01,-5.930040e+01,0.538362
321.05,29,0,-5.782545e+01,-5.941796e+01,0.525559
321.10,59,0,-5.794374e+01,-5.953557e+01,0.912133
321.15,30,0,-5.806215e+01,-5.965322e+01,0.537231
321.20,44,0,-5.818069e+01,-5.977092e+01,0.720626
321.25,45,0,-5.829933e+01,-5.988865e+01,0.737902
321.30,42,0,-5.841809e+01,-6.000642e+01,0.696342
321.35,28,0,-5.853695e+01,-6.012422e+01,0.515339
321.40,30,0,-5.865591e+01,-6.024203e+01,0.538986
321.45,68,0,-5.877497e+01,-6.035987e+01,1.032013
321.50,29,0,-5.889412e+01,-6.047772e+01,0.526772
321.55,39,0,-5.901336e+01,-6.059558e+01,0.655477
321.60,28,0,-5.913268e+01,-6.071344e+01,0.511981
321.65,29,0,-5.925208e+01,-6.083130e+01,0.528737
321.70,38,0,-5.937155e+01,-6.094915e+01,0.646533
321.75,27,0,-5.949110e+01,-6.106698e+01,0.519370
321.80,34,0,-5.961070e+01,-6.118480e+01,0.651181
321.85,45,0,-5.973037e+01,-6.130260e+01,0.749144
321.90,36,0,-5.985009e+01,-6.142037e+01,0.637445
321.95,55,0,-5.996986e+01,-6.153810e+01,0.894642
322.00,50,0,-6.008967e+01,-6.165579e+01,0.830672
322.05,37,0,-6.020952e+01,-6.177344e+01,0.656982
322.10,27,0,-6.032940e+01,-6.189103e+01,0.525255
322.15,54,0,-6.044931e+01,-6.200857e+01,0.960392
322.20,47,0,-6.056924e+01,-6.212605e+01,0.781365
322.25,34,0,-6.068919e+01,-6.224346e+01,0.649644
322.30,28,0,-6.080916e+01,-6.236080e+01,0.536520
322.35,32,0,-6.092912e+01,-6.247806e+01,0.594204
322.40,58,0,-6.104909e+01,-6.259523e+01,0.923474
322.45,27,0,-6.116905e+01,-6.271231e+01,0.523437
322.50,40,0,-6.128900e+01,-6.282929e+01,0.693242
322.55,27,0,-6.140893e+01,-6.294618e+01,0.523059
322.60,40,0,-6.152884e+01,-6.306295e+01,0.741865
322.65,37,0,-6.164871e+01,-6.317961e+01,0.666648
322.70,29,0,-6.176856e+01,-6.329615e+01,0.549895
322.75,27,0,-6.188836e+01,-6.341256e+01,0.530424
322.80,65,0,-6.200811e+01,-6.352884e+01,1.024322
322.85,28,0,-6.212781e+01,-6.364498e+01,0.615214
322.90,38,0,-6.224745e+01,-6.376098e+01,0.671330
322.95,32,0,-6.236702e+01,-6.387683e+01,0.596291
323.00,35,0,-6.248652e+01,-6.399252e+01,0.630459
323.05,45,0,-6.260594e+01,-6.410805e+01,0.766733
323.10,49,0,-6.272527e+01,-6.422341e+01,0.815163
323.15,53,0,-6.284451e+01,-6.433860e+01,0.865895
323.20,42,0,-6.296366e+01,-6.445360e+01,0.753283
323.25,47,0,-6.308270e+01,-6.456843e+01,0.775203
323.30,42,0,-6.320163e+01,-6.468306e+01,0.702607
323.35,33,0,-6.332044e+01,-6.479749e+01,0.589894
323.40,41,0,-6.343912e+01,-6.491172e+01,0.698562
323.45,48,0,-6.355768e+01,-6.502573e+01,0.792669
323.50,33,0,-6.367609e+01,-6.513954e+01,0.596077
323.55,37,0,-6.379437e+01,-6.525312e+01,0.648218
323.60,42,0,-6.391249e+01,-6.536647e+01,0.709226
323.65,29,0,-6.403046e+01,-6.547959e+01,0.542625
323.70,53,0,-6.414826e+01,-6.559247e+01,0.852122
323.75,34,0,-6.426589e+01,-6.570511e+01,0.610027
323.80,52,0,-6.438335e+01,-6.581749e+01,0.841707
323.85,47,0,-6.450062e+01,-6.592962e+01,0.776293
323.90,42,0,-6.461770e+01,-6.604148e+01,0.712352
323.95,37,0,-6.473458e+01,-6.615308e+01,0.642761
324.00,24,0,-6.485127e+01,-6.626441e+01,0.464264
324.05,51,0,-6.496774e+01,-6.637545e+01,0.814205
324.10,29,0,-6.508399e+01,-6.648621e+01,0.531698
324.15,41,0,-6.520003e+01,-6.659669e+01,0.682422
324.20,41,0,-6.531583e+01,-6.670686e+01,0.684541
324.25,36,0,-6.543140e+01,-6.681674e+01,0.617393
324.30,23,0,-6.554672e+01,-6.692630e+01,0.449849
324.35,22,0,-6.566180e+01,-6.703556e+01,0.441107
324.40,45,0,-6.577662e+01,-6.714450e+01,0.734479
324.45,28,0,-6.589118e+01,-6.725311e+01,0.515339
324.50,26,0,-6.600548e+01,-6.736140e+01,0.488599
324.55,33,0,-6.611950e+01,-6.746936e+01,0.582160
324.60,33,0,-6.623324e+01,-6.757698e+01,0.578044
324.65,36,0,-6.634669e+01,-6.768426e+01,0.621695
324.70,23,0,-6.645985e+01,-6.779119e+01,0.450270
324.75,41,0,-6.657272e+01,-6.789776e+01,0.683182
324.80,50,0,-6.668527e+01,-6.800398e+01,0.798319
324.85,33,0,-6.679752e+01,-6.810984e+01,0.580486
324.90,33,0,-6.690945e+01,-6.821533e+01,0.580922
324.95,37,0,-6.702106e+01,-6.832045e+01,0.631670
325.00,31,0,-6.713235e+01,-6.842520e+01,0.554841
325.05,25,0,-6.724329e+01,-6.852956e+01,0.480487
325.10,45,0,-6.735390e+01,-6.863355e+01,0.733051
325.15,22,0,-6.746417e+01,-6.873714e+01,0.439042
325.20,28,0,-6.757408e+01,-6.884034e+01,0.520481
325.25,56,0,-6.768364e+01,-6.894314e+01,0.883671
325.30,43,0,-6.779283e+01,-6.904554e+01,0.719544
325.35,35,0,-6.790166e+01,-6.914754e+01,0.616075
325.40,26,0,-6.801012e+01,-6.924912e+01,0.501583
325.45,21,0,-6.811820e+01,-6.935030e+01,0.436898
325.50,24,0,-6.822590e+01,-6.945106e+01,0.476410
325.55,26,0,-6.833321e+01,-6.955139e+01,0.501328
325.60,27,0,-6.844013e+01,-6.965131e+01,0.514697
325.65,25,0,-6.854665e+01,-6.975080e+01,0.492263
325.70,31,0,-6.865277e+01,-6.984985e+01,0.578868
325.75,45,0,-6.875849e+01,-6.994847e+01,0.751879
325.80,29,0,-6.886379e+01,-7.004666e+01,0.540077
325.85,39,0,-6.896868e+01,-7.014440e+01,0.672287
325.90,22,0,-6.907315e+01,-7.024170e+01,0.453674
325.95,33,0,-6.917719e+01,-7.033856e+01,0.590212
326.00,28,0,-6.928081e+01,-7.043496e+01,0.528643
326.05,48,0,-6.938399e+01,-7.053092e+01,0.781791
326.10,29,0,-6.948674e+01,-7.062642e+01,0.541157
326.15,36,0,-6.958905e+01,-7.072146e+01,0.635110
326.20,24,0,-6.969091e+01,-7.081604e+01,0.475091
326.25,22,0,-6.979232e+01,-7.091015e+01,0.451158
326.30,24,0,-6.989329e+01,-7.100381e+01,0.474551
326.35,30,0,-6.999380e+01,-7.109699e+01,0.551312
326.40,38,0,-7.009384e+01,-7.118971e+01,0.643315
326.45,26,0,-7.019343e+01,-7.128195e+01,0.499400
326.50,41,0,-7.029255e+01,-7.137372e+01,0.697691
326.55,34,0,-7.039121e+01,-7.146502e+01,0.608831
326.60,30,0,-7.048939e+01,-7.155583e+01,0.556654
326.65,32,0,-7.058709e+01,-7.164617e+01,0.581670
326.70,34,0,-7.068432e+01,-7.173603e+01,0.608772
326.75,42,0,-7.078107e+01,-7.182540e+01,0.713495
326.80,19,0,-7.087734e+01,-7.191430e+01,0.414587
326.85,44,0,-7.097312e+01,-7.200270e+01,0.737706
326.90,27,0,-7.106841e+01,-7.209062e+01,0.517177
326.95,24,0,-7.116322e+01,-7.217805e+01,0.480739
327.00,20,0,-7.125753e+01,-7.226499e+01,0.466674
327.05,33,0,-7.135134e+01,-7.235144e+01,0.647105
327.10,33,0,-7.144466e+01,-7.243740e+01,0.601515
327.15,26,0,-7.153748e+01,-7.252286e+01,0.502943
327.20,40,0,-7.162980e+01,-7.260783e+01,0.690716
327.25,26,0,-7.172161e+01,-7.269231e+01,0.502522
327.30,52,0,-7.181292e+01,-7.277630e+01,0.861931
327.35,32,0,-7.190373e+01,-7.285978e+01,0.602726
327.40,29,0,-7.199403e+01,-7.294278e+01,0.553187
327.45,35,0,-7.208382e+01,-7.302527e+01,0.621385
327.50,25,0,-7.217309e+01,-7.310727e+01,0.491110
327.55,22,0,-7.226186e+01,-7.318877e+01,0.453561
327.60,39,0,-7.235012e+01,-7.326978e+01,0.665243
327.65,29,0,-7.243786e+01,-7.335028e+01,0.537760
327.70,28,0,-7.252508e+01,-7.343029e+01,0.517697
327.75,29,0,-7.261179e+01,-7.350980e+01,0.529491
327.80,25,0,-7.269799e+01,-7.358881e+01,0.474675
327.85,33,0,-7.278366e+01,-7.366733e+01,0.577332
327.90,29,0,-7.286882e+01,-7.374534e+01,0.528505
327.95,22,0,-7.295346e+01,-7.382286e+01,0.440379
328.00,31,0,-7.303759e+01,-7.389989e+01,0.556548
328.05,25,0,-7.312119e+01,-7.397641e+01,0.536314
328.10,32,0,-7.320427e+01,-7.405244e+01,0.587013
328.15,21,0,-7.328684e+01,-7.412798e+01,0.444848
328.20,29,0,-7.336888e+01,-7.420301e+01,0.548896
328.25,21,0,-7.345040e+01,-7.427756e+01,0.449325
328.30,25,0,-7.353141e+01,-7.435161e+01,0.493071
328.35,23,0,-7.361189e+01,-7.442517e+01,0.470811
328.40,29,0,-7.369186e+01,-7.449823e+01,0.544395
328.45,41,0,-7.377131e+01,-7.457080e+01,0.758781
328.50,36,0,-7.385023e+01,-7.464289e+01,0.647560
328.55,28,0,-7.392864e+01,-7.471448e+01,0.535231
328.60,23,0,-7.400653e+01,-7.478558e+01,0.470559
328.65,26,0,-7.408391e+01,-7.485620e+01,0.506744
328.70,34,0,-7.416076e+01,-7.492633e+01,0.614021
328.75,27,0,-7.423711e+01,-7.499598e+01,0.517887
328.80,31,0,-7.431293e+01,-7.506514e+01,0.566131
328.85,34,0,-7.438824e+01,-7.513381e+01,0.602844
328.90,31,0,-7.446304e+01,-7.520201e+01,0.566661
328.95,36,0,-7.453732e+01,-7.526973e+01,0.666851
329.00,43,0,-7.461110e+01,-7.533697e+01,0.712666
329.05,38,0,-7.468436e+01,-7.540373e+01,0.652221
329.10,28,0,-7.475711e+01,-7.547001e+01,0.520689
329.15,29,0,-7.482935e+01,-7.553582e+01,0.532361
329.20,35,0,-7.490109e+01,-7.560116e+01,0.617113
329.25,51,0,-7.497232e+01,-7.566603e+01,0.815989
329.30,27,0,-7.504305e+01,-7.573042e+01,0.507606
329.35,26,0,-7.511327e+01,-7.579436e+01,0.493901
329.40,35,0,-7.518299e+01,-7.585782e+01,0.607039
329.45,22,0,-7.525221e+01,-7.592082e+01,0.442941
329.50,47,0,-7.532093e+01,-7.598336e+01,0.765635
329.55,24,0,-7.538916e+01,-7.604543e+01,0.464815
329.60,30,0,-7.545689e+01,-7.610705e+01,0.543169
329.65,31,0,-7.552412e+01,-7.616821e+01,0.556405
329.70,58,0,-7.559087e+01,-7.622892e+01,0.906569
329.75,32,0,-7.565712e+01,-7.628917e+01,0.571348
329.80,39,0,-7.572289e+01,-7.634898e+01,0.659723
329.85,22,0,-7.578817e+01,-7.640833e+01,0.439263
329.90,38,0,-7.585296e+01,-7.646724e+01,0.644039
329.95,30,0,-7.591727e+01,-7.652570e+01,0.543628
330.00,33,0,-7.598110e+01,-7.658372e+01,0.581610
330.05,35,0,-7.604445e+01,-7.664130e+01,0.608736
330.10,43,0,-7.610732e+01,-7.669844e+01,0.712491
330.15,33,0,-7.616972e+01,-7.675515e+01,0.581976
330.20,36,0,-7.623165e+01,-7.681142e+01,0.626367
330.25,28,0,-7.629311e+01,-7.686726e+01,0.545471
330.30,22,0,-7.635409e+01,-7.692267e+01,0.504330
330.35,23,0,-7.641462e+01,-7.697765e+01,0.464964
330.40,23,0,-7.647467e+01,-7.703221e+01,0.465600
330.45,31,0,-7.653427e+01,-7.708634e+01,0.565522
330.50,27,0,-7.659341e+01,-7.714005e+01,0.516380
330.55,26,0,-7.665208e+01,-7.719335e+01,0.502038
330.60,48,0,-7.671031e+01,-7.724623e+01,0.788107
330.65,36,0,-7.676808e+01,-7.729869e+01,0.633016
330.70,30,0,-7.682540e+01,-7.735075e+01,0.571447
330.75,26,0,-7.688228e+01,-7.740239e+01,0.507697
330.80,29,0,-7.693870e+01,-7.745363e+01,0.542078
330.85,27,0,-7.699469e+01,-7.750447e+01,0.520746
330.90,26,0,-7.705023e+01,-7.755490e+01,0.504832
330.95,22,0,-7.710534e+01,-7.760493e+01,0.454861
331.00,40,0,-7.716001e+01,-7.765457e+01,0.669728
331.05,40,0,-7.721425e+01,-7.770381e+01,0.669234
331.10,26,0,-7.726806e+01,-7.775266e+01,0.487332
331.15,24,0,-7.732143e+01,-7.780112e+01,0.465225
331.20,30,0,-7.737439e+01,-7.784920e+01,0.542078
331.25,56,0,-7.742692e+01,-7.789688e+01,0.878142
331.30,37,0,-7.747903e+01,-7.794419e+01,0.635276
331.35,29,0,-7.753072e+01,-7.799112e+01,0.528396
331.40,23,0,-7.758199e+01,-7.803767e+01,0.449934
331.45,38,0,-7.763286e+01,-7.808384e+01,0.648752
331.50,35,0,-7.768331e+01,-7.812964e+01,0.609829
331.55,26,0,-7.773336e+01,-7.817507e+01,0.489692
331.60,21,0,-7.778300e+01,-7.822014e+01,0.427350
331.65,46,0,-7.783223e+01,-7.826483e+01,0.745948
331.70,26,0,-7.788107e+01,-7.830917e+01,0.488465
331.75,21,0,-7.792951e+01,-7.835314e+01,0.432218
331.80,24,0,-7.797756e+01,-7.839676e+01,0.463895
331.85,25,0,-7.802521e+01,-7.844002e+01,0.477811
331.90,33,0,-7.807247e+01,-7.848293e+01,0.579983
331.95,34,0,-7.811935e+01,-7.852549e+01,0.628928
332.00,35,0,-7.816584e+01,-7.856771e+01,0.641358
332.05,20,0,-7.821195e+01,-7.860957e+01,0.412807
332.10,24,0,-7.825769e+01,-7.865109e+01,0.463072
332.15,23,0,-7.830304e+01,-7.869228e+01,0.451869
332.20,24,0,-7.834802e+01,-7.873312e+01,0.466143
332.25,22,0,-7.839264e+01,-7.877363e+01,0.444731
332.30,28,0,-7.843688e+01,-7.881380e+01,0.518790
332.35,31,0,-7.848075e+01,-7.885365e+01,0.554870
332.40,53,0,-7.852427e+01,-7.889316e+01,0.891633
332.45,20,0,-7.856742e+01,-7.893235e+01,0.413091
332.50,29,0,-7.861021e+01,-7.897122e+01,0.531633
332.55,32,0,-7.865265e+01,-7.900976e+01,0.570650
332.60,24,0,-7.869474e+01,-7.904799e+01,0.465222
332.65,20,0,-7.873647e+01,-7.908590e+01,0.415916
332.70,22,0,-7.877786e+01,-7.912349e+01,0.439075
332.75,26,0,-7.881890e+01,-7.916078e+01,0.492611
332.80,19,0,-7.885960e+01,-7.919775e+01,0.402407
332.85,28,0,-7.889996e+01,-7.923442e+01,0.514935
332.90,33,0,-7.893998e+01,-7.927078e+01,0.585153
332.95,26,0,-7.897967e+01,-7.930684e+01,0.492914
333.00,25,0,-7.901902e+01,-7.934260e+01,0.480441
333.05,46,0,-7.905804e+01,-7.937806e+01,0.748803
333.10,27,0,-7.909674e+01,-7.941323e+01,0.508726
333.15,21,0,-7.913511e+01,-7.944810e+01,0.428315
333.20,29,0,-7.917316e+01,-7.948269e+01,0.530558
333.25,25,0,-7.921089e+01,-7.951698e+01,0.476779
333.30,35,0,-7.924830e+01,-7.955099e+01,0.612093
333.35,20,0,-7.928540e+01,-7.958471e+01,0.413717
333.40,39,0,-7.932218e+01,-7.961816e+01,0.654753
333.45,25,0,-7.935866e+01,-7.965132e+01,0.477765
333.50,20,0,-7.939482e+01,-7.968420e+01,0.415076
333.55,19,0,-7.943068e+01,-7.971681e+01,0.417091
333.60,21,0,-7.946624e+01,-7.974915e+01,0.468157
333.65,22,0,-7.950150e+01,-7.978122e+01,0.453778
333.70,36,0,-7.953646e+01,-7.981302e+01,0.632567
333.75,31,0,-7.957112e+01,-7.984455e+01,0.570095
333.80,48,0,-7.960549e+01,-7.987581e+01,0.786007
333.85,33,0,-7.963957e+01,-7.990682e+01,0.597744
333.90,28,0,-7.967336e+01,-7.993756e+01,0.528169
333.95,52,0,-7.970686e+01,-7.996805e+01,0.838601
334.00,44,0,-7.974008e+01,-7.999828e+01,0.733834
334.05,22,0,-7.977302e+01,-8.002826e+01,0.450955
334.10,39,0,-7.980568e+01,-8.005798e+01,0.669983
334.15,32,0,-7.983807e+01,-8.008746e+01,0.580441
334.20,23,0,-7.987017e+01,-8.011669e+01,0.467535
334.25,25,0,-7.990201e+01,-8.014567e+01,0.477400
334.30,21,0,-7.993357e+01,-8.017441e+01,0.425791
334.35,41,0,-7.996487e+01,-8.020291e+01,0.679647
334.40,28,0,-7.999590e+01,-8.023117e+01,0.516280
334.45,28,0,-8.002666e+01,-8.025919e+01,0.513524
334.50,31,0,-8.005717e+01,-8.028697e+01,0.554513
334.55,22,0,-8.008742e+01,-8.031453e+01,0.441441
334.60,22,0,-8.011740e+01,-8.034185e+01,0.443805
334.65,25,0,-8.014714e+01,-8.036894e+01,0.479454
334.70,29,0,-8.017662e+01,-8.039580e+01,0.528791
334.75,27,0,-8.020585e+01,-8.042244e+01,0.505465
334.80,25,0,-8.023483e+01,-8.044885e+01,0.480606
334.85,30,0,-8.026356e+01,-8.047504e+01,0.543620
334.90,23,0,-8.029205e+01,-8.050101e+01,0.451983
334.95,19,0,-8.032030e+01,-8.052677e+01,0.402505
335.00,21,0,-8.034831e+01,-8.055230e+01,0.426295
335.05,24,0,-8.037607e+01,-8.057762e+01,0.465413
335.10,26,0,-8.040361e+01,-8.060273e+01,0.490804
335.15,20,0,-8.043090e+01,-8.062763e+01,0.414609
335.20,24,0,-8.045797e+01,-8.065232e+01,0.464728
335.25,25,0,-8.048480e+01,-8.067680e+01,0.477845
335.30,24,0,-8.051141e+01,-8.070108e+01,0.468383
335.35,23,0,-8.053779e+01,-8.072515e+01,0.456988
335.40,26,0,-8.056394e+01,-8.074902e+01,0.491712
335.45,25,0,-8.058987e+01,-8.077269e+01,0.491368
335.50,21,0,-8.061559e+01,-8.079616e+01,0.482270
335.55,23,0,-8.064108e+01,-8.081943e+01,0.489183
335.60,26,0,-8.066635e+01,-8.084251e+01,0.507026
335.65,27,0,-8.069141e+01,-8.086539e+01,0.523803
335.70,30,0,-8.071626e+01,-8.088808e+01,0.554438
335.75,29,0,-8.074090e+01,-8.091059e+01,0.547136
335.80,23,0,-8.076532e+01,-8.093290e+01,0.471227
335.85,31,0,-8.078954e+01,-8.095503e+01,0.614724
335.90,30,0,-8.081355e+01,-8.097697e+01,0.554219
335.95,27,0,-8.083736e+01,-8.099872e+01,0.528794
336.00,58,0,-8.086096e+01,-8.102030e+01,0.920297
336.05,24,0,-8.088437e+01,-8.104169e+01,0.477323
336.10,24,0,-8.090757e+01,-8.106290e+01,0.490604
336.15,33,0,-8.093058e+01,-8.108394e+01,0.597846
336.20,34,0,-8.095339e+01,-8.110480e+01,0.631278
336.25,32,0,-8.097601e+01,-8.112549e+01,0.582392
336.30,31,0,-8.099844e+01,-8.114600e+01,0.604202
336.35,25,0,-8.102068e+01,-8.116634e+01,0.495162
336.40,28,0,-8.104272e+01,-8.118651e+01,0.529880
336.45,31,0,-8.106458e+01,-8.120652e+01,0.571657
336.50,27,0,-8.108626e+01,-8.122635e+01,0.509956
336.55,50,0,-8.110775e+01,-8.124602e+01,0.819784
336.60,20,0,-8.112905e+01,-8.126553e+01,0.428184
336.65,36,0,-8.115018e+01,-8.128487e+01,0.628402
336.70,31,0,-8.117113e+01,-8.130405e+01,0.571767
336.75,34,0,-8.119190e+01,-8.132308e+01,0.603659
336.80,35,0,-8.121249e+01,-8.134194e+01,0.617204
336.85,34,0,-8.123291e+01,-8.136065e+01,0.600542
336.90,35,0,-8.125316e+01,-8.137920e+01,0.608261
336.95,22,0,-8.127323e+01,-8.139759e+01,0.437906
337.00,21,0,-8.129314e+01,-8.141584e+01,0.426548
337.05,24,0,-8.131287e+01,-8.143393e+01,0.461832
337.10,31,0,-8.133244e+01,-8.145187e+01,0.559490
337.15,32,0,-8.135185e+01,-8.146966e+01,0.579989
337.20,24,0,-8.137108e+01,-8.148730e+01,0.465081
337.25,34,0,-8.139016e+01,-8.150480e+01,0.630508
337.30,32,0,-8.140908e+01,-8.152215e+01,0.591292
337.35,44,0,-8.142783e+01,-8.153936e+01,0.746090
337.40,25,0,-8.144643e+01,-8.155643e+01,0.492878
337.45,30,0,-8.146487e+01,-8.157335e+01,0.554758
337.50,31,0,-8.148315e+01,-8.159014e+01,0.570006
337.55,29,0,-8.150128e+01,-8.160678e+01,0.540435
337.60,27,0,-8.151926e+01,-8.162329e+01,0.514761
337.65,22,0,-8.153709e+01,-8.163966e+01,0.448588
337.70,22,0,-8.155476e+01,-8.165590e+01,0.453032
337.75,26,0,-8.157229e+01,-8.167200e+01,0.501061
337.80,32,0,-8.158967e+01,-8.168797e+01,0.580192
337.85,21,0,-8.160690e+01,-8.170381e+01,0.436973
337.90,23,0,-8.162399e+01,-8.171951e+01,0.499134
337.95,25,0,-8.164093e+01,-8.173509e+01,0.486382
338.00,21,0,-8.165773e+01,-8.175054e+01,0.485516
338.05,23,0,-8.167439e+01,-8.176586e+01,0.464563
338.10,24,0,-8.169091e+01,-8.178106e+01,0.478229
338.15,28,0,-8.170730e+01,-8.179613e+01,0.528384
338.20,28,0,-8.172354e+01,-8.181108e+01,0.527749
338.25,27,0,-8.173965e+01,-8.182590e+01,0.514329
338.30,28,0,-8.175562e+01,-8.184060e+01,0.529971
338.35,35,0,-8.177146e+01,-8.185519e+01,0.620076
338.40,23,0,-8.178717e+01,-8.186965e+01,0.474558
338.45,35,0,-8.180274e+01,-8.188399e+01,0.618330
338.50,33,0,-8.181818e+01,-8.189822e+01,0.590906
338.55,32,0,-8.183350e+01,-8.191233e+01,0.578870
338.60,41,0,-8.184869e+01,-8.192632e+01,0.694547
338.65,27,0,-8.186375e+01,-8.194021e+01,0.568361
338.70,37,0,-8.187868e+01,-8.195397e+01,0.648427
338.75,28,0,-8.189349e+01,-8.196763e+01,0.530810
338.80,31,0,-8.190818e+01,-8.198117e+01,0.570240
338.85,41,0,-8.192274e+01,-8.199461e+01,0.697279
338.90,28,0,-8.193718e+01,-8.200793e+01,0.531307
338.95,24,0,-8.195150e+01,-8.202115e+01,0.480566
339.00,39,0,-8.196571e+01,-8.203425e+01,0.672829
339.05,40,0,-8.197979e+01,-8.204726e+01,0.684218
339.10,28,0,-8.199376e+01,-8.206015e+01,0.529859
339.15,21,0,-8.200761e+01,-8.207295e+01,0.444682
339.20,28,0,-8.202134e+01,-8.208563e+01,0.530159
339.25,27,0,-8.203497e+01,-8.209822e+01,0.518477
339.30,42,0,-8.204848e+01,-8.211070e+01,0.709293
339.35,54,0,-8.206187e+01,-8.212309e+01,0.850837
339.40,26,0,-8.207516e+01,-8.213537e+01,0.492367
339.45,34,0,-8.208833e+01,-8.214755e+01,0.592845
339.50,39,0,-8.210140e+01,-8.215964e+01,0.654779
339.55,29,0,-8.211436e+01,-8.217163e+01,0.531198
339.60,27,0,-8.212721e+01,-8.218352e+01,0.505671
339.65,28,0,-8.213996e+01,-8.219531e+01,0.515340
339.70,41,0,-8.215260e+01,-8.220702e+01,0.699580
339.75,31,0,-8.216513e+01,-8.221862e+01,0.564856
339.80,29,0,-8.217756e+01,-8.223014e+01,0.535486
339.85,38,0,-8.218989e+01,-8.224156e+01,0.649980
339.90,29,0,-8.220212e+01,-8.225289e+01,0.534513
339.95,38,0,-8.221425e+01,-8.226413e+01,0.651031
340.00,28,0,-8.222628e+01,-8.227528e+01,0.521932
340.05,28,0,-8.223820e+01,-8.228634e+01,0.520162
340.10,48,0,-8.225004e+01,-8.229731e+01,0.791105
340.15,46,0,-8.226177e+01,-8.230820e+01,0.750960
340.20,33,0,-8.227341e+01,-8.231899e+01,0.586300
340.25,25,0,-8.228495e+01,-8.232971e+01,0.486950
340.30,27,0,-8.229640e+01,-8.234033e+01,0.512523
340.35,28,0,-8.230775e+01,-8.235088e+01,0.515412
340.40,24,0,-8.231901e+01,-8.236134e+01,0.462262
340.45,27,0,-8.233018e+01,-8.237171e+01,0.501288
340.50,49,0,-8.234126e+01,-8.238201e+01,0.782083
340.55,31,0,-8.235224e+01,-8.239222e+01,0.556208
340.60,33,0,-8.236314e+01,-8.240235e+01,0.577873
340.65,40,0,-8.237395e+01,-8.241240e+01,0.669446
340.70,43,0,-8.238467e+01,-8.242237e+01,0.708140
340.75,27,0,-8.239530e+01,-8.243227e+01,0.502239
340.80,69,0,-8.240585e+01,-8.244208e+01,1.036358
340.85,59,0,-8.241631e+01,-8.245182e+01,0.915019
340.90,28,0,-8.242669e+01,-8.246148e+01,0.513586
340.95,34,0,-8.243698e+01,-8.247107e+01,0.591565
341.00,25,0,-8.244719e+01,-8.248058e+01,0.473835
341.05,22,0,-8.245731e+01,-8.249002e+01,0.437369
341.10,45,0,-8.246736e+01,-8.249938e+01,0.731262
341.15,30,0,-8.247732e+01,-8.250867e+01,0.539932
341.20,33,0,-8.248720e+01,-8.251789e+01,0.578724
341.25,35,0,-8.249700e+01,-8.252703e+01,0.603670
341.30,57,0,-8.250672e+01,-8.253611e+01,0.976688
341.35,26,0,-8.251637e+01,-8.254511e+01,0.549253
341.40,31,0,-8.252594e+01,-8.255404e+01,0.564057
341.45,23,0,-8.253543e+01,-8.256291e+01,0.461517
341.50,38,0,-8.254484e+01,-8.257170e+01,0.652471
341.55,49,0,-8.255418e+01,-8.258043e+01,0.792753
341.60,36,0,-8.256344e+01,-8.258909e+01,0.625214
341.65,40,0,-8.257263e+01,-8.259768e+01,0.678047
341.70,42,0,-8.258175e+01,-8.260621e+01,0.704805
341.75,27,0,-8.259079e+01,-8.261467e+01,0.511260
341.80,25,0,-8.259976e+01,-8.262306e+01,0.484759
341.85,27,0,-8.260866e+01,-8.263139e+01,0.512678
341.90,24,0,-8.261748e+01,-8.263966e+01,0.472543
341.95,31,0,-8.262624e+01,-8.264786e+01,0.554707
342.00,42,0,-8.263493e+01,-8.265600e+01,0.686807
342.05,25,0,-8.264354e+01,-8.266408e+01,0.472074
342.10,48,0,-8.265209e+01,-8.267210e+01,0.770146
342.15,27,0,-8.266058e+01,-8.268005e+01,0.498508
342.20,38,0,-8.266899e+01,-8.268795e+01,0.636051
342.25,32,0,-8.267734e+01,-8.269578e+01,0.563353
342.30,34,0,-8.268562e+01,-8.270356e+01,0.586245
342.35,35,0,-8.269383e+01,-8.271127e+01,0.597985
342.40,42,0,-8.270198e+01,-8.271893e+01,0.688038
342.45,21,0,-8.271007e+01,-8.272653e+01,0.420925
342.50,32,0,-8.271809e+01,-8.273407e+01,0.559196
342.55,38,0,-8.272605e+01,-8.274156e+01,0.637046
342.60,62,0,-8.273395e+01,-8.274899e+01,0.943435
342.65,56,0,-8.274178e+01,-8.275636e+01,0.867833
342.70,64,0,-8.274956e+01,-8.276368e+01,0.968353
342.75,39,0,-8.275727e+01,-8.277094e+01,0.653321
342.80,50,0,-8.276492e+01,-8.277815e+01,0.791511
342.85,28,0,-8.277251e+01,-8.278530e+01,0.508464
342.90,38,0,-8.278004e+01,-8.279240e+01,0.639913
342.95,42,0,-8.278752e+01,-8.279945e+01,0.687451
343.00,51,0,-8.279493e+01,-8.280644e+01,0.803071
343.05,43,0,-8.280229e+01,-8.281338e+01,0.700938
343.10,39,0,-8.280959e+01,-8.282027e+01,0.650618
343.15,68,0,-8.281683e+01,-8.282711e+01,1.018894
343.20,33,0,-8.282402e+01,-8.283390e+01,0.572384
343.25,46,0,-8.283115e+01,-8.284064e+01,0.738043
343.30,31,0,-8.283823e+01,-8.284733e+01,0.549794
343.35,29,0,-8.284525e+01,-8.285397e+01,0.529574
343.40,50,0,-8.285221e+01,-8.286056e+01,0.794692
343.45,50,0,-8.285913e+01,-8.286710e+01,0.798536
343.50,29,0,-8.286598e+01,-8.287360e+01,0.526157
343.55,46,0,-8.287279e+01,-8.288004e+01,0.742420
343.60,29,0,-8.287955e+01,-8.288644e+01,0.526058
343.65,38,0,-8.288625e+01,-8.289279e+01,0.643558
343.70,31,0,-8.289290e+01,-8.289910e+01,0.548961
343.75,41,0,-8.289950e+01,-8.290536e+01,0.678710
343.80,32,0,-8.290605e+01,-8.291157e+01,0.562363
343.85,30,0,-8.291255e+01,-8.291774e+01,0.536329
343.90,43,0,-8.291900e+01,-8.292387e+01,0.702158
343.95,29,0,-8.292540e+01,-8.292995e+01,0.525403
344.00,36,0,-8.293175e+01,-8.293598e+01,0.613283
344.05,36,0,-8.293805e+01,-8.294198e+01,0.616249
344.10,30,0,-8.294430e+01,-8.294793e+01,0.540185
344.15,42,0,-8.295051e+01,-8.295383e+01,0.690297
344.20,60,0,-8.295667e+01,-8.295970e+01,0.921350
344.25,39,0,-8.296279e+01,-8.296552e+01,0.653292
344.30,32,0,-8.296885e+01,-8.297130e+01,0.564236
344.35,48,0,-8.297488e+01,-8.297704e+01,0.767689
344.40,47,0,-8.298085e+01,-8.298274e+01,0.753103
344.45,50,0,-8.298678e+01,-8.298839e+01,0.790597
344.50,38,0,-8.299267e+01,-8.299401e+01,0.636195
344.55,52,0,-8.299851e+01,-8.299959e+01,0.816541
344.60,58,0,-8.300431e+01,-8.300513e+01,0.893362
344.65,40,0,-8.301007e+01,-8.301063e+01,0.663509
344.70,30,0,-8.301578e+01,-8.301609e+01,0.550447
344.75,39,0,-8.302145e+01,-8.302151e+01,0.734871
344.80,55,0,-8.302708e+01,-8.302689e+01,0.872587
344.85,52,0,-8.303266e+01,-8.303224e+01,0.836242
344.90,37,0,-8.303821e+01,-8.303754e+01,0.641648
344.95,66,0,-8.304371e+01,-8.304282e+01,1.013419
345.00,46,0,-8.304917e+01,-8.304805e+01,0.766715
345.05,42,0,-8.305459e+01,-8.305325e+01,0.705260
345.10,31,0,-8.305998e+01,-8.305841e+01,0.566769
345.15,33,0,-8.306532e+01,-8.306354e+01,0.595468
345.20,39,0,-8.307062e+01,-8.306863e+01,0.661444
345.25,39,0,-8.307588e+01,-8.307368e+01,0.652339
345.30,37,0,-8.308111e+01,-8.307870e+01,0.626527
345.35,38,0,-8.308630e+01,-8.308369e+01,0.637903
345.40,31,0,-8.309144e+01,-8.308864e+01,0.548213
345.45,33,0,-8.309656e+01,-8.309356e+01,0.574928
345.50,50,0,-8.310163e+01,-8.309844e+01,0.788994
345.55,25,0,-8.310667e+01,-8.310329e+01,0.474171
345.60,52,0,-8.311167e+01,-8.310811e+01,0.818430
345.65,39,0,-8.311663e+01,-8.311289e+01,0.654823
345.70,27,0,-8.312156e+01,-8.311764e+01,0.500930
345.75,35,0,-8.312645e+01,-8.312236e+01,0.598269
345.80,45,0,-8.313131e+01,-8.312705e+01,0.727318
345.85,30,0,-8.313613e+01,-8.313171e+01,0.534799
345.90,51,0,-8.314092e+01,-8.313633e+01,0.804914
345.95,51,0,-8.314567e+01,-8.314093e+01,0.806571
346.00,30,0,-8.315039e+01,-8.314549e+01,0.534504
346.05,40,0,-8.315507e+01,-8.315002e+01,0.666243
346.10,37,0,-8.315972e+01,-8.315453e+01,0.626580
346.15,25,0,-8.316434e+01,-8.315900e+01,0.469908
346.20,24,0,-8.316893e+01,-8.316344e+01,0.459590
346.25,33,0,-8.317348e+01,-8.316785e+01,0.575294
346.30,68,0,-8.317800e+01,-8.317224e+01,1.031279
346.35,48,0,-8.318249e+01,-8.317659e+01,0.785102
346.40,67,0,-8.318694e+01,-8.318092e+01,1.028050
346.45,50,0,-8.319137e+01,-8.318522e+01,0.810395
346.50,47,0,-8.319576e+01,-8.318948e+01,0.770420
346.55,32,0,-8.320012e+01,-8.319373e+01,0.577981
346.60,30,0,-8.320445e+01,-8.319794e+01,0.556525
346.65,45,0,-8.320876e+01,-8.320213e+01,0.745147
346.70,37,0,-8.321303e+01,-8.320628e+01,0.643059
346.75,74,0,-8.321727e+01,-8.321042e+01,1.116681
346.80,31,0,-8.322148e+01,-8.321452e+01,0.552401
346.85,33,0,-8.322566e+01,-8.321860e+01,0.576405
346.90,57,0,-8.322982e+01,-8.322265e+01,0.883425
346.95,36,0,-8.323394e+01,-8.322668e+01,0.616198
347.00,31,0,-8.323804e+01,-8.323068e+01,0.548255
347.05,39,0,-8.324211e+01,-8.323465e+01,0.652764
347.10,37,0,-8.324615e+01,-8.323860e+01,0.627153
347.15,35,0,-8.325016e+01,-8.324253e+01,0.601109
347.20,35,0,-8.325414e+01,-8.324642e+01,0.603468
347.25,57,0,-8.325810e+01,-8.325030e+01,0.881755
347.30,31,0,-8.326203e+01,-8.325415e+01,0.550712
347.35,26,0,-8.326593e+01,-8.325797e+01,0.493462
347.40,48,0,-8.326981e+01,-8.326178e+01,0.778940
347.45,28,0,-8.327366e+01,-8.326555e+01,0.523985
347.50,27,0,-8.327748e+01,-8.326931e+01,0.511988
347.55,27,0,-8.328128e+01,-8.327304e+01,0.509477
347.60,53,0,-8.328506e+01,-8.327674e+01,0.841237
347.65,25,0,-8.328880e+01,-8.328043e+01,0.487006
347.70,29,0,-8.329252e+01,-8.328409e+01,0.535314
347.75,33,0,-8.329622e+01,-8.328773e+01,0.587471
347.80,31,0,-8.329989e+01,-8.329134e+01,0.559532
347.85,41,0,-8.330354e+01,-8.329493e+01,0.690643
347.90,32,0,-8.330716e+01,-8.329851e+01,0.574334
347.95,31,0,-8.331076e+01,-8.330205e+01,0.556419
348.00,31,0,-8.331434e+01,-8.330558e+01,0.551192
348.05,33,0,-8.331789e+01,-8.330909e+01,0.576896
348.10,49,0,-8.332142e+01,-8.331257e+01,0.784627
348.15,40,0,-8.332492e+01,-8.331603e+01,0.670077
348.20,55,0,-8.332840e+01,-8.331948e+01,0.859309
348.25,38,0,-8.333186e+01,-8.332290e+01,0.640712
348.30,39,0,-8.333530e+01,-8.332630e+01,0.656557
348.35,30,0,-8.333871e+01,-8.332968e+01,0.539773
348.40,47,0,-8.334210e+01,-8.333304e+01,0.755926
348.45,48,0,-8.334547e+01,-8.333638e+01,0.812041
348.50,56,0,-8.334882e+01,-8.333970e+01,0.923991
348.55,29,0,-8.335214e+01,-8.334300e+01,0.594523
348.60,21,0,-8.335545e+01,-8.334628e+01,0.443551
348.65,44,0,-8.335873e+01,-8.334954e+01,0.736314
348.70,29,0,-8.336199e+01,-8.335278e+01,0.547527
348.75,30,0,-8.336523e+01,-8.335600e+01,0.559810
348.80,52,0,-8.336845e+01,-8.335920e+01,0.840356
348.85,32,0,-8.337165e+01,-8.336239e+01,0.582138
348.90,44,0,-8.337483e+01,-8.336555e+01,0.738246
348.95,46,0,-8.337799e+01,-8.336870e+01,0.761148
349.00,36,0,-8.338113e+01,-8.337183e+01,0.632358
349.05,52,0,-8.338424e+01,-8.337494e+01,0.880003
349.10,38,0,-8.338734e+01,-8.337803e+01,0.648685
349.15,33,0,-8.339042e+01,-8.338110e+01,0.585378
349.20,32,0,-8.339348e+01,-8.338416e+01,0.574462
349.25,27,0,-8.339652e+01,-8.338720e+01,0.507974
349.30,39,0,-8.339954e+01,-8.339022e+01,0.659213
349.35,45,0,-8.340255e+01,-8.339322e+01,0.739944
349.40,34,0,-8.340553e+01,-8.339621e+01,0.596509
349.45,40,0,-8.340850e+01,-8.339918e+01,0.675456
349.50,28,0,-8.341144e+01,-8.340213e+01,0.523306
349.55,32,0,-8.341437e+01,-8.340507e+01,0.563427
349.60,71,0,-8.341728e+01,-8.340799e+01,1.076538
349.65,37,0,-8.342017e+01,-8.341089e+01,0.642890
349.70,47,0,-8.342305e+01,-8.341378e+01,0.769418
349.75,44,0,-8.342591e+01,-8.341665e+01,0.730768
349.80,70,0,-8.342875e+01,-8.341950e+01,1.065751
349.85,61,0,-8.343157e+01,-8.342234e+01,0.956470
349.90,30,0,-8.343437e+01,-8.342516e+01,0.551913
349.95,29,0,-8.343716e+01,-8.342797e+01,0.540184
350.00,42,0,-8.343993e+01,-8.343076e+01,0.705174
350.05,29,0,-8.344269e+01,-8.343354e+01,0.540919
350.10,42,0,-8.344542e+01,-8.343630e+01,0.689139
350.15,65,0,-8.344815e+01,-8.343904e+01,0.984957
350.20,45,0,-8.345085e+01,-8.344177e+01,0.729841
350.25,45,0,-8.345354e+01,-8.344448e+01,0.731243
350.30,28,0,-8.345621e+01,-8.344718e+01,0.513405
350.35,55,0,-8.345887e+01,-8.344987e+01,0.856321
350.40,32,0,-8.346151e+01,-8.345254e+01,0.566213
350.45,42,0,-8.346414e+01,-8.345519e+01,0.689012
350.50,29,0,-8.346675e+01,-8.345784e+01,0.522244
350.55,38,0,-8.346934e+01,-8.346046e+01,0.643659
350.60,25,0,-8.347192e+01,-8.346308e+01,0.471490
350.65,30,0,-8.347449e+01,-8.346567e+01,0.538867
350.70,66,0,-8.347704e+01,-8.346826e+01,0.999982
350.75,28,0,-8.347957e+01,-8.347083e+01,0.509220
350.80,29,0,-8.348209e+01,-8.347339e+01,0.527448
350.85,36,0,-8.348460e+01,-8.347593e+01,0.651064
350.90,39,0,-8.348709e+01,-8.347846e+01,0.715136
350.95,33,0,-8.348956e+01,-8.348098e+01,0.599995
351.00,60,0,-8.349203e+01,-8.348348e+01,0.945134
351.05,34,0,-8.349448e+01,-8.348597e+01,0.636571
351.10,46,0,-8.349691e+01,-8.348845e+01,0.800673
351.15,32,0,-8.349933e+01,-8.349091e+01,0.618882
351.20,32,0,-8.350174e+01,-8.349336e+01,0.590062
351.25,36,0,-8.350413e+01,-8.349580e+01,0.642747
351.30,24,0,-8.350651e+01,-8.349822e+01,0.484898
351.35,41,0,-8.350887e+01,-8.350064e+01,0.700830
351.40,48,0,-8.351123e+01,-8.350304e+01,0.788574
351.45,55,0,-8.351357e+01,-8.350542e+01,0.879241
351.50,36,0,-8.351589e+01,-8.350780e+01,0.633900
351.55,33,0,-8.351821e+01,-8.351016e+01,0.591257
351.60,29,0,-8.352051e+01,-8.351251e+01,0.544372
351.65,28,0,-8.352280e+01,-8.351485e+01,0.534152
351.70,39,0,-8.352507e+01,-8.351718e+01,0.676650
351.75,24,0,-8.352733e+01,-8.351949e+01,0.462068
351.80,34,0,-8.352958e+01,-8.352180e+01,0.602249
351.85,32,0,-8.353182e+01,-8.352409e+01,0.568622
351.90,38,0,-8.353405e+01,-8.352637e+01,0.645215
351.95,38,0,-8.353626e+01,-8.352864e+01,0.647889
352.00,63,0,-8.353846e+01,-8.353089e+01,0.969795
352.05,35,0,-8.354065e+01,-8.353314e+01,0.605902
352.10,45,0,-8.354283e+01,-8.353537e+01,0.731870
352.15,33,0,-8.354500e+01,-8.353759e+01,0.574599
352.20,54,0,-8.354715e+01,-8.353981e+01,0.844944
352.25,40,0,-8.354929e+01,-8.354201e+01,0.661959
352.30,41,0,-8.355143e+01,-8.354420e+01,0.676617
352.35,35,0,-8.355355e+01,-8.354637e+01,0.599172
352.40,33,0,-8.355565e+01,-8.354854e+01,0.572161
352.45,29,0,-8.355775e+01,-8.355070e+01,0.523225
352.50,30,0,-8.355984e+01,-8.355285e+01,0.535737
352.55,69,0,-8.356191e+01,-8.355498e+01,1.035397
352.60,35,0,-8.356398e+01,-8.355711e+01,0.601397
352.65,41,0,-8.356603e+01,-8.355922e+01,0.680410
352.70,42,0,-8.356808e+01,-8.356133e+01,0.688244
352.75,33,0,-8.357011e+01,-8.356342e+01,0.573487
352.80,38,0,-8.357213e+01,-8.356550e+01,0.643394
352.85,64,0,-8.357414e+01,-8.356758e+01,0.971193
352.90,37,0,-8.357614e+01,-8.356964e+01,0.632073
352.95,48,0,-8.357813e+01,-8.357170e+01,0.768594
353.00,42,0,-8.358012e+01,-8.357374e+01,0.690644
353.05,35,0,-8.358209e+01,-8.357577e+01,0.603005
353.10,55,0,-8.358405e+01,-8.357780e+01,0.856684
353.15,46,0,-8.358600e+01,-8.357981e+01,0.740677
353.20,46,0,-8.358794e+01,-8.358182e+01,0.742942
353.25,39,0,-8.358987e+01,-8.358381e+01,0.651503
353.30,32,0,-8.359179e+01,-8.358580e+01,0.565844
353.35,42,0,-8.359370e+01,-8.358778e+01,0.690135
353.40,26,0,-8.359560e+01,-8.358974e+01,0.483266
353.45,42,0,-8.359750e+01,-8.359170e+01,0.689775
353.50,35,0,-8.359938e+01,-8.359365e+01,0.602169
353.55,53,0,-8.360125e+01,-8.359559e+01,0.830672
353.60,28,0,-8.360312e+01,-8.359752e+01,0.510532
353.65,56,0,-8.360497e+01,-8.359944e+01,0.870859
353.70,33,0,-8.360682e+01,-8.360135e+01,0.585779
353.75,29,0,-8.360866e+01,-8.360326e+01,0.567361
353.80,34,0,-8.361048e+01,-8.360515e+01,0.602223
353.85,62,0,-8.361230e+01,-8.360704e+01,0.959200
353.90,50,0,-8.361411e+01,-8.360891e+01,0.803401
353.95,31,0,-8.361592e+01,-8.361078e+01,0.561613
354.00,44,0,-8.361771e+01,-8.361264e+01,0.741973
354.05,38,0,-8.361949e+01,-8.361449e+01,0.663989
354.10,63,0,-8.362127e+01,-8.361633e+01,0.978635
354.15,34,0,-8.362304e+01,-8.361817e+01,0.603655
354.20,37,0,-8.362480e+01,-8.361999e+01,0.645719
354.25,30,0,-8.362655e+01,-8.362181e+01,0.555517
354.30,35,0,-8.362829e+01,-8.362362e+01,0.626742
354.35,27,0,-8.363002e+01,-8.362542e+01,0.518580
354.40,43,0,-8.363175e+01,-8.362721e+01,0.720507
354.45,53,0,-8.363347e+01,-8.362900e+01,0.852190
354.50,41,0,-8.363518e+01,-8.363077e+01,0.694368
354.55,55,0,-8.363688e+01,-8.363254e+01,0.859076
354.60,44,0,-8.363857e+01,-8.363430e+01,0.725014
354.65,32,0,-8.364026e+01,-8.363605e+01,0.567198
354.70,41,0,-8.364194e+01,-8.363780e+01,0.683775
354.75,34,0,-8.364361e+01,-8.363954e+01,0.594203
354.80,53,0,-8.364527e+01,-8.364126e+01,0.833540
354.85,48,0,-8.364693e+01,-8.364299e+01,0.768822
354.90,30,0,-8.364858e+01,-8.364470e+01,0.538032
354.95,41,0,-8.365022e+01,-8.364641e+01,0.684108
355.00,43,0,-8.365185e+01,-8.364811e+01,0.708094
355.05,34,0,-8.365348e+01,-8.364980e+01,0.594863
355.10,30,0,-8.365510e+01,-8.365148e+01,0.538853
355.15,33,0,-8.365671e+01,-8.365316e+01,0.576726
355.20,40,0,-8.365831e+01,-8.365483e+01,0.669420
355.25,38,0,-8.365991e+01,-8.365649e+01,0.639711
355.30,50,0,-8.366150e+01,-8.365814e+01,0.794232
355.35,36,0,-8.366308e+01,-8.365979e+01,0.618409
355.40,37,0,-8.366466e+01,-8.366143e+01,0.630625
355.45,28,0,-8.366623e+01,-8.366306e+01,0.515567
355.50,54,0,-8.366779e+01,-8.366469e+01,0.841916
355.55,36,0,-8.366934e+01,-8.366631e+01,0.615728
355.60,35,0,-8.367089e+01,-8.366792e+01,0.600038
355.65,47,0,-8.367244e+01,-8.366953e+01,0.755396
355.70,49,0,-8.367397e+01,-8.367113e+01,0.781937
355.75,29,0,-8.367550e+01,-8.367272e+01,0.525343
355.80,35,0,-8.367702e+01,-8.367430e+01,0.600449
355.85,33,0,-8.367854e+01,-8.367588e+01,0.612173
355.90,56,0,-8.368005e+01,-8.367745e+01,0.906106
355.95,79,0,-8.368155e+01,-8.367902e+01,1.178356
356.00,33,0,-8.368305e+01,-8.368058e+01,0.594151
356.05,57,0,-8.368454e+01,-8.368213e+01,0.899872
356.10,62,0,-8.368602e+01,-8.368368e+01,0.962476
356.15,60,0,-8.368750e+01,-8.368522e+01,0.938630
356.20,56,0,-8.368897e+01,-8.368675e+01,0.887794
356.25,52,0,-8.369044e+01,-8.368827e+01,0.832496
356.30,33,0,-8.369190e+01,-8.368979e+01,0.574409
356.35,34,0,-8.369335e+01,-8.369131e+01,0.585490
356.40,44,0,-8.369480e+01,-8.369282e+01,0.713960
356.45,41,0,-8.369624e+01,-8.369432e+01,0.674493
356.50,37,0,-8.369768e+01,-8.369581e+01,0.624342
356.55,40,0,-8.369911e+01,-8.369730e+01,0.660067
356.60,48,0,-8.370053e+01,-8.369879e+01,0.766712
356.65,52,0,-8.370195e+01,-8.370026e+01,0.816335
356.70,32,0,-8.370336e+01,-8.370173e+01,0.560003
356.75,43,0,-8.370477e+01,-8.370320e+01,0.700873
356.80,32,0,-8.370617e+01,-8.370466e+01,0.563450
356.85,42,0,-8.370757e+01,-8.370611e+01,0.687427
356.90,57,0,-8.370896e+01,-8.370756e+01,0.880530
356.95,30,0,-8.371034e+01,-8.370900e+01,0.536984
357.00,35,0,-8.371172e+01,-8.371044e+01,0.596957
357.05,50,0,-8.371310e+01,-8.371187e+01,0.789949
357.10,38,0,-8.371447e+01,-8.371329e+01,0.636407
357.15,28,0,-8.371583e+01,-8.371471e+01,0.507698
357.20,58,0,-8.371719e+01,-8.371613e+01,0.892549
357.25,30,0,-8.371854e+01,-8.371754e+01,0.537672
357.30,34,0,-8.371989e+01,-8.371894e+01,0.585368
357.35,60,0,-8.372123e+01,-8.372034e+01,0.919083
357.40,46,0,-8.372257e+01,-8.372173e+01,0.738203
357.45,46,0,-8.372390e+01,-8.372311e+01,0.740582
357.50,40,0,-8.372523e+01,-8.372450e+01,0.666612
357.55,48,0,-8.372655e+01,-8.372587e+01,0.771045
357.60,51,0,-8.372787e+01,-8.372724e+01,0.802141
357.65,42,0,-8.372918e+01,-8.372861e+01,0.688642
357.70,42,0,-8.373049e+01,-8.372997e+01,0.687352
357.75,31,0,-8.373179e+01,-8.373132e+01,0.546998
357.80,43,0,-8.373309e+01,-8.373267e+01,0.699908
357.85,44,0,-8.373439e+01,-8.373402e+01,0.726099
357.90,42,0,-8.373567e+01,-8.373536e+01,0.706550
357.95,36,0,-8.373696e+01,-8.373669e+01,0.631088
358.00,45,0,-8.373824e+01,-8.373802e+01,0.748011
358.05,43,0,-8.373951e+01,-8.373935e+01,0.719104
358.10,83,0,-8.374078e+01,-8.374067e+01,1.230485
358.15,50,0,-8.374205e+01,-8.374198e+01,0.811011
358.20,30,0,-8.374331e+01,-8.374329e+01,0.554382
358.25,67,0,-8.374457e+01,-8.374460e+01,1.050651
358.30,61,0,-8.374582e+01,-8.374590e+01,0.973800
358.35,37,0,-8.374707e+01,-8.374719e+01,0.639915
358.40,40,0,-8.374831e+01,-8.374848e+01,0.665793
358.45,59,0,-8.374955e+01,-8.374977e+01,0.950307
358.50,43,0,-8.375078e+01,-8.375105e+01,0.733643
358.55,52,0,-8.375201e+01,-8.375233e+01,0.843043
358.60,26,0,-8.375324e+01,-8.375360e+01,0.506742
358.65,36,0,-8.375446e+01,-8.375487e+01,0.634213
358.70,46,0,-8.375568e+01,-8.375613e+01,0.761770
358.75,52,0,-8.375689e+01,-8.375739e+01,0.841002
358.80,51,0,-8.375810e+01,-8.375865e+01,0.828966
358.85,58,0,-8.375931e+01,-8.375990e+01,0.914439
358.90,46,0,-8.376051e+01,-8.376114e+01,0.759345
358.95,34,0,-8.376171e+01,-8.376238e+01,0.599063
359.00,67,0,-8.376290e+01,-8.376362e+01,1.011448
359.05,56,0,-8.376409e+01,-8.376485e+01,0.885547
359.10,52,0,-8.376527e+01,-8.376608e+01,0.817524
359.15,42,0,-8.376646e+01,-8.376731e+01,0.687088
359.20,59,0,-8.376763e+01,-8.376853e+01,0.922664
359.25,38,0,-8.376881e+01,-8.376974e+01,0.658906
359.30,41,0,-8.376998e+01,-8.377095e+01,0.697578
359.35,32,0,-8.377114e+01,-8.377216e+01,0.579395
359.40,53,0,-8.377230e+01,-8.377337e+01,0.854889
359.45,56,0,-8.377346e+01,-8.377456e+01,0.891883
359.50,47,0,-8.377462e+01,-8.377576e+01,0.788588
359.55,31,0,-8.377577e+01,-8.377695e+01,0.573725
359.60,35,0,-8.377692e+01,-8.377814e+01,0.620403
359.65,30,0,-8.377806e+01,-8.377932e+01,0.541052
359.70,65,0,-8.377920e+01,-8.378050e+01,0.996034
359.75,34,0,-8.378034e+01,-8.378168e+01,0.593639
359.80,42,0,-8.378147e+01,-8.378285e+01,0.695311
359.85,51,0,-8.378260e+01,-8.378402e+01,0.811112
359.90,43,0,-8.378373e+01,-8.378518e+01,0.705503
359.95,61,0,-8.378485e+01,-8.378634e+01,0.933127
360.00,48,0,-8.378597e+01,-8.378750e+01,0.776147
360.05,34,0,-8.378708e+01,-8.378865e+01,0.591022
360.10,50,0,-8.378820e+01,-8.378980e+01,0.798928
360.15,28,0,-8.378930e+01,-8.379095e+01,0.521024
360.20,44,0,-8.379041e+01,-8.379209e+01,0.730320
360.25,47,0,-8.379151e+01,-8.379323e+01,0.759297
360.30,39,0,-8.379261e+01,-8.379436e+01,0.655096
360.35,29,0,-8.379371e+01,-8.379549e+01,0.527420
360.40,49,0,-8.379480e+01,-8.379662e+01,0.781083
360.45,44,0,-8.379589e+01,-8.379774e+01,0.721161
360.50,30,0,-8.379698e+01,-8.379886e+01,0.547507
360.55,40,0,-8.379806e+01,-8.379998e+01,0.671633
360.60,35,0,-8.379914e+01,-8.380109e+01,0.608082
360.65,36,0,-8.380021e+01,-8.380220e+01,0.625605
360.70,37,0,-8.380129e+01,-8.380331e+01,0.627634
360.75,42,0,-8.380236e+01,-8.380442e+01,0.688914
360.80,60,0,-8.380343e+01,-8.380552e+01,0.922153
360.85,36,0,-8.380449e+01,-8.380661e+01,0.612361
360.90,51,0,-8.380555e+01,-8.380771e+01,0.805635
360.95,55,0,-8.380661e+01,-8.380880e+01,0.856078
361.00,36,0,-8.380767e+01,-8.380988e+01,0.613260
361.05,55,0,-8.380872e+01,-8.381097e+01,0.855664
361.10,27,0,-8.380977e+01,-8.381205e+01,0.500519
361.15,33,0,-8.381081e+01,-8.381313e+01,0.579863
361.20,29,0,-8.381186e+01,-8.381420e+01,0.529917
361.25,35,0,-8.381290e+01,-8.381527e+01,0.607643
361.30,44,0,-8.381394e+01,-8.381634e+01,0.745337
361.35,41,0,-8.381497e+01,-8.381740e+01,0.732956
361.40,36,0,-8.381601e+01,-8.381847e+01,0.634725
361.45,60,0,-8.381703e+01,-8.381953e+01,0.948820
361.50,47,0,-8.381806e+01,-8.382058e+01,0.769536
361.55,48,0,-8.381909e+01,-8.382163e+01,0.786520
361.60,42,0,-8.382011e+01,-8.382268e+01,0.705279
361.65,56,0,-8.382113e+01,-8.382373e+01,0.898811
361.70,35,0,-8.382214e+01,-8.382477e+01,0.627567
361.75,49,0,-8.382316e+01,-8.382582e+01,0.800941
361.80,28,0,-8.382417e+01,-8.382685e+01,0.537896
361.85,39,0,-8.382518e+01,-8.382789e+01,0.676017
361.90,31,0,-8.382618e+01,-8.382892e+01,0.570991
361.95,33,0,-8.382718e+01,-8.382995e+01,0.601086
362.00,45,0,-8.382818e+01,-8.383098e+01,0.763758
362.05,41,0,-8.382918e+01,-8.383200e+01,0.707452
362.10,67,0,-8.383018e+01,-8.383303e+01,1.044344
362.15,34,0,-8.383117e+01,-8.383404e+01,0.608160
362.20,95,0,-8.383216e+01,-8.383506e+01,1.391519
362.25,25,0,-8.383315e+01,-8.383607e+01,0.489032
362.30,77,0,-8.383414e+01,-8.383708e+01,1.163409
362.35,79,0,-8.383512e+01,-8.383809e+01,1.181557
362.40,53,0,-8.383610e+01,-8.383910e+01,0.847152
362.45,34,0,-8.383708e+01,-8.384010e+01,0.602792
362.50,46,0,-8.383805e+01,-8.384110e+01,0.758724
362.55,33,0,-8.383903e+01,-8.384210e+01,0.593138
362.60,84,0,-8.384000e+01,-8.384309e+01,1.241189
362.65,65,0,-8.384097e+01,-8.384408e+01,0.988006
362.70,52,0,-8.384193e+01,-8.384507e+01,0.818924
362.75,35,0,-8.384290e+01,-8.384606e+01,0.603554
362.80,47,0,-8.384386e+01,-8.384705e+01,0.758741
362.85,51,0,-8.384482e+01,-8.384803e+01,0.805810
362.90,51,0,-8.384578e+01,-8.384901e+01,0.807458
362.95,55,0,-8.384673e+01,-8.384999e+01,0.853466
363.00,70,0,-8.384769e+01,-8.385096e+01,1.053766
363.05,39,0,-8.384864e+01,-8.385193e+01,0.657784
363.10,46,0,-8.384959e+01,-8.385290e+01,0.749805
363.15,59,0,-8.385053e+01,-8.385387e+01,0.909467
363.20,49,0,-8.385148e+01,-8.385484e+01,0.787279
363.25,60,0,-8.385242e+01,-8.385580e+01,0.930593
363.30,35,0,-8.385336e+01,-8.385676e+01,0.605296
363.35,36,0,-8.385430e+01,-8.385772e+01,0.621699
363.40,42,0,-8.385523e+01,-8.385868e+01,0.694442
363.45,44,0,-8.385617e+01,-8.385963e+01,0.713374
363.50,59,0,-8.385710e+01,-8.386058e+01,0.909967
363.55,47,0,-8.385803e+01,-8.386153e+01,0.762583
363.60,30,0,-8.385896e+01,-8.386248e+01,0.540828
363.65,34,0,-8.385988e+01,-8.386343e+01,0.589305
363.70,37,0,-8.386081e+01,-8.386437e+01,0.626832
363.75,36,0,-8.386173e+01,-8.386531e+01,0.611099
363.80,35,0,-8.386265e+01,-8.386625e+01,0.601054
363.85,33,0,-8.386357e+01,-8.386718e+01,0.577425
363.90,40,0,-8.386448e+01,-8.386812e+01,0.668504
363.95,33,0,-8.386540e+01,-8.386905e+01,0.579757
364.00,30,0,-8.386631e+01,-8.386998e+01,0.545190
364.05,40,0,-8.386722e+01,-8.387091e+01,0.676070
364.10,48,0,-8.386813e+01,-8.387184e+01,0.803015
364.15,50,0,-8.386904e+01,-8.387276e+01,0.816681
364.20,41,0,-8.386994e+01,-8.387368e+01,0.699813
364.25,41,0,-8.387084e+01,-8.387460e+01,0.700794
364.30,63,0,-8.387175e+01,-8.387552e+01,0.982885
364.35,33,0,-8.387264e+01,-8.387644e+01,0.592075
364.40,44,0,-8.387354e+01,-8.387735e+01,0.731379
364.45,51,0,-8.387444e+01,-8.387826e+01,0.824016
364.50,69,0,-8.387533e+01,-8.387917e+01,1.057881
364.55,73,0,-8.387622e+01,-8.388008e+01,1.100351
364.60,35,0,-8.387711e+01,-8.388099e+01,0.601692
364.65,29,0,-8.387800e+01,-8.388189e+01,0.530349
364.70,54,0,-8.387889e+01,-8.388280e+01,0.842065
364.75,46,0,-8.387978e+01,-8.388370e+01,0.747282
364.80,37,0,-8.388066e+01,-8.388459e+01,0.637647
364.85,37,0,-8.388154e+01,-8.388549e+01,0.632936
364.90,44,0,-8.388242e+01,-8.388639e+01,0.722174
364.95,72,0,-8.388330e+01,-8.388728e+01,1.096562
365.00,32,0,-8.388418e+01,-8.388817e+01,0.571474
365.05,40,0,-8.388505e+01,-8.388906e+01,0.679474
365.10,37,0,-8.388593e+01,-8.388995e+01,0.638604
365.15,39,0,-8.388680e+01,-8.389084e+01,0.663731
365.20,54,0,-8.388767e+01,-8.389172e+01,0.871907
365.25,36,0,-8.388854e+01,-8.389260e+01,0.629574
365.30,75,0,-8.388940e+01,-8.389348e+01,1.141871
365.35,56,0,-8.389027e+01,-8.389436e+01,0.878733
365.40,44,0,-8.389113e+01,-8.389524e+01,0.713700
365.45,41,0,-8.389200e+01,-8.389612e+01,0.685651
365.50,33,0,-8.389286e+01,-8.389699e+01,0.580247
365.55,37,0,-8.389372e+01,-8.389786e+01,0.627983
365.60,81,0,-8.389457e+01,-8.389874e+01,1.198827
365.65,40,0,-8.389543e+01,-8.389960e+01,0.670468
365.70,59,0,-8.389629e+01,-8.390047e+01,0.907128
365.75,51,0,-8.389714e+01,-8.390134e+01,0.808505
365.80,49,0,-8.389799e+01,-8.390220e+01,0.782833
365.85,38,0,-8.389884e+01,-8.390307e+01,0.641148
365.90,52,0,-8.389969e+01,-8.390393e+01,0.817739
365.95,32,0,-8.390054e+01,-8.390479e+01,0.561426
366.00,40,0,-8.390138e+01,-8.390565e+01,0.662272
366.05,26,0,-8.390223e+01,-8.390650e+01,0.486317
366.10,50,0,-8.390307e+01,-8.390736e+01,0.788760
366.15,48,0,-8.390391e+01,-8.390821e+01,0.766116
366.20,52,0,-8.390475e+01,-8.390906e+01,0.816904
366.25,45,0,-8.390559e+01,-8.390991e+01,0.728274
366.30,35,0,-8.390643e+01,-8.391076e+01,0.599720
366.35,61,0,-8.390727e+01,-8.391161e+01,0.929076
366.40,64,0,-8.390810e+01,-8.391246e+01,0.967574
366.45,37,0,-8.390894e+01,-8.391330e+01,0.625412
366.50,34,0,-8.390977e+01,-8.391414e+01,0.587842
366.55,31,0,-8.391060e+01,-8.391499e+01,0.550216
366.60,27,0,-8.391143e+01,-8.391583e+01,0.497026
366.65,43,0,-8.391226e+01,-8.391666e+01,0.702198
366.70,67,0,-8.391309e+01,-8.391750e+01,1.008729
366.75,47,0,-8.391391e+01,-8.391834e+01,0.752423
366.80,57,0,-8.391474e+01,-8.391917e+01,0.881717
366.85,42,0,-8.391556e+01,-8.392001e+01,0.689380
366.90,33,0,-8.391638e+01,-8.392084e+01,0.572963
366.95,41,0,-8.391720e+01,-8.392167e+01,0.678530
367.00,42,0,-8.391802e+01,-8.392250e+01,0.688724
367.05,34,0,-8.391884e+01,-8.392332e+01,0.588079
367.10,60,0,-8.391966e+01,-8.392415e+01,0.921848
367.15,51,0,-8.392047e+01,-8.392498e+01,0.799354
367.20,35,0,-8.392129e+01,-8.392580e+01,0.599688
367.25,50,0,-8.392210e+01,-8.392662e+01,0.792126
367.30,57,0,-8.392291e+01,-8.392744e+01,0.880897
367.35,58,0,-8.392372e+01,-8.392826e+01,0.892029
367.40,46,0,-8.392453e+01,-8.392908e+01,0.741978
367.45,36,0,-8.392534e+01,-8.392990e+01,0.622215
367.50,40,0,-8.392615e+01,-8.393072e+01,0.769283
367.55,44,0,-8.392695e+01,-8.393153e+01,0.738432
367.60,27,0,-8.392776e+01,-8.393234e+01,0.519875
367.65,39,0,-8.392856e+01,-8.393316e+01,0.675395
367.70,51,0,-8.392937e+01,-8.393397e+01,0.826696
367.75,32,0,-8.393017e+01,-8.393478e+01,0.596704
367.80,55,0,-8.393097e+01,-8.393559e+01,0.881917
367.85,68,0,-8.393177e+01,-8.393639e+01,1.045094
367.90,49,0,-8.393257e+01,-8.393720e+01,0.802442
367.95,47,0,-8.393336e+01,-8.393800e+01,0.776738
368.00,36,0,-8.393416e+01,-8.393881e+01,0.625915
368.05,31,0,-8.393495e+01,-8.393961e+01,0.560981
368.10,30,0,-8.393575e+01,-8.394041e+01,0.557179
368.15,42,0,-8.393654e+01,-8.394121e+01,0.715296
368.20,36,0,-8.393733e+01,-8.394201e+01,0.624724
368.25,37,0,-8.393812e+01,-8.394281e+01,0.637975
368.30,45,0,-8.393891e+01,-8.394361e+01,0.741625
368.35,39,0,-8.393970e+01,-8.394440e+01,0.663193
368.40,40,0,-8.394049e+01,-8.394520e+01,0.674742
368.45,36,0,-8.394128e+01,-8.394599e+01,0.625165
368.50,34,0,-8.394206e+01,-8.394678e+01,0.598528
368.55,39,0,-8.394285e+01,-8.394757e+01,0.664847
368.60,59,0,-8.394363e+01,-8.394837e+01,0.918038
368.65,30,0,-8.394441e+01,-8.394915e+01,0.539718
368.70,45,0,-8.394519e+01,-8.394994e+01,0.793962
368.75,73,0,-8.394597e+01,-8.395073e+01,1.148840
368.80,34,0,-8.394675e+01,-8.395152e+01,0.585018
368.85,40,0,-8.394753e+01,-8.395230e+01,0.662915
368.90,32,0,-8.394831e+01,-8.395308e+01,0.559669
368.95,59,0,-8.394908e+01,-8.395387e+01,0.905391
369.00,29,0,-8.394986e+01,-8.395465e+01,0.522078
369.05,44,0,-8.395064e+01,-8.395543e+01,0.714845
369.10,33,0,-8.395141e+01,-8.395621e+01,0.574792
369.15,34,0,-8.395218e+01,-8.395699e+01,0.588165
369.20,44,0,-8.395295e+01,-8.395777e+01,0.713148
369.25,39,0,-8.395372e+01,-8.395854e+01,0.652317
369.30,32,0,-8.395449e+01,-8.395932e+01,0.559651
369.35,46,0,-8.395526e+01,-8.396009e+01,0.737166
369.40,39,0,-8.395603e+01,-8.396087e+01,0.652655
369.45,34,0,-8.395680e+01,-8.396164e+01,0.586989
369.50,38,0,-8.395756e+01,-8.396241e+01,0.635879
369.55,27,0,-8.395833e+01,-8.396318e+01,0.503311
369.60,30,0,-8.395909e+01,-8.396395e+01,0.550144
369.65,39,0,-8.395986e+01,-8.396472e+01,0.664631
369.70,41,0,-8.396062e+01,-8.396549e+01,0.692030
369.75,36,0,-8.396138e+01,-8.396626e+01,0.628881
369.80,38,0,-8.396214e+01,-8.396702e+01,0.652669
369.85,38,0,-8.396290e+01,-8.396779e+01,0.652503
369.90,42,0,-8.396366e+01,-8.396855e+01,0.704301
369.95,53,0,-8.396442e+01,-8.396932e+01,0.891313
370.00,38,0,-8.396518e+01,-8.397008e+01,0.654638
370.05,53,0,-8.396594e+01,-8.397084e+01,0.843488
370.10,46,0,-8.396669e+01,-8.397160e+01,0.754057
370.15,48,0,-8.396745e+01,-8.397236e+01,0.779309
370.20,31,0,-8.396820e+01,-8.397312e+01,0.562354
370.25,66,0,-8.396895e+01,-8.397388e+01,1.010688
370.30,46,0,-8.396971e+01,-8.397463e+01,0.752722
370.35,61,0,-8.397046e+01,-8.397539e+01,0.944730
370.40,45,0,-8.397121e+01,-8.397615e+01,0.753141
370.45,50,0,-8.397196e+01,-8.397690e+01,0.837051
370.50,72,0,-8.397271e+01,-8.397765e+01,1.121064
370.55,32,0,-8.397346e+01,-8.397841e+01,0.621232
370.60,49,0,-8.397421e+01,-8.397916e+01,0.777177
370.65,38,0,-8.397495e+01,-8.397991e+01,0.641823
370.70,51,0,-8.397570e+01,-8.398066e+01,0.804338
370.75,35,0,-8.397644e+01,-8.398141e+01,0.598936
370.80,41,0,-8.397719e+01,-8.398216e+01,0.674929
370.85,36,0,-8.397793e+01,-8.398291e+01,0.612181
370.90,43,0,-8.397867e+01,-8.398365e+01,0.700351
370.95,71,0,-8.397942e+01,-8.398440e+01,1.059488
371.00,48,0,-8.398016e+01,-8.398515e+01,0.764741
371.05,43,0,-8.398090e+01,-8.398589e+01,0.699314
371.10,48,0,-8.398164e+01,-8.398663e+01,0.768386
371.15,49,0,-8.398238e+01,-8.398738e+01,0.778847
371.20,33,0,-8.398312e+01,-8.398812e+01,0.573878
371.25,27,0,-8.398386e+01,-8.398886e+01,0.498631
371.30,32,0,-8.398459e+01,-8.398960e+01,0.563605
371.35,51,0,-8.398533e+01,-8.399034e+01,0.802348
371.40,49,0,-8.398606e+01,-8.399108e+01,0.777974
371.45,32,0,-8.398680e+01,-8.399182e+01,0.563801
371.50,42,0,-8.398753e+01,-8.399256e+01,0.691133
371.55,60,0,-8.398827e+01,-8.399329e+01,0.916846
371.60,34,0,-8.398900e+01,-8.399403e+01,0.588657
371.65,40,0,-8.398973e+01,-8.399477e+01,0.662018
371.70,28,0,-8.399046e+01,-8.399550e+01,0.511562
371.75,36,0,-8.399119e+01,-8.399624e+01,0.613222
371.80,39,0,-8.399192e+01,-8.399697e+01,0.653112
371.85,48,0,-8.399265e+01,-8.399770e+01,0.768676
371.90,32,0,-8.399338e+01,-8.399843e+01,0.562585
371.95,35,0,-8.399411e+01,-8.399916e+01,0.605691
372.00,30,0,-8.399484e+01,-8.399989e+01,0.548337
372.05,59,0,-8.399556e+01,-8.400062e+01,0.968512
372.10,60,0,-8.399629e+01,-8.400135e+01,0.938037
372.15,32,0,-8.399702e+01,-8.400208e+01,0.578978
372.20,51,0,-8.399774e+01,-8.400281e+01,0.823685
372.25,31,0,-8.399846e+01,-8.400354e+01,0.567113
372.30,49,0,-8.399919e+01,-8.400426e+01,0.805269
372.35,51,0,-8.399991e+01,-8.400499e+01,0.823975
372.40,39,0,-8.400063e+01,-8.400571e+01,0.669929
372.45,51,0,-8.400135e+01,-8.400644e+01,0.820709
372.50,67,0,-8.400207e+01,-8.400716e+01,1.006837
372.55,71,0,-8.400279e+01,-8.400788e+01,1.056249
372.60,27,0,-8.400351e+01,-8.400861e+01,0.496697
372.65,39,0,-8.400423e+01,-8.400933e+01,0.647394
372.70,58,0,-8.400495e+01,-8.401005e+01,0.890592
372.75,74,0,-8.400567e+01,-8.401077e+01,1.096652
372.80,36,0,-8.400639e+01,-8.401149e+01,0.612215
372.85,38,0,-8.400710e+01,-8.401221e+01,0.642239
372.90,40,0,-8.400782e+01,-8.401292e+01,0.663766
372.95,39,0,-8.400853e+01,-8.401364e+01,0.651165
373.00,43,0,-8.400925e+01,-8.401436e+01,0.703173
373.05,33,0,-8.400996e+01,-8.401508e+01,0.578206
373.10,32,0,-8.401068e+01,-8.401579e+01,0.596945
373.15,35,0,-8.401139e+01,-8.401651e+01,0.619121
373.20,33,0,-8.401210e+01,-8.401722e+01,0.592686
373.25,48,0,-8.401281e+01,-8.401794e+01,0.782902
373.30,43,0,-8.401352e+01,-8.401865e+01,0.720444
373.35,34,0,-8.401423e+01,-8.401936e+01,0.607259
373.40,40,0,-8.401494e+01,-8.402007e+01,0.680046
373.45,93,0,-8.401565e+01,-8.402078e+01,1.362047
373.50,71,0,-8.401636e+01,-8.402150e+01,1.077027
373.55,35,0,-8.401707e+01,-8.402221e+01,0.600155
373.60,31,0,-8.401778e+01,-8.402292e+01,0.550364
373.65,47,0,-8.401848e+01,-8.402362e+01,0.752757
373.70,33,0,-8.401919e+01,-8.402433e+01,0.582228
373.75,37,0,-8.401990e+01,-8.402504e+01,0.625931
373.80,36,0,-8.402060e+01,-8.402575e+01,0.616834
373.85,34,0,-8.402131e+01,-8.402645e+01,0.591243
373.90,40,0,-8.402201e+01,-8.402716e+01,0.665163
373.95,33,0,-8.402271e+01,-8.402787e+01,0.577345
374.00,48,0,-8.402342e+01,-8.402857e+01,0.767258
374.05,56,0,-8.402412e+01,-8.402928e+01,0.867590
374.10,35,0,-8.402482e+01,-8.402998e+01,0.600850
374.15,83,0,-8.402552e+01,-8.403068e+01,1.212479
374.20,35,0,-8.402622e+01,-8.403139e+01,0.601423
374.25,45,0,-8.402692e+01,-8.403209e+01,0.728443
374.30,52,0,-8.402762e+01,-8.403279e+01,0.820519
374.35,53,0,-8.402832e+01,-8.403349e+01,0.834125
374.40,66,0,-8.402902e+01,-8.403419e+01,0.996582
374.45,32,0,-8.402972e+01,-8.403489e+01,0.565436
374.50,117,0,-8.403042e+01,-8.403559e+01,1.755132
374.55,40,0,-8.403112e+01,-8.403629e+01,0.686191
374.60,39,0,-8.403181e+01,-8.403699e+01,0.670067
374.65,35,0,-8.403251e+01,-8.403769e+01,0.620518
374.70,32,0,-8.403320e+01,-8.403838e+01,0.581706
374.75,61,0,-8.403390e+01,-8.403908e+01,0.950648
374.80,49,0,-8.403459e+01,-8.403978e+01,0.797041
374.85,31,0,-8.403529e+01,-8.404047e+01,0.569345
374.90,47,0,-8.403598e+01,-8.404117e+01,0.774385
374.95,36,0,-8.403668e+01,-8.404186e+01,0.631311
375.00,72,0,-8.403737e+01,-8.404256e+01,1.073700
375.05,40,0,-8.403806e+01,-8.404325e+01,0.669310
375.10,37,0,-8.403875e+01,-8.404394e+01,0.631474
375.15,42,0,-8.403944e+01,-8.404464e+01,0.692855
375.20,33,0,-8.404013e+01,-8.404533e+01,0.577760
375.25,64,0,-8.404082e+01,-8.404602e+01,0.966153
375.30,35,0,-8.404151e+01,-8.404671e+01,0.597954
375.35,60,0,-8.404220e+01,-8.404740e+01,0.920238
375.40,34,0,-8.404289e+01,-8.404809e+01,0.585803
375.45,54,0,-8.404358e+01,-8.404878e+01,0.846604
375.50,54,0,-8.404427e+01,-8.404947e+01,0.847513
375.55,25,0,-8.404495e+01,-8.405016e+01,0.473069
375.60,30,0,-8.404564e+01,-8.405085e+01,0.536762
375.65,32,0,-8.404633e+01,-8.405154e+01,0.564054
375.70,38,0,-8.404701e+01,-8.405222e+01,0.642269
375.75,26,0,-8.404770e+01,-8.405291e+01,0.484742
375.80,50,0,-8.404838e+01,-8.405360e+01,0.790385
375.85,32,0,-8.404907e+01,-8.405428e+01,0.562769
375.90,46,0,-8.404975e+01,-8.405497e+01,0.740539
375.95,33,0,-8.405044e+01,-8.405565e+01,0.574871
376.00,54,0,-8.405112e+01,-8.405634e+01,0.841763
376.05,43,0,-8.405180e+01,-8.405702e+01,0.711761
376.10,36,0,-8.405248e+01,-8.405770e+01,0.620861
376.15,45,0,-8.405317e+01,-8.405839e+01,0.733710
376.20,58,0,-8.405385e+01,-8.405907e+01,0.925520
376.25,72,0,-8.405453e+01,-8.405975e+01,1.081498
376.30,57,0,-8.405521e+01,-8.406043e+01,0.883555
376.35,30,0,-8.405589e+01,-8.406111e+01,0.545403
376.40,41,0,-8.405657e+01,-8.406180e+01,0.680104
376.45,41,0,-8.405725e+01,-8.406248e+01,0.676334
376.50,28,0,-8.405793e+01,-8.406316e+01,0.513112
376.55,31,0,-8.405860e+01,-8.406383e+01,0.549494
376.60,37,0,-8.405928e+01,-8.406451e+01,0.623822
376.65,38,0,-8.405996e+01,-8.406519e+01,0.638505
376.70,51,0,-8.406064e+01,-8.406587e+01,0.816822
376.75,38,0,-8.406131e+01,-8.406655e+01,0.636585
376.80,51,0,-8.406199e+01,-8.406723e+01,0.805652
376.85,65,0,-8.406266e+01,-8.406790e+01,0.990567
376.90,35,0,-8.406334e+01,-8.406858e+01,0.600210
376.95,39,0,-8.406401e+01,-8.406925e+01,0.655217
377.00,45,0,-8.406469e+01,-8.406993e+01,0.731726
377.05,33,0,-8.406536e+01,-8.407060e+01,0.578356
377.10,62,0,-8.406604e+01,-8.407128e+01,0.941423
377.15,67,0,-8.406671e+01,-8.407195e+01,1.009568
377.20,34,0,-8.406738e+01,-8.407263e+01,0.587266
377.25,56,0,-8.406805e+01,-8.407330e+01,0.875696
377.30,52,0,-8.406873e+01,-8.407397e+01,0.839061
377.35,54,0,-8.406940e+01,-8.407465e+01,0.893321
377.40,40,0,-8.407007e+01,-8.407532e+01,0.679751
377.45,47,0,-8.407074e+01,-8.407599e+01,0.770010
377.50,33,0,-8.407141e+01,-8.407666e+01,0.591342
377.55,53,0,-8.407208e+01,-8.407733e+01,0.882014
377.60,32,0,-8.407275e+01,-8.407800e+01,0.580117
377.65,45,0,-8.407342e+01,-8.407867e+01,0.744182
377.70,33,0,-8.407409e+01,-8.407934e+01,0.620811
377.75,28,0,-8.407475e+01,-8.408001e+01,0.560256
377.80,28,0,-8.407542e+01,-8.408068e+01,0.524418
377.85,41,0,-8.407609e+01,-8.408135e+01,0.690487
377.90,43,0,-8.407676e+01,-8.408201e+01,0.717169
377.95,35,0,-8.407742e+01,-8.408268e+01,0.604648
378.00,36,0,-8.407809e+01,-8.408335e+01,0.659749
378.05,52,0,-8.407875e+01,-8.408402e+01,0.820849
378.10,39,0,-8.407942e+01,-8.408468e+01,0.665056
378.15,53,0,-8.408008e+01,-8.408535e+01,0.841996
378.20,65,0,-8.408075e+01,-8.408601e+01,0.989685
378.25,32,0,-8.408141e+01,-8.408668e+01,0.561304
378.30,35,0,-8.408208e+01,-8.408734e+01,0.607521
378.35,55,0,-8.408274e+01,-8.408801e+01,0.859547
378.40,50,0,-8.408340e+01,-8.408867e+01,0.799282
378.45,34,0,-8.408407e+01,-8.408934e+01,0.590875
378.50,32,0,-8.408473e+01,-8.409000e+01,0.582349
378.55,60,0,-8.408539e+01,-8.409066e+01,0.953692
378.60,57,0,-8.408605e+01,-8.409132e+01,0.901227
378.65,71,0,-8.408671e+01,-8.409199e+01,1.167426
378.70,45,0,-8.408737e+01,-8.409265e+01,0.738166
378.75,58,0,-8.408804e+01,-8.409331e+01,0.907756
378.80,36,0,-8.408870e+01,-8.409397e+01,0.626742
378.85,47,0,-8.408935e+01,-8.409463e+01,0.761258
378.90,55,0,-8.409001e+01,-8.409529e+01,0.862672
378.95,36,0,-8.409067e+01,-8.409595e+01,0.623416
379.00,60,0,-8.409133e+01,-8.409661e+01,0.932065
379.05,41,0,-8.409199e+01,-8.409727e+01,0.682678
379.10,35,0,-8.409265e+01,-8.409793e+01,0.610447
379.15,60,0,-8.409331e+01,-8.409859e+01,0.964371
379.20,34,0,-8.409396e+01,-8.409924e+01,0.614697
379.25,65,0,-8.409462e+01,-8.409990e+01,1.041290
379.30,61,0,-8.409528e+01,-8.410056e+01,0.945894
379.35,43,0,-8.409593e+01,-8.410121e+01,0.740012
379.40,54,0,-8.409659e+01,-8.410187e+01,0.871877
379.45,34,0,-8.409724e+01,-8.410253e+01,0.608274
379.50,52,0,-8.409790e+01,-8.410318e+01,0.846013
379.55,55,0,-8.409855e+01,-8.410384e+01,0.885756
379.60,52,0,-8.409921e+01,-8.410449e+01,0.845510
379.65,57,0,-8.409986e+01,-8.410515e+01,0.913513
379.70,50,0,-8.410051e+01,-8.410580e+01,0.822164
379.75,53,0,-8.410117e+01,-8.410645e+01,0.856526
379.80,59,0,-8.410182e+01,-8.410711e+01,0.919098
379.85,70,0,-8.410247e+01,-8.410776e+01,1.051081
379.90,61,0,-8.410312e+01,-8.410841e+01,0.939921
379.95,44,0,-8.410378e+01,-8.410907e+01,0.713639
380.00,28,0,-8.410443e+01,-8.410972e+01,0.516664
380.05,60,0,-8.410508e+01,-8.411037e+01,0.927434
380.10,40,0,-8.410573e+01,-8.411102e+01,0.673366
380.15,56,0,-8.410638e+01,-8.411167e+01,0.875086
380.20,38,0,-8.410703e+01,-8.411232e+01,0.652745
380.25,54,0,-8.410768e+01,-8.411297e+01,0.852913
380.30,75,0,-8.410833e+01,-8.411362e+01,1.169327
380.35,43,0,-8.410898e+01,-8.411427e+01,0.721847
380.40,48,0,-8.410963e+01,-8.411492e+01,0.785660
380.45,35,0,-8.411027e+01,-8.411557e+01,0.618016
380.50,31,0,-8.411092e+01,-8.411622e+01,0.566142
380.55,49,0,-8.411157e+01,-8.411687e+01,0.808687
380.60,42,0,-8.411222e+01,-8.411752e+01,0.714895
380.65,43,0,-8.411286e+01,-8.411816e+01,0.725264
380.70,55,0,-8.411351e+01,-8.411881e+01,0.879563
380.75,41,0,-8.411416e+01,-8.411946e+01,0.697533
380.80,33,0,-8.411480e+01,-8.412010e+01,0.585743
380.85,44,0,-8.411545e+01,-8.412075e+01,0.733378
380.90,53,0,-8.411609e+01,-8.412140e+01,0.846987
380.95,35,0,-8.411674e+01,-8.412204e+01,0.610600
381.00,43,0,-8.411738e+01,-8.412269e+01,0.716522
381.05,44,0,-8.411803e+01,-8.412333e+01,0.716922
381.10,53,0,-8.411867e+01,-8.412397e+01,0.834332
381.15,34,0,-8.411932e+01,-8.412462e+01,0.588169
381.20,39,0,-8.411996e+01,-8.412526e+01,0.653570
381.25,54,0,-8.412060e+01,-8.412591e+01,0.850350
381.30,84,0,-8.412124e+01,-8.412655e+01,1.236538
381.35,45,0,-8.412189e+01,-8.412719e+01,0.730488
381.40,40,0,-8.412253e+01,-8.412783e+01,0.666732
381.45,41,0,-8.412317e+01,-8.412848e+01,0.679147
381.50,46,0,-8.412381e+01,-8.412912e+01,0.746228
381.55,36,0,-8.412445e+01,-8.412976e+01,0.621270
381.60,55,0,-8.412509e+01,-8.413040e+01,0.862349
381.65,36,0,-8.412573e+01,-8.413104e+01,0.623699
381.70,39,0,-8.412637e+01,-8.413168e+01,0.656660
381.75,37,0,-8.412701e+01,-8.413232e+01,0.630897
381.80,36,0,-8.412765e+01,-8.413296e+01,0.615017
381.85,31,0,-8.412829e+01,-8.413360e+01,0.554245
381.90,40,0,-8.412893e+01,-8.413424e+01,0.667807
381.95,34,0,-8.412957e+01,-8.413488e+01,0.590118
382.00,44,0,-8.413021e+01,-8.413552e+01,0.715947
382.05,65,0,-8.413084e+01,-8.413616e+01,0.983501
382.10,56,0,-8.413148e+01,-8.413679e+01,0.871689
382.15,35,0,-8.413212e+01,-8.413743e+01,0.599061
382.20,42,0,-8.413276e+01,-8.413807e+01,0.688742
382.25,29,0,-8.413339e+01,-8.413871e+01,0.525079
382.30,58,0,-8.413403e+01,-8.413934e+01,0.893568
382.35,62,0,-8.413466e+01,-8.413998e+01,0.945353
382.40,36,0,-8.413530e+01,-8.414061e+01,0.612336
382.45,24,0,-8.413594e+01,-8.414125e+01,0.460910
382.50,44,0,-8.413657e+01,-8.414188e+01,0.717105
382.55,42,0,-8.413721e+01,-8.414252e+01,0.688511
382.60,44,0,-8.413784e+01,-8.414315e+01,0.715512
382.65,70,0,-8.413847e+01,-8.414379e+01,1.046286
382.70,36,0,-8.413911e+01,-8.414442e+01,0.611557
382.75,28,0,-8.413974e+01,-8.414506e+01,0.510903
382.80,60,0,-8.414037e+01,-8.414569e+01,0.919288
382.85,33,0,-8.414101e+01,-8.414632e+01,0.572530
382.90,50,0,-8.414164e+01,-8.414696e+01,0.794325
382.95,45,0,-8.414227e+01,-8.414759e+01,0.727356
383.00,38,0,-8.414290e+01,-8.414822e+01,0.640697
383.05,35,0,-8.414353e+01,-8.414885e+01,0.600003
383.10,29,0,-8.414417e+01,-8.414948e+01,0.524068
383.15,44,0,-8.414480e+01,-8.415012e+01,0.714168
383.20,35,0,-8.414543e+01,-8.415075e+01,0.601160
383.25,38,0,-8.414606e+01,-8.415138e+01,0.638464
383.30,38,0,-8.414669e+01,-8.415201e+01,0.639374
383.35,42,0,-8.414732e+01,-8.415264e+01,0.690103
383.40,44,0,-8.414795e+01,-8.415327e+01,0.721041
383.45,91,0,-8.414858e+01,-8.415390e+01,1.328585
383.50,64,0,-8.414921e+01,-8.415452e+01,0.983847
383.55,47,0,-8.414983e+01,-8.415515e+01,0.809461
383.60,37,0,-8.415046e+01,-8.415578e+01,0.648782
383.65,47,0,-8.415109e+01,-8.415641e+01,0.773461
383.70,26,0,-8.415172e+01,-8.415704e+01,0.505533
383.75,53,0,-8.415235e+01,-8.415766e+01,0.896316
383.80,45,0,-8.415297e+01,-8.415829e+01,0.748625
383.85,67,0,-8.415360e+01,-8.415892e+01,1.030929
383.90,44,0,-8.415423e+01,-8.415955e+01,0.738928
383.95,60,0,-8.415485e+01,-8.416017e+01,0.938320
384.00,60,0,-8.415548e+01,-8.416080e+01,0.938279
384.05,55,0,-8.415610e+01,-8.416142e+01,0.886487
384.10,80,0,-8.415673e+01,-8.416205e+01,1.191823
384.15,69,0,-8.415735e+01,-8.416267e+01,1.100354
384.20,43,0,-8.415798e+01,-8.416330e+01,0.798100
384.25,40,0,-8.415860e+01,-8.416392e+01,0.690201
384.30,66,0,-8.415923e+01,-8.416455e+01,1.046543
384.35,39,0,-8.415985e+01,-8.416517e+01,0.675936
384.40,45,0,-8.416047e+01,-8.416580e+01,0.750126
384.45,34,0,-8.416110e+01,-8.416642e+01,0.608783
384.50,69,0,-8.416172e+01,-8.416704e+01,1.057099
384.55,27,0,-8.416234e+01,-8.416766e+01,0.525412
384.60,32,0,-8.416297e+01,-8.416829e+01,0.584261
384.65,58,0,-8.416359e+01,-8.416891e+01,0.932893
384.70,35,0,-8.416421e+01,-8.416953e+01,0.627548
384.75,48,0,-8.416483e+01,-8.417015e+01,0.827558
384.80,44,0,-8.416545e+01,-8.417077e+01,0.736958
384.85,33,0,-8.416607e+01,-8.417139e+01,0.599745
384.90,39,0,-8.416669e+01,-8.417201e+01,0.677642
384.95,37,0,-8.416731e+01,-8.417263e+01,0.651368
385.00,39,0,-8.416793e+01,-8.417326e+01,0.677225
385.05,40,0,-8.416855e+01,-8.417387e+01,0.687878
385.10,60,0,-8.416917e+01,-8.417449e+01,0.939678
385.15,43,0,-8.416979e+01,-8.417511e+01,0.717217
385.20,73,0,-8.417041e+01,-8.417573e+01,1.099703
385.25,35,0,-8.417103e+01,-8.417635e+01,0.601077
385.30,40,0,-8.417165e+01,-8.417697e+01,0.664498
385.35,38,0,-8.417227e+01,-8.417759e+01,0.636476
385.40,56,0,-8.417288e+01,-8.417820e+01,0.915795
385.45,36,0,-8.417350e+01,-8.417882e+01,0.653158
385.50,31,0,-8.417412e+01,-8.417944e+01,0.609032
385.55,39,0,-8.417474e+01,-8.418006e+01,0.672722
385.60,35,0,-8.417535e+01,-8.418067e+01,0.625581
385.65,36,0,-8.417597e+01,-8.418129e+01,0.633899
385.70,35,0,-8.417659e+01,-8.418190e+01,0.624919
385.75,40,0,-8.417720e+01,-8.418252e+01,0.685500
385.80,39,0,-8.417782e+01,-8.418314e+01,0.674335
385.85,38,0,-8.417843e+01,-8.418375e+01,0.654971
385.90,32,0,-8.417905e+01,-8.418437e+01,0.575276
385.95,69,0,-8.417966e+01,-8.418498e+01,1.045930
386.00,52,0,-8.418028e+01,-8.418560e+01,0.828446
386.05,76,0,-8.418089e+01,-8.418621e+01,1.132988
386.10,55,0,-8.418150e+01,-8.418682e+01,0.866015
386.15,44,0,-8.418212e+01,-8.418744e+01,0.718916
386.20,53,0,-8.418273e+01,-8.418805e+01,0.832838
386.25,34,0,-8.418334e+01,-8.418866e+01,0.597136
386.30,44,0,-8.418396e+01,-8.418928e+01,0.735699
386.35,55,0,-8.418457e+01,-8.418989e+01,0.872066
386.40,38,0,-8.418518e+01,-8.419050e+01,0.664400
386.45,44,0,-8.418579e+01,-8.419111e+01,0.773814
386.50,49,0,-8.418641e+01,-8.419172e+01,0.796001
386.55,45,0,-8.418702e+01,-8.419233e+01,0.746598
386.60,35,0,-8.418763e+01,-8.419294e+01,0.614546
386.65,51,0,-8.418824e+01,-8.419356e+01,0.821091
386.70,50,0,-8.418885e+01,-8.419417e+01,0.809629
386.75,57,0,-8.418946e+01,-8.419478e+01,0.893275
386.80,36,0,-8.419007e+01,-8.419539e+01,0.622091
386.85,56,0,-8.419068e+01,-8.419600e+01,0.876950
386.90,41,0,-8.419129e+01,-8.419660e+01,0.681127
386.95,40,0,-8.419190e+01,-8.419721e+01,0.668003
387.00,35,0,-8.419251e+01,-8.419782e+01,0.600499
387.05,74,0,-8.419312e+01,-8.419843e+01,1.098677
387.10,39,0,-8.419372e+01,-8.419904e+01,0.668800
387.15,36,0,-8.419433e+01,-8.419965e+01,0.626003
387.20,34,0,-8.419494e+01,-8.420025e+01,0.598346
387.25,50,0,-8.419555e+01,-8.420086e+01,0.804112
387.30,32,0,-8.419615e+01,-8.420147e+01,0.576009
387.35,37,0,-8.419676e+01,-8.420208e+01,0.635291
387.40,66,0,-8.419737e+01,-8.420268e+01,1.009782
387.45,27,0,-8.419798e+01,-8.420329e+01,0.511004
387.50,37,0,-8.419858e+01,-8.420389e+01,0.637371
387.55,75,0,-8.419919e+01,-8.420450e+01,1.122864
387.60,76,0,-8.419979e+01,-8.420510e+01,1.125347
387.65,33,0,-8.420040e+01,-8.420571e+01,0.579590
387.70,53,0,-8.420100e+01,-8.420631e+01,0.833443
387.75,46,0,-8.420161e+01,-8.420692e+01,0.742037
387.80,35,0,-8.420221e+01,-8.420752e+01,0.600378
387.85,35,0,-8.420282e+01,-8.420813e+01,0.603524
387.90,65,0,-8.420342e+01,-8.420873e+01,0.983535
387.95,35,0,-8.420403e+01,-8.420934e+01,0.603473
388.00,40,0,-8.420463e+01,-8.420994e+01,0.662952
388.05,64,0,-8.420523e+01,-8.421054e+01,0.971022
388.10,50,0,-8.420584e+01,-8.421114e+01,0.792441
388.15,59,0,-8.420644e+01,-8.421175e+01,0.910253
388.20,76,0,-8.420704e+01,-8.421235e+01,1.129470
388.25,43,0,-8.420764e+01,-8.421295e+01,0.703272
388.30,36,0,-8.420824e+01,-8.421355e+01,0.618685
388.35,55,0,-8.420885e+01,-8.421415e+01,0.900144
388.40,39,0,-8.420945e+01,-8.421475e+01,0.703543
388.45,40,0,-8.421005e+01,-8.421536e+01,0.680881
388.50,58,0,-8.421065e+01,-8.421596e+01,0.906526
388.55,41,0,-8.421125e+01,-8.421656e+01,0.688665
388.60,42,0,-8.421185e+01,-8.421716e+01,0.704715
388.65,64,0,-8.421245e+01,-8.421776e+01,0.992740
388.70,54,0,-8.421305e+01,-8.421836e+01,0.866696
388.75,32,0,-8.421365e+01,-8.421896e+01,0.576654
388.80,34,0,-8.421425e+01,-8.421955e+01,0.608003
388.85,38,0,-8.421485e+01,-8.422015e+01,0.639913
388.90,36,0,-8.421545e+01,-8.422075e+01,0.613183
388.95,52,0,-8.421605e+01,-8.422135e+01,0.821302
389.00,50,0,-8.421664e+01,-8.422195e+01,0.795466
389.05,43,0,-8.421724e+01,-8.422254e+01,0.704705
389.10,53,0,-8.421784e+01,-8.422314e+01,0.831922
389.15,28,0,-8.421844e+01,-8.422374e+01,0.542036
389.20,46,0,-8.421903e+01,-8.422434e+01,0.749141
389.25,42,0,-8.421963e+01,-8.422493e+01,0.687997
389.30,47,0,-8.422023e+01,-8.422553e+01,0.753184
389.35,38,0,-8.422082e+01,-8.422613e+01,0.641511
389.40,52,0,-8.422142e+01,-8.422672e+01,0.816378
389.45,49,0,-8.422202e+01,-8.422732e+01,0.785411
389.50,35,0,-8.422261e+01,-8.422791e+01,0.603193
389.55,72,0,-8.422321e+01,-8.422851e+01,1.068840
389.60,46,0,-8.422380e+01,-8.422910e+01,0.740325
389.65,36,0,-8.422440e+01,-8.422970e+01,0.613495
389.70,57,0,-8.422499e+01,-8.423029e+01,0.877484
389.75,42,0,-8.422559e+01,-8.423088e+01,0.689092
389.80,43,0,-8.422618e+01,-8.423148e+01,0.705176
389.85,38,0,-8.422677e+01,-8.423207e+01,0.638220
389.90,41,0,-8.422737e+01,-8.423266e+01,0.674717
389.95,36,0,-8.422796e+01,-8.423326e+01,0.612333
390.00,32,0,-8.422855e+01,-8.423385e+01,0.560270
390.05,60,0,-8.422915e+01,-8.423444e+01,0.916507
390.10,63,0,-8.422974e+01,-8.423503e+01,0.956861
390.15,40,0,-8.423033e+01,-8.423563e+01,0.664531
390.20,52,0,-8.423092e+01,-8.423622e+01,0.819741
390.25,31,0,-8.423152e+01,-8.423681e+01,0.547684
390.30,38,0,-8.423211e+01,-8.423740e+01,0.638353
390.35,38,0,-8.423270e+01,-8.423799e+01,0.675972
390.40,37,0,-8.423329e+01,-8.423858e+01,0.625139
390.45,45,0,-8.423388e+01,-8.423917e+01,0.784670
390.50,47,0,-8.423447e+01,-8.423976e+01,0.750593
390.55,48,0,-8.423506e+01,-8.424035e+01,0.765228
390.60,41,0,-8.423565e+01,-8.424094e+01,0.674185
390.65,63,0,-8.423624e+01,-8.424153e+01,0.957525
390.70,31,0,-8.423683e+01,-8.424212e+01,0.548581
390.75,56,0,-8.423742e+01,-8.424271e+01,0.865665
390.80,34,0,-8.423801e+01,-8.424330e+01,0.587101
390.85,68,0,-8.423860e+01,-8.424389e+01,1.017888
390.90,47,0,-8.423919e+01,-8.424447e+01,0.755583
390.95,48,0,-8.423977e+01,-8.424506e+01,0.764721
391.00,51,0,-8.424036e+01,-8.424565e+01,0.804275
391.05,27,0,-8.424095e+01,-8.424624e+01,0.500970
391.10,83,0,-8.424154e+01,-8.424682e+01,1.207967
391.15,47,0,-8.424212e+01,-8.424741e+01,0.754178
391.20,50,0,-8.424271e+01,-8.424800e+01,0.791350
391.25,46,0,-8.424330e+01,-8.424858e+01,0.740408
391.30,29,0,-8.424388e+01,-8.424917e+01,0.525960
391.35,72,0,-8.424447e+01,-8.424976e+01,1.070493
391.40,69,0,-8.424506e+01,-8.425034e+01,1.033438
391.45,29,0,-8.424564e+01,-8.425093e+01,0.524897
391.50,39,0,-8.424623e+01,-8.425151e+01,0.648425
391.55,50,0,-8.424681e+01,-8.425210e+01,0.793249
391.60,73,0,-8.424740e+01,-8.425268e+01,1.251569
391.65,35,0,-8.424798e+01,-8.425327e+01,0.612030
391.70,30,0,-8.424857e+01,-8.425385e+01,0.550330
391.75,52,0,-8.424915e+01,-8.425443e+01,0.830906
391.80,39,0,-8.424973e+01,-8.425502e+01,0.665692
391.85,62,0,-8.425032e+01,-8.425560e+01,0.957783
391.90,31,0,-8.425090e+01,-8.425618e+01,0.561895
391.95,71,0,-8.425148e+01,-8.425677e+01,1.071730
392.00,34,0,-8.425207e+01,-8.425735e+01,0.600080
392.05,29,0,-8.425265e+01,-8.425793e+01,0.559941
392.10,48,0,-8.425323e+01,-8.425851e+01,0.766146
392.15,31,0,-8.425381e+01,-8.425909e+01,0.551464
392.20,33,0,-8.425440e+01,-8.425968e+01,0.576127
392.25,31,0,-8.425498e+01,-8.426026e+01,0.551848
392.30,72,0,-8.425556e+01,-8.426084e+01,1.073904
392.35,64,0,-8.425614e+01,-8.426142e+01,0.970081
392.40,43,0,-8.425672e+01,-8.426200e+01,0.699856
392.45,52,0,-8.425730e+01,-8.426258e+01,0.814948
392.50,55,0,-8.425788e+01,-8.426316e+01,0.858535
392.55,53,0,-8.425846e+01,-8.426374e+01,0.828919
392.60,27,0,-8.425904e+01,-8.426432e+01,0.534866
392.65,35,0,-8.425962e+01,-8.426490e+01,0.601511
392.70,48,0,-8.426020e+01,-8.426548e+01,0.769220
392.75,37,0,-8.426078e+01,-8.426606e+01,0.625297
392.80,65,0,-8.426136e+01,-8.426663e+01,0.984055
392.85,40,0,-8.426194e+01,-8.426721e+01,0.667057
392.90,65,0,-8.426252e+01,-8.426779e+01,0.984158
392.95,42,0,-8.426309e+01,-8.426837e+01,0.690426
393.00,76,0,-8.426367e+01,-8.426895e+01,1.124288
393.05,38,0,-8.426425e+01,-8.426952e+01,0.669698
393.10,42,0,-8.426483e+01,-8.427010e+01,0.690871
393.15,64,0,-8.426540e+01,-8.427068e+01,0.970033
393.20,42,0,-8.426598e+01,-8.427125e+01,0.703274
393.25,37,0,-8.426656e+01,-8.427183e+01,0.685065
393.30,28,0,-8.426713e+01,-8.427241e+01,0.508009
393.35,71,0,-8.426771e+01,-8.427298e+01,1.110074
393.40,40,0,-8.426829e+01,-8.427356e+01,0.669986
393.45,48,0,-8.426886e+01,-8.427413e+01,0.772980
393.50,61,0,-8.426944e+01,-8.427471e+01,0.933505
393.55,41,0,-8.427001e+01,-8.427528e+01,0.675366
393.60,63,0,-8.427059e+01,-8.427586e+01,0.956191
393.65,34,0,-8.427116e+01,-8.427643e+01,0.588592
393.70,43,0,-8.427174e+01,-8.427701e+01,0.710460
393.75,59,0,-8.427231e+01,-8.427758e+01,0.914160
393.80,57,0,-8.427288e+01,-8.427815e+01,0.881727
393.85,36,0,-8.427346e+01,-8.427873e+01,0.612566
393.90,73,0,-8.427403e+01,-8.427930e+01,1.083762
393.95,49,0,-8.427460e+01,-8.427987e+01,0.776896
394.00,41,0,-8.427518e+01,-8.428045e+01,0.677738
394.05,34,0,-8.427575e+01,-8.428102e+01,0.586105
394.10,43,0,-8.427632e+01,-8.428159e+01,0.701681
394.15,41,0,-8.427690e+01,-8.428216e+01,0.676273
394.20,52,0,-8.427747e+01,-8.428273e+01,0.817315
394.25,50,0,-8.427804e+01,-8.428331e+01,0.792817
394.30,51,0,-8.427861e+01,-8.428388e+01,0.807066
394.35,42,0,-8.427918e+01,-8.428445e+01,0.687490
394.40,55,0,-8.427975e+01,-8.428502e+01,0.854718
394.45,52,0,-8.428032e+01,-8.428559e+01,0.815443
394.50,31,0,-8.428089e+01,-8.428616e+01,0.550155
394.55,63,0,-8.428146e+01,-8.428673e+01,0.957959
394.60,61,0,-8.428203e+01,-8.428730e+01,0.932084
394.65,34,0,-8.428260e+01,-8.428787e+01,0.590601
394.70,67,0,-8.428317e+01,-8.428844e+01,1.009718
394.75,34,0,-8.428374e+01,-8.428900e+01,0.588465
394.80,52,0,-8.428431e+01,-8.428957e+01,0.817615
394.85,53,0,-8.428488e+01,-8.429014e+01,0.862618
394.90,53,0,-8.428545e+01,-8.429071e+01,0.845445
394.95,39,0,-8.428602e+01,-8.429128e+01,0.651647
395.00,47,0,-8.428659e+01,-8.429185e+01,0.754844
395.05,47,0,-8.428715e+01,-8.429241e+01,0.753666
395.10,51,0,-8.428772e+01,-8.429298e+01,0.803007
395.15,57,0,-8.428829e+01,-8.429355e+01,0.896351
395.20,47,0,-8.428885e+01,-8.429411e+01,0.773535
395.25,66,0,-8.428942e+01,-8.429468e+01,1.027112
395.30,38,0,-8.428999e+01,-8.429525e+01,0.657098
395.35,56,0,-8.429055e+01,-8.429581e+01,0.885806
395.40,51,0,-8.429112e+01,-8.429638e+01,0.821254
395.45,50,0,-8.429169e+01,-8.429694e+01,0.813707
395.50,31,0,-8.429225e+01,-8.429751e+01,0.568649
395.55,41,0,-8.429282e+01,-8.429807e+01,0.693872
395.60,46,0,-8.429338e+01,-8.429864e+01,0.762557
395.65,54,0,-8.429395e+01,-8.429920e+01,0.843047
395.70,66,0,-8.429451e+01,-8.429977e+01,0.997134
395.75,52,0,-8.429508e+01,-8.430033e+01,0.816791
395.80,46,0,-8.429564e+01,-8.430090e+01,0.740811
395.85,70,0,-8.429620e+01,-8.430146e+01,1.046038
395.90,43,0,-8.429677e+01,-8.430202e+01,0.703198
395.95,35,0,-8.429733e+01,-8.430258e+01,0.613659
396.00,59,0,-8.429789e+01,-8.430315e+01,0.908991
396.05,52,0,-8.429846e+01,-8.430371e+01,0.817855
396.10,44,0,-8.429902e+01,-8.430427e+01,0.719267
396.15,28,0,-8.429958e+01,-8.430483e+01,0.511959
396.20,36,0,-8.430014e+01,-8.430540e+01,0.614917
396.25,61,0,-8.430071e+01,-8.430596e+01,0.935117
396.30,49,0,-8.430127e+01,-8.430652e+01,0.782248
396.35,64,0,-8.430183e+01,-8.430708e+01,0.971341
396.40,51,0,-8.430239e+01,-8.430764e+01,0.804002
396.45,26,0,-8.430295e+01,-8.430820e+01,0.486427
396.50,43,0,-8.430351e+01,-8.430876e+01,0.701171
396.55,38,0,-8.430407e+01,-8.430932e+01,0.636985
396.60,43,0,-8.430463e+01,-8.430988e+01,0.702503
396.65,53,0,-8.430519e+01,-8.431044e+01,0.831893
396.70,52,0,-8.430575e+01,-8.431100e+01,0.817291
396.75,49,0,-8.430631e+01,-8.431156e+01,0.784162
396.80,69,0,-8.430687e+01,-8.431212e+01,1.031855
396.85,53,0,-8.430743e+01,-8.431268e+01,0.829878
396.90,37,0,-8.430799e+01,-8.431324e+01,0.625735
396.95,47,0,-8.430855e+01,-8.431379e+01,0.754923
397.00,44,0,-8.430911e+01,-8.431435e+01,0.713183
397.05,48,0,-8.430966e+01,-8.431491e+01,0.764925
397.10,46,0,-8.431022e+01,-8.431547e+01,0.740923
397.15,68,0,-8.431078e+01,-8.431602e+01,1.021920
397.20,35,0,-8.431134e+01,-8.431658e+01,0.600476
397.25,43,0,-8.431189e+01,-8.431714e+01,0.704101
397.30,50,0,-8.431245e+01,-8.431769e+01,0.790196
397.35,36,0,-8.431301e+01,-8.431825e+01,0.611768
397.40,50,0,-8.431356e+01,-8.431880e+01,0.791396
397.45,70,0,-8.431412e+01,-8.431936e+01,1.044060
397.50,66,0,-8.431468e+01,-8.431992e+01,0.995611
397.55,81,0,-8.431523e+01,-8.432047e+01,1.199350
397.60,51,0,-8.431579e+01,-8.432103e+01,0.805232
397.65,70,0,-8.431634e+01,-8.432158e+01,1.050499
397.70,38,0,-8.431690e+01,-8.432214e+01,0.674702
397.75,55,0,-8.431745e+01,-8.432269e+01,0.864275
397.80,59,0,-8.431801e+01,-8.432324e+01,0.915114
397.85,41,0,-8.431856e+01,-8.432380e+01,0.681162
397.90,57,0,-8.431912e+01,-8.432435e+01,0.891268
397.95,49,0,-8.431967e+01,-8.432490e+01,0.783645
398.00,55,0,-8.432022e+01,-8.432546e+01,0.857591
398.05,43,0,-8.432078e+01,-8.432601e+01,0.708028
398.10,42,0,-8.432133e+01,-8.432656e+01,0.691639
398.15,36,0,-8.432188e+01,-8.432711e+01,0.616059
398.20,35,0,-8.432243e+01,-8.432767e+01,0.601607
398.25,49,0,-8.432299e+01,-8.432822e+01,0.783330
398.30,70,0,-8.432354e+01,-8.432877e+01,1.055695
398.35,50,0,-8.432409e+01,-8.432932e+01,0.797083
398.40,40,0,-8.432464e+01,-8.432987e+01,0.663906
398.45,50,0,-8.432519e+01,-8.433042e+01,0.789946
398.50,55,0,-8.432574e+01,-8.433097e+01,0.853961
398.55,54,0,-8.432629e+01,-8.433152e+01,0.840984
398.60,33,0,-8.432685e+01,-8.433207e+01,0.570815
398.65,47,0,-8.432740e+01,-8.433262e+01,0.749948
398.70,46,0,-8.432795e+01,-8.433317e+01,0.736049
398.75,52,0,-8.432850e+01,-8.433372e+01,0.813315
398.80,49,0,-8.432905e+01,-8.433427e+01,0.773028
398.85,68,0,-8.432960e+01,-8.433482e+01,1.016526
398.90,62,0,-8.433014e+01,-8.433537e+01,0.942508
398.95,55,0,-8.433069e+01,-8.433592e+01,0.853149
399.00,49,0,-8.433124e+01,-8.433647e+01,0.775637
399.05,61,0,-8.433179e+01,-8.433701e+01,0.929234
399.10,50,0,-8.433234e+01,-8.433756e+01,0.787448
399.15,45,0,-8.433289e+01,-8.433811e+01,0.723112
399.20,51,0,-8.433343e+01,-8.433866e+01,0.808715
399.25,52,0,-8.433398e+01,-8.433920e+01,0.833984
399.30,38,0,-8.433453e+01,-8.433975e+01,0.654397
399.35,27,0,-8.433508e+01,-8.434030e+01,0.516789
399.40,58,0,-8.433562e+01,-8.434084e+01,0.911173
399.45,53,0,-8.433617e+01,-8.434139e+01,0.848637
399.50,31,0,-8.433672e+01,-8.434193e+01,0.566909
399.55,44,0,-8.433726e+01,-8.434248e+01,0.733342
399.60,47,0,-8.433781e+01,-8.434302e+01,0.770448
399.65,38,0,-8.433835e+01,-8.434357e+01,0.654869
399.70,28,0,-8.433890e+01,-8.434411e+01,0.515731
399.75,35,0,-8.433944e+01,-8.434466e+01,0.626791
399.80,101,0,-8.433999e+01,-8.434520e+01,1.454376
399.85,46,0,-8.434053e+01,-8.434575e+01,0.759093
399.90,33,0,-8.434108e+01,-8.434629e+01,0.638239
399.95,46,0,-8.434162e+01,-8.434683e+01,0.859761
400.00,47,0,-8.434217e+01,-8.434738e+01,0.819704
400.05,52,0,-8.434271e+01,-8.434792e+01,0.841327
400.10,65,0,-8.434325e+01,-8.434846e+01,1.020605
400.15,44,0,-8.434380e+01,-8.434901e+01,0.762354
400.20,54,0,-8.434434e+01,-8.434955e+01,0.871371
400.25,31,0,-8.434488e+01,-8.435009e+01,0.572962
400.30,57,0,-8.434542e+01,-8.435063e+01,0.908165
400.35,31,0,-8.434597e+01,-8.435117e+01,0.579299
400.40,40,0,-8.434651e+01,-8.435172e+01,0.700781
400.45,55,0,-8.434705e+01,-8.435226e+01,0.884494
400.50,34,0,-8.434759e+01,-8.435280e+01,0.609792
400.55,48,0,-8.434813e+01,-8.435334e+01,0.796075
400.60,49,0,-8.434867e+01,-8.435388e+01,0.787020
400.65,42,0,-8.434921e+01,-8.435442e+01,0.706247
400.70,40,0,-8.434976e+01,-8.435496e+01,0.677573
400.75,64,0,-8.435030e+01,-8.435550e+01,0.984403
400.80,50,0,-8.435084e+01,-8.435604e+01,0.807768
400.85,46,0,-8.435138e+01,-8.435658e+01,0.762321
400.90,46,0,-8.435192e+01,-8.435712e+01,0.748967
400.95,45,0,-8.435245e+01,-8.435765e+01,0.735344
401.00,45,0,-8.435299e+01,-8.435819e+01,0.735733
401.05,70,0,-8.435353e+01,-8.435873e+01,1.071394
401.10,43,0,-8.435407e+01,-8.435927e+01,0.761715
401.15,48,0,-8.435461e+01,-8.435981e+01,0.840236
401.20,47,0,-8.435515e+01,-8.436034e+01,0.790103
401.25,38,0,-8.435569e+01,-8.436088e+01,0.661841
401.30,41,0,-8.435622e+01,-8.436142e+01,0.705929
401.35,35,0,-8.435676e+01,-8.436196e+01,0.624615
401.40,52,0,-8.435730e+01,-8.436249e+01,0.856314
401.45,33,0,-8.435784e+01,-8.436303e+01,0.628628
401.50,68,0,-8.435837e+01,-8.436356e+01,1.163419
401.55,46,0,-8.435891e+01,-8.436410e+01,0.818762
401.60,58,0,-8.435945e+01,-8.436464e+01,0.957272
401.65,51,0,-8.435998e+01,-8.436517e+01,0.839288
401.70,74,0,-8.436052e+01,-8.436571e+01,1.143860
401.75,58,0,-8.436105e+01,-8.436624e+01,0.945432
401.80,38,0,-8.436159e+01,-8.436678e+01,0.704061
401.85,32,0,-8.436212e+01,-8.436731e+01,0.617895
401.90,38,0,-8.436266e+01,-8.436784e+01,0.677244
401.95,67,0,-8.436319e+01,-8.436838e+01,1.088962
402.00,27,0,-8.436373e+01,-8.436891e+01,0.530119
402.05,34,0,-8.436426e+01,-8.436945e+01,0.617027
402.10,48,0,-8.436480e+01,-8.436998e+01,0.818108
402.15,38,0,-8.436533e+01,-8.437051e+01,0.680234
402.20,39,0,-8.436586e+01,-8.437104e+01,0.770973
402.25,35,0,-8.436640e+01,-8.437158e+01,0.627874
402.30,49,0,-8.436693e+01,-8.437211e+01,0.818739
402.35,65,0,-8.436746e+01,-8.437264e+01,1.033359
402.40,78,0,-8.436799e+01,-8.437317e+01,1.222377
402.45,39,0,-8.436853e+01,-8.437370e+01,0.696543
402.50,41,0,-8.436906e+01,-8.437424e+01,0.719741
402.55,44,0,-8.436959e+01,-8.437477e+01,0.759545
402.60,57,0,-8.437012e+01,-8.437530e+01,0.967320
402.65,32,0,-8.437065e+01,-8.437583e+01,0.616208
402.70,39,0,-8.437119e+01,-8.437636e+01,0.704181
402.75,49,0,-8.437172e+01,-8.437689e+01,0.819946
402.80,66,0,-8.437225e+01,-8.437742e+01,1.105879
402.85,47,0,-8.437278e+01,-8.437795e+01,0.845739
402.90,53,0,-8.437331e+01,-8.437848e+01,0.915723
402.95,46,0,-8.437384e+01,-8.437901e+01,0.812164
403.00,42,0,-8.437437e+01,-8.437954e+01,0.737421
403.05,54,0,-8.437490e+01,-8.438006e+01,0.902555
403.10,38,0,-8.437543e+01,-8.438059e+01,0.685930
403.15,56,0,-8.437595e+01,-8.438112e+01,0.935713
403.20,38,0,-8.437648e+01,-8.438165e+01,0.677570
403.25,41,0,-8.437701e+01,-8.438218e+01,0.718147
403.30,39,0,-8.437754e+01,-8.438270e+01,0.687479
403.35,38,0,-8.437807e+01,-8.438323e+01,0.670288
403.40,35,0,-8.437860e+01,-8.438376e+01,0.620936
403.45,38,0,-8.437912e+01,-8.438428e+01,0.660536
403.50,49,0,-8.437965e+01,-8.438481e+01,0.804012
403.55,60,0,-8.438018e+01,-8.438534e+01,0.961909
403.60,76,0,-8.438070e+01,-8.438586e+01,1.146439
403.65,54,0,-8.438123e+01,-8.438639e+01,0.849478
403.70,64,0,-8.438176e+01,-8.438691e+01,0.991737
403.75,64,0,-8.438228e+01,-8.438744e+01,0.989594
403.80,29,0,-8.438281e+01,-8.438796e+01,0.539038
403.85,36,0,-8.438334e+01,-8.438849e+01,0.676877
403.90,44,0,-8.438386e+01,-8.438901e+01,0.733989
403.95,53,0,-8.438439e+01,-8.438954e+01,0.844288
404.00,46,0,-8.438491e+01,-8.439006e+01,0.758662
404.05,44,0,-8.438544e+01,-8.439059e+01,0.727627
404.10,69,0,-8.438596e+01,-8.439111e+01,1.053968
404.15,58,0,-8.438649e+01,-8.439163e+01,0.909148
404.20,40,0,-8.438701e+01,-8.439216e+01,0.676655
404.25,40,0,-8.438753e+01,-8.439268e+01,0.673267
404.30,35,0,-8.438806e+01,-8.439320e+01,0.613403
404.35,38,0,-8.438858e+01,-8.439373e+01,0.647168
404.40,44,0,-8.438910e+01,-8.439425e+01,0.725463
404.45,40,0,-8.438963e+01,-8.439477e+01,0.667824
404.50,38,0,-8.439015e+01,-8.439529e+01,0.645717
404.55,38,0,-8.439067e+01,-8.439581e+01,0.651145
404.60,37,0,-8.439119e+01,-8.439633e+01,0.631485
404.65,46,0,-8.439172e+01,-8.439686e+01,0.745547
404.70,68,0,-8.439224e+01,-8.439738e+01,1.034464
404.75,52,0,-8.439276e+01,-8.439790e+01,0.824324
404.80,41,0,-8.439328e+01,-8.439842e+01,0.682651
404.85,56,0,-8.439380e+01,-8.439894e+01,0.876951
404.90,51,0,-8.439432e+01,-8.439946e+01,0.828163
404.95,57,0,-8.439484e+01,-8.439998e+01,0.899314
405.00,40,0,-8.439536e+01,-8.440050e+01,0.682040
405.05,53,0,-8.439588e+01,-8.440101e+01,0.847872
405.10,37,0,-8.439640e+01,-8.440153e+01,0.639746
405.15,52,0,-8.439692e+01,-8.440205e+01,0.837528
405.20,47,0,-8.439744e+01,-8.440257e+01,0.772404
405.25,43,0,-8.439796e+01,-8.440309e+01,0.717900
405.30,43,0,-8.439848e+01,-8.440361e+01,0.720143
405.35,62,0,-8.439900e+01,-8.440413e+01,0.964471
405.40,32,0,-8.439952e+01,-8.440464e+01,0.585879
405.45,56,0,-8.440004e+01,-8.440516e+01,0.898998
405.50,57,0,-8.440055e+01,-8.440568e+01,0.920242
405.55,92,0,-8.440107e+01,-8.440619e+01,1.385076
405.60,55,0,-8.440159e+01,-8.440671e+01,0.882299
405.65,61,0,-8.440211e+01,-8.440723e+01,0.971209
405.70,59,0,-8.440262e+01,-8.440774e+01,0.930094
405.75,31,0,-8.440314e+01,-8.440826e+01,0.565656
405.80,60,0,-8.440366e+01,-8.440878e+01,0.943359
405.85,53,0,-8.440417e+01,-8.440929e+01,0.853374
405.90,42,0,-8.440469e+01,-8.440981e+01,0.703601
405.95,26,0,-8.440521e+01,-8.441032e+01,0.493263
406.00,41,0,-8.440572e+01,-8.441084e+01,0.685968
406.05,37,0,-8.440624e+01,-8.441135e+01,0.633938
406.10,40,0,-8.440675e+01,-8.441187e+01,0.675339
406.15,50,0,-8.440727e+01,-8.441238e+01,0.804884
406.20,45,0,-8.440778e+01,-8.441289e+01,0.739784
406.25,26,0,-8.440830e+01,-8.441341e+01,0.495605
406.30,37,0,-8.440881e+01,-8.441392e+01,0.642353
406.35,60,0,-8.440933e+01,-8.441443e+01,0.970444
406.40,43,0,-8.440984e+01,-8.441495e+01,0.711839
406.45,65,0,-8.441035e+01,-8.441546e+01,0.999001
406.50,37,0,-8.441087e+01,-8.441597e+01,0.643819
406.55,43,0,-8.441138e+01,-8.441648e+01,0.749953
406.60,44,0,-8.441189e+01,-8.441700e+01,0.748928
406.65,39,0,-8.441241e+01,-8.441751e+01,0.700125
406.70,36,0,-8.441292e+01,-8.441802e+01,0.660782
406.75,39,0,-8.441343e+01,-8.441853e+01,0.674614
406.80,29,0,-8.441394e+01,-8.441904e+01,0.546487
406.85,54,0,-8.441445e+01,-8.441955e+01,0.862853
406.90,60,0,-8.441497e+01,-8.442006e+01,0.953705
406.95,36,0,-8.441548e+01,-8.442057e+01,0.640081
407.00,38,0,-8.441599e+01,-8.442108e+01,0.664929
407.05,63,0,-8.441650e+01,-8.442159e+01,0.998048
407.10,41,0,-8.441701e+01,-8.442210e+01,0.704500
407.15,64,0,-8.441752e+01,-8.442261e+01,1.001078
407.20,55,0,-8.441803e+01,-8.442312e+01,0.869531
407.25,35,0,-8.441854e+01,-8.442363e+01,0.618522
407.30,49,0,-8.441905e+01,-8.442414e+01,0.797933
407.35,43,0,-8.441956e+01,-8.442465e+01,0.767915
407.40,53,0,-8.442007e+01,-8.442516e+01,0.848495
407.45,40,0,-8.442058e+01,-8.442566e+01,0.679024
407.50,44,0,-8.442109e+01,-8.442617e+01,0.732469
407.55,48,0,-8.442160e+01,-8.442668e+01,0.784211
407.60,62,0,-8.442210e+01,-8.442719e+01,0.966634
407.65,29,0,-8.442261e+01,-8.442769e+01,0.540164
407.70,43,0,-8.442312e+01,-8.442820e+01,0.721630
407.75,27,0,-8.442363e+01,-8.442871e+01,0.512281
407.80,41,0,-8.442414e+01,-8.442921e+01,0.749596
407.85,45,0,-8.442464e+01,-8.442972e+01,0.761549
407.90,44,0,-8.442515e+01,-8.443023e+01,0.736817
407.95,56,0,-8.442566e+01,-8.443073e+01,0.892525
408.00,60,0,-8.442616e+01,-8.443124e+01,0.959803
408.05,52,0,-8.442667e+01,-8.443174e+01,0.889996
408.10,70,0,-8.442717e+01,-8.443225e+01,1.082854
408.15,62,0,-8.442768e+01,-8.443275e+01,0.970787
408.20,30,0,-8.442819e+01,-8.443326e+01,0.558449
408.25,47,0,-8.442869e+01,-8.443376e+01,0.779225
408.30,42,0,-8.442920e+01,-8.443426e+01,0.762587
408.35,48,0,-8.442970e+01,-8.443477e+01,0.800257
408.40,27,0,-8.443021e+01,-8.443527e+01,0.533532
408.45,38,0,-8.443071e+01,-8.443578e+01,0.673902
408.50,45,0,-8.443122e+01,-8.443628e+01,0.765936
408.55,30,0,-8.443172e+01,-8.443678e+01,0.569024
408.60,47,0,-8.443222e+01,-8.443729e+01,0.788436
408.65,56,0,-8.443273e+01,-8.443779e+01,0.913413
408.70,52,0,-8.443323e+01,-8.443829e+01,0.853114
408.75,37,0,-8.443373e+01,-8.443879e+01,0.660803
408.80,34,0,-8.443424e+01,-8.443929e+01,0.618111
408.85,45,0,-8.443474e+01,-8.443980e+01,0.760074
408.90,62,0,-8.443524e+01,-8.444030e+01,0.982234
408.95,76,0,-8.443574e+01,-8.444080e+01,1.161878
409.00,33,0,-8.443624e+01,-8.444130e+01,0.604408
409.05,48,0,-8.443675e+01,-8.444180e+01,0.789967
409.10,34,0,-8.443725e+01,-8.444230e+01,0.590749
409.15,58,0,-8.443775e+01,-8.444280e+01,0.896630
409.20,33,0,-8.443825e+01,-8.444330e+01,0.573788
409.25,43,0,-8.443875e+01,-8.444380e+01,0.706301
409.30,40,0,-8.443925e+01,-8.444430e+01,0.669040
409.35,57,0,-8.443975e+01,-8.444480e+01,0.879458
409.40,37,0,-8.444025e+01,-8.444530e+01,0.626122
409.45,48,0,-8.444075e+01,-8.444580e+01,0.769531
409.50,32,0,-8.444125e+01,-8.444630e+01,0.564930
409.55,67,0,-8.444175e+01,-8.444679e+01,1.017026
409.60,62,0,-8.444225e+01,-8.444729e+01,0.968250
409.65,32,0,-8.444275e+01,-8.444779e+01,0.568132
409.70,39,0,-8.444325e+01,-8.444829e+01,0.665043
409.75,58,0,-8.444375e+01,-8.444879e+01,0.927921
409.80,38,0,-8.444425e+01,-8.444928e+01,0.691783
409.85,57,0,-8.444474e+01,-8.444978e+01,1.003313
409.90,36,0,-8.444524e+01,-8.445028e+01,0.645642
409.95,63,0,-8.444574e+01,-8.445077e+01,1.031192
410.00,54,0,-8.444624e+01,-8.445127e+01,0.870340
410.05,33,0,-8.444673e+01,-8.445177e+01,0.600667
410.10,57,0,-8.444723e+01,-8.445226e+01,0.961310
410.15,38,0,-8.444773e+01,-8.445276e+01,0.684921
410.20,29,0,-8.444822e+01,-8.445325e+01,0.564518
410.25,60,0,-8.444872e+01,-8.445375e+01,1.048788
410.30,37,0,-8.444922e+01,-8.445424e+01,0.696513
410.35,34,0,-8.444971e+01,-8.445474e+01,0.661869
410.40,26,0,-8.445021e+01,-8.445523e+01,0.542885
410.45,72,0,-8.445070e+01,-8.445573e+01,1.191872
410.50,55,0,-8.445120e+01,-8.445622e+01,0.954567
410.55,50,0,-8.445169e+01,-8.445672e+01,0.936698
410.60,36,0,-8.445219e+01,-8.445721e+01,0.657540
410.65,60,0,-8.445268e+01,-8.445770e+01,0.987672
410.70,44,0,-8.445318e+01,-8.445820e+01,0.779910
410.75,67,0,-8.445367e+01,-8.445869e+01,1.116138
410.80,42,0,-8.445416e+01,-8.445918e+01,0.737057
410.85,31,0,-8.445466e+01,-8.445967e+01,0.585971
410.90,65,0,-8.445515e+01,-8.446017e+01,1.068803
410.95,65,0,-8.445564e+01,-8.446066e+01,1.064267
411.00,63,0,-8.445614e+01,-8.446115e+01,1.010123
411.05,41,0,-8.445663e+01,-8.446164e+01,0.777307
411.10,64,0,-8.445712e+01,-8.446213e+01,1.030452
411.15,59,0,-8.445761e+01,-8.446263e+01,0.968283
411.20,33,0,-8.445811e+01,-8.446312e+01,0.640194
411.25,47,0,-8.445860e+01,-8.446361e+01,0.816488
411.30,39,0,-8.445909e+01,-8.446410e+01,0.698784
411.35,38,0,-8.445958e+01,-8.446459e+01,0.700050
411.40,45,0,-8.446007e+01,-8.446508e+01,0.819799
411.45,43,0,-8.446056e+01,-8.446557e+01,0.755739
411.50,51,0,-8.446105e+01,-8.446606e+01,0.872266
411.55,62,0,-8.446154e+01,-8.446655e+01,1.020636
411.60,29,0,-8.446203e+01,-8.446704e+01,0.610879
411.65,31,0,-8.446252e+01,-8.446753e+01,0.603586
411.70,43,0,-8.446301e+01,-8.446801e+01,0.757730
411.75,51,0,-8.446350e+01,-8.446850e+01,0.888641
411.80,41,0,-8.446399e+01,-8.446899e+01,0.724114
411.85,33,0,-8.446448e+01,-8.446948e+01,0.623741
411.90,53,0,-8.446497e+01,-8.446997e+01,0.906287
411.95,34,0,-8.446546e+01,-8.447045e+01,0.663383
412.00,27,0,-8.446595e+01,-8.447094e+01,0.519122
412.05,32,0,-8.446643e+01,-8.447143e+01,0.585421
412.10,38,0,-8.446692e+01,-8.447192e+01,0.670146
412.15,52,0,-8.446741e+01,-8.447240e+01,0.844381
412.20,48,0,-8.446790e+01,-8.447289e+01,0.863287
412.25,58,0,-8.446839e+01,-8.447337e+01,0.963844
412.30,43,0,-8.446887e+01,-8.447386e+01,0.744728
412.35,70,0,-8.446936e+01,-8.447435e+01,1.077456
412.40,48,0,-8.446985e+01,-8.447483e+01,0.786065
412.45,35,0,-8.447033e+01,-8.447532e+01,0.617868
412.50,60,0,-8.447082e+01,-8.447580e+01,0.942716
412.55,72,0,-8.447130e+01,-8.447629e+01,1.097837
412.60,32,0,-8.447179e+01,-8.447677e+01,0.584145
412.65,40,0,-8.447227e+01,-8.447726e+01,0.690647
412.70,62,0,-8.447276e+01,-8.447774e+01,0.965570
412.75,41,0,-8.447325e+01,-8.447822e+01,0.735450
412.80,44,0,-8.447373e+01,-8.447871e+01,0.796242
412.85,67,0,-8.447421e+01,-8.447919e+01,1.037068
412.90,37,0,-8.447470e+01,-8.447968e+01,0.642707
412.95,50,0,-8.447518e+01,-8.448016e+01,0.807209
413.00,67,0,-8.447567e+01,-8.448064e+01,1.031880
413.05,36,0,-8.447615e+01,-8.448112e+01,0.643080
413.10,63,0,-8.447663e+01,-8.448161e+01,0.982479
413.15,54,0,-8.447712e+01,-8.448209e+01,0.864174
413.20,48,0,-8.447760e+01,-8.448257e+01,0.772969
413.25,28,0,-8.447808e+01,-8.448305e+01,0.525962
413.30,47,0,-8.447857e+01,-8.448353e+01,0.778202
413.35,41,0,-8.447905e+01,-8.448402e+01,0.696124
413.40,62,0,-8.447953e+01,-8.448450e+01,0.998731
413.45,39,0,-8.448001e+01,-8.448498e+01,0.685837
413.50,51,0,-8.448049e+01,-8.448546e+01,0.846000
413.55,57,0,-8.448097e+01,-8.448594e+01,0.948081
413.60,30,0,-8.448146e+01,-8.448642e+01,0.555576
413.65,50,0,-8.448194e+01,-8.448690e+01,0.810311
413.70,41,0,-8.448242e+01,-8.448738e+01,0.699045
413.75,64,0,-8.448290e+01,-8.448786e+01,1.003051
413.80,58,0,-8.448338e+01,-8.448834e+01,0.940453
413.85,41,0,-8.448386e+01,-8.448881e+01,0.692083
413.90,51,0,-8.448434e+01,-8.448929e+01,0.831216
413.95,33,0,-8.448482e+01,-8.448977e+01,0.586719
414.00,55,0,-8.448530e+01,-8.449025e+01,0.866485
414.05,60,0,-8.448578e+01,-8.449073e+01,0.994646
414.10,51,0,-8.448626e+01,-8.449121e+01,0.933290
414.15,44,0,-8.448673e+01,-8.449168e+01,0.764359
414.20,55,0,-8.448721e+01,-8.449216e+01,0.911741
414.25,30,0,-8.448769e+01,-8.449264e+01,0.578889
414.30,55,0,-8.448817e+01,-8.449312e+01,0.875649
414.35,48,0,-8.448865e+01,-8.449359e+01,0.796305
414.40,77,0,-8.448912e+01,-8.449407e+01,1.176521
414.45,59,0,-8.448960e+01,-8.449455e+01,0.938719
414.50,57,0,-8.449008e+01,-8.449502e+01,0.911478
414.55,61,0,-8.449056e+01,-8.449550e+01,0.976905
414.60,53,0,-8.449103e+01,-8.449597e+01,0.946962
414.65,36,0,-8.449151e+01,-8.449645e+01,0.715036
414.70,50,0,-8.449199e+01,-8.449692e+01,0.863367
414.75,39,0,-8.449246e+01,-8.449740e+01,0.684100
414.80,40,0,-8.449294e+01,-8.449787e+01,0.696305
414.85,53,0,-8.449341e+01,-8.449835e+01,0.868003
414.90,74,0,-8.449389e+01,-8.449882e+01,1.139950
414.95,50,0,-8.449436e+01,-8.449930e+01,0.838111
415.00,44,0,-8.449484e+01,-8.449977e+01,0.752972
415.05,40,0,-8.449531e+01,-8.450024e+01,0.701093
415.10,56,0,-8.449579e+01,-8.450072e+01,0.912557
415.15,56,0,-8.449626e+01,-8.450119e+01,0.915626
415.20,75,0,-8.449674e+01,-8.450166e+01,1.159019
415.25,29,0,-8.449721e+01,-8.450214e+01,0.540791
415.30,45,0,-8.449768e+01,-8.450261e+01,0.747038
415.35,39,0,-8.449816e+01,-8.450308e+01,0.674911
415.40,35,0,-8.449863e+01,-8.450355e+01,0.621827
415.45,58,0,-8.449910e+01,-8.450402e+01,0.918937
415.50,50,0,-8.449958e+01,-8.450450e+01,1.081627
415.55,61,0,-8.450005e+01,-8.450497e+01,0.987860
415.60,45,0,-8.450052e+01,-8.450544e+01,0.772003
415.65,44,0,-8.450099e+01,-8.450591e+01,0.763537
415.70,71,0,-8.450146e+01,-8.450638e+01,1.164824
415.75,46,0,-8.450194e+01,-8.450685e+01,0.787573
415.80,62,0,-8.450241e+01,-8.450732e+01,1.021732
415.85,68,0,-8.450288e+01,-8.450779e+01,1.124493
415.90,50,0,-8.450335e+01,-8.450826e+01,0.838766
415.95,38,0,-8.450382e+01,-8.450873e+01,0.663263
416.00,41,0,-8.450429e+01,-8.450920e+01,0.691836
416.05,69,0,-8.450476e+01,-8.450967e+01,1.062201
416.10,33,0,-8.450523e+01,-8.451014e+01,0.594154
416.15,38,0,-8.450570e+01,-8.451061e+01,0.658008
416.20,33,0,-8.450617e+01,-8.451108e+01,0.601788
416.25,47,0,-8.450664e+01,-8.451154e+01,0.788050
416.30,38,0,-8.450711e+01,-8.451201e+01,0.669685
416.35,63,0,-8.450758e+01,-8.451248e+01,0.981027
416.40,45,0,-8.450805e+01,-8.451295e+01,0.733869
416.45,49,0,-8.450852e+01,-8.451341e+01,0.805179
416.50,44,0,-8.450898e+01,-8.451388e+01,0.740000
416.55,34,0,-8.450945e+01,-8.451435e+01,0.599233
416.60,47,0,-8.450992e+01,-8.451482e+01,0.767372
416.65,58,0,-8.451039e+01,-8.451528e+01,0.911958
416.70,32,0,-8.451086e+01,-8.451575e+01,0.577204
416.75,35,0,-8.451132e+01,-8.451621e+01,0.637757
416.80,39,0,-8.451179e+01,-8.451668e+01,0.680158
416.85,59,0,-8.451226e+01,-8.451715e+01,0.939311
416.90,49,0,-8.451272e+01,-8.451761e+01,0.811478
416.95,60,0,-8.451319e+01,-8.451808e+01,0.988198
417.00,32,0,-8.451366e+01,-8.451854e+01,0.629181
417.05,55,0,-8.451412e+01,-8.451901e+01,0.882805
417.10,40,0,-8.451459e+01,-8.451947e+01,0.705480
417.15,47,0,-8.451505e+01,-8.451993e+01,0.834359
417.20,37,0,-8.451552e+01,-8.452040e+01,0.650393
417.25,28,0,-8.451598e+01,-8.452086e+01,0.546370
417.30,43,0,-8.451645e+01,-8.452133e+01,0.742209
417.35,54,0,-8.451691e+01,-8.452179e+01,0.915353
417.40,45,0,-8.451738e+01,-8.452225e+01,0.755330
417.45,41,0,-8.451784e+01,-8.452272e+01,0.763524
417.50,45,0,-8.451830e+01,-8.452318e+01,0.750745
417.55,36,0,-8.451877e+01,-8.452364e+01,0.697759
417.60,53,0,-8.451923e+01,-8.452410e+01,0.883230
417.65,60,0,-8.451969e+01,-8.452457e+01,1.010298
417.70,30,0,-8.452016e+01,-8.452503e+01,0.588301
417.75,35,0,-8.452062e+01,-8.452549e+01,0.669651
417.80,48,0,-8.452108e+01,-8.452595e+01,0.826204
417.85,61,0,-8.452155e+01,-8.452641e+01,0.991931
417.90,37,0,-8.452201e+01,-8.452687e+01,0.663828
417.95,50,0,-8.452247e+01,-8.452733e+01,0.840036
418.00,56,0,-8.452293e+01,-8.452779e+01,0.920082
418.05,48,0,-8.452339e+01,-8.452825e+01,0.816041
418.10,67,0,-8.452385e+01,-8.452871e+01,1.032357
418.15,41,0,-8.452432e+01,-8.452917e+01,0.689609
418.20,40,0,-8.452478e+01,-8.452963e+01,0.731504
418.25,60,0,-8.452524e+01,-8.453009e+01,0.995308
418.30,37,0,-8.452570e+01,-8.453055e+01,0.656846
418.35,48,0,-8.452616e+01,-8.453101e+01,0.799229
418.40,49,0,-8.452662e+01,-8.453147e+01,0.811094
418.45,52,0,-8.452708e+01,-8.453193e+01,0.850630
418.50,66,0,-8.452754e+01,-8.453239e+01,1.037928
418.55,54,0,-8.452800e+01,-8.453285e+01,0.881598
418.60,57,0,-8.452846e+01,-8.453330e+01,0.919623
418.65,29,0,-8.452891e+01,-8.453376e+01,0.603444
418.70,51,0,-8.452937e+01,-8.453422e+01,0.851406
418.75,35,0,-8.452983e+01,-8.453468e+01,0.639741
418.80,55,0,-8.453029e+01,-8.453513e+01,0.925876
418.85,42,0,-8.453075e+01,-8.453559e+01,0.711800
418.90,43,0,-8.453121e+01,-8.453605e+01,0.718319
418.95,74,0,-8.453166e+01,-8.453650e+01,1.116700
419.00,24,0,-8.453212e+01,-8.453696e+01,0.470004
419.05,59,0,-8.453258e+01,-8.453741e+01,0.920084
419.10,66,0,-8.453303e+01,-8.453787e+01,1.016645
419.15,62,0,-8.453349e+01,-8.453832e+01,0.967025
419.20,40,0,-8.453395e+01,-8.453878e+01,0.671501
419.25,51,0,-8.453440e+01,-8.453923e+01,0.810819
419.30,60,0,-8.453486e+01,-8.453969e+01,0.926870
419.35,59,0,-8.453532e+01,-8.454014e+01,0.919387
419.40,51,0,-8.453577e+01,-8.454060e+01,0.817784
419.45,52,0,-8.453623e+01,-8.454105e+01,0.833710
419.50,46,0,-8.453668e+01,-8.454151e+01,0.750436
419.55,51,0,-8.453714e+01,-8.454196e+01,0.815571
419.60,34,0,-8.453759e+01,-8.454241e+01,0.596694
419.65,77,0,-8.453805e+01,-8.454287e+01,1.144893
419.70,46,0,-8.453850e+01,-8.454332e+01,0.745259
419.75,65,0,-8.453895e+01,-8.454377e+01,0.993666
419.80,60,0,-8.453941e+01,-8.454423e+01,0.933292
419.85,51,0,-8.453986e+01,-8.454468e+01,0.869328
419.90,49,0,-8.454032e+01,-8.454513e+01,0.786038
419.95,75,0,-8.454077e+01,-8.454558e+01,1.123345
420.00,56,0,-8.454122e+01,-8.454603e+01,0.877535
420.05,43,0,-8.454167e+01,-8.454648e+01,0.708302
420.10,71,0,-8.454213e+01,-8.454693e+01,1.084707
420.15,44,0,-8.454258e+01,-8.454739e+01,0.718637
420.20,58,0,-8.454303e+01,-8.454784e+01,0.901148
420.25,39,0,-8.454348e+01,-8.454829e+01,0.652161
420.30,47,0,-8.454394e+01,-8.454874e+01,0.761351
420.35,67,0,-8.454439e+01,-8.454919e+01,1.016872
420.40,34,0,-8.454484e+01,-8.454964e+01,0.596786
420.45,67,0,-8.454529e+01,-8.455009e+01,1.012837
420.50,38,0,-8.454574e+01,-8.455054e+01,0.644707
420.55,47,0,-8.454619e+01,-8.455099e+01,0.817974
420.60,51,0,-8.454664e+01,-8.455144e+01,0.810345
420.65,46,0,-8.454709e+01,-8.455188e+01,0.748217
420.70,89,0,-8.454754e+01,-8.455233e+01,1.344955
420.75,39,0,-8.454799e+01,-8.455278e+01,0.658090
420.80,47,0,-8.454844e+01,-8.455323e+01,0.761003
420.85,50,0,-8.454889e+01,-8.455368e+01,0.798190
420.90,51,0,-8.454934e+01,-8.455413e+01,0.810141
420.95,56,0,-8.454979e+01,-8.455457e+01,0.880286
421.00,29,0,-8.455024e+01,-8.455502e+01,0.543197
421.05,69,0,-8.455069e+01,-8.455547e+01,1.050137
421.10,33,0,-8.455113e+01,-8.455591e+01,0.584045
421.15,48,0,-8.455158e+01,-8.455636e+01,0.778052
421.20,44,0,-8.455203e+01,-8.455681e+01,0.720692
421.25,50,0,-8.455248e+01,-8.455725e+01,0.798088
421.30,35,0,-8.455293e+01,-8.455770e+01,0.607814
421.35,61,0,-8.455337e+01,-8.455815e+01,0.940968
421.40,53,0,-8.455382e+01,-8.455859e+01,0.908260
421.45,48,0,-8.455427e+01,-8.455904e+01,0.787328
421.50,41,0,-8.455471e+01,-8.455948e+01,0.691551
421.55,61,0,-8.455516e+01,-8.455993e+01,0.953996
421.60,51,0,-8.455561e+01,-8.456037e+01,0.825773
421.65,53,0,-8.455605e+01,-8.456082e+01,0.875892
421.70,67,0,-8.455650e+01,-8.456126e+01,1.039659
421.75,29,0,-8.455694e+01,-8.456170e+01,0.544109
421.80,68,0,-8.455739e+01,-8.456215e+01,1.070555
421.85,54,0,-8.455783e+01,-8.456259e+01,0.915643
421.90,46,0,-8.455828e+01,-8.456303e+01,0.784275
421.95,50,0,-8.455872e+01,-8.456348e+01,0.828428
422.00,34,0,-8.455917e+01,-8.456392e+01,0.621655
422.05,66,0,-8.455961e+01,-8.456436e+01,1.058298
422.10,46,0,-8.456005e+01,-8.456481e+01,0.773032
422.15,35,0,-8.456050e+01,-8.456525e+01,0.631286
422.20,39,0,-8.456094e+01,-8.456569e+01,0.730296
422.25,41,0,-8.456139e+01,-8.456613e+01,0.710798
422.30,53,0,-8.456183e+01,-8.456657e+01,0.865847
422.35,39,0,-8.456227e+01,-8.456702e+01,0.680947
422.40,30,0,-8.456271e+01,-8.456746e+01,0.552993
422.45,34,0,-8.456316e+01,-8.456790e+01,0.605715
422.50,33,0,-8.456360e+01,-8.456834e+01,0.595514
422.55,51,0,-8.456404e+01,-8.456878e+01,0.823662
422.60,49,0,-8.456448e+01,-8.456922e+01,0.798762
422.65,35,0,-8.456492e+01,-8.456966e+01,0.617742
422.70,67,0,-8.456537e+01,-8.457010e+01,1.035119
422.75,31,0,-8.456581e+01,-8.457054e+01,0.556987
422.80,55,0,-8.456625e+01,-8.457098e+01,0.944061
422.85,48,0,-8.456669e+01,-8.457142e+01,0.796679
422.90,49,0,-8.456713e+01,-8.457186e+01,0.804882
422.95,62,0,-8.456757e+01,-8.457230e+01,0.966906
423.00,70,0,-8.456801e+01,-8.457274e+01,1.088787
423.05,23,0,-8.456845e+01,-8.457317e+01,0.464986
423.10,61,0,-8.456889e+01,-8.457361e+01,0.951283
423.15,55,0,-8.456933e+01,-8.457405e+01,0.876603
423.20,66,0,-8.456977e+01,-8.457449e+01,1.019813
423.25,73,0,-8.457021e+01,-8.457492e+01,1.105969
423.30,53,0,-8.457065e+01,-8.457536e+01,0.828855
423.35,38,0,-8.457109e+01,-8.457580e+01,0.643616
423.40,48,0,-8.457152e+01,-8.457624e+01,0.765415
423.45,58,0,-8.457196e+01,-8.457667e+01,0.898897
423.50,48,0,-8.457240e+01,-8.457711e+01,0.779693
423.55,42,0,-8.457284e+01,-8.457754e+01,0.727972
423.60,47,0,-8.457328e+01,-8.457798e+01,0.775139
423.65,50,0,-8.457371e+01,-8.457842e+01,0.819170
423.70,39,0,-8.457415e+01,-8.457885e+01,0.675700
423.75,42,0,-8.457459e+01,-8.457929e+01,0.713546
423.80,54,0,-8.457502e+01,-8.457972e+01,0.863184
423.85,42,0,-8.457546e+01,-8.458016e+01,0.709055
423.90,46,0,-8.457590e+01,-8.458059e+01,0.764068
423.95,29,0,-8.457633e+01,-8.458103e+01,0.543308
424.00,48,0,-8.457677e+01,-8.458146e+01,0.783826
424.05,41,0,-8.457720e+01,-8.458190e+01,0.682398
424.10,54,0,-8.457764e+01,-8.458233e+01,0.848872
424.15,53,0,-8.457808e+01,-8.458276e+01,0.837820
424.20,46,0,-8.457851e+01,-8.458320e+01,0.749266
424.25,36,0,-8.457895e+01,-8.458363e+01,0.630339
424.30,48,0,-8.457938e+01,-8.458406e+01,0.774540
424.35,35,0,-8.457981e+01,-8.458450e+01,0.610405
424.40,38,0,-8.458025e+01,-8.458493e+01,0.642060
424.45,57,0,-8.458068e+01,-8.458536e+01,0.892498
424.50,31,0,-8.458112e+01,-8.458580e+01,0.559062
424.55,43,0,-8.458155e+01,-8.458623e+01,0.707413
424.60,60,0,-8.458198e+01,-8.458666e+01,0.927989
424.65,48,0,-8.458242e+01,-8.458709e+01,0.776092
424.70,29,0,-8.458285e+01,-8.458752e+01,0.533261
424.75,40,0,-8.458328e+01,-8.458795e+01,0.667153
424.80,52,0,-8.458372e+01,-8.458838e+01,0.821763
424.85,35,0,-8.458415e+01,-8.458882e+01,0.604823
424.90,51,0,-8.458458e+01,-8.458925e+01,0.805709
424.95,39,0,-8.458501e+01,-8.458968e+01,0.655540
425.00,46,0,-8.458544e+01,-8.459011e+01,0.744436
425.05,54,0,-8.458588e+01,-8.459054e+01,0.846083
425.10,46,0,-8.458631e+01,-8.459097e+01,0.744237
425.15,42,0,-8.458674e+01,-8.459140e+01,0.696447
425.20,33,0,-8.458717e+01,-8.459182e+01,0.577642
425.25,31,0,-8.458760e+01,-8.459225e+01,0.550280
425.30,37,0,-8.458803e+01,-8.459268e+01,0.634486
425.35,44,0,-8.458846e+01,-8.459311e+01,0.719688
425.40,29,0,-8.458889e+01,-8.459354e+01,0.527181
425.45,73,0,-8.458932e+01,-8.459397e+01,1.110245
425.50,62,0,-8.458975e+01,-8.459439e+01,0.946512
425.55,42,0,-8.459018e+01,-8.459482e+01,0.692152
425.60,29,0,-8.459061e+01,-8.459525e+01,0.525863
425.65,49,0,-8.459104e+01,-8.459568e+01,0.801699
425.70,42,0,-8.459147e+01,-8.459611e+01,0.693816
425.75,26,0,-8.459189e+01,-8.459653e+01,0.490505
425.80,46,0,-8.459232e+01,-8.459696e+01,0.750667
425.85,42,0,-8.459275e+01,-8.459739e+01,0.695776
425.90,33,0,-8.459318e+01,-8.459781e+01,0.628007
425.95,30,0,-8.459361e+01,-8.459824e+01,0.606751
426.00,30,0,-8.459403e+01,-8.459866e+01,0.650306
426.05,66,0,-8.459446e+01,-8.459909e+01,1.070082
426.10,39,0,-8.459489e+01,-8.459951e+01,0.682164
426.15,44,0,-8.459532e+01,-8.459994e+01,0.742929
426.20,56,0,-8.459574e+01,-8.460037e+01,0.922888
426.25,56,0,-8.459617e+01,-8.460079e+01,0.899658
426.30,37,0,-8.459659e+01,-8.460121e+01,0.650970
426.35,38,0,-8.459702e+01,-8.460164e+01,0.666306
426.40,34,0,-8.459745e+01,-8.460206e+01,0.615419
426.45,44,0,-8.459787e+01,-8.460249e+01,0.770383
426.50,31,0,-8.459830e+01,-8.460291e+01,0.581514
426.55,30,0,-8.459872e+01,-8.460334e+01,0.569831
426.60,54,0,-8.459915e+01,-8.460376e+01,0.880812
426.65,41,0,-8.459957e+01,-8.460418e+01,0.715821
426.70,48,0,-8.460000e+01,-8.460460e+01,0.818919
426.75,74,0,-8.460042e+01,-8.460503e+01,1.165478
426.80,37,0,-8.460085e+01,-8.460545e+01,0.648748
426.85,42,0,-8.460127e+01,-8.460587e+01,0.724794
426.90,36,0,-8.460169e+01,-8.460629e+01,0.658403
426.95,61,0,-8.460212e+01,-8.460672e+01,0.978872
427.00,28,0,-8.460254e+01,-8.460714e+01,0.575115
427.05,65,0,-8.460296e+01,-8.460756e+01,1.039778
427.10,49,0,-8.460339e+01,-8.460798e+01,0.852800
427.15,34,0,-8.460381e+01,-8.460840e+01,0.651084
427.20,43,0,-8.460423e+01,-8.460882e+01,0.760706
427.25,52,0,-8.460465e+01,-8.460924e+01,0.850773
427.30,48,0,-8.460508e+01,-8.460966e+01,0.804403
427.35,39,0,-8.460550e+01,-8.461008e+01,0.686922
427.40,49,0,-8.460592e+01,-8.461050e+01,0.842828
427.45,49,0,-8.460634e+01,-8.461092e+01,0.816024
427.50,43,0,-8.460676e+01,-8.461134e+01,0.732720
427.55,64,0,-8.460718e+01,-8.461176e+01,1.010269
427.60,55,0,-8.460761e+01,-8.461218e+01,0.875647
427.65,56,0,-8.460803e+01,-8.461260e+01,0.948290
427.70,43,0,-8.460845e+01,-8.461302e+01,0.731179
427.75,30,0,-8.460887e+01,-8.461344e+01,0.560469
427.80,63,0,-8.460929e+01,-8.461386e+01,1.000105
427.85,53,0,-8.460971e+01,-8.461428e+01,0.872971
427.90,55,0,-8.461013e+01,-8.461469e+01,0.896213
427.95,53,0,-8.461055e+01,-8.461511e+01,0.948962
428.00,63,0,-8.461097e+01,-8.461553e+01,1.007324
428.05,55,0,-8.461138e+01,-8.461595e+01,0.882488
428.10,36,0,-8.461180e+01,-8.461636e+01,0.627601
428.15,49,0,-8.461222e+01,-8.461678e+01,0.799682
428.20,36,0,-8.461264e+01,-8.461720e+01,0.632008
428.25,37,0,-8.461306e+01,-8.461761e+01,0.653068
428.30,45,0,-8.461348e+01,-8.461803e+01,0.779701
428.35,33,0,-8.461389e+01,-8.461845e+01,0.594261
428.40,36,0,-8.461431e+01,-8.461886e+01,0.634025
428.45,27,0,-8.461473e+01,-8.461928e+01,0.507237
428.50,56,0,-8.461515e+01,-8.461969e+01,0.888244
428.55,56,0,-8.461556e+01,-8.462011e+01,0.881297
428.60,30,0,-8.461598e+01,-8.462052e+01,0.545800
428.65,71,0,-8.461640e+01,-8.462094e+01,1.079980
428.70,45,0,-8.461681e+01,-8.462135e+01,0.742634
428.75,38,0,-8.461723e+01,-8.462177e+01,0.642853
428.80,56,0,-8.461765e+01,-8.462218e+01,0.874312
428.85,50,0,-8.461806e+01,-8.462260e+01,0.791935
428.90,41,0,-8.461848e+01,-8.462301e+01,0.678526
428.95,36,0,-8.461889e+01,-8.462342e+01,0.617237
429.00,62,0,-8.461931e+01,-8.462384e+01,0.957889
429.05,46,0,-8.461972e+01,-8.462425e+01,0.759996
429.10,31,0,-8.462014e+01,-8.462466e+01,0.552613
429.15,38,0,-8.462055e+01,-8.462507e+01,0.661726
429.20,42,0,-8.462097e+01,-8.462549e+01,0.723199
429.25,47,0,-8.462138e+01,-8.462590e+01,0.788924
429.30,43,0,-8.462179e+01,-8.462631e+01,0.733350
429.35,39,0,-8.462221e+01,-8.462672e+01,0.681298
429.40,33,0,-8.462262e+01,-8.462714e+01,0.601499
429.45,63,0,-8.462303e+01,-8.462755e+01,1.010883
429.50,51,0,-8.462345e+01,-8.462796e+01,0.900868
429.55,36,0,-8.462386e+01,-8.462837e+01,0.647643
429.60,58,0,-8.462427e+01,-8.462878e+01,0.929506
429.65,47,0,-8.462469e+01,-8.462919e+01,0.792097
429.70,49,0,-8.462510e+01,-8.462960e+01,0.843021
429.75,33,0,-8.462551e+01,-8.463001e+01,0.645730
429.80,37,0,-8.462592e+01,-8.463042e+01,0.675197
429.85,38,0,-8.462633e+01,-8.463083e+01,0.667570
429.90,42,0,-8.462675e+01,-8.463124e+01,0.725124
429.95,30,0,-8.462716e+01,-8.463165e+01,0.568286
430.00,55,0,-8.462757e+01,-8.463206e+01,0.898749
430.05,53,0,-8.462798e+01,-8.463247e+01,0.939193
430.10,50,0,-8.462839e+01,-8.463288e+01,0.841254
430.15,36,0,-8.462880e+01,-8.463329e+01,0.651270
430.20,31,0,-8.462921e+01,-8.463370e+01,0.591798
430.25,42,0,-8.462962e+01,-8.463410e+01,0.735391
430.30,56,0,-8.463003e+01,-8.463451e+01,0.919435
430.35,54,0,-8.463044e+01,-8.463492e+01,0.894593
430.40,66,0,-8.463085e+01,-8.463533e+01,1.043110
430.45,55,0,-8.463126e+01,-8.463573e+01,0.878898
430.50,29,0,-8.463167e+01,-8.463614e+01,0.569176
430.55,47,0,-8.463208e+01,-8.463655e+01,0.779314
430.60,55,0,-8.463248e+01,-8.463695e+01,0.877579
430.65,49,0,-8.463289e+01,-8.463736e+01,0.867343
430.70,40,0,-8.463330e+01,-8.463777e+01,0.701861
430.75,46,0,-8.463371e+01,-8.463817e+01,0.787861
430.80,59,0,-8.463412e+01,-8.463858e+01,0.941240
430.85,65,0,-8.463453e+01,-8.463899e+01,1.008596
430.90,41,0,-8.463493e+01,-8.463939e+01,0.699970
430.95,33,0,-8.463534e+01,-8.463980e+01,0.599067
431.00,43,0,-8.463575e+01,-8.464020e+01,0.725289
431.05,39,0,-8.463615e+01,-8.464061e+01,0.680022
431.10,35,0,-8.463656e+01,-8.464101e+01,0.683580
431.15,42,0,-8.463697e+01,-8.464142e+01,0.711427
431.20,32,0,-8.463737e+01,-8.464182e+01,0.581255
431.25,31,0,-8.463778e+01,-8.464223e+01,0.574553
431.30,42,0,-8.463819e+01,-8.464263e+01,0.711443
431.35,43,0,-8.463859e+01,-8.464303e+01,0.724341
431.40,45,0,-8.463900e+01,-8.464344e+01,0.750986
431.45,32,0,-8.463940e+01,-8.464384e+01,0.583370
431.50,56,0,-8.463981e+01,-8.464424e+01,0.889756
431.55,53,0,-8.464021e+01,-8.464465e+01,0.832895
431.60,62,0,-8.464062e+01,-8.464505e+01,0.948611
431.65,48,0,-8.464102e+01,-8.464545e+01,0.775534
431.70,30,0,-8.464142e+01,-8.464585e+01,0.563602
431.75,37,0,-8.464183e+01,-8.464626e+01,0.666234
431.80,33,0,-8.464223e+01,-8.464666e+01,0.593910
431.85,48,0,-8.464264e+01,-8.464706e+01,0.824490
431.90,45,0,-8.464304e+01,-8.464746e+01,0.745727
431.95,40,0,-8.464344e+01,-8.464786e+01,0.682555
432.00,30,0,-8.464385e+01,-8.464826e+01,0.566213
432.05,43,0,-8.464425e+01,-8.464866e+01,0.764442
432.10,49,0,-8.464465e+01,-8.464906e+01,0.849104
432.15,41,0,-8.464505e+01,-8.464947e+01,0.740257
432.20,30,0,-8.464546e+01,-8.464987e+01,0.586745
432.25,72,0,-8.464586e+01,-8.465027e+01,1.134836
432.30,34,0,-8.464626e+01,-8.465067e+01,0.630333
432.35,59,0,-8.464666e+01,-8.465107e+01,0.962137
432.40,31,0,-8.464706e+01,-8.465146e+01,0.590658
432.45,51,0,-8.464746e+01,-8.465186e+01,0.855496
432.50,60,0,-8.464787e+01,-8.465226e+01,0.966925
432.55,43,0,-8.464827e+01,-8.465266e+01,0.753494
432.60,33,0,-8.464867e+01,-8.465306e+01,0.588044
432.65,27,0,-8.464907e+01,-8.465346e+01,0.528475
432.70,52,0,-8.464947e+01,-8.465386e+01,0.834332
432.75,70,0,-8.464987e+01,-8.465426e+01,1.072491
432.80,47,0,-8.465027e+01,-8.465465e+01,0.769223
432.85,50,0,-8.465067e+01,-8.465505e+01,0.814923
432.90,33,0,-8.465107e+01,-8.465545e+01,0.589417
432.95,64,0,-8.465147e+01,-8.465585e+01,1.001780
433.00,59,0,-8.465186e+01,-8.465624e+01,0.980925
433.05,60,0,-8.465226e+01,-8.465664e+01,0.950408
433.10,52,0,-8.465266e+01,-8.465704e+01,0.838167
433.15,83,0,-8.465306e+01,-8.465743e+01,1.279430
433.20,35,0,-8.465346e+01,-8.465783e+01,0.623675
433.25,62,0,-8.465386e+01,-8.465822e+01,0.975716
433.30,33,0,-8.465425e+01,-8.465862e+01,0.600726
433.35,46,0,-8.465465e+01,-8.465902e+01,0.768115
433.40,38,0,-8.465505e+01,-8.465941e+01,0.682096
433.45,59,0,-8.465545e+01,-8.465981e+01,0.941658
433.50,54,0,-8.465584e+01,-8.466020e+01,0.872408
433.55,56,0,-8.465624e+01,-8.466060e+01,0.890628
433.60,38,0,-8.465664e+01,-8.466099e+01,0.644385
433.65,63,0,-8.465703e+01,-8.466139e+01,0.969200
433.70,40,0,-8.465743e+01,-8.466178e+01,0.668093
433.75,45,0,-8.465783e+01,-8.466217e+01,0.736376
433.80,51,0,-8.465822e+01,-8.466257e+01,0.812290
433.85,44,0,-8.465862e+01,-8.466296e+01,0.721494
433.90,46,0,-8.465901e+01,-8.466335e+01,0.748999
433.95,37,0,-8.465941e+01,-8.466375e+01,0.629327
434.00,32,0,-8.465980e+01,-8.466414e+01,0.564587
434.05,29,0,-8.466020e+01,-8.466453e+01,0.528691
434.10,29,0,-8.466059e+01,-8.466493e+01,0.524952
434.15,74,0,-8.466099e+01,-8.466532e+01,1.111025
434.20,40,0,-8.466138e+01,-8.466571e+01,0.669914
434.25,39,0,-8.466178e+01,-8.466610e+01,0.668840
434.30,31,0,-8.466217e+01,-8.466650e+01,0.564675
434.35,74,0,-8.466256e+01,-8.466689e+01,1.110216
434.40,52,0,-8.466296e+01,-8.466728e+01,0.838306
434.45,40,0,-8.466335e+01,-8.466767e+01,0.688749
434.50,46,0,-8.466374e+01,-8.466806e+01,0.767258
434.55,44,0,-8.466414e+01,-8.466845e+01,0.793243
434.60,36,0,-8.466453e+01,-8.466884e+01,0.673323
434.65,33,0,-8.466492e+01,-8.466923e+01,0.600880
434.70,33,0,-8.466531e+01,-8.466962e+01,0.595745
434.75,31,0,-8.466571e+01,-8.467001e+01,0.571780
434.80,65,0,-8.466610e+01,-8.467040e+01,1.020589
434.85,56,0,-8.466649e+01,-8.467079e+01,0.907013
434.90,46,0,-8.466688e+01,-8.467118e+01,0.775507
434.95,58,0,-8.466727e+01,-8.467157e+01,0.935856
435.00,50,0,-8.466766e+01,-8.467196e+01,0.880713
435.05,50,0,-8.466806e+01,-8.467235e+01,0.858462
435.10,37,0,-8.466845e+01,-8.467274e+01,0.644834
435.15,60,0,-8.466884e+01,-8.467313e+01,0.948016
435.20,60,0,-8.466923e+01,-8.467351e+01,0.945416
435.25,47,0,-8.466962e+01,-8.467390e+01,0.777118
435.30,51,0,-8.467001e+01,-8.467429e+01,0.810827
435.35,41,0,-8.467040e+01,-8.467468e+01,0.683511
435.40,53,0,-8.467079e+01,-8.467507e+01,0.838130
435.45,62,0,-8.467118e+01,-8.467545e+01,0.954646
435.50,60,0,-8.467157e+01,-8.467584e+01,0.927738
435.55,52,0,-8.467195e+01,-8.467623e+01,0.828490
435.60,47,0,-8.467234e+01,-8.467661e+01,0.757599
435.65,37,0,-8.467273e+01,-8.467700e+01,0.629219
435.70,45,0,-8.467312e+01,-8.467739e+01,0.734865
435.75,46,0,-8.467351e+01,-8.467777e+01,0.747877
435.80,54,0,-8.467390e+01,-8.467816e+01,0.848431
435.85,38,0,-8.467428e+01,-8.467854e+01,0.642973
435.90,37,0,-8.467467e+01,-8.467893e+01,0.652859
435.95,42,0,-8.467506e+01,-8.467931e+01,0.720159
436.00,37,0,-8.467545e+01,-8.467970e+01,0.646341
436.05,41,0,-8.467583e+01,-8.468008e+01,0.697610
436.10,77,0,-8.467622e+01,-8.468047e+01,1.164347
436.15,46,0,-8.467661e+01,-8.468085e+01,0.765655
436.20,42,0,-8.467699e+01,-8.468124e+01,0.714845
436.25,41,0,-8.467738e+01,-8.468162e+01,0.765295
436.30,54,0,-8.467777e+01,-8.468200e+01,0.874882
436.35,42,0,-8.467815e+01,-8.468239e+01,0.712475
436.40,41,0,-8.467854e+01,-8.468277e+01,0.703922
436.45,59,0,-8.467892e+01,-8.468316e+01,0.929983
436.50,41,0,-8.467931e+01,-8.468354e+01,0.700666
436.55,41,0,-8.467969e+01,-8.468392e+01,0.695685
436.60,38,0,-8.468008e+01,-8.468430e+01,0.663184
436.65,63,0,-8.468046e+01,-8.468469e+01,0.982758
436.70,35,0,-8.468085e+01,-8.468507e+01,0.628308
436.75,57,0,-8.468123e+01,-8.468545e+01,0.903447
436.80,62,0,-8.468162e+01,-8.468583e+01,0.960496
436.85,55,0,-8.468200e+01,-8.468621e+01,0.869554
436.90,62,0,-8.468238e+01,-8.468660e+01,0.956547
436.95,52,0,-8.468277e+01,-8.468698e+01,0.828563
437.00,47,0,-8.468315e+01,-8.468736e+01,0.761252
437.05,51,0,-8.468353e+01,-8.468774e+01,0.811922
437.10,35,0,-8.468392e+01,-8.468812e+01,0.602785
437.15,41,0,-8.468430e+01,-8.468850e+01,0.683116
437.20,47,0,-8.468468e+01,-8.468888e+01,0.759528
437.25,29,0,-8.468507e+01,-8.468926e+01,0.528501
437.30,51,0,-8.468545e+01,-8.468964e+01,0.808273
437.35,41,0,-8.468583e+01,-8.469002e+01,0.682575
437.40,51,0,-8.468621e+01,-8.469040e+01,0.816239
437.45,67,0,-8.468659e+01,-8.469078e+01,1.026217
437.50,76,0,-8.468697e+01,-8.469116e+01,1.137566
437.55,66,0,-8.468736e+01,-8.469154e+01,1.006331
437.60,34,0,-8.468774e+01,-8.469192e+01,0.601357
437.65,45,0,-8.468812e+01,-8.469230e+01,0.739155
437.70,80,0,-8.468850e+01,-8.469267e+01,1.193791
437.75,61,0,-8.468888e+01,-8.469305e+01,0.938688
437.80,42,0,-8.468926e+01,-8.469343e+01,0.696754
437.85,43,0,-8.468964e+01,-8.469381e+01,0.711998
437.90,67,0,-8.469002e+01,-8.469419e+01,1.060376
437.95,46,0,-8.469040e+01,-8.469456e+01,0.777646
438.00,57,0,-8.469078e+01,-8.469494e+01,0.925115
438.05,79,0,-8.469116e+01,-8.469532e+01,1.211366
438.10,57,0,-8.469154e+01,-8.469569e+01,0.930350
438.15,45,0,-8.469192e+01,-8.469607e+01,0.765603
438.20,51,0,-8.469229e+01,-8.469645e+01,0.853469
438.25,38,0,-8.469267e+01,-8.469682e+01,0.808693
438.30,54,0,-8.469305e+01,-8.469720e+01,0.930377
438.35,47,0,-8.469343e+01,-8.469757e+01,0.795195
438.40,47,0,-8.469381e+01,-8.469795e+01,0.800251
438.45,29,0,-8.469419e+01,-8.469833e+01,0.561979
438.50,63,0,-8.469456e+01,-8.469870e+01,1.010811
438.55,38,0,-8.469494e+01,-8.469908e+01,0.672511
438.60,41,0,-8.469532e+01,-8.469945e+01,0.709691
438.65,50,0,-8.469570e+01,-8.469983e+01,0.828730
438.70,38,0,-8.469607e+01,-8.470020e+01,0.653309
438.75,81,0,-8.469645e+01,-8.470057e+01,1.224755
438.80,29,0,-8.469683e+01,-8.470095e+01,0.544276
438.85,48,0,-8.469720e+01,-8.470132e+01,0.877727
438.90,56,0,-8.469758e+01,-8.470170e+01,0.930646
438.95,80,0,-8.469795e+01,-8.470207e+01,1.297374
439.00,48,0,-8.469833e+01,-8.470244e+01,0.820731
439.05,33,0,-8.469870e+01,-8.470282e+01,0.612940
439.10,35,0,-8.469908e+01,-8.470319e+01,0.639727
439.15,40,0,-8.469946e+01,-8.470356e+01,0.709439
439.20,79,0,-8.469983e+01,-8.470393e+01,1.225964
439.25,41,0,-8.470021e+01,-8.470431e+01,0.717065
439.30,57,0,-8.470058e+01,-8.470468e+01,0.921779
439.35,53,0,-8.470095e+01,-8.470505e+01,0.870324
439.40,55,0,-8.470133e+01,-8.470542e+01,0.889656
439.45,51,0,-8.470170e+01,-8.470579e+01,0.824441
439.50,38,0,-8.470208e+01,-8.470617e+01,0.655858
439.55,55,0,-8.470245e+01,-8.470654e+01,0.882239
439.60,52,0,-8.470282e+01,-8.470691e+01,0.842956
439.65,54,0,-8.470320e+01,-8.470728e+01,0.863070
439.70,34,0,-8.470357e+01,-8.470765e+01,0.601210
439.75,43,0,-8.470394e+01,-8.470802e+01,0.719935
439.80,42,0,-8.470432e+01,-8.470839e+01,0.764619
439.85,57,0,-8.470469e+01,-8.470876e+01,0.921767
439.90,76,0,-8.470506e+01,-8.470913e+01,1.174072
439.95,35,0,-8.470543e+01,-8.470950e+01,0.695176
440.00,41,0,-8.470580e+01,-8.470987e+01,0.760707
440.05,34,0,-8.470618e+01,-8.471024e+01,0.598540
440.10,35,0,-8.470655e+01,-8.471061e+01,0.612229
440.15,33,0,-8.470692e+01,-8.471098e+01,0.603071
440.20,71,0,-8.470729e+01,-8.471134e+01,1.079742
440.25,53,0,-8.470766e+01,-8.471171e+01,0.868874
440.30,40,0,-8.470803e+01,-8.471208e+01,0.719500
440.35,57,0,-8.470840e+01,-8.471245e+01,0.920436
440.40,42,0,-8.470877e+01,-8.471282e+01,0.709870
440.45,55,0,-8.470914e+01,-8.471319e+01,0.876926
440.50,65,0,-8.470951e+01,-8.471355e+01,1.035868
440.55,45,0,-8.470988e+01,-8.471392e+01,0.760265
440.60,44,0,-8.471025e+01,-8.471429e+01,0.740502
440.65,37,0,-8.471062e+01,-8.471466e+01,0.656700
440.70,39,0,-8.471099e+01,-8.471502e+01,0.718139
440.75,53,0,-8.471136e+01,-8.471539e+01,0.866273
440.80,43,0,-8.471173e+01,-8.471576e+01,0.735497
440.85,35,0,-8.471210e+01,-8.471612e+01,0.664728
440.90,43,0,-8.471247e+01,-8.471649e+01,0.729807
440.95,46,0,-8.471284e+01,-8.471685e+01,0.768870
441.00,36,0,-8.471320e+01,-8.471722e+01,0.688441
441.05,61,0,-8.471357e+01,-8.471758e+01,0.961655
441.10,54,0,-8.471394e+01,-8.471795e+01,0.878604
441.15,73,0,-8.471431e+01,-8.471832e+01,1.118564
441.20,53,0,-8.471468e+01,-8.471868e+01,0.859059
441.25,28,0,-8.471504e+01,-8.471905e+01,0.535567
441.30,33,0,-8.471541e+01,-8.471941e+01,0.592776
441.35,73,0,-8.471578e+01,-8.471977e+01,1.106227
441.40,44,0,-8.471614e+01,-8.472014e+01,0.733940
441.45,62,0,-8.471651e+01,-8.472050e+01,0.967240
441.50,53,0,-8.471688e+01,-8.472087e+01,0.851004
441.55,32,0,-8.471724e+01,-8.472123e+01,0.578910
441.60,49,0,-8.471761e+01,-8.472159e+01,0.821201
441.65,57,0,-8.471797e+01,-8.472196e+01,0.905709
441.70,48,0,-8.471834e+01,-8.472232e+01,0.785431
441.75,58,0,-8.471871e+01,-8.472268e+01,0.915898
441.80,39,0,-8.471907e+01,-8.472304e+01,0.670595
441.85,48,0,-8.471944e+01,-8.472341e+01,0.785379
441.90,27,0,-8.471980e+01,-8.472377e+01,0.515505
441.95,31,0,-8.472017e+01,-8.472413e+01,0.566480
442.00,41,0,-8.472053e+01,-8.472449e+01,0.698627
442.05,34,0,-8.472089e+01,-8.472486e+01,0.600768
442.10,47,0,-8.472126e+01,-8.472522e+01,0.755450
442.15,61,0,-8.472162e+01,-8.472558e+01,0.943522
442.20,64,0,-8.472199e+01,-8.472594e+01,0.976005
442.25,53,0,-8.472235e+01,-8.472630e+01,0.849686
442.30,53,0,-8.472271e+01,-8.472666e+01,0.837875
442.35,57,0,-8.472308e+01,-8.472702e+01,0.889748
442.40,44,0,-8.472344e+01,-8.472738e+01,0.738054
442.45,40,0,-8.472380e+01,-8.472774e+01,0.680928
442.50,29,0,-8.472416e+01,-8.472810e+01,0.536988
442.55,38,0,-8.472453e+01,-8.472846e+01,0.661430
442.60,47,0,-8.472489e+01,-8.472882e+01,0.787907
442.65,36,0,-8.472525e+01,-8.472918e+01,0.630394
442.70,55,0,-8.472561e+01,-8.472954e+01,0.874988
442.75,38,0,-8.472598e+01,-8.472990e+01,0.663775
442.80,47,0,-8.472634e+01,-8.473026e+01,0.777040
442.85,63,0,-8.472670e+01,-8.473062e+01,0.980406
442.90,46,0,-8.472706e+01,-8.473098e+01,0.756611
442.95,34,0,-8.472742e+01,-8.473133e+01,0.589195
443.00,50,0,-8.472778e+01,-8.473169e+01,0.799740
443.05,54,0,-8.472814e+01,-8.473205e+01,0.850569
443.10,52,0,-8.472850e+01,-8.473241e+01,0.822969
443.15,27,0,-8.472886e+01,-8.473277e+01,0.503056
443.20,34,0,-8.472922e+01,-8.473312e+01,0.591341
443.25,38,0,-8.472958e+01,-8.473348e+01,0.646582
443.30,55,0,-8.472994e+01,-8.473384e+01,0.863293
443.35,70,0,-8.473030e+01,-8.473419e+01,1.058168
443.40,26,0,-8.473066e+01,-8.473455e+01,0.495425
443.45,34,0,-8.473102e+01,-8.473491e+01,0.591443
443.50,54,0,-8.473138e+01,-8.473526e+01,0.849155
443.55,40,0,-8.473174e+01,-8.473562e+01,0.672410
443.60,37,0,-8.473210e+01,-8.473598e+01,0.640190
443.65,55,0,-8.473246e+01,-8.473633e+01,0.876681
443.70,34,0,-8.473281e+01,-8.473669e+01,0.606989
443.75,35,0,-8.473317e+01,-8.473704e+01,0.629689
443.80,34,0,-8.473353e+01,-8.473740e+01,0.637860
443.85,40,0,-8.473389e+01,-8.473775e+01,0.726995
443.90,57,0,-8.473425e+01,-8.473811e+01,0.928870
443.95,29,0,-8.473460e+01,-8.473846e+01,0.548639
444.00,37,0,-8.473496e+01,-8.473882e+01,0.680290
444.05,57,0,-8.473532e+01,-8.473917e+01,0.910521
444.10,36,0,-8.473567e+01,-8.473953e+01,0.634122
444.15,40,0,-8.473603e+01,-8.473988e+01,0.688088
444.20,51,0,-8.473639e+01,-8.474023e+01,0.830749
444.25,48,0,-8.473674e+01,-8.474059e+01,0.788109
444.30,36,0,-8.473710e+01,-8.474094e+01,0.629746
444.35,40,0,-8.473745e+01,-8.474129e+01,0.681495
444.40,32,0,-8.473781e+01,-8.474165e+01,0.578236
444.45,33,0,-8.473817e+01,-8.474200e+01,0.590124
444.50,35,0,-8.473852e+01,-8.474235e+01,0.605819
444.55,46,0,-8.473888e+01,-8.474271e+01,0.749251
444.60,70,0,-8.473923e+01,-8.474306e+01,1.072108
444.65,49,0,-8.473959e+01,-8.474341e+01,0.788151
444.70,32,0,-8.473994e+01,-8.474376e+01,0.569921
444.75,53,0,-8.474030e+01,-8.474411e+01,0.849583
444.80,37,0,-8.474065e+01,-8.474447e+01,0.634123
444.85,51,0,-8.474100e+01,-8.474482e+01,0.813146
444.90,41,0,-8.474136e+01,-8.474517e+01,0.680970
444.95,47,0,-8.474171e+01,-8.474552e+01,0.764315
445.00,47,0,-8.474207e+01,-8.474587e+01,0.761387
445.05,72,0,-8.474242e+01,-8.474622e+01,1.078564
445.10,38,0,-8.474277e+01,-8.474657e+01,0.641563
445.15,42,0,-8.474313e+01,-8.474692e+01,0.695531
445.20,75,0,-8.474348e+01,-8.474727e+01,1.115516
445.25,52,0,-8.474383e+01,-8.474762e+01,0.826154
445.30,45,0,-8.474418e+01,-8.474797e+01,0.732611
445.35,30,0,-8.474454e+01,-8.474832e+01,0.540883
445.40,42,0,-8.474489e+01,-8.474867e+01,0.689942
445.45,48,0,-8.474524e+01,-8.474902e+01,0.775742
445.50,43,0,-8.474559e+01,-8.474937e+01,0.730119
445.55,46,0,-8.474594e+01,-8.474972e+01,0.772352
445.60,46,0,-8.474629e+01,-8.475007e+01,0.773761
445.65,43,0,-8.474665e+01,-8.475042e+01,0.721570
445.70,44,0,-8.474700e+01,-8.475076e+01,0.742431
445.75,59,0,-8.474735e+01,-8.475111e+01,0.969642
445.80,52,0,-8.474770e+01,-8.475146e+01,0.848829
445.85,52,0,-8.474805e+01,-8.475181e+01,0.841181
445.90,37,0,-8.474840e+01,-8.475216e+01,0.648713
445.95,42,0,-8.474875e+01,-8.475250e+01,0.707441
446.00,69,0,-8.474910e+01,-8.475285e+01,1.048226
446.05,38,0,-8.474945e+01,-8.475320e+01,0.640817
446.10,70,0,-8.474980e+01,-8.475354e+01,1.054910
446.15,25,0,-8.475015e+01,-8.475389e+01,0.473333
446.20,43,0,-8.475050e+01,-8.475424e+01,0.761950
446.25,39,0,-8.475085e+01,-8.475458e+01,0.682517
446.30,38,0,-8.475120e+01,-8.475493e+01,0.656801
446.35,72,0,-8.475154e+01,-8.475528e+01,1.123559
446.40,27,0,-8.475189e+01,-8.475562e+01,0.522059
446.45,52,0,-8.475224e+01,-8.475597e+01,0.840356
446.50,40,0,-8.475259e+01,-8.475631e+01,0.692207
446.55,55,0,-8.475294e+01,-8.475666e+01,0.910771
446.60,51,0,-8.475329e+01,-8.475700e+01,0.827262
446.65,44,0,-8.475363e+01,-8.475735e+01,0.745156
446.70,28,0,-8.475398e+01,-8.475769e+01,0.532205
446.75,42,0,-8.475433e+01,-8.475804e+01,0.709423
446.80,59,0,-8.475467e+01,-8.475838e+01,0.925713
446.85,52,0,-8.475502e+01,-8.475873e+01,0.844380
446.90,53,0,-8.475537e+01,-8.475907e+01,0.847634
446.95,75,0,-8.475572e+01,-8.475941e+01,1.127522
447.00,44,0,-8.475606e+01,-8.475976e+01,0.726937
447.05,32,0,-8.475641e+01,-8.476010e+01,0.569553
447.10,55,0,-8.475675e+01,-8.476044e+01,0.866787
447.15,35,0,-8.475710e+01,-8.476079e+01,0.606588
447.20,44,0,-8.475745e+01,-8.476113e+01,0.724584
447.25,40,0,-8.475779e+01,-8.476147e+01,0.672732
447.30,63,0,-8.475814e+01,-8.476181e+01,0.966234
447.35,59,0,-8.475848e+01,-8.476216e+01,0.927414
447.40,39,0,-8.475883e+01,-8.476250e+01,0.664261
447.45,42,0,-8.475917e+01,-8.476284e+01,0.702965
447.50,57,0,-8.475952e+01,-8.476318e+01,0.894547
447.55,71,0,-8.475986e+01,-8.476352e+01,1.073388
447.60,39,0,-8.476020e+01,-8.476387e+01,0.665239
447.65,40,0,-8.476055e+01,-8.476421e+01,0.679052
447.70,46,0,-8.476089e+01,-8.476455e+01,0.740757
447.75,38,0,-8.476124e+01,-8.476489e+01,0.637281
447.80,68,0,-8.476158e+01,-8.476523e+01,1.021925
447.85,42,0,-8.476192e+01,-8.476557e+01,0.687114
447.90,58,0,-8.476227e+01,-8.476591e+01,0.895537
447.95,35,0,-8.476261e+01,-8.476625e+01,0.604192
448.00,66,0,-8.476295e+01,-8.476659e+01,0.997702
448.05,47,0,-8.476330e+01,-8.476693e+01,0.754264
448.10,42,0,-8.476364e+01,-8.476727e+01,0.689492
448.15,42,0,-8.476398e+01,-8.476761e+01,0.687762
448.20,37,0,-8.476432e+01,-8.476795e+01,0.626723
448.25,43,0,-8.476467e+01,-8.476829e+01,0.701491
448.30,60,0,-8.476501e+01,-8.476863e+01,0.921071
448.35,59,0,-8.476535e+01,-8.476897e+01,0.905274
448.40,41,0,-8.476569e+01,-8.476931e+01,0.674956
448.45,42,0,-8.476603e+01,-8.476964e+01,0.690904
448.50,51,0,-8.476637e+01,-8.476998e+01,0.849930
448.55,57,0,-8.476671e+01,-8.477032e+01,0.880098
448.60,50,0,-8.476705e+01,-8.477066e+01,0.792278
448.65,31,0,-8.476740e+01,-8.477100e+01,0.548591
448.70,42,0,-8.476774e+01,-8.477134e+01,0.688570
448.75,32,0,-8.476808e+01,-8.477167e+01,0.562600
448.80,42,0,-8.476842e+01,-8.477201e+01,0.687845
448.85,49,0,-8.476876e+01,-8.477235e+01,0.777349
448.90,44,0,-8.476910e+01,-8.477268e+01,0.714489
448.95,32,0,-8.476944e+01,-8.477302e+01,0.559356
449.00,32,0,-8.476977e+01,-8.477336e+01,0.562151
449.05,56,0,-8.477011e+01,-8.477369e+01,0.868736
449.10,62,0,-8.477045e+01,-8.477403e+01,0.947009
449.15,69,0,-8.477079e+01,-8.477437e+01,1.036256
449.20,47,0,-8.477113e+01,-8.477470e+01,0.754263
449.25,36,0,-8.477147e+01,-8.477504e+01,0.610838
449.30,49,0,-8.477181e+01,-8.477537e+01,0.778368
449.35,57,0,-8.477215e+01,-8.477571e+01,0.880809
449.40,61,0,-8.477248e+01,-8.477604e+01,0.932969
449.45,43,0,-8.477282e+01,-8.477638e+01,0.704209
449.50,41,0,-8.477316e+01,-8.477671e+01,0.677054
449.55,38,0,-8.477350e+01,-8.477705e+01,0.637560
449.60,32,0,-8.477383e+01,-8.477738e+01,0.566205
449.65,29,0,-8.477417e+01,-8.477772e+01,0.524727
449.70,41,0,-8.477451e+01,-8.477805e+01,0.678563
449.75,67,0,-8.477485e+01,-8.477839e+01,1.008211
449.80,53,0,-8.477518e+01,-8.477872e+01,0.828337
449.85,57,0,-8.477552e+01,-8.477905e+01,0.880645
449.90,46,0,-8.477585e+01,-8.477939e+01,0.741640
449.95,46,0,-8.477619e+01,-8.477972e+01,0.737461
450.00,58,0,-8.477653e+01,-8.478005e+01,0.895622
450.05,44,0,-8.477686e+01,-8.478039e+01,0.714603
450.10,59,0,-8.477720e+01,-8.478072e+01,0.905629
450.15,54,0,-8.477753e+01,-8.478105e+01,0.841243
450.20,58,0,-8.477787e+01,-8.478138e+01,0.892869
450.25,49,0,-8.477820e+01,-8.478172e+01,0.781741
450.30,53,0,-8.477854e+01,-8.478205e+01,0.864936
450.35,59,0,-8.477887e+01,-8.478238e+01,0.904986
450.40,62,0,-8.477921e+01,-8.478271e+01,0.983728
450.45,58,0,-8.477954e+01,-8.478304e+01,0.902915
450.50,40,0,-8.477988e+01,-8.478337e+01,0.673708
450.55,66,0,-8.478021e+01,-8.478371e+01,1.006001
450.60,37,0,-8.478055e+01,-8.478404e+01,0.635273
450.65,40,0,-8.478088e+01,-8.478437e+01,0.674615
450.70,44,0,-8.478121e+01,-8.478470e+01,0.753129
450.75,58,0,-8.478155e+01,-8.478503e+01,0.908092
450.80,65,0,-8.478188e+01,-8.478536e+01,0.994283
450.85,26,0,-8.478221e+01,-8.478569e+01,0.486026
450.90,48,0,-8.478255e+01,-8.478602e+01,0.768473
450.95,43,0,-8.478288e+01,-8.478635e+01,0.707177
451.00,58,0,-8.478321e+01,-8.478668e+01,0.904086
451.05,25,0,-8.478354e+01,-8.478701e+01,0.476094
451.10,64,0,-8.478387e+01,-8.478734e+01,0.973516
451.15,35,0,-8.478421e+01,-8.478767e+01,0.602973
451.20,67,0,-8.478454e+01,-8.478800e+01,1.011158
451.25,41,0,-8.478487e+01,-8.478832e+01,0.678981
451.30,39,0,-8.478520e+01,-8.478865e+01,0.655007
451.35,39,0,-8.478553e+01,-8.478898e+01,0.653754
451.40,32,0,-8.478586e+01,-8.478931e+01,0.564191
451.45,64,0,-8.478620e+01,-8.478964e+01,0.973496
451.50,37,0,-8.478653e+01,-8.478997e+01,0.625970
451.55,39,0,-8.478686e+01,-8.479029e+01,0.654344
451.60,39,0,-8.478719e+01,-8.479062e+01,0.651952
451.65,51,0,-8.478752e+01,-8.479095e+01,0.806217
451.70,42,0,-8.478785e+01,-8.479128e+01,0.691356
451.75,55,0,-8.478818e+01,-8.479160e+01,0.856991
451.80,34,0,-8.478851e+01,-8.479193e+01,0.587833
451.85,34,0,-8.478884e+01,-8.479226e+01,0.588407
451.90,33,0,-8.478917e+01,-8.479258e+01,0.575620
451.95,42,0,-8.478950e+01,-8.479291e+01,0.691880
452.00,59,0,-8.478983e+01,-8.479324e+01,0.911919
452.05,61,0,-8.479015e+01,-8.479356e+01,0.936287
452.10,42,0,-8.479048e+01,-8.479389e+01,0.691797
452.15,57,0,-8.479081e+01,-8.479421e+01,0.882568
452.20,38,0,-8.479114e+01,-8.479454e+01,0.639341
452.25,36,0,-8.479147e+01,-8.479486e+01,0.617265
452.30,60,0,-8.479180e+01,-8.479519e+01,0.919567
452.35,35,0,-8.479212e+01,-8.479551e+01,0.599430
452.40,47,0,-8.479245e+01,-8.479584e+01,0.755583
452.45,76,0,-8.479278e+01,-8.479616e+01,1.127804
452.50,41,0,-8.479311e+01,-8.479649e+01,0.679643
452.55,39,0,-8.479344e+01,-8.479681e+01,0.653206
452.60,33,0,-8.479376e+01,-8.479714e+01,0.573856
452.65,47,0,-8.479409e+01,-8.479746e+01,0.756367
452.70,44,0,-8.479442e+01,-8.479779e+01,0.717128
452.75,45,0,-8.479474e+01,-8.479811e+01,0.729593
452.80,54,0,-8.479507e+01,-8.479843e+01,0.843944
452.85,44,0,-8.479540e+01,-8.479876e+01,0.715834
452.90,52,0,-8.479572e+01,-8.479908e+01,0.818070
452.95,66,0,-8.479605e+01,-8.479940e+01,0.999436
453.00,56,0,-8.479637e+01,-8.479973e+01,0.874203
453.05,67,0,-8.479670e+01,-8.480005e+01,1.013661
453.10,60,0,-8.479702e+01,-8.480037e+01,0.923544
453.15,46,0,-8.479735e+01,-8.480069e+01,0.742491
453.20,61,0,-8.479767e+01,-8.480102e+01,0.935952
453.25,68,0,-8.479800e+01,-8.480134e+01,1.023373
453.30,62,0,-8.479832e+01,-8.480166e+01,0.947029
453.35,36,0,-8.479865e+01,-8.480198e+01,0.616686
453.40,34,0,-8.479897e+01,-8.480230e+01,0.589691
453.45,39,0,-8.479930e+01,-8.480262e+01,0.654423
453.50,47,0,-8.479962e+01,-8.480295e+01,0.755847
453.55,53,0,-8.479995e+01,-8.480327e+01,0.832581
453.60,38,0,-8.480027e+01,-8.480359e+01,0.641105
453.65,37,0,-8.480059e+01,-8.480391e+01,0.627944
453.70,48,0,-8.480092e+01,-8.480423e+01,0.767186
453.75,64,0,-8.480124e+01,-8.480455e+01,0.973675
453.80,49,0,-8.480156e+01,-8.480487e+01,0.782128
453.85,39,0,-8.480189e+01,-8.480519e+01,0.655898
453.90,31,0,-8.480221e+01,-8.480551e+01,0.550496
453.95,31,0,-8.480253e+01,-8.480583e+01,0.551030
454.00,49,0,-8.480285e+01,-8.480615e+01,0.780397
454.05,44,0,-8.480318e+01,-8.480647e+01,0.715709
454.10,51,0,-8.480350e+01,-8.480679e+01,0.805576
454.15,43,0,-8.480382e+01,-8.480711e+01,0.703572
454.20,53,0,-8.480414e+01,-8.480743e+01,0.837249
454.25,46,0,-8.480446e+01,-8.480774e+01,0.744166
454.30,47,0,-8.480479e+01,-8.480806e+01,0.756956
454.35,28,0,-8.480511e+01,-8.480838e+01,0.513029
454.40,29,0,-8.480543e+01,-8.480870e+01,0.523386
454.45,32,0,-8.480575e+01,-8.480902e+01,0.562611
454.50,48,0,-8.480607e+01,-8.480934e+01,0.767741
454.55,48,0,-8.480639e+01,-8.480965e+01,0.766100
454.60,99,0,-8.480671e+01,-8.480997e+01,1.420289
454.65,38,0,-8.480703e+01,-8.481029e+01,0.642770
454.70,26,0,-8.480735e+01,-8.481061e+01,0.485937
454.75,67,0,-8.480767e+01,-8.481092e+01,1.009779
454.80,49,0,-8.480799e+01,-8.481124e+01,0.778078
454.85,37,0,-8.480831e+01,-8.481156e+01,0.626851
454.90,37,0,-8.480863e+01,-8.481187e+01,0.629220
454.95,55,0,-8.480895e+01,-8.481219e+01,0.864208
455.00,52,0,-8.480927e+01,-8.481251e+01,0.832894
455.05,70,0,-8.480959e+01,-8.481282e+01,1.058167
455.10,55,0,-8.480991e+01,-8.481314e+01,0.865240
455.15,39,0,-8.481023e+01,-8.481345e+01,0.657653
455.20,50,0,-8.481054e+01,-8.481377e+01,0.800981
455.25,46,0,-8.481086e+01,-8.481409e+01,0.764768
455.30,64,0,-8.481118e+01,-8.481440e+01,0.983331
455.35,43,0,-8.481150e+01,-8.481472e+01,0.712100
455.40,43,0,-8.481182e+01,-8.481503e+01,0.713061
455.45,54,0,-8.481213e+01,-8.481535e+01,0.853909
455.50,45,0,-8.481245e+01,-8.481566e+01,0.740382
455.55,59,0,-8.481277e+01,-8.481598e+01,0.916376
455.60,37,0,-8.481309e+01,-8.481629e+01,0.636674
455.65,46,0,-8.481340e+01,-8.481660e+01,0.752023
455.70,47,0,-8.481372e+01,-8.481692e+01,0.762888
455.75,55,0,-8.481404e+01,-8.481723e+01,0.856030
455.80,35,0,-8.481435e+01,-8.481755e+01,0.603136
455.85,35,0,-8.481467e+01,-8.481786e+01,0.602481
455.90,39,0,-8.481499e+01,-8.481817e+01,0.656344
455.95,55,0,-8.481530e+01,-8.481849e+01,0.858670
456.00,30,0,-8.481562e+01,-8.481880e+01,0.550812
456.05,53,0,-8.481593e+01,-8.481911e+01,0.869794
456.10,30,0,-8.481625e+01,-8.481942e+01,0.581763
456.15,43,0,-8.481657e+01,-8.481974e+01,0.755638
456.20,29,0,-8.481688e+01,-8.482005e+01,0.555150
456.25,32,0,-8.481720e+01,-8.482036e+01,0.593330
456.30,62,0,-8.481751e+01,-8.482067e+01,0.989809
456.35,39,0,-8.481783e+01,-8.482099e+01,0.692685
456.40,30,0,-8.481814e+01,-8.482130e+01,0.568865
456.45,51,0,-8.481845e+01,-8.482161e+01,0.840022
456.50,33,0,-8.481877e+01,-8.482192e+01,0.606369
456.55,33,0,-8.481908e+01,-8.482223e+01,0.578391
456.60,54,0,-8.481940e+01,-8.482254e+01,0.847788
456.65,48,0,-8.481971e+01,-8.482285e+01,0.770836
456.70,66,0,-8.482002e+01,-8.482316e+01,1.014163
456.75,58,0,-8.482034e+01,-8.482348e+01,0.902624
456.80,63,0,-8.482065e+01,-8.482379e+01,0.960342
456.85,51,0,-8.482096e+01,-8.482410e+01,0.827598
456.90,67,0,-8.482128e+01,-8.482441e+01,1.047696
456.95,45,0,-8.482159e+01,-8.482472e+01,0.760274
457.00,47,0,-8.482190e+01,-8.482503e+01,0.791410
457.05,57,0,-8.482222e+01,-8.482534e+01,0.917963
457.10,38,0,-8.482253e+01,-8.482565e+01,0.668814
457.15,34,0,-8.482284e+01,-8.482596e+01,0.620100
457.20,60,0,-8.482315e+01,-8.482626e+01,0.955051
457.25,42,0,-8.482346e+01,-8.482657e+01,0.725364
457.30,35,0,-8.482378e+01,-8.482688e+01,0.672023
457.35,36,0,-8.482409e+01,-8.482719e+01,0.624123
457.40,45,0,-8.482440e+01,-8.482750e+01,0.737224
457.45,60,0,-8.482471e+01,-8.482781e+01,0.959543
457.50,39,0,-8.482502e+01,-8.482812e+01,0.665994
457.55,66,0,-8.482533e+01,-8.482842e+01,1.011930
457.60,65,0,-8.482564e+01,-8.482873e+01,1.019127
457.65,47,0,-8.482595e+01,-8.482904e+01,0.779201
457.70,61,0,-8.482626e+01,-8.482935e+01,0.983562
457.75,46,0,-8.482657e+01,-8.482965e+01,0.745897
457.80,37,0,-8.482688e+01,-8.482996e+01,0.629302
457.85,69,0,-8.482719e+01,-8.483027e+01,1.069171
457.90,38,0,-8.482750e+01,-8.483058e+01,0.647432
457.95,56,0,-8.482781e+01,-8.483088e+01,0.928565
458.00,68,0,-8.482812e+01,-8.483119e+01,1.026961
458.05,51,0,-8.482843e+01,-8.483150e+01,0.808588
458.10,45,0,-8.482874e+01,-8.483180e+01,0.732864
458.15,47,0,-8.482905e+01,-8.483211e+01,0.759147
458.20,64,0,-8.482936e+01,-8.483241e+01,0.978586
458.25,38,0,-8.482967e+01,-8.483272e+01,0.643451
458.30,47,0,-8.482998e+01,-8.483303e+01,0.761348
458.35,39,0,-8.483028e+01,-8.483333e+01,0.677664
458.40,67,0,-8.483059e+01,-8.483364e+01,1.009517
458.45,49,0,-8.483090e+01,-8.483394e+01,0.805364
458.50,101,0,-8.483121e+01,-8.483425e+01,1.450802
458.55,33,0,-8.483152e+01,-8.483455e+01,0.580361
458.60,58,0,-8.483182e+01,-8.483486e+01,0.899438
458.65,42,0,-8.483213e+01,-8.483516e+01,0.699482
458.70,62,0,-8.483244e+01,-8.483547e+01,0.957285
458.75,29,0,-8.483275e+01,-8.483577e+01,0.528788
458.80,33,0,-8.483305e+01,-8.483607e+01,0.582608
458.85,28,0,-8.483336e+01,-8.483638e+01,0.523727
458.90,45,0,-8.483367e+01,-8.483668e+01,0.783886
458.95,58,0,-8.483397e+01,-8.483699e+01,0.929288
459.00,28,0,-8.483428e+01,-8.483729e+01,0.513582
459.05,52,0,-8.483459e+01,-8.483759e+01,0.837815
459.10,36,0,-8.483489e+01,-8.483790e+01,0.622444
459.15,43,0,-8.483520e+01,-8.483820e+01,0.709786
459.20,37,0,-8.483550e+01,-8.483850e+01,0.627996
459.25,45,0,-8.483581e+01,-8.483880e+01,0.743517
459.30,58,0,-8.483611e+01,-8.483911e+01,0.960726
459.35,69,0,-8.483642e+01,-8.483941e+01,1.054338
459.40,36,0,-8.483672e+01,-8.483971e+01,0.642336
459.45,41,0,-8.483703e+01,-8.484001e+01,0.705778
459.50,53,0,-8.483733e+01,-8.484032e+01,0.840855
459.55,53,0,-8.483764e+01,-8.484062e+01,0.841818
459.60,26,0,-8.483794e+01,-8.484092e+01,0.492758
459.65,46,0,-8.483825e+01,-8.484122e+01,0.773028
459.70,59,0,-8.483855e+01,-8.484152e+01,0.921244
459.75,49,0,-8.483885e+01,-8.484182e+01,0.792072
459.80,39,0,-8.483916e+01,-8.484212e+01,0.693686
459.85,75,0,-8.483946e+01,-8.484243e+01,1.126162
459.90,38,0,-8.483977e+01,-8.484273e+01,0.647085
459.95,58,0,-8.484007e+01,-8.484303e+01,0.908087
460.00,32,0,-8.484037e+01,-8.484333e+01,0.573943
460.05,38,0,-8.484068e+01,-8.484363e+01,0.651075
460.10,30,0,-8.484098e+01,-8.484393e+01,0.546462
460.15,32,0,-8.484128e+01,-8.484423e+01,0.573365
460.20,34,0,-8.484158e+01,-8.484453e+01,0.599648
460.25,59,0,-8.484189e+01,-8.484483e+01,0.915889
460.30,59,0,-8.484219e+01,-8.484513e+01,0.913808
460.35,56,0,-8.484249e+01,-8.484543e+01,0.872887
460.40,49,0,-8.484279e+01,-8.484573e+01,0.794428
460.45,33,0,-8.484309e+01,-8.484602e+01,0.576683
460.50,50,0,-8.484340e+01,-8.484632e+01,0.794987
460.55,55,0,-8.484370e+01,-8.484662e+01,0.862360
460.60,40,0,-8.484400e+01,-8.484692e+01,0.663860
460.65,39,0,-8.484430e+01,-8.484722e+01,0.654930
460.70,48,0,-8.484460e+01,-8.484752e+01,0.767605
460.75,31,0,-8.484490e+01,-8.484782e+01,0.552251
460.80,51,0,-8.484520e+01,-8.484811e+01,0.804694
460.85,33,0,-8.484550e+01,-8.484841e+01,0.578572
460.90,46,0,-8.484580e+01,-8.484871e+01,0.744842
460.95,44,0,-8.484610e+01,-8.484901e+01,0.719135
461.00,38,0,-8.484640e+01,-8.484930e+01,0.639197
461.05,40,0,-8.484670e+01,-8.484960e+01,0.667929
461.10,43,0,-8.484700e+01,-8.484990e+01,0.703175
461.15,57,0,-8.484730e+01,-8.485019e+01,0.888186
461.20,42,0,-8.484760e+01,-8.485049e+01,0.691744
461.25,51,0,-8.484790e+01,-8.485079e+01,0.808054
461.30,47,0,-8.484820e+01,-8.485108e+01,0.755549
461.35,48,0,-8.484850e+01,-8.485138e+01,0.768924
461.40,54,0,-8.484880e+01,-8.485168e+01,0.849676
461.45,50,0,-8.484910e+01,-8.485197e+01,0.796009
461.50,35,0,-8.484940e+01,-8.485227e+01,0.601877
461.55,48,0,-8.484969e+01,-8.485256e+01,0.767550
461.60,44,0,-8.484999e+01,-8.485286e+01,0.718271
461.65,38,0,-8.485029e+01,-8.485316e+01,0.641552
461.70,57,0,-8.485059e+01,-8.485345e+01,0.887347
461.75,59,0,-8.485089e+01,-8.485375e+01,0.912110
461.80,34,0,-8.485118e+01,-8.485404e+01,0.594220
461.85,48,0,-8.485148e+01,-8.485434e+01,0.768801
461.90,39,0,-8.485178e+01,-8.485463e+01,0.693245
461.95,48,0,-8.485208e+01,-8.485492e+01,0.785418
462.00,53,0,-8.485237e+01,-8.485522e+01,0.842129
462.05,50,0,-8.485267e+01,-8.485551e+01,0.831826
462.10,33,0,-8.485297e+01,-8.485581e+01,0.644149
462.15,60,0,-8.485326e+01,-8.485610e+01,0.941359
462.20,28,0,-8.485356e+01,-8.485640e+01,0.517641
462.25,76,0,-8.485386e+01,-8.485669e+01,1.188007
462.30,61,0,-8.485415e+01,-8.485698e+01,0.940640
462.35,57,0,-8.485445e+01,-8.485728e+01,0.889498
462.40,27,0,-8.485474e+01,-8.485757e+01,0.508390
462.45,40,0,-8.485504e+01,-8.485786e+01,0.671800
462.50,35,0,-8.485533e+01,-8.485815e+01,0.609358
462.55,38,0,-8.485563e+01,-8.485845e+01,0.648156
462.60,43,0,-8.485592e+01,-8.485874e+01,0.711548
462.65,42,0,-8.485622e+01,-8.485903e+01,0.695488
462.70,60,0,-8.485651e+01,-8.485932e+01,0.932265
462.75,46,0,-8.485681e+01,-8.485962e+01,0.777055
462.80,62,0,-8.485710e+01,-8.485991e+01,1.041816
462.85,39,0,-8.485740e+01,-8.486020e+01,0.684790
462.90,47,0,-8.485769e+01,-8.486049e+01,0.791670
462.95,59,0,-8.485799e+01,-8.486078e+01,0.947822
463.00,71,0,-8.485828e+01,-8.486107e+01,1.101924
463.05,34,0,-8.485857e+01,-8.486137e+01,0.615996
463.10,39,0,-8.485887e+01,-8.486166e+01,0.688794
463.15,40,0,-8.485916e+01,-8.486195e+01,0.697872
463.20,46,0,-8.485946e+01,-8.486224e+01,0.771866
463.25,59,0,-8.485975e+01,-8.486253e+01,0.921995
463.30,52,0,-8.486004e+01,-8.486282e+01,0.837853
463.35,28,0,-8.486033e+01,-8.486311e+01,0.519960
463.40,50,0,-8.486063e+01,-8.486340e+01,0.807551
463.45,64,0,-8.486092e+01,-8.486369e+01,0.983945
463.50,61,0,-8.486121e+01,-8.486398e+01,0.952359
463.55,36,0,-8.486150e+01,-8.486427e+01,0.624117
463.60,34,0,-8.486180e+01,-8.486456e+01,0.596099
463.65,42,0,-8.486209e+01,-8.486485e+01,0.695261
463.70,61,0,-8.486238e+01,-8.486514e+01,0.954237
463.75,39,0,-8.486267e+01,-8.486543e+01,0.667216
463.80,58,0,-8.486296e+01,-8.486572e+01,0.919157
463.85,46,0,-8.486325e+01,-8.486600e+01,0.751594
463.90,50,0,-8.486355e+01,-8.486629e+01,0.837147
463.95,39,0,-8.486384e+01,-8.486658e+01,0.715375
464.00,36,0,-8.486413e+01,-8.486687e+01,0.616890
464.05,50,0,-8.486442e+01,-8.486716e+01,0.795247
464.10,36,0,-8.486471e+01,-8.486745e+01,0.618310
464.15,35,0,-8.486500e+01,-8.486773e+01,0.602612
464.20,64,0,-8.486529e+01,-8.486802e+01,0.971940
464.25,46,0,-8.486558e+01,-8.486831e+01,0.741943
464.30,65,0,-8.486587e+01,-8.486860e+01,1.051242
464.35,47,0,-8.486616e+01,-8.486888e+01,0.750893
464.40,34,0,-8.486645e+01,-8.486917e+01,0.587620
464.45,33,0,-8.486674e+01,-8.486946e+01,0.575899
464.50,39,0,-8.486703e+01,-8.486975e+01,0.650650
464.55,36,0,-8.486732e+01,-8.487003e+01,0.610355
464.60,55,0,-8.486761e+01,-8.487032e+01,0.853429
464.65,36,0,-8.486790e+01,-8.487060e+01,0.613810
464.70,46,0,-8.486819e+01,-8.487089e+01,0.735391
464.75,57,0,-8.486847e+01,-8.487118e+01,0.888586
464.80,33,0,-8.486876e+01,-8.487146e+01,0.586324
464.85,38,0,-8.486905e+01,-8.487175e+01,0.646091
464.90,32,0,-8.486934e+01,-8.487203e+01,0.571363
464.95,32,0,-8.486963e+01,-8.487232e+01,0.571768
465.00,50,0,-8.486992e+01,-8.487261e+01,0.815082
465.05,57,0,-8.487020e+01,-8.487289e+01,0.945418
465.10,55,0,-8.487049e+01,-8.487318e+01,0.859917
465.15,36,0,-8.487078e+01,-8.487346e+01,0.642604
465.20,38,0,-8.487107e+01,-8.487375e+01,0.641455
465.25,78,0,-8.487135e+01,-8.487403e+01,1.154075
465.30,24,0,-8.487164e+01,-8.487432e+01,0.467822
465.35,39,0,-8.487193e+01,-8.487460e+01,0.653597
465.40,68,0,-8.487221e+01,-8.487488e+01,1.024089
465.45,34,0,-8.487250e+01,-8.487517e+01,0.587982
465.50,34,0,-8.487279e+01,-8.487545e+01,0.591956
465.55,60,0,-8.487307e+01,-8.487574e+01,0.916682
465.60,52,0,-8.487336e+01,-8.487602e+01,0.827890
465.65,76,0,-8.487365e+01,-8.487630e+01,1.139769
465.70,47,0,-8.487393e+01,-8.487659e+01,0.782659
465.75,40,0,-8.487422e+01,-8.487687e+01,0.678560
465.80,43,0,-8.487450e+01,-8.487715e+01,0.720040
465.85,63,0,-8.487479e+01,-8.487744e+01,0.969544
465.90,53,0,-8.487507e+01,-8.487772e+01,0.835997
465.95,52,0,-8.487536e+01,-8.487800e+01,0.819559
466.00,40,0,-8.487564e+01,-8.487828e+01,0.674519
466.05,67,0,-8.487593e+01,-8.487857e+01,1.020123
466.10,44,0,-8.487621e+01,-8.487885e+01,0.722174
466.15,51,0,-8.487650e+01,-8.487913e+01,0.812824
466.20,44,0,-8.487678e+01,-8.487941e+01,0.718607
466.25,41,0,-8.487707e+01,-8.487969e+01,0.697013
466.30,32,0,-8.487735e+01,-8.487997e+01,0.582163
466.35,55,0,-8.487763e+01,-8.488026e+01,0.867801
466.40,40,0,-8.487792e+01,-8.488054e+01,0.667763
466.45,52,0,-8.487820e+01,-8.488082e+01,0.820876
466.50,50,0,-8.487849e+01,-8.488110e+01,0.790177
466.55,34,0,-8.487877e+01,-8.488138e+01,0.592072
466.60,79,0,-8.487905e+01,-8.488166e+01,1.175582
466.65,31,0,-8.487934e+01,-8.488194e+01,0.554258
466.70,54,0,-8.487962e+01,-8.488222e+01,0.843069
466.75,41,0,-8.487990e+01,-8.488250e+01,0.701607
466.80,50,0,-8.488018e+01,-8.488278e+01,0.789682
466.85,36,0,-8.488047e+01,-8.488306e+01,0.615625
466.90,34,0,-8.488075e+01,-8.488334e+01,0.583433
466.95,38,0,-8.488103e+01,-8.488362e+01,0.634917
467.00,51,0,-8.488131e+01,-8.488390e+01,0.806741
467.05,72,0,-8.488159e+01,-8.488418e+01,1.092252
467.10,33,0,-8.488188e+01,-8.488446e+01,0.573644
467.15,28,0,-8.488216e+01,-8.488474e+01,0.507798
467.20,53,0,-8.488244e+01,-8.488502e+01,0.844009
467.25,48,0,-8.488272e+01,-8.488530e+01,0.807420
467.30,46,0,-8.488300e+01,-8.488558e+01,0.758535
467.35,62,0,-8.488328e+01,-8.488586e+01,0.962563
467.40,64,0,-8.488356e+01,-8.488613e+01,0.988094
467.45,41,0,-8.488385e+01,-8.488641e+01,0.694509
467.50,51,0,-8.488413e+01,-8.488669e+01,0.831121
467.55,41,0,-8.488441e+01,-8.488697e+01,0.681605
467.60,47,0,-8.488469e+01,-8.488725e+01,0.777166
467.65,36,0,-8.488497e+01,-8.488752e+01,0.616979
467.70,38,0,-8.488525e+01,-8.488780e+01,0.636593
467.75,38,0,-8.488553e+01,-8.488808e+01,0.674973
467.80,43,0,-8.488581e+01,-8.488836e+01,0.706384
467.85,43,0,-8.488609e+01,-8.488863e+01,0.753087
467.90,42,0,-8.488637e+01,-8.488891e+01,0.690915
467.95,31,0,-8.488664e+01,-8.488919e+01,0.550547
468.00,48,0,-8.488692e+01,-8.488946e+01,0.768462
468.05,52,0,-8.488720e+01,-8.488974e+01,0.819167
468.10,47,0,-8.488748e+01,-8.489002e+01,0.756163
468.15,54,0,-8.488776e+01,-8.489029e+01,0.898686
468.20,52,0,-8.488804e+01,-8.489057e+01,0.862281
468.25,55,0,-8.488832e+01,-8.489085e+01,0.862553
468.30,59,0,-8.488860e+01,-8.489112e+01,0.913455
468.35,49,0,-8.488887e+01,-8.489140e+01,0.785392
468.40,32,0,-8.488915e+01,-8.489167e+01,0.604106
468.45,35,0,-8.488943e+01,-8.489195e+01,0.657552
468.50,38,0,-8.488971e+01,-8.489222e+01,0.656079
468.55,59,0,-8.488999e+01,-8.489250e+01,0.924602
468.60,58,0,-8.489026e+01,-8.489277e+01,0.911585
468.65,28,0,-8.489054e+01,-8.489305e+01,0.527912
468.70,41,0,-8.489082e+01,-8.489332e+01,0.698938
468.75,41,0,-8.489109e+01,-8.489360e+01,0.690934
468.80,35,0,-8.489137e+01,-8.489387e+01,0.616278
468.85,62,0,-8.489165e+01,-8.489415e+01,0.958782
468.90,40,0,-8.489192e+01,-8.489442e+01,0.680984
468.95,53,0,-8.489220e+01,-8.489470e+01,0.826599
469.00,58,0,-8.489248e+01,-8.489497e+01,0.895217
469.05,46,0,-8.489275e+01,-8.489524e+01,0.741451
469.10,52,0,-8.489303e+01,-8.489552e+01,0.814659
469.15,45,0,-8.489331e+01,-8.489579e+01,0.725820
469.20,36,0,-8.489358e+01,-8.489606e+01,0.613131
469.25,48,0,-8.489386e+01,-8.489634e+01,0.775693
469.30,30,0,-8.489413e+01,-8.489661e+01,0.538101
469.35,57,0,-8.489441e+01,-8.489688e+01,0.932732
469.40,56,0,-8.489468e+01,-8.489716e+01,0.885573
469.45,30,0,-8.489496e+01,-8.489743e+01,0.554734
469.50,56,0,-8.489523e+01,-8.489770e+01,0.885993
469.55,27,0,-8.489551e+01,-8.489797e+01,0.516646
469.60,52,0,-8.489578e+01,-8.489824e+01,0.843376
469.65,29,0,-8.489606e+01,-8.489852e+01,0.545199
469.70,38,0,-8.489633e+01,-8.489879e+01,0.657790
469.75,32,0,-8.489660e+01,-8.489906e+01,0.578349
469.80,50,0,-8.489688e+01,-8.489933e+01,0.809106
469.85,39,0,-8.489715e+01,-8.489960e+01,0.653797
469.90,35,0,-8.489743e+01,-8.489988e+01,0.601122
469.95,50,0,-8.489770e+01,-8.490015e+01,0.791208
470.00,55,0,-8.489797e+01,-8.490042e+01,0.860001
470.05,36,0,-8.489825e+01,-8.490069e+01,0.655732
470.10,55,0,-8.489852e+01,-8.490096e+01,0.875060
470.15,67,0,-8.489879e+01,-8.490123e+01,1.032251
470.20,30,0,-8.489907e+01,-8.490150e+01,0.554945
470.25,58,0,-8.489934e+01,-8.490177e+01,0.910800
470.30,62,0,-8.489961e+01,-8.490204e+01,0.961391
470.35,49,0,-8.489988e+01,-8.490231e+01,0.854787
470.40,50,0,-8.490016e+01,-8.490258e+01,0.863588
470.45,34,0,-8.490043e+01,-8.490285e+01,0.603939
470.50,53,0,-8.490070e+01,-8.490312e+01,0.847273
470.55,39,0,-8.490097e+01,-8.490339e+01,0.669053
470.60,38,0,-8.490124e+01,-8.490366e+01,0.656285
470.65,55,0,-8.490152e+01,-8.490393e+01,0.874285
470.70,44,0,-8.490179e+01,-8.490420e+01,0.732423
470.75,50,0,-8.490206e+01,-8.490447e+01,0.807799
470.80,39,0,-8.490233e+01,-8.490474e+01,0.666076
470.85,34,0,-8.490260e+01,-8.490501e+01,0.592026
470.90,37,0,-8.490287e+01,-8.490527e+01,0.626982
470.95,33,0,-8.490314e+01,-8.490554e+01,0.574487
471.00,44,0,-8.490341e+01,-8.490581e+01,0.718967
471.05,50,0,-8.490368e+01,-8.490608e+01,0.792795
471.10,61,0,-8.490395e+01,-8.490635e+01,0.932719
471.15,62,0,-8.490422e+01,-8.490662e+01,0.943693
471.20,43,0,-8.490449e+01,-8.490688e+01,0.701930
471.25,43,0,-8.490476e+01,-8.490715e+01,0.704312
471.30,52,0,-8.490503e+01,-8.490742e+01,0.819972
471.35,36,0,-8.490530e+01,-8.490769e+01,0.612938
471.40,43,0,-8.490557e+01,-8.490795e+01,0.702902
471.45,49,0,-8.490584e+01,-8.490822e+01,0.785027
471.50,49,0,-8.490611e+01,-8.490849e+01,0.792760
471.55,35,0,-8.490638e+01,-8.490875e+01,0.608021
471.60,45,0,-8.490665e+01,-8.490902e+01,0.734815
471.65,32,0,-8.490692e+01,-8.490929e+01,0.570514
471.70,38,0,-8.490719e+01,-8.490955e+01,0.688548
471.75,61,0,-8.490746e+01,-8.490982e+01,0.941174
471.80,38,0,-8.490773e+01,-8.491009e+01,0.648469
471.85,49,0,-8.490799e+01,-8.491035e+01,0.829891
471.90,40,0,-8.490826e+01,-8.491062e+01,0.683395
471.95,54,0,-8.490853e+01,-8.491088e+01,0.862237
472.00,59,0,-8.490880e+01,-8.491115e+01,1.030486
472.05,35,0,-8.490907e+01,-8.491142e+01,0.616148
472.10,35,0,-8.490933e+01,-8.491168e+01,0.617970
472.15,35,0,-8.490960e+01,-8.491195e+01,0.621384
472.20,47,0,-8.490987e+01,-8.491221e+01,0.771582
472.25,55,0,-8.491014e+01,-8.491248e+01,0.872401
472.30,51,0,-8.491040e+01,-8.491274e+01,0.820293
472.35,57,0,-8.491067e+01,-8.491301e+01,0.896812
472.40,36,0,-8.491094e+01,-8.491327e+01,0.629064
472.45,35,0,-8.491120e+01,-8.491353e+01,0.616378
472.50,46,0,-8.491147e+01,-8.491380e+01,0.756936
472.55,79,0,-8.491174e+01,-8.491406e+01,1.160618
472.60,44,0,-8.491200e+01,-8.491433e+01,0.715120
472.65,34,0,-8.491227e+01,-8.491459e+01,0.590985
472.70,40,0,-8.491253e+01,-8.491485e+01,0.668223
472.75,51,0,-8.491280e+01,-8.491512e+01,0.808304
472.80,24,0,-8.491307e+01,-8.491538e+01,0.459998
472.85,50,0,-8.491333e+01,-8.491564e+01,0.794426
472.90,42,0,-8.491360e+01,-8.491591e+01,0.691232
472.95,62,0,-8.491386e+01,-8.491617e+01,0.944835
473.00,64,0,-8.491413e+01,-8.491643e+01,0.973298
473.05,31,0,-8.491439e+01,-8.491670e+01,0.548875
473.10,28,0,-8.491466e+01,-8.491696e+01,0.511617
473.15,62,0,-8.491492e+01,-8.491722e+01,0.944411
473.20,56,0,-8.491519e+01,-8.491748e+01,0.866810
473.25,54,0,-8.491545e+01,-8.491775e+01,0.852992
473.30,47,0,-8.491571e+01,-8.491801e+01,0.747863
473.35,31,0,-8.491598e+01,-8.491827e+01,0.546427
473.40,44,0,-8.491624e+01,-8.491853e+01,0.709344
473.45,31,0,-8.491651e+01,-8.491879e+01,0.549034
473.50,38,0,-8.491677e+01,-8.491905e+01,0.635575
473.55,65,0,-8.491703e+01,-8.491932e+01,0.977844
473.60,29,0,-8.491730e+01,-8.491958e+01,0.518957
473.65,43,0,-8.491756e+01,-8.491984e+01,0.699463
473.70,32,0,-8.491782e+01,-8.492010e+01,0.569486
473.75,33,0,-8.491809e+01,-8.492036e+01,0.589445
473.80,43,0,-8.491835e+01,-8.492062e+01,0.717932
473.85,54,0,-8.491861e+01,-8.492088e+01,0.855133
473.90,45,0,-8.491888e+01,-8.492114e+01,0.744704
473.95,47,0,-8.491914e+01,-8.492140e+01,0.767867
474.00,46,0,-8.491940e+01,-8.492166e+01,0.754232
474.05,39,0,-8.491966e+01,-8.492192e+01,0.668422
474.10,78,0,-8.491992e+01,-8.492218e+01,1.164707
474.15,44,0,-8.492019e+01,-8.492244e+01,0.718538
474.20,48,0,-8.492045e+01,-8.492270e+01,0.762739
474.25,40,0,-8.492071e+01,-8.492296e+01,0.663018
474.30,44,0,-8.492097e+01,-8.492322e+01,0.714928
474.35,56,0,-8.492123e+01,-8.492348e+01,0.861959
474.40,52,0,-8.492149e+01,-8.492374e+01,0.816056
474.45,56,0,-8.492176e+01,-8.492400e+01,0.863051
474.50,43,0,-8.492202e+01,-8.492426e+01,0.700380
474.55,49,0,-8.492228e+01,-8.492452e+01,0.772932
474.60,31,0,-8.492254e+01,-8.492478e+01,0.548250
474.65,47,0,-8.492280e+01,-8.492503e+01,0.746772
474.70,34,0,-8.492306e+01,-8.492529e+01,0.585816
474.75,57,0,-8.492332e+01,-8.492555e+01,0.923075
474.80,45,0,-8.492358e+01,-8.492581e+01,0.763939
474.85,58,0,-8.492384e+01,-8.492607e+01,0.930155
474.90,48,0,-8.492410e+01,-8.492632e+01,0.803978
474.95,59,0,-8.492436e+01,-8.492658e+01,0.944149
475.00,41,0,-8.492462e+01,-8.492684e+01,0.714588
475.05,35,0,-8.492488e+01,-8.492710e+01,0.632023
475.10,43,0,-8.492514e+01,-8.492735e+01,0.738869
475.15,42,0,-8.492540e+01,-8.492761e+01,0.726808
475.20,49,0,-8.492566e+01,-8.492787e+01,0.807345
475.25,49,0,-8.492592e+01,-8.492813e+01,0.779833
475.30,52,0,-8.492618e+01,-8.492838e+01,0.831426
475.35,55,0,-8.492643e+01,-8.492864e+01,0.858689
475.40,30,0,-8.492669e+01,-8.492890e+01,0.538315
475.45,52,0,-8.492695e+01,-8.492915e+01,0.816633
475.50,45,0,-8.492721e+01,-8.492941e+01,0.732644
475.55,53,0,-8.492747e+01,-8.492966e+01,0.829428
475.60,35,0,-8.492773e+01,-8.492992e+01,0.600868
475.65,52,0,-8.492798e+01,-8.493018e+01,0.819714
475.70,50,0,-8.492824e+01,-8.493043e+01,0.796434
475.75,27,0,-8.492850e+01,-8.493069e+01,0.553717
475.80,34,0,-8.492876e+01,-8.493094e+01,0.606605
475.85,49,0,-8.492901e+01,-8.493120e+01,0.799215
475.90,47,0,-8.492927e+01,-8.493145e+01,0.774015
475.95,55,0,-8.492953e+01,-8.493171e+01,0.876030
476.00,36,0,-8.492979e+01,-8.493196e+01,0.636013
476.05,26,0,-8.493004e+01,-8.493222e+01,0.503596
476.10,33,0,-8.493030e+01,-8.493247e+01,0.594283
476.15,45,0,-8.493056e+01,-8.493273e+01,0.771772
476.20,47,0,-8.493081e+01,-8.493298e+01,0.782828
476.25,40,0,-8.493107e+01,-8.493324e+01,0.684483
476.30,37,0,-8.493133e+01,-8.493349e+01,0.625379
476.35,45,0,-8.493158e+01,-8.493374e+01,0.728644
476.40,44,0,-8.493184e+01,-8.493400e+01,0.716449
476.45,31,0,-8.493209e+01,-8.493425e+01,0.558426
476.50,43,0,-8.493235e+01,-8.493451e+01,0.728235
476.55,36,0,-8.493261e+01,-8.493476e+01,0.617217
476.60,46,0,-8.493286e+01,-8.493501e+01,0.740366
476.65,35,0,-8.493312e+01,-8.493527e+01,0.602237
476.70,33,0,-8.493337e+01,-8.493552e+01,0.575917
476.75,45,0,-8.493363e+01,-8.493577e+01,0.751731
476.80,45,0,-8.493388e+01,-8.493603e+01,0.757064
476.85,55,0,-8.493414e+01,-8.493628e+01,0.887271
476.90,42,0,-8.493439e+01,-8.493653e+01,0.718418
476.95,65,0,-8.493465e+01,-8.493678e+01,1.013148
477.00,63,0,-8.493490e+01,-8.493704e+01,0.990078
477.05,40,0,-8.493515e+01,-8.493729e+01,0.693133
477.10,41,0,-8.493541e+01,-8.493754e+01,0.706192
477.15,50,0,-8.493566e+01,-8.493779e+01,0.824473
477.20,50,0,-8.493592e+01,-8.493804e+01,0.789751
477.25,34,0,-8.493617e+01,-8.493830e+01,0.593334
477.30,30,0,-8.493642e+01,-8.493855e+01,0.534551
477.35,41,0,-8.493668e+01,-8.493880e+01,0.678857
477.40,35,0,-8.493693e+01,-8.493905e+01,0.601662
477.45,51,0,-8.493718e+01,-8.493930e+01,0.802250
477.50,65,0,-8.493744e+01,-8.493955e+01,0.982462
477.55,53,0,-8.493769e+01,-8.493980e+01,0.827738
477.60,45,0,-8.493794e+01,-8.494005e+01,0.730644
477.65,34,0,-8.493819e+01,-8.494031e+01,0.588651
477.70,45,0,-8.493845e+01,-8.494056e+01,0.725022
477.75,50,0,-8.493870e+01,-8.494081e+01,0.792277
477.80,45,0,-8.493895e+01,-8.494106e+01,0.727065
477.85,51,0,-8.493920e+01,-8.494131e+01,0.803549
477.90,29,0,-8.493946e+01,-8.494156e+01,0.519971
477.95,51,0,-8.493971e+01,-8.494181e+01,0.802935
478.00,54,0,-8.493996e+01,-8.494206e+01,0.840364
478.05,40,0,-8.494021e+01,-8.494231e+01,0.664451
478.10,41,0,-8.494046e+01,-8.494256e+01,0.676619
478.15,45,0,-8.494071e+01,-8.494281e+01,0.728541
478.20,43,0,-8.494097e+01,-8.494305e+01,0.699332
478.25,50,0,-8.494122e+01,-8.494330e+01,0.795982
478.30,26,0,-8.494147e+01,-8.494355e+01,0.485426
478.35,33,0,-8.494172e+01,-8.494380e+01,0.573992
478.40,40,0,-8.494197e+01,-8.494405e+01,0.670949
478.45,31,0,-8.494222e+01,-8.494430e+01,0.561035
478.50,53,0,-8.494247e+01,-8.494455e+01,0.848372
478.55,40,0,-8.494272e+01,-8.494480e+01,0.675814
478.60,24,0,-8.494297e+01,-8.494504e+01,0.470361
478.65,34,0,-8.494322e+01,-8.494529e+01,0.599640
478.70,46,0,-8.494347e+01,-8.494554e+01,0.755066
478.75,43,0,-8.494372e+01,-8.494579e+01,0.715063
478.80,53,0,-8.494397e+01,-8.494604e+01,0.842883
478.85,35,0,-8.494422e+01,-8.494628e+01,0.614041
478.90,49,0,-8.494447e+01,-8.494653e+01,0.789621
478.95,46,0,-8.494472e+01,-8.494678e+01,0.742625
479.00,36,0,-8.494497e+01,-8.494703e+01,0.616041
479.05,39,0,-8.494522e+01,-8.494727e+01,0.650026
479.10,47,0,-8.494547e+01,-8.494752e+01,0.754070
479.15,34,0,-8.494572e+01,-8.494777e+01,0.589108
479.20,45,0,-8.494596e+01,-8.494801e+01,0.732042
479.25,45,0,-8.494621e+01,-8.494826e+01,0.745233
479.30,35,0,-8.494646e+01,-8.494851e+01,0.630618
479.35,34,0,-8.494671e+01,-8.494875e+01,0.634141
479.40,44,0,-8.494696e+01,-8.494900e+01,0.771570
479.45,31,0,-8.494721e+01,-8.494925e+01,0.577728
479.50,47,0,-8.494745e+01,-8.494949e+01,0.783558
479.55,41,0,-8.494770e+01,-8.494974e+01,0.706554
479.60,56,0,-8.494795e+01,-8.494998e+01,0.938335
479.65,39,0,-8.494820e+01,-8.495023e+01,0.680660
479.70,34,0,-8.494844e+01,-8.495048e+01,0.615316
479.75,36,0,-8.494869e+01,-8.495072e+01,0.641188
479.80,26,0,-8.494894e+01,-8.495097e+01,0.487347
479.85,28,0,-8.494919e+01,-8.495121e+01,0.512979
479.90,37,0,-8.494943e+01,-8.495146e+01,0.702251
479.95,44,0,-8.494968e+01,-8.495170e+01,0.768677
480.00,35,0,-8.494993e+01,-8.495195e+01,0.654230
480.05,26,0,-8.495017e+01,-8.495219e+01,0.495499
480.10,44,0,-8.495042e+01,-8.495244e+01,0.725194
480.15,49,0,-8.495067e+01,-8.495268e+01,0.856858
480.20,43,0,-8.495091e+01,-8.495292e+01,0.722776
480.25,46,0,-8.495116e+01,-8.495317e+01,0.759801
480.30,52,0,-8.495140e+01,-8.495341e+01,0.839411
480.35,55,0,-8.495165e+01,-8.495366e+01,0.876394
480.40,35,0,-8.495189e+01,-8.495390e+01,0.617234
480.45,25,0,-8.495214e+01,-8.495414e+01,0.536201
480.50,39,0,-8.495239e+01,-8.495439e+01,0.749372
480.55,37,0,-8.495263e+01,-8.495463e+01,0.637842
480.60,35,0,-8.495288e+01,-8.495487e+01,0.610519
480.65,58,0,-8.495312e+01,-8.495512e+01,0.904004
480.70,34,0,-8.495337e+01,-8.495536e+01,0.598667
480.75,41,0,-8.495361e+01,-8.495560e+01,0.692041
480.80,56,0,-8.495386e+01,-8.495585e+01,0.888509
480.85,38,0,-8.495410e+01,-8.495609e+01,0.639252
480.90,31,0,-8.495434e+01,-8.495633e+01,0.590016
480.95,43,0,-8.495459e+01,-8.495657e+01,0.720123
481.00,46,0,-8.495483e+01,-8.495682e+01,0.759547
481.05,35,0,-8.495508e+01,-8.495706e+01,0.676462
481.10,42,0,-8.495532e+01,-8.495730e+01,0.770537
481.15,46,0,-8.495556e+01,-8.495754e+01,0.805506
481.20,51,0,-8.495581e+01,-8.495778e+01,0.861368
481.25,42,0,-8.495605e+01,-8.495802e+01,0.699543
481.30,50,0,-8.495629e+01,-8.495827e+01,0.802248
481.35,34,0,-8.495654e+01,-8.495851e+01,0.598386
481.40,44,0,-8.495678e+01,-8.495875e+01,0.724352
481.45,40,0,-8.495702e+01,-8.495899e+01,0.699770
481.50,51,0,-8.495727e+01,-8.495923e+01,0.806284
481.55,43,0,-8.495751e+01,-8.495947e+01,0.733334
481.60,46,0,-8.495775e+01,-8.495971e+01,0.739566
481.65,39,0,-8.495799e+01,-8.495995e+01,0.686414
481.70,48,0,-8.495824e+01,-8.496019e+01,0.768206
481.75,32,0,-8.495848e+01,-8.496043e+01,0.561872
481.80,41,0,-8.495872e+01,-8.496067e+01,0.677648
481.85,36,0,-8.495896e+01,-8.496091e+01,0.614189
481.90,30,0,-8.495921e+01,-8.496115e+01,0.543001
481.95,35,0,-8.495945e+01,-8.496139e+01,0.605487
482.00,38,0,-8.495969e+01,-8.496163e+01,0.666339
482.05,41,0,-8.495993e+01,-8.496187e+01,0.677757
482.10,35,0,-8.496017e+01,-8.496211e+01,0.600403
482.15,30,0,-8.496041e+01,-8.496235e+01,0.542791
482.20,47,0,-8.496065e+01,-8.496259e+01,0.789363
482.25,52,0,-8.496089e+01,-8.496283e+01,0.840929
482.30,45,0,-8.496114e+01,-8.496307e+01,0.791076
482.35,47,0,-8.496138e+01,-8.496331e+01,0.773679
482.40,45,0,-8.496162e+01,-8.496355e+01,0.796611
482.45,27,0,-8.496186e+01,-8.496379e+01,0.526838
482.50,43,0,-8.496210e+01,-8.496403e+01,0.731917
482.55,35,0,-8.496234e+01,-8.496426e+01,0.628029
482.60,39,0,-8.496258e+01,-8.496450e+01,0.682525
482.65,29,0,-8.496282e+01,-8.496474e+01,0.552827
482.70,27,0,-8.496306e+01,-8.496498e+01,0.527844
482.75,45,0,-8.496330e+01,-8.496522e+01,0.757555
482.80,61,0,-8.496354e+01,-8.496546e+01,0.966671
482.85,24,0,-8.496378e+01,-8.496569e+01,0.488425
482.90,35,0,-8.496402e+01,-8.496593e+01,0.628002
482.95,44,0,-8.496426e+01,-8.496617e+01,0.794815
483.00,44,0,-8.496449e+01,-8.496641e+01,0.736360
483.05,38,0,-8.496473e+01,-8.496664e+01,0.697419
483.10,39,0,-8.496497e+01,-8.496688e+01,0.661721
483.15,44,0,-8.496521e+01,-8.496712e+01,0.725310
483.20,60,0,-8.496545e+01,-8.496735e+01,0.931645
483.25,42,0,-8.496569e+01,-8.496759e+01,0.700993
483.30,25,0,-8.496593e+01,-8.496783e+01,0.487972
483.35,38,0,-8.496617e+01,-8.496806e+01,0.682225
483.40,36,0,-8.496640e+01,-8.496830e+01,0.640010
483.45,49,0,-8.496664e+01,-8.496854e+01,0.787592
483.50,37,0,-8.496688e+01,-8.496877e+01,0.638340
483.55,50,0,-8.496712e+01,-8.496901e+01,0.803526
483.60,36,0,-8.496735e+01,-8.496925e+01,0.621949
483.65,43,0,-8.496759e+01,-8.496948e+01,0.711473
483.70,32,0,-8.496783e+01,-8.496972e+01,0.574226
483.75,29,0,-8.496807e+01,-8.496995e+01,0.533126
483.80,49,0,-8.496830e+01,-8.497019e+01,0.790058
483.85,53,0,-8.496854e+01,-8.497042e+01,0.841561
483.90,36,0,-8.496878e+01,-8.497066e+01,0.610504
483.95,47,0,-8.496901e+01,-8.497089e+01,0.753884
484.00,30,0,-8.496925e+01,-8.497113e+01,0.537959
484.05,36,0,-8.496949e+01,-8.497136e+01,0.611461
484.10,32,0,-8.496972e+01,-8.497160e+01,0.560677
484.15,46,0,-8.496996e+01,-8.497183e+01,0.741777
484.20,49,0,-8.497020e+01,-8.497207e+01,0.776739
484.25,62,0,-8.497043e+01,-8.497230e+01,0.943316
484.30,38,0,-8.497067e+01,-8.497254e+01,0.637245
484.35,42,0,-8.497090e+01,-8.497277e+01,0.689686
484.40,35,0,-8.497114e+01,-8.497300e+01,0.598855
484.45,38,0,-8.497138e+01,-8.497324e+01,0.640068
484.50,31,0,-8.497161e+01,-8.497347e+01,0.549037
484.55,36,0,-8.497185e+01,-8.497371e+01,0.613355
484.60,44,0,-8.497208e+01,-8.497394e+01,0.718926
484.65,45,0,-8.497232e+01,-8.497417e+01,0.725622
484.70,46,0,-8.497255e+01,-8.497441e+01,0.739571
484.75,46,0,-8.497279e+01,-8.497464e+01,0.741191
484.80,48,0,-8.497302e+01,-8.497487e+01,0.766848
484.85,32,0,-8.497326e+01,-8.497511e+01,0.563226
484.90,48,0,-8.497349e+01,-8.497534e+01,0.767369
484.95,30,0,-8.497373e+01,-8.497557e+01,0.536806
485.00,40,0,-8.497396e+01,-8.497580e+01,0.671344
485.05,37,0,-8.497419e+01,-8.497604e+01,0.626860
485.10,38,0,-8.497443e+01,-8.497627e+01,0.639176
485.15,47,0,-8.497466e+01,-8.497650e+01,0.754251
485.20,34,0,-8.497490e+01,-8.497673e+01,0.585791
485.25,35,0,-8.497513e+01,-8.497696e+01,0.604202
485.30,41,0,-8.497536e+01,-8.497720e+01,0.680250
485.35,55,0,-8.497560e+01,-8.497743e+01,0.857610
485.40,45,0,-8.497583e+01,-8.497766e+01,0.735073
485.45,37,0,-8.497606e+01,-8.497789e+01,0.633899
485.50,41,0,-8.497630e+01,-8.497812e+01,0.675993
485.55,47,0,-8.497653e+01,-8.497835e+01,0.756712
485.60,38,0,-8.497676e+01,-8.497859e+01,0.644028
485.65,24,0,-8.497699e+01,-8.497882e+01,0.461472
485.70,61,0,-8.497723e+01,-8.497905e+01,0.937915
485.75,38,0,-8.497746e+01,-8.497928e+01,0.649358
485.80,45,0,-8.497769e+01,-8.497951e+01,0.727661
485.85,39,0,-8.497792e+01,-8.497974e+01,0.650774
485.90,39,0,-8.497816e+01,-8.497997e+01,0.653075
485.95,32,0,-8.497839e+01,-8.498020e+01,0.564313
486.00,57,0,-8.497862e+01,-8.498043e+01,0.885919
486.05,41,0,-8.497885e+01,-8.498066e+01,0.677764
486.10,58,0,-8.497908e+01,-8.498089e+01,0.894376
486.15,63,0,-8.497931e+01,-8.498112e+01,0.960886
486.20,58,0,-8.497955e+01,-8.498135e+01,0.895280
486.25,29,0,-8.497978e+01,-8.498158e+01,0.525195
486.30,43,0,-8.498001e+01,-8.498181e+01,0.703253
486.35,57,0,-8.498024e+01,-8.498204e+01,0.881160
486.40,59,0,-8.498047e+01,-8.498227e+01,0.906250
486.45,39,0,-8.498070e+01,-8.498250e+01,0.650033
486.50,39,0,-8.498093e+01,-8.498273e+01,0.651310
486.55,52,0,-8.498116e+01,-8.498296e+01,0.817547
486.60,33,0,-8.498139e+01,-8.498318e+01,0.573397
486.65,49,0,-8.498162e+01,-8.498341e+01,0.780360
486.70,40,0,-8.498185e+01,-8.498364e+01,0.667676
486.75,53,0,-8.498208e+01,-8.498387e+01,0.830440
486.80,30,0,-8.498231e+01,-8.498410e+01,0.539108
486.85,47,0,-8.498254e+01,-8.498433e+01,0.754576
486.90,54,0,-8.498277e+01,-8.498456e+01,0.841114
486.95,34,0,-8.498300e+01,-8.498478e+01,0.589981
487.00,42,0,-8.498323e+01,-8.498501e+01,0.696394
487.05,66,0,-8.498346e+01,-8.498524e+01,0.997118
487.10,62,0,-8.498369e+01,-8.498547e+01,0.944583
487.15,38,0,-8.498392e+01,-8.498569e+01,0.639654
487.20,66,0,-8.498415e+01,-8.498592e+01,0.997843
487.25,40,0,-8.498438e+01,-8.498615e+01,0.665245
487.30,58,0,-8.498461e+01,-8.498638e+01,0.894719
487.35,34,0,-8.498483e+01,-8.498660e+01,0.589329
487.40,37,0,-8.498506e+01,-8.498683e+01,0.625166
487.45,40,0,-8.498529e+01,-8.498706e+01,0.665777
487.50,31,0,-8.498552e+01,-8.498728e+01,0.549998
487.55,56,0,-8.498575e+01,-8.498751e+01,0.868821
487.60,42,0,-8.498598e+01,-8.498774e+01,0.688634
487.65,85,0,-8.498620e+01,-8.498796e+01,1.240991
487.70,39,0,-8.498643e+01,-8.498819e+01,0.655007
487.75,39,0,-8.498666e+01,-8.498842e+01,0.652114
487.80,39,0,-8.498689e+01,-8.498864e+01,0.650312
487.85,46,0,-8.498712e+01,-8.498887e+01,0.740940
487.90,32,0,-8.498734e+01,-8.498909e+01,0.563521
487.95,51,0,-8.498757e+01,-8.498932e+01,0.804741
488.00,63,0,-8.498780e+01,-8.498955e+01,0.961708
488.05,44,0,-8.498802e+01,-8.498977e+01,0.717751
488.10,37,0,-8.498825e+01,-8.499000e+01,0.624668
488.15,41,0,-8.498848e+01,-8.499022e+01,0.677970
488.20,55,0,-8.498870e+01,-8.499045e+01,0.855669
488.25,51,0,-8.498893e+01,-8.499067e+01,0.805223
488.30,50,0,-8.498916e+01,-8.499090e+01,0.793937
488.35,47,0,-8.498938e+01,-8.499112e+01,0.753435
488.40,29,0,-8.498961e+01,-8.499135e+01,0.524280
488.45,45,0,-8.498984e+01,-8.499157e+01,0.726674
488.50,28,0,-8.499006e+01,-8.499180e+01,0.509795
488.55,33,0,-8.499029e+01,-8.499202e+01,0.575771
488.60,36,0,-8.499051e+01,-8.499224e+01,0.613758
488.65,47,0,-8.499074e+01,-8.499247e+01,0.753071
488.70,58,0,-8.499096e+01,-8.499269e+01,0.894955
488.75,34,0,-8.499119e+01,-8.499292e+01,0.588149
488.80,55,0,-8.499142e+01,-8.499314e+01,0.856742
488.85,49,0,-8.499164e+01,-8.499336e+01,0.779194
488.90,48,0,-8.499187e+01,-8.499359e+01,0.768741
488.95,66,0,-8.499209e+01,-8.499381e+01,0.996800
489.00,35,0,-8.499232e+01,-8.499403e+01,0.603443
489.05,46,0,-8.499254e+01,-8.499426e+01,0.742424
489.10,55,0,-8.499276e+01,-8.499448e+01,0.856079
489.15,35,0,-8.499299e+01,-8.499470e+01,0.600292
489.20,29,0,-8.499321e+01,-8.499493e+01,0.524205
489.25,51,0,-8.499344e+01,-8.499515e+01,0.805382
489.30,31,0,-8.499366e+01,-8.499537e+01,0.548646
489.35,41,0,-8.499389e+01,-8.499559e+01,0.676903
489.40,28,0,-8.499411e+01,-8.499582e+01,0.512802
489.45,28,0,-8.499433e+01,-8.499604e+01,0.511142
489.50,70,0,-8.499456e+01,-8.499626e+01,1.050686
489.55,44,0,-8.499478e+01,-8.499648e+01,0.722507
489.60,42,0,-8.499500e+01,-8.499671e+01,0.690679
489.65,34,0,-8.499523e+01,-8.499693e+01,0.588672
489.70,35,0,-8.499545e+01,-8.499715e+01,0.602256
489.75,51,0,-8.499567e+01,-8.499737e+01,0.808686
489.80,39,0,-8.499590e+01,-8.499759e+01,0.653613
489.85,34,0,-8.499612e+01,-8.499781e+01,0.617594
489.90,52,0,-8.499634e+01,-8.499804e+01,0.840467
489.95,58,0,-8.499656e+01,-8.499826e+01,0.913266
490.00,45,0,-8.499679e+01,-8.499848e+01,0.748132
490.05,25,0,-8.499701e+01,-8.499870e+01,0.492755
490.10,42,0,-8.499723e+01,-8.499892e+01,0.709488
490.15,86,0,-8.499745e+01,-8.499914e+01,1.350349
490.20,51,0,-8.499768e+01,-8.499936e+01,0.867647
490.25,26,0,-8.499790e+01,-8.499958e+01,0.505273
490.30,34,0,-8.499812e+01,-8.499980e+01,0.605349
490.35,58,0,-8.499834e+01,-8.500002e+01,0.917179
490.40,46,0,-8.499856e+01,-8.500024e+01,0.761022
490.45,43,0,-8.499878e+01,-8.500046e+01,0.725742
490.50,40,0,-8.499901e+01,-8.500068e+01,0.685686
490.55,39,0,-8.499923e+01,-8.500090e+01,0.669099
490.60,57,0,-8.499945e+01,-8.500112e+01,0.897925
490.65,42,0,-8.499967e+01,-8.500134e+01,0.693286
490.70,42,0,-8.499989e+01,-8.500156e+01,0.691937
490.75,55,0,-8.500011e+01,-8.500178e+01,0.854110
490.80,30,0,-8.500033e+01,-8.500200e+01,0.539710
490.85,44,0,-8.500055e+01,-8.500222e+01,0.716239
490.90,30,0,-8.500077e+01,-8.500244e+01,0.534450
490.95,32,0,-8.500099e+01,-8.500266e+01,0.564875
491.00,34,0,-8.500121e+01,-8.500288e+01,0.585708
491.05,45,0,-8.500143e+01,-8.500309e+01,0.728313
491.10,47,0,-8.500165e+01,-8.500331e+01,0.755168
491.15,35,0,-8.500187e+01,-8.500353e+01,0.600140
491.20,36,0,-8.500209e+01,-8.500375e+01,0.615668
491.25,26,0,-8.500231e+01,-8.500397e+01,0.486351
491.30,44,0,-8.500253e+01,-8.500419e+01,0.716849
491.35,28,0,-8.500275e+01,-8.500441e+01,0.511529
491.40,34,0,-8.500297e+01,-8.500462e+01,0.587378
491.45,41,0,-8.500319e+01,-8.500484e+01,0.676615
491.50,50,0,-8.500341e+01,-8.500506e+01,0.794610
491.55,39,0,-8.500363e+01,-8.500528e+01,0.651740
491.60,44,0,-8.500385e+01,-8.500549e+01,0.718587
491.65,30,0,-8.500407e+01,-8.500571e+01,0.537884
491.70,35,0,-8.500428e+01,-8.500593e+01,0.599649
491.75,36,0,-8.500450e+01,-8.500615e+01,0.613450
491.80,36,0,-8.500472e+01,-8.500636e+01,0.613566
491.85,39,0,-8.500494e+01,-8.500658e+01,0.653053
491.90,49,0,-8.500516e+01,-8.500680e+01,0.779806
491.95,36,0,-8.500538e+01,-8.500701e+01,0.616878
492.00,54,0,-8.500559e+01,-8.500723e+01,0.848369
492.05,34,0,-8.500581e+01,-8.500745e+01,0.587206
492.10,43,0,-8.500603e+01,-8.500766e+01,0.701044
492.15,33,0,-8.500625e+01,-8.500788e+01,0.577042
492.20,38,0,-8.500647e+01,-8.500810e+01,0.638445
492.25,47,0,-8.500668e+01,-8.500831e+01,0.755642
492.30,53,0,-8.500690e+01,-8.500853e+01,0.833294
492.35,29,0,-8.500712e+01,-8.500874e+01,0.520884
492.40,66,0,-8.500733e+01,-8.500896e+01,0.997605
492.45,35,0,-8.500755e+01,-8.500918e+01,0.601272
492.50,45,0,-8.500777e+01,-8.500939e+01,0.728984
492.55,40,0,-8.500798e+01,-8.500961e+01,0.663727
492.60,45,0,-8.500820e+01,-8.500982e+01,0.730335
492.65,42,0,-8.500842e+01,-8.501004e+01,0.688848
492.70,39,0,-8.500863e+01,-8.501025e+01,0.650404
492.75,41,0,-8.500885e+01,-8.501047e+01,0.678253
492.80,43,0,-8.500907e+01,-8.501068e+01,0.703056
492.85,39,0,-8.500928e+01,-8.501090e+01,0.653260
492.90,27,0,-8.500950e+01,-8.501111e+01,0.501317
492.95,45,0,-8.500971e+01,-8.501133e+01,0.725817
493.00,39,0,-8.500993e+01,-8.501154e+01,0.652329
493.05,31,0,-8.501015e+01,-8.501176e+01,0.550206
493.10,42,0,-8.501036e+01,-8.501197e+01,0.691380
493.15,57,0,-8.501058e+01,-8.501218e+01,0.881746
493.20,64,0,-8.501079e+01,-8.501240e+01,0.972499
493.25,28,0,-8.501101e+01,-8.501261e+01,0.510520
493.30,108,0,-8.501122e+01,-8.501283e+01,1.534721
493.35,44,0,-8.501144e+01,-8.501304e+01,0.713871
493.40,41,0,-8.501165e+01,-8.501325e+01,0.678204
493.45,35,0,-8.501187e+01,-8.501347e+01,0.600283
493.50,36,0,-8.501208e+01,-8.501368e+01,0.613275
493.55,45,0,-8.501230e+01,-8.501389e+01,0.726334
493.60,44,0,-8.501251e+01,-8.501411e+01,0.718700
493.65,46,0,-8.501273e+01,-8.501432e+01,0.741336
493.70,44,0,-8.501294e+01,-8.501453e+01,0.717941
493.75,39,0,-8.501315e+01,-8.501475e+01,0.653874
493.80,42,0,-8.501337e+01,-8.501496e+01,0.705601
493.85,52,0,-8.501358e+01,-8.501517e+01,0.864826
493.90,38,0,-8.501380e+01,-8.501538e+01,0.670558
493.95,34,0,-8.501401e+01,-8.501560e+01,0.618819
494.00,30,0,-8.501422e+01,-8.501581e+01,0.566842
494.05,57,0,-8.501444e+01,-8.501602e+01,0.918040
494.10,32,0,-8.501465e+01,-8.501623e+01,0.592392
494.15,36,0,-8.501486e+01,-8.501644e+01,0.645687
494.20,49,0,-8.501508e+01,-8.501666e+01,0.815213
494.25,42,0,-8.501529e+01,-8.501687e+01,0.726679
494.30,42,0,-8.501550e+01,-8.501708e+01,0.724208
494.35,34,0,-8.501571e+01,-8.501729e+01,0.617888
494.40,48,0,-8.501593e+01,-8.501750e+01,0.785147
494.45,27,0,-8.501614e+01,-8.501771e+01,0.586767
494.50,29,0,-8.501635e+01,-8.501792e+01,0.541138
494.55,40,0,-8.501656e+01,-8.501814e+01,0.684711
494.60,47,0,-8.501678e+01,-8.501835e+01,0.765644
494.65,51,0,-8.501699e+01,-8.501856e+01,0.817699
494.70,62,0,-8.501720e+01,-8.501877e+01,0.962301
494.75,28,0,-8.501741e+01,-8.501898e+01,0.531598
494.80,27,0,-8.501762e+01,-8.501919e+01,0.511751
494.85,29,0,-8.501784e+01,-8.501940e+01,0.536500
494.90,38,0,-8.501805e+01,-8.501961e+01,0.654118
494.95,31,0,-8.501826e+01,-8.501982e+01,0.562487
495.00,36,0,-8.501847e+01,-8.502003e+01,0.627013
495.05,48,0,-8.501868e+01,-8.502024e+01,0.775144
495.10,48,0,-8.501889e+01,-8.502045e+01,0.774877
495.15,47,0,-8.501910e+01,-8.502066e+01,0.762829
495.20,39,0,-8.501932e+01,-8.502087e+01,0.657139
495.25,37,0,-8.501953e+01,-8.502108e+01,0.635372
495.30,47,0,-8.501974e+01,-8.502129e+01,0.760080
495.35,32,0,-8.501995e+01,-8.502150e+01,0.565589
495.40,39,0,-8.502016e+01,-8.502171e+01,0.658637
495.45,52,0,-8.502037e+01,-8.502192e+01,0.825673
495.50,29,0,-8.502058e+01,-8.502213e+01,0.528327
495.55,39,0,-8.502079e+01,-8.502234e+01,0.657725
495.60,52,0,-8.502100e+01,-8.502255e+01,0.826488
495.65,55,0,-8.502121e+01,-8.502275e+01,0.862317
495.70,28,0,-8.502142e+01,-8.502296e+01,0.516281
495.75,36,0,-8.502163e+01,-8.502317e+01,0.618433
495.80,42,0,-8.502184e+01,-8.502338e+01,0.697975
495.85,37,0,-8.502205e+01,-8.502359e+01,0.630905
495.90,42,0,-8.502226e+01,-8.502380e+01,0.698601
495.95,29,0,-8.502247e+01,-8.502400e+01,0.527855
496.00,46,0,-8.502268e+01,-8.502421e+01,0.746457
496.05,33,0,-8.502289e+01,-8.502442e+01,0.580823
496.10,44,0,-8.502309e+01,-8.502463e+01,0.720741
496.15,23,0,-8.502330e+01,-8.502484e+01,0.450567
496.20,43,0,-8.502351e+01,-8.502504e+01,0.708237
496.25,32,0,-8.502372e+01,-8.502525e+01,0.567044
496.30,35,0,-8.502393e+01,-8.502546e+01,0.607862
496.35,66,0,-8.502414e+01,-8.502567e+01,1.005773
496.40,41,0,-8.502435e+01,-8.502587e+01,0.683541
496.45,42,0,-8.502455e+01,-8.502608e+01,0.698384
496.50,52,0,-8.502476e+01,-8.502629e+01,0.825595
496.55,36,0,-8.502497e+01,-8.502649e+01,0.618741
496.60,29,0,-8.502518e+01,-8.502670e+01,0.530064
496.65,34,0,-8.502539e+01,-8.502691e+01,0.595215
496.70,37,0,-8.502559e+01,-8.502711e+01,0.634084
496.75,43,0,-8.502580e+01,-8.502732e+01,0.710316
496.80,36,0,-8.502601e+01,-8.502753e+01,0.619476
496.85,46,0,-8.502622e+01,-8.502773e+01,0.748895
496.90,22,0,-8.502642e+01,-8.502794e+01,0.442376
496.95,34,0,-8.502663e+01,-8.502815e+01,0.593278
497.00,48,0,-8.502684e+01,-8.502835e+01,0.773592
497.05,27,0,-8.502704e+01,-8.502856e+01,0.505381
497.10,35,0,-8.502725e+01,-8.502876e+01,0.605945
497.15,59,0,-8.502746e+01,-8.502897e+01,0.917140
497.20,38,0,-8.502767e+01,-8.502918e+01,0.647787
497.25,30,0,-8.502787e+01,-8.502938e+01,0.543935
497.30,40,0,-8.502808e+01,-8.502959e+01,0.670828
497.35,33,0,-8.502828e+01,-8.502979e+01,0.583663
497.40,35,0,-8.502849e+01,-8.503000e+01,0.606496
497.45,38,0,-8.502870e+01,-8.503020e+01,0.647196
497.50,40,0,-8.502890e+01,-8.503041e+01,0.672167
497.55,32,0,-8.502911e+01,-8.503061e+01,0.586778
497.60,31,0,-8.502931e+01,-8.503082e+01,0.558946
497.65,50,0,-8.502952e+01,-8.503102e+01,0.798409
497.70,44,0,-8.502973e+01,-8.503123e+01,0.723124
497.75,51,0,-8.502993e+01,-8.503143e+01,0.815581
497.80,45,0,-8.503014e+01,-8.503163e+01,0.742649
497.85,43,0,-8.503034e+01,-8.503184e+01,0.714157
497.90,37,0,-8.503055e+01,-8.503204e+01,0.635408
497.95,47,0,-8.503075e+01,-8.503225e+01,0.776528
498.00,35,0,-8.503096e+01,-8.503245e+01,0.609199
498.05,42,0,-8.503116e+01,-8.503265e+01,0.699589
498.10,36,0,-8.503137e+01,-8.503286e+01,0.623277
498.15,38,0,-8.503157e+01,-8.503306e+01,0.650256
498.20,31,0,-8.503178e+01,-8.503326e+01,0.554979
498.25,62,0,-8.503198e+01,-8.503347e+01,0.961642
498.30,33,0,-8.503219e+01,-8.503367e+01,0.584012
498.35,48,0,-8.503239e+01,-8.503387e+01,0.776854
498.40,88,0,-8.503259e+01,-8.503408e+01,1.297710
498.45,33,0,-8.503280e+01,-8.503428e+01,0.579919
498.50,49,0,-8.503300e+01,-8.503448e+01,0.789448
498.55,38,0,-8.503321e+01,-8.503469e+01,0.647673
498.60,33,0,-8.503341e+01,-8.503489e+01,0.583105
498.65,46,0,-8.503361e+01,-8.503509e+01,0.751685
498.70,29,0,-8.503382e+01,-8.503529e+01,0.530742
498.75,43,0,-8.503402e+01,-8.503550e+01,0.712220
498.80,50,0,-8.503422e+01,-8.503570e+01,0.804474
498.85,22,0,-8.503443e+01,-8.503590e+01,0.437951
498.90,42,0,-8.503463e+01,-8.503610e+01,0.703526
498.95,51,0,-8.503483e+01,-8.503630e+01,0.818891
499.00,30,0,-8.503504e+01,-8.503651e+01,0.543599
499.05,42,0,-8.503524e+01,-8.503671e+01,0.700257
499.10,30,0,-8.503544e+01,-8.503691e+01,0.542697
499.15,30,0,-8.503564e+01,-8.503711e+01,0.542245
499.20,39,0,-8.503585e+01,-8.503731e+01,0.679591
499.25,48,0,-8.503605e+01,-8.503751e+01,0.789461
499.30,32,0,-8.503625e+01,-8.503772e+01,0.579568
499.35,40,0,-8.503645e+01,-8.503792e+01,0.684238
499.40,38,0,-8.503665e+01,-8.503812e+01,0.657185
499.45,27,0,-8.503686e+01,-8.503832e+01,0.518079
499.50,38,0,-8.503706e+01,-8.503852e+01,0.656087
499.55,38,0,-8.503726e+01,-8.503872e+01,0.660814
499.60,41,0,-8.503746e+01,-8.503892e+01,0.698202
499.65,36,0,-8.503766e+01,-8.503912e+01,0.629613
499.70,29,0,-8.503786e+01,-8.503932e+01,0.540389
499.75,32,0,-8.503807e+01,-8.503952e+01,0.579319
499.80,44,0,-8.503827e+01,-8.503972e+01,0.735393
499.85,38,0,-8.503847e+01,-8.503992e+01,0.645718
499.90,29,0,-8.503867e+01,-8.504012e+01,0.531699
499.95,25,0,-8.503887e+01,-8.504032e+01,0.480008

==> results/robustness-ischemic/ROBUSTNESS_NCG_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,1037,0,-8.401024e+01,-8.401024e+01,109.157161
0.05,1056,0,-8.402041e+01,-8.402040e+01,110.498692
0.10,1063,0,-8.403050e+01,-8.403048e+01,110.661171
0.15,1065,0,-8.404051e+01,-8.404048e+01,110.669966
0.20,1067,0,-8.405044e+01,-8.405040e+01,110.947739
0.25,1065,0,-8.406030e+01,-8.406025e+01,110.802806
0.30,1064,0,-8.407009e+01,-8.407002e+01,111.066017
0.35,1074,0,-8.407980e+01,-8.407971e+01,111.847701
0.40,1098,0,-8.408944e+01,-8.408933e+01,114.088027
0.45,1017,0,-8.409900e+01,-8.409887e+01,111.637337
0.50,1000,0,-8.410849e+01,-8.410834e+01,112.571606
0.55,984,0,-8.411791e+01,-8.411773e+01,110.949076
0.60,982,0,-8.412725e+01,-8.412704e+01,111.197986
0.65,991,0,-8.413652e+01,-8.413627e+01,111.829442
0.70,1005,0,-8.414572e+01,-8.414541e+01,113.391762
0.75,1010,0,-8.415484e+01,-8.415448e+01,114.296487
0.80,1018,0,-8.416389e+01,-8.416348e+01,114.861924
0.85,1036,0,-8.417287e+01,-8.417242e+01,116.904333
0.90,1069,0,-8.418179e+01,-8.418129e+01,137.130987
0.95,1106,0,-8.419064e+01,-8.419009e+01,117.301718

==> results/robustness-ischemic/ROBUSTNESS_NCG_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,909,0,-8.401024e+01,-8.401015e+01,1.881194
0.05,916,0,-8.402041e+01,-8.402014e+01,1.768788
0.10,923,0,-8.403049e+01,-8.402996e+01,1.782203
0.15,927,0,-8.404050e+01,-8.403964e+01,1.789666
0.20,928,0,-8.405043e+01,-8.404916e+01,1.792551
0.25,928,0,-8.406029e+01,-8.405853e+01,1.798208
0.30,928,0,-8.407007e+01,-8.406776e+01,1.793000
0.35,928,0,-8.407977e+01,-8.407683e+01,1.838238
0.40,927,0,-8.408940e+01,-8.408575e+01,1.797476
0.45,923,0,-8.409895e+01,-8.409449e+01,1.787119
0.50,923,0,-8.410843e+01,-8.410300e+01,1.783823
0.55,922,0,-8.411783e+01,-8.411121e+01,1.783510
0.60,921,0,-8.412716e+01,-8.411903e+01,1.780774
0.65,923,0,-8.413640e+01,-8.412650e+01,1.783901
0.70,934,0,-8.414557e+01,-8.413374e+01,1.805219
0.75,955,0,-8.415467e+01,-8.414082e+01,1.846137
0.80,958,0,-8.416369e+01,-8.414777e+01,1.852367
0.85,952,0,-8.417265e+01,-8.415463e+01,1.839095
0.90,951,0,-8.418154e+01,-8.416141e+01,1.838038
0.95,937,0,-8.419035e+01,-8.416810e+01,1.812767

==> results/robustness-ischemic/ROBUSTNESS_NCG_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,881,0,-8.401026e+01,-8.401021e+01,8.600516
0.05,891,0,-8.402045e+01,-8.402031e+01,8.612331
0.10,900,0,-8.403058e+01,-8.403030e+01,8.622940
0.15,904,0,-8.404064e+01,-8.404017e+01,8.631450
0.20,906,0,-8.405064e+01,-8.404995e+01,8.651881
0.25,912,0,-8.406057e+01,-8.405962e+01,8.710654
0.30,912,0,-8.407044e+01,-8.406919e+01,8.713033
0.35,912,0,-8.408026e+01,-8.407867e+01,8.708830
0.40,906,0,-8.409001e+01,-8.408804e+01,8.682606
0.45,901,0,-8.409970e+01,-8.409731e+01,8.638361
0.50,897,0,-8.410935e+01,-8.410645e+01,8.566521
0.55,896,0,-8.411895e+01,-8.411544e+01,8.554669
0.60,897,0,-8.412853e+01,-8.412424e+01,8.565008
0.65,901,0,-8.413808e+01,-8.413286e+01,8.685051
0.70,915,0,-8.414759e+01,-8.414133e+01,8.740262
0.75,936,0,-8.415706e+01,-8.414971e+01,9.075825
0.80,963,0,-8.416646e+01,-8.415802e+01,9.243473
0.85,953,0,-8.417581e+01,-8.416625e+01,9.100776
0.90,949,0,-8.418510e+01,-8.417441e+01,9.064044
0.95,938,0,-8.419433e+01,-8.418252e+01,8.959821

==> results/robustness-ischemic/ROBUSTNESS_NCG_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,884,0,-8.401026e+01,-8.401022e+01,12.801940
0.05,889,0,-8.402044e+01,-8.402034e+01,12.891118
0.10,895,0,-8.403056e+01,-8.403036e+01,12.942432
0.15,899,0,-8.404061e+01,-8.404028e+01,13.025076
0.20,900,0,-8.405060e+01,-8.405010e+01,13.035164
0.25,900,0,-8.406052e+01,-8.405983e+01,13.018467
0.30,905,0,-8.407038e+01,-8.406946e+01,13.089975
0.35,905,0,-8.408017e+01,-8.407900e+01,13.090225
0.40,900,0,-8.408989e+01,-8.408845e+01,13.078824
0.45,896,0,-8.409956e+01,-8.409781e+01,13.018281
0.50,895,0,-8.410918e+01,-8.410706e+01,12.947568
0.55,894,0,-8.411875e+01,-8.411618e+01,12.931476
0.60,894,0,-8.412828e+01,-8.412515e+01,12.936370
0.65,897,0,-8.413777e+01,-8.413397e+01,12.993854
0.70,899,0,-8.414722e+01,-8.414265e+01,13.002823
0.75,924,0,-8.415661e+01,-8.415122e+01,13.384806
0.80,948,0,-8.416594e+01,-8.415973e+01,13.709657
0.85,957,0,-8.417522e+01,-8.416817e+01,13.846249
0.90,944,0,-8.418442e+01,-8.417655e+01,13.720267
0.95,938,0,-8.419357e+01,-8.418486e+01,13.575431

==> results/robustness-ischemic/ROBUSTNESS_NCG_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,911,0,-8.401025e+01,-8.401024e+01,30.574198
0.05,918,0,-8.402042e+01,-8.402039e+01,30.816022
0.10,921,0,-8.403052e+01,-8.403044e+01,30.916915
0.15,925,0,-8.404055e+01,-8.404040e+01,31.094882
0.20,925,0,-8.405050e+01,-8.405028e+01,31.044025
0.25,926,0,-8.406038e+01,-8.406008e+01,31.077244
0.30,926,0,-8.407019e+01,-8.406979e+01,31.076273
0.35,926,0,-8.407993e+01,-8.407942e+01,31.083471
0.40,926,0,-8.408960e+01,-8.408897e+01,31.081477
0.45,925,0,-8.409920e+01,-8.409844e+01,31.051490
0.50,924,0,-8.410873e+01,-8.410782e+01,31.068095
0.55,920,0,-8.411820e+01,-8.411711e+01,30.941800
0.60,919,0,-8.412760e+01,-8.412630e+01,30.839892
0.65,924,0,-8.413695e+01,-8.413537e+01,31.007690
0.70,925,0,-8.414623e+01,-8.414435e+01,31.036471
0.75,928,0,-8.415544e+01,-8.415324e+01,31.146929
0.80,938,0,-8.416459e+01,-8.416205e+01,31.526643
0.85,952,0,-8.417368e+01,-8.417080e+01,31.972187
0.90,956,0,-8.418270e+01,-8.417948e+01,32.189141
0.95,949,0,-8.419165e+01,-8.418810e+01,31.868426

==> results/robustness-ischemic/ROBUSTNESS_NCG_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,934,0,-8.401025e+01,-8.401024e+01,59.455651
0.05,950,0,-8.402042e+01,-8.402039e+01,60.630461
0.10,959,0,-8.403051e+01,-8.403046e+01,61.190229
0.15,965,0,-8.404053e+01,-8.404045e+01,61.517110
0.20,971,0,-8.405047e+01,-8.405036e+01,61.921109
0.25,971,0,-8.406034e+01,-8.406019e+01,61.836410
0.30,971,0,-8.407013e+01,-8.406994e+01,61.816609
0.35,971,0,-8.407986e+01,-8.407962e+01,61.802520
0.40,971,0,-8.408951e+01,-8.408921e+01,61.787340
0.45,967,0,-8.409909e+01,-8.409873e+01,61.648161
0.50,965,0,-8.410859e+01,-8.410817e+01,61.431537
0.55,958,0,-8.411803e+01,-8.411753e+01,61.006938
0.60,954,0,-8.412740e+01,-8.412679e+01,60.899606
0.65,964,0,-8.413670e+01,-8.413597e+01,61.456339
0.70,970,0,-8.414593e+01,-8.414507e+01,61.966834
0.75,971,0,-8.415509e+01,-8.415409e+01,62.021210
0.80,978,0,-8.416418e+01,-8.416304e+01,62.278672
0.85,988,0,-8.417320e+01,-8.417191e+01,62.874333
0.90,995,0,-8.418216e+01,-8.418072e+01,63.336664
0.95,991,0,-8.419104e+01,-8.418946e+01,63.121007

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,142,-8.401024e+01,-8.401024e+01,70.412089
0.05,3,141,-8.402041e+01,-8.402040e+01,69.887798
0.10,3,140,-8.403050e+01,-8.403048e+01,69.359354
0.15,3,138,-8.404051e+01,-8.404048e+01,68.590114
0.20,3,137,-8.405044e+01,-8.405040e+01,68.164600
0.25,3,137,-8.406030e+01,-8.406025e+01,68.396362
0.30,3,137,-8.407009e+01,-8.407002e+01,68.125840
0.35,3,141,-8.407980e+01,-8.407971e+01,69.810276
0.40,4,178,-8.408944e+01,-8.408933e+01,89.024136
0.45,5,215,-8.409900e+01,-8.409887e+01,108.834553
0.50,6,260,-8.410849e+01,-8.410834e+01,130.921532
0.55,8,340,-8.411791e+01,-8.411773e+01,171.631498
0.60,8,357,-8.412725e+01,-8.412704e+01,178.460969
0.65,8,358,-8.413652e+01,-8.413627e+01,178.669604
0.70,8,360,-8.414572e+01,-8.414542e+01,179.659371
0.75,8,352,-8.415484e+01,-8.415449e+01,176.745415
0.80,8,346,-8.416389e+01,-8.416350e+01,173.682876
0.85,7,309,-8.417288e+01,-8.417243e+01,154.702297
0.90,7,296,-8.418179e+01,-8.418130e+01,150.244743
0.95,7,281,-8.419064e+01,-8.419010e+01,144.686853

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,130,-8.401024e+01,-8.401016e+01,1.625570
0.05,3,128,-8.402041e+01,-8.402015e+01,1.601113
0.10,3,127,-8.403049e+01,-8.402998e+01,1.585187
0.15,3,126,-8.404050e+01,-8.403965e+01,1.517017
0.20,3,125,-8.405043e+01,-8.404918e+01,1.502396
0.25,3,125,-8.406028e+01,-8.405855e+01,1.506692
0.30,3,126,-8.407006e+01,-8.406778e+01,1.515869
0.35,3,130,-8.407977e+01,-8.407686e+01,1.549989
0.40,4,168,-8.408940e+01,-8.408578e+01,2.018029
0.45,5,212,-8.409895e+01,-8.409452e+01,2.587684
0.50,6,259,-8.410843e+01,-8.410304e+01,3.090786
0.55,8,343,-8.411783e+01,-8.411125e+01,4.101339
0.60,8,344,-8.412715e+01,-8.411908e+01,4.103670
0.65,8,342,-8.413640e+01,-8.412656e+01,4.092265
0.70,7,295,-8.414557e+01,-8.413378e+01,3.545800
0.75,6,246,-8.415466e+01,-8.414084e+01,2.978443
0.80,5,203,-8.416369e+01,-8.414778e+01,2.468115
0.85,4,165,-8.417265e+01,-8.415463e+01,1.995841
0.90,4,159,-8.418153e+01,-8.416139e+01,1.936825
0.95,3,128,-8.419035e+01,-8.416808e+01,1.533818

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,151,-8.401026e+01,-8.401021e+01,7.684614
0.05,3,149,-8.402045e+01,-8.402031e+01,7.537969
0.10,3,148,-8.403058e+01,-8.403029e+01,7.540780
0.15,3,147,-8.404064e+01,-8.404018e+01,7.405934
0.20,3,145,-8.405064e+01,-8.404995e+01,7.328175
0.25,3,144,-8.406057e+01,-8.405963e+01,7.287545
0.30,3,146,-8.407044e+01,-8.406921e+01,7.362127
0.35,3,151,-8.408025e+01,-8.407869e+01,7.565106
0.40,4,194,-8.409001e+01,-8.408806e+01,9.797645
0.45,5,243,-8.409970e+01,-8.409733e+01,12.263269
0.50,6,297,-8.410935e+01,-8.410647e+01,14.962824
0.55,8,390,-8.411895e+01,-8.411546e+01,19.661982
0.60,8,399,-8.412853e+01,-8.412426e+01,20.022877
0.65,8,396,-8.413808e+01,-8.413289e+01,19.911434
0.70,8,387,-8.414759e+01,-8.414137e+01,19.540987
0.75,7,337,-8.415706e+01,-8.414975e+01,17.182136
0.80,6,284,-8.416646e+01,-8.415805e+01,14.479887
0.85,5,236,-8.417581e+01,-8.416627e+01,12.091650
0.90,4,193,-8.418510e+01,-8.417444e+01,9.750212
0.95,4,186,-8.419433e+01,-8.418254e+01,9.477032

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,154,-8.401026e+01,-8.401022e+01,11.042674
0.05,3,152,-8.402044e+01,-8.402033e+01,10.984039
0.10,3,151,-8.403056e+01,-8.403035e+01,10.849283
0.15,3,150,-8.404061e+01,-8.404026e+01,10.791514
0.20,3,148,-8.405060e+01,-8.405009e+01,10.698861
0.25,3,148,-8.406052e+01,-8.405981e+01,10.778536
0.30,3,149,-8.407038e+01,-8.406945e+01,10.755563
0.35,3,154,-8.408017e+01,-8.407899e+01,11.026745
0.40,4,197,-8.408990e+01,-8.408844e+01,14.216306
0.45,5,246,-8.409956e+01,-8.409779e+01,17.741601
0.50,6,300,-8.410918e+01,-8.410704e+01,21.543835
0.55,8,395,-8.411874e+01,-8.411615e+01,28.550473
0.60,8,406,-8.412827e+01,-8.412511e+01,29.124677
0.65,8,403,-8.413777e+01,-8.413392e+01,28.943996
0.70,8,390,-8.414721e+01,-8.414261e+01,28.254743
0.75,7,337,-8.415660e+01,-8.415120e+01,24.484904
0.80,6,284,-8.416594e+01,-8.415971e+01,20.798200
0.85,5,238,-8.417521e+01,-8.416816e+01,17.375411
0.90,5,223,-8.418442e+01,-8.417654e+01,16.445121
0.95,4,187,-8.419357e+01,-8.418486e+01,13.752596

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,147,-8.401025e+01,-8.401023e+01,24.174050
0.05,3,146,-8.402042e+01,-8.402037e+01,23.982974
0.10,3,145,-8.403052e+01,-8.403043e+01,23.807760
0.15,3,144,-8.404055e+01,-8.404039e+01,23.671612
0.20,3,144,-8.405050e+01,-8.405028e+01,23.669048
0.25,3,143,-8.406038e+01,-8.406008e+01,23.525601
0.30,3,144,-8.407019e+01,-8.406979e+01,23.667879
0.35,3,147,-8.407993e+01,-8.407943e+01,24.111004
0.40,4,190,-8.408960e+01,-8.408898e+01,31.313645
0.45,5,236,-8.409920e+01,-8.409845e+01,39.020164
0.50,6,288,-8.410873e+01,-8.410784e+01,47.375861
0.55,8,377,-8.411820e+01,-8.411712e+01,62.173830
0.60,8,386,-8.412760e+01,-8.412630e+01,63.512303
0.65,8,388,-8.413694e+01,-8.413537e+01,63.784102
0.70,8,378,-8.414622e+01,-8.414434e+01,62.299490
0.75,8,355,-8.415544e+01,-8.415323e+01,59.145039
0.80,7,313,-8.416459e+01,-8.416205e+01,52.195712
0.85,7,297,-8.417367e+01,-8.417080e+01,50.076670
0.90,6,254,-8.418269e+01,-8.417948e+01,42.705929
0.95,5,216,-8.419165e+01,-8.418810e+01,36.393586

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,148,-8.401025e+01,-8.401024e+01,45.340910
0.05,3,147,-8.402042e+01,-8.402039e+01,44.795375
0.10,3,146,-8.403051e+01,-8.403046e+01,44.358652
0.15,3,144,-8.404053e+01,-8.404045e+01,44.091980
0.20,3,143,-8.405047e+01,-8.405036e+01,43.846629
0.25,3,142,-8.406034e+01,-8.406019e+01,43.559685
0.30,3,144,-8.407013e+01,-8.406994e+01,43.863667
0.35,3,148,-8.407986e+01,-8.407962e+01,45.038284
0.40,4,188,-8.408951e+01,-8.408922e+01,57.531108
0.45,5,232,-8.409909e+01,-8.409874e+01,71.275970
0.50,6,282,-8.410859e+01,-8.410818e+01,86.212024
0.55,8,371,-8.411803e+01,-8.411753e+01,114.439717
0.60,8,383,-8.412740e+01,-8.412680e+01,116.686894
0.65,8,382,-8.413670e+01,-8.413598e+01,116.373920
0.70,8,382,-8.414593e+01,-8.414507e+01,116.628197
0.75,8,371,-8.415509e+01,-8.415409e+01,113.751126
0.80,8,357,-8.416418e+01,-8.416303e+01,110.085425
0.85,7,315,-8.417320e+01,-8.417190e+01,97.238237
0.90,7,296,-8.418215e+01,-8.418071e+01,92.229028
0.95,6,257,-8.419104e+01,-8.418945e+01,80.031554

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,53,-8.401024e+01,-8.401024e+01,40.735968
0.05,4,53,-8.402041e+01,-8.402040e+01,40.560221
0.10,4,53,-8.403050e+01,-8.403048e+01,40.098505
0.15,4,54,-8.404051e+01,-8.404048e+01,40.260359
0.20,4,54,-8.405044e+01,-8.405040e+01,40.366061
0.25,4,54,-8.406030e+01,-8.406025e+01,41.028755
0.30,4,54,-8.407009e+01,-8.407002e+01,40.628531
0.35,4,54,-8.407980e+01,-8.407971e+01,40.778508
0.40,4,48,-8.408944e+01,-8.408933e+01,38.020429
0.45,5,46,-8.409900e+01,-8.409887e+01,41.503804
0.50,6,43,-8.410849e+01,-8.410834e+01,45.443712
0.55,8,49,-8.411791e+01,-8.411773e+01,56.738206
0.60,8,42,-8.412725e+01,-8.412704e+01,53.392131
0.65,8,45,-8.413652e+01,-8.413627e+01,54.087332
0.70,8,49,-8.414572e+01,-8.414542e+01,55.602621
0.75,8,50,-8.415484e+01,-8.415449e+01,56.943636
0.80,8,50,-8.416389e+01,-8.416350e+01,56.612192
0.85,7,45,-8.417288e+01,-8.417243e+01,49.789591
0.90,7,47,-8.418179e+01,-8.418130e+01,51.070465
0.95,7,46,-8.419064e+01,-8.419010e+01,50.311186

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,46,-8.401024e+01,-8.401016e+01,0.911716
0.05,3,47,-8.402041e+01,-8.402015e+01,0.864189
0.10,3,48,-8.403049e+01,-8.402998e+01,0.873807
0.15,3,48,-8.404050e+01,-8.403965e+01,0.874803
0.20,4,53,-8.405043e+01,-8.404918e+01,1.064745
0.25,4,53,-8.406028e+01,-8.405855e+01,1.063926
0.30,4,50,-8.407006e+01,-8.406778e+01,1.034957
0.35,4,48,-8.407977e+01,-8.407686e+01,0.991087
0.40,4,44,-8.408940e+01,-8.408578e+01,0.948171
0.45,5,47,-8.409895e+01,-8.409452e+01,1.108327
0.50,7,55,-8.410843e+01,-8.410304e+01,1.446778
0.55,8,52,-8.411783e+01,-8.411125e+01,1.559125
0.60,9,57,-8.412715e+01,-8.411908e+01,1.747566
0.65,8,50,-8.413640e+01,-8.412656e+01,1.538751
0.70,7,52,-8.414557e+01,-8.413378e+01,1.419851
0.75,6,54,-8.415466e+01,-8.414084e+01,1.300198
0.80,5,50,-8.416369e+01,-8.414778e+01,1.130468
0.85,5,57,-8.417265e+01,-8.415463e+01,1.195052
0.90,4,47,-8.418153e+01,-8.416139e+01,0.968441
0.95,4,49,-8.419035e+01,-8.416808e+01,0.991180

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,71,-8.401026e+01,-8.401021e+01,4.664333
0.05,3,49,-8.402045e+01,-8.402031e+01,3.211590
0.10,3,49,-8.403058e+01,-8.403029e+01,3.214003
0.15,3,50,-8.404064e+01,-8.404018e+01,3.281866
0.20,3,50,-8.405064e+01,-8.404995e+01,3.276496
0.25,3,50,-8.406057e+01,-8.405963e+01,3.250451
0.30,3,50,-8.407044e+01,-8.406921e+01,3.251236
0.35,4,69,-8.408025e+01,-8.407869e+01,4.419867
0.40,4,55,-8.409001e+01,-8.408806e+01,3.873511
0.45,5,56,-8.409970e+01,-8.409733e+01,4.362198
0.50,6,51,-8.410935e+01,-8.410647e+01,4.715998
0.55,8,57,-8.411895e+01,-8.411546e+01,5.760263
0.60,8,55,-8.412853e+01,-8.412426e+01,5.644885
0.65,8,56,-8.413808e+01,-8.413289e+01,5.756004
0.70,8,58,-8.414759e+01,-8.414137e+01,5.763418
0.75,7,58,-8.415706e+01,-8.414975e+01,5.319507
0.80,6,58,-8.416646e+01,-8.415805e+01,4.927653
0.85,5,52,-8.417581e+01,-8.416627e+01,4.406906
0.90,4,55,-8.418510e+01,-8.417444e+01,3.939320
0.95,4,64,-8.419433e+01,-8.418254e+01,4.282037

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,48,-8.401026e+01,-8.401022e+01,4.796360
0.05,3,50,-8.402044e+01,-8.402033e+01,4.840576
0.10,3,51,-8.403056e+01,-8.403035e+01,4.897814
0.15,3,52,-8.404061e+01,-8.404026e+01,4.956898
0.20,3,51,-8.405060e+01,-8.405009e+01,4.904348
0.25,3,52,-8.406052e+01,-8.405981e+01,4.957395
0.30,3,51,-8.407038e+01,-8.406945e+01,4.896763
0.35,4,69,-8.408017e+01,-8.407899e+01,6.661532
0.40,4,51,-8.408990e+01,-8.408844e+01,5.555937
0.45,5,54,-8.409956e+01,-8.409779e+01,6.334898
0.50,6,50,-8.410918e+01,-8.410704e+01,6.748389
0.55,8,55,-8.411874e+01,-8.411615e+01,8.332248
0.60,8,51,-8.412827e+01,-8.412511e+01,8.154634
0.65,8,55,-8.413777e+01,-8.413392e+01,8.440838
0.70,8,58,-8.414721e+01,-8.414261e+01,8.496679
0.75,7,53,-8.415660e+01,-8.415120e+01,7.569091
0.80,6,50,-8.416594e+01,-8.415971e+01,6.745510
0.85,5,47,-8.417521e+01,-8.416816e+01,5.933166
0.90,5,62,-8.418442e+01,-8.417654e+01,6.805405
0.95,4,61,-8.419357e+01,-8.418486e+01,6.164864

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,55,-8.401025e+01,-8.401023e+01,12.991456
0.05,4,55,-8.402042e+01,-8.402037e+01,12.841355
0.10,4,55,-8.403052e+01,-8.403043e+01,12.772257
0.15,4,55,-8.404055e+01,-8.404039e+01,12.926727
0.20,4,55,-8.405050e+01,-8.405028e+01,12.704244
0.25,4,55,-8.406038e+01,-8.406008e+01,12.779954
0.30,4,55,-8.407019e+01,-8.406979e+01,12.781645
0.35,4,55,-8.407993e+01,-8.407943e+01,12.723622
0.40,4,48,-8.408960e+01,-8.408898e+01,11.831161
0.45,5,50,-8.409920e+01,-8.409845e+01,13.513994
0.50,6,46,-8.410873e+01,-8.410784e+01,14.286451
0.55,8,50,-8.411820e+01,-8.411712e+01,17.760646
0.60,8,46,-8.412760e+01,-8.412630e+01,17.082908
0.65,8,49,-8.413694e+01,-8.413537e+01,17.455546
0.70,8,49,-8.414622e+01,-8.414434e+01,17.459672
0.75,8,52,-8.415544e+01,-8.415323e+01,17.857055
0.80,7,48,-8.416459e+01,-8.416205e+01,15.994850
0.85,7,51,-8.417367e+01,-8.417080e+01,16.320595
0.90,6,50,-8.418269e+01,-8.417948e+01,14.821672
0.95,5,50,-8.419165e+01,-8.418810e+01,13.426750

==> results/robustness-ischemic/ROBUSTNESS_NEWTON_EW_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,61,-8.401025e+01,-8.401024e+01,24.862104
0.05,3,44,-8.402042e+01,-8.402039e+01,18.007932
0.10,3,45,-8.403051e+01,-8.403046e+01,18.230559
0.15,3,45,-8.404053e+01,-8.404045e+01,18.227045
0.20,3,46,-8.405047e+01,-8.405036e+01,18.470265
0.25,3,46,-8.406034e+01,-8.406019e+01,18.455515
0.30,3,46,-8.407013e+01,-8.406994e+01,18.456523
0.35,4,56,-8.407986e+01,-8.407962e+01,23.378294
0.40,4,48,-8.408951e+01,-8.408922e+01,21.767639
0.45,5,48,-8.409909e+01,-8.409874e+01,24.010336
0.50,6,46,-8.410859e+01,-8.410818e+01,26.083953
0.55,8,51,-8.411803e+01,-8.411753e+01,32.337602
0.60,8,48,-8.412740e+01,-8.412680e+01,31.357765
0.65,8,47,-8.413670e+01,-8.413598e+01,31.135169
0.70,8,51,-8.414593e+01,-8.414507e+01,32.068471
0.75,8,51,-8.415509e+01,-8.415409e+01,32.156335
0.80,8,56,-8.416418e+01,-8.416303e+01,33.266038
0.85,7,51,-8.417320e+01,-8.417190e+01,29.635723
0.90,7,51,-8.418215e+01,-8.418071e+01,29.574880
0.95,6,49,-8.419104e+01,-8.418945e+01,26.701146

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,493,0,-8.401024e+01,-8.401024e+01,61.305051
0.05,559,0,-8.402041e+01,-8.402040e+01,69.500992
0.10,570,0,-8.403050e+01,-8.403047e+01,70.764086
0.15,574,0,-8.404051e+01,-8.404047e+01,71.327150
0.20,577,0,-8.405045e+01,-8.405039e+01,71.638399
0.25,579,0,-8.406031e+01,-8.406023e+01,72.020155
0.30,580,0,-8.407009e+01,-8.407000e+01,72.112453
0.35,580,0,-8.407980e+01,-8.407969e+01,72.179454
0.40,578,0,-8.408944e+01,-8.408931e+01,71.837145
0.45,573,0,-8.409900e+01,-8.409885e+01,71.270901
0.50,565,0,-8.410849e+01,-8.410832e+01,70.288508
0.55,556,0,-8.411791e+01,-8.411771e+01,69.214278
0.60,556,0,-8.412726e+01,-8.412701e+01,69.201046
0.65,568,0,-8.413653e+01,-8.413623e+01,70.505745
0.70,579,0,-8.414572e+01,-8.414537e+01,71.925275
0.75,583,0,-8.415484e+01,-8.415444e+01,72.487622
0.80,587,0,-8.416390e+01,-8.416344e+01,72.968019
0.85,595,0,-8.417288e+01,-8.417237e+01,73.815991
0.90,605,0,-8.418179e+01,-8.418123e+01,75.359023
0.95,595,0,-8.419064e+01,-8.419003e+01,74.316988

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,559,0,-8.401024e+01,-8.401012e+01,1.377313
0.05,580,0,-8.402041e+01,-8.402008e+01,1.245559
0.10,583,0,-8.403049e+01,-8.402989e+01,1.250609
0.15,583,0,-8.404050e+01,-8.403954e+01,1.248128
0.20,584,0,-8.405043e+01,-8.404904e+01,1.249905
0.25,584,0,-8.406028e+01,-8.405839e+01,1.250492
0.30,585,0,-8.407006e+01,-8.406760e+01,1.251757
0.35,584,0,-8.407977e+01,-8.407665e+01,1.250363
0.40,583,0,-8.408940e+01,-8.408555e+01,1.257961
0.45,580,0,-8.409895e+01,-8.409425e+01,1.241610
0.50,578,0,-8.410843e+01,-8.410272e+01,1.239689
0.55,576,0,-8.411783e+01,-8.411086e+01,1.233953
0.60,576,0,-8.412715e+01,-8.411859e+01,1.232891
0.65,582,0,-8.413640e+01,-8.412598e+01,1.244171
0.70,590,0,-8.414557e+01,-8.413315e+01,1.300861
0.75,597,0,-8.415466e+01,-8.414018e+01,1.277995
0.80,600,0,-8.416369e+01,-8.414711e+01,1.283842
0.85,600,0,-8.417264e+01,-8.415395e+01,1.283478
0.90,598,0,-8.418153e+01,-8.416071e+01,1.280099
0.95,596,0,-8.419035e+01,-8.416740e+01,1.274473

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,521,0,-8.401026e+01,-8.401019e+01,5.012254
0.05,547,0,-8.402045e+01,-8.402027e+01,5.225768
0.10,552,0,-8.403058e+01,-8.403023e+01,5.271788
0.15,554,0,-8.404064e+01,-8.404010e+01,5.292684
0.20,556,0,-8.405064e+01,-8.404986e+01,5.358244
0.25,557,0,-8.406057e+01,-8.405952e+01,5.322763
0.30,557,0,-8.407044e+01,-8.406908e+01,5.320153
0.35,557,0,-8.408025e+01,-8.407854e+01,5.318477
0.40,555,0,-8.409001e+01,-8.408790e+01,5.297464
0.45,551,0,-8.409970e+01,-8.409714e+01,5.261884
0.50,546,0,-8.410935e+01,-8.410625e+01,5.212346
0.55,543,0,-8.411895e+01,-8.411519e+01,5.183613
0.60,544,0,-8.412853e+01,-8.412393e+01,5.191627
0.65,553,0,-8.413808e+01,-8.413249e+01,5.279682
0.70,564,0,-8.414759e+01,-8.414093e+01,5.384744
0.75,577,0,-8.415705e+01,-8.414929e+01,5.511841
0.80,587,0,-8.416646e+01,-8.415758e+01,5.634009
0.85,589,0,-8.417581e+01,-8.416581e+01,5.626069
0.90,586,0,-8.418510e+01,-8.417398e+01,5.595070
0.95,583,0,-8.419433e+01,-8.418208e+01,5.570387

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,514,0,-8.401025e+01,-8.401021e+01,7.858141
0.05,539,0,-8.402044e+01,-8.402030e+01,8.201095
0.10,544,0,-8.403056e+01,-8.403030e+01,8.299070
0.15,546,0,-8.404061e+01,-8.404020e+01,8.331195
0.20,548,0,-8.405060e+01,-8.405001e+01,8.338908
0.25,549,0,-8.406052e+01,-8.405972e+01,8.354972
0.30,549,0,-8.407037e+01,-8.406934e+01,8.354263
0.35,549,0,-8.408016e+01,-8.407887e+01,8.355240
0.40,547,0,-8.408989e+01,-8.408831e+01,8.323282
0.45,543,0,-8.409956e+01,-8.409764e+01,8.267603
0.50,539,0,-8.410917e+01,-8.410686e+01,8.203991
0.55,536,0,-8.411874e+01,-8.411594e+01,8.155182
0.60,537,0,-8.412826e+01,-8.412485e+01,8.170689
0.65,545,0,-8.413775e+01,-8.413360e+01,8.296540
0.70,553,0,-8.414720e+01,-8.414225e+01,8.416172
0.75,565,0,-8.415659e+01,-8.415082e+01,8.596562
0.80,579,0,-8.416592e+01,-8.415933e+01,8.816071
0.85,585,0,-8.417520e+01,-8.416778e+01,8.902568
0.90,582,0,-8.418441e+01,-8.417617e+01,8.892818
0.95,577,0,-8.419356e+01,-8.418449e+01,8.799136

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,506,0,-8.401025e+01,-8.401023e+01,18.526104
0.05,534,0,-8.402042e+01,-8.402036e+01,19.568283
0.10,540,0,-8.403052e+01,-8.403040e+01,19.769344
0.15,543,0,-8.404054e+01,-8.404036e+01,19.885027
0.20,544,0,-8.405049e+01,-8.405024e+01,19.917133
0.25,546,0,-8.406037e+01,-8.406003e+01,20.005750
0.30,546,0,-8.407018e+01,-8.406974e+01,19.986062
0.35,546,0,-8.407992e+01,-8.407937e+01,20.004657
0.40,545,0,-8.408959e+01,-8.408892e+01,19.952455
0.45,541,0,-8.409918e+01,-8.409838e+01,19.869106
0.50,536,0,-8.410872e+01,-8.410775e+01,19.620721
0.55,531,0,-8.411818e+01,-8.411702e+01,19.434056
0.60,532,0,-8.412759e+01,-8.412617e+01,19.496445
0.65,540,0,-8.413692e+01,-8.413521e+01,19.782287
0.70,547,0,-8.414620e+01,-8.414416e+01,20.022896
0.75,553,0,-8.415541e+01,-8.415304e+01,20.244873
0.80,565,0,-8.416456e+01,-8.416185e+01,20.733563
0.85,577,0,-8.417365e+01,-8.417059e+01,21.141194
0.90,577,0,-8.418266e+01,-8.417928e+01,21.171618
0.95,570,0,-8.419162e+01,-8.418790e+01,20.865875

==> results/robustness-ischemic/ROBUSTNESS_NGMRES_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,503,0,-8.401025e+01,-8.401024e+01,34.091749
0.05,544,0,-8.402042e+01,-8.402039e+01,36.824546
0.10,550,0,-8.403051e+01,-8.403045e+01,37.226949
0.15,553,0,-8.404053e+01,-8.404043e+01,37.474920
0.20,556,0,-8.405047e+01,-8.405034e+01,37.643721
0.25,557,0,-8.406034e+01,-8.406017e+01,37.705030
0.30,558,0,-8.407013e+01,-8.406991e+01,37.802497
0.35,558,0,-8.407985e+01,-8.407959e+01,37.787969
0.40,556,0,-8.408950e+01,-8.408918e+01,37.657353
0.45,552,0,-8.409908e+01,-8.409870e+01,37.388347
0.50,546,0,-8.410859e+01,-8.410813e+01,36.966240
0.55,540,0,-8.411803e+01,-8.411748e+01,36.557329
0.60,541,0,-8.412740e+01,-8.412674e+01,36.623814
0.65,550,0,-8.413669e+01,-8.413590e+01,37.236237
0.70,558,0,-8.414592e+01,-8.414498e+01,37.776665
0.75,561,0,-8.415508e+01,-8.415399e+01,37.990101
0.80,569,0,-8.416416e+01,-8.416292e+01,38.624667
0.85,582,0,-8.417318e+01,-8.417179e+01,39.391455
0.90,587,0,-8.418214e+01,-8.418060e+01,39.724533
0.95,579,0,-8.419102e+01,-8.418934e+01,39.208585

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401024e+01,-8.401024e+01,17.817505
0.05,9,0,-8.402041e+01,-8.402040e+01,41.444471
0.10,9,0,-8.403050e+01,-8.403048e+01,40.301811
0.15,4,0,-8.404051e+01,-8.404048e+01,18.979798
0.20,9,0,-8.405044e+01,-8.405040e+01,41.939356
0.25,4,0,-8.406030e+01,-8.406025e+01,20.206275
0.30,4,0,-8.407009e+01,-8.407002e+01,20.881140
0.35,4,0,-8.407980e+01,-8.407971e+01,19.343537
0.40,4,0,-8.408944e+01,-8.408933e+01,18.482964
0.45,8,0,-8.409900e+01,-8.409887e+01,37.346328
0.50,9,0,-8.410849e+01,-8.410834e+01,41.872694
0.55,4,0,-8.411791e+01,-8.411773e+01,19.112123
0.60,5,0,-8.412725e+01,-8.412704e+01,23.007954
0.65,9,0,-8.413652e+01,-8.413627e+01,39.492662
0.70,5,0,-8.414572e+01,-8.414542e+01,23.600055
0.75,9,0,-8.415484e+01,-8.415449e+01,38.149687
0.80,8,0,-8.416389e+01,-8.416350e+01,33.606215
0.85,5,0,-8.417288e+01,-8.417243e+01,24.575248
0.90,5,0,-8.418179e+01,-8.418130e+01,24.563806
0.95,5,0,-8.419064e+01,-8.419010e+01,24.331489

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,0,-8.401024e+01,-8.401016e+01,0.468504
0.05,8,0,-8.402041e+01,-8.402015e+01,0.805117
0.10,9,0,-8.403049e+01,-8.402998e+01,0.690137
0.15,3,0,-8.404050e+01,-8.403965e+01,0.302337
0.20,4,0,-8.405043e+01,-8.404918e+01,0.373374
0.25,3,0,-8.406029e+01,-8.405855e+01,0.413463
0.30,4,0,-8.407006e+01,-8.406778e+01,0.523093
0.35,3,0,-8.407977e+01,-8.407686e+01,0.444549
0.40,3,0,-8.408940e+01,-8.408578e+01,0.397251
0.45,4,0,-8.409895e+01,-8.409452e+01,0.474826
0.50,9,0,-8.410843e+01,-8.410304e+01,0.708078
0.55,11,0,-8.411783e+01,-8.411125e+01,0.957917
0.60,9,0,-8.412715e+01,-8.411908e+01,0.756993
0.65,10,0,-8.413640e+01,-8.412656e+01,0.860379
0.70,8,0,-8.414557e+01,-8.413378e+01,0.807234
0.75,9,0,-8.415467e+01,-8.414084e+01,0.833680
0.80,4,0,-8.416369e+01,-8.414778e+01,0.471629
0.85,9,0,-8.417265e+01,-8.415463e+01,0.836526
0.90,4,0,-8.418153e+01,-8.416139e+01,0.395628
0.95,3,0,-8.419035e+01,-8.416808e+01,0.386420

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401026e+01,-8.401021e+01,2.230746
0.05,9,0,-8.402045e+01,-8.402031e+01,4.393617
0.10,9,0,-8.403058e+01,-8.403029e+01,3.145286
0.15,9,0,-8.404064e+01,-8.404018e+01,3.893750
0.20,3,0,-8.405064e+01,-8.404996e+01,1.458381
0.25,8,0,-8.406057e+01,-8.405963e+01,3.688486
0.30,9,0,-8.407044e+01,-8.406921e+01,3.714329
0.35,4,0,-8.408025e+01,-8.407869e+01,2.166431
0.40,3,0,-8.409001e+01,-8.408806e+01,1.553503
0.45,8,0,-8.409970e+01,-8.409733e+01,3.568097
0.50,4,0,-8.410935e+01,-8.410647e+01,1.842272
0.55,9,0,-8.411895e+01,-8.411546e+01,3.715274
0.60,4,0,-8.412853e+01,-8.412426e+01,1.961759
0.65,9,0,-8.413808e+01,-8.413289e+01,4.044213
0.70,9,0,-8.414759e+01,-8.414137e+01,4.398340
0.75,5,0,-8.415706e+01,-8.414975e+01,2.369786
0.80,4,0,-8.416646e+01,-8.415805e+01,2.019808
0.85,4,0,-8.417581e+01,-8.416627e+01,2.004489
0.90,4,0,-8.418510e+01,-8.417444e+01,1.959374
0.95,4,0,-8.419433e+01,-8.418254e+01,1.778652

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401026e+01,-8.401022e+01,3.135249
0.05,4,0,-8.402044e+01,-8.402033e+01,2.988744
0.10,4,0,-8.403056e+01,-8.403035e+01,2.845104
0.15,4,0,-8.404061e+01,-8.404026e+01,2.732248
0.20,9,0,-8.405060e+01,-8.405009e+01,4.947725
0.25,9,0,-8.406052e+01,-8.405981e+01,6.067499
0.30,3,0,-8.407038e+01,-8.406945e+01,2.443082
0.35,4,0,-8.408017e+01,-8.407899e+01,2.880659
0.40,8,0,-8.408990e+01,-8.408844e+01,4.480802
0.45,4,0,-8.409956e+01,-8.409779e+01,2.739758
0.50,4,0,-8.410918e+01,-8.410704e+01,3.040635
0.55,4,0,-8.411874e+01,-8.411615e+01,2.975803
0.60,5,0,-8.412827e+01,-8.412511e+01,3.807350
0.65,9,0,-8.413777e+01,-8.413392e+01,5.714493
0.70,9,0,-8.414721e+01,-8.414261e+01,6.125747
0.75,5,0,-8.415660e+01,-8.415120e+01,3.394834
0.80,4,0,-8.416594e+01,-8.415971e+01,2.741885
0.85,8,0,-8.417521e+01,-8.416816e+01,5.414625
0.90,4,0,-8.418442e+01,-8.417654e+01,2.915374
0.95,8,0,-8.419357e+01,-8.418486e+01,5.698483

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401025e+01,-8.401023e+01,5.872418
0.05,3,0,-8.402042e+01,-8.402037e+01,4.253546
0.10,4,0,-8.403052e+01,-8.403043e+01,5.752865
0.15,3,0,-8.404055e+01,-8.404039e+01,5.006153
0.20,9,0,-8.405050e+01,-8.405028e+01,12.420210
0.25,8,0,-8.406038e+01,-8.406008e+01,10.838237
0.30,8,0,-8.407019e+01,-8.406979e+01,11.420230
0.35,4,0,-8.407993e+01,-8.407943e+01,6.146804
0.40,8,0,-8.408960e+01,-8.408898e+01,11.423835
0.45,4,0,-8.409920e+01,-8.409845e+01,5.895863
0.50,4,0,-8.410873e+01,-8.410784e+01,5.774096
0.55,9,0,-8.411820e+01,-8.411712e+01,11.693535
0.60,5,0,-8.412760e+01,-8.412630e+01,7.405756
0.65,9,0,-8.413694e+01,-8.413537e+01,12.307249
0.70,5,0,-8.414622e+01,-8.414434e+01,7.322359
0.75,5,0,-8.415544e+01,-8.415323e+01,7.617975
0.80,9,0,-8.416459e+01,-8.416205e+01,11.815436
0.85,9,0,-8.417367e+01,-8.417080e+01,12.305442
0.90,5,0,-8.418269e+01,-8.417948e+01,6.535566
0.95,8,0,-8.419165e+01,-8.418810e+01,11.549387

==> results/robustness-ischemic/ROBUSTNESS_QN_JACOBIAN_LOW_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401025e+01,-8.401024e+01,11.934940
0.05,4,0,-8.402042e+01,-8.402039e+01,11.447681
0.10,8,0,-8.403051e+01,-8.403046e+01,23.224967
0.15,4,0,-8.404053e+01,-8.404045e+01,11.676774
0.20,4,0,-8.405047e+01,-8.405036e+01,11.681793
0.25,4,0,-8.406034e+01,-8.406019e+01,12.168895
0.30,8,0,-8.407013e+01,-8.406994e+01,22.758459
0.35,4,0,-8.407986e+01,-8.407962e+01,12.413881
0.40,9,0,-8.408951e+01,-8.408922e+01,25.222126
0.45,8,0,-8.409909e+01,-8.409874e+01,23.358818
0.50,4,0,-8.410859e+01,-8.410818e+01,11.504976
0.55,9,0,-8.411803e+01,-8.411753e+01,24.625537
0.60,5,0,-8.412740e+01,-8.412680e+01,14.215637
0.65,5,0,-8.413670e+01,-8.413598e+01,14.010738
0.70,9,0,-8.414593e+01,-8.414507e+01,24.194588
0.75,6,0,-8.415509e+01,-8.415409e+01,16.692529
0.80,5,0,-8.416418e+01,-8.416303e+01,14.500400
0.85,5,0,-8.417320e+01,-8.417190e+01,13.348850
0.90,8,0,-8.418215e+01,-8.418071e+01,21.937909
0.95,8,0,-8.419104e+01,-8.418945e+01,22.851018

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,32,0,-8.401025e+01,-8.401024e+01,21.749298
0.05,37,0,-8.402041e+01,-8.402040e+01,24.397739
0.10,34,0,-8.403051e+01,-8.403048e+01,22.828027
0.15,32,0,-8.404052e+01,-8.404048e+01,21.840454
0.20,33,0,-8.405047e+01,-8.405040e+01,22.263261
0.25,47,0,-8.406034e+01,-8.406025e+01,29.740988
0.30,44,0,-8.407013e+01,-8.407002e+01,28.127102
0.35,47,0,-8.407985e+01,-8.407971e+01,29.738742
0.40,42,0,-8.408950e+01,-8.408933e+01,27.056005
0.45,37,0,-8.409908e+01,-8.409887e+01,24.388217
0.50,37,0,-8.410859e+01,-8.410834e+01,24.394670
0.55,46,0,-8.411803e+01,-8.411773e+01,29.185829
0.60,38,0,-8.412740e+01,-8.412704e+01,24.947169
0.65,46,0,-8.413670e+01,-8.413627e+01,29.242636
0.70,36,0,-8.414593e+01,-8.414542e+01,23.872170
0.75,51,0,-8.415509e+01,-8.415449e+01,31.892074
0.80,42,0,-8.416418e+01,-8.416350e+01,27.070200
0.85,40,0,-8.417321e+01,-8.417243e+01,26.002537
0.90,42,0,-8.418217e+01,-8.418130e+01,27.100428
0.95,37,0,-8.419106e+01,-8.419010e+01,24.408358

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,58,0,-8.398738e+01,-8.401016e+01,13.092557
0.05,59,0,-8.395243e+01,-8.402015e+01,15.527883
0.10,64,0,-8.389576e+01,-8.402998e+01,11.761070
0.15,67,0,-8.381788e+01,-8.403966e+01,12.358054
0.20,58,0,-8.371925e+01,-8.404918e+01,1.040746
0.25,58,0,-8.360018e+01,-8.405855e+01,1.037060
0.30,58,0,-8.346070e+01,-8.406779e+01,1.017662
0.35,58,0,-8.330009e+01,-8.407686e+01,0.959945
0.40,58,0,-8.311581e+01,-8.408578e+01,0.936866
0.45,68,0,-8.290162e+01,-8.409452e+01,1.053148
0.50,65,0,-8.264490e+01,-8.410304e+01,1.017369
0.55,60,0,-8.232355e+01,-8.411125e+01,0.946200
0.60,63,0,-8.191728e+01,-8.411908e+01,0.995753
0.65,58,0,-8.143665e+01,-8.412656e+01,0.925741
0.70,70,0,-8.090823e+01,-8.413379e+01,1.082488
0.75,63,0,-8.035182e+01,-8.414085e+01,0.990210
0.80,63,0,-7.977857e+01,-8.414779e+01,1.025360
0.85,56,0,-7.919374e+01,-8.415463e+01,0.907795
0.90,71,0,-7.859961e+01,-8.416140e+01,1.099543
0.95,64,0,-7.799726e+01,-8.416808e+01,1.023664

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,46,0,-8.401031e+01,-8.401021e+01,2.857401
0.05,46,0,-8.402060e+01,-8.402031e+01,2.853012
0.10,46,0,-8.403088e+01,-8.403029e+01,2.841388
0.15,50,0,-8.404114e+01,-8.404018e+01,3.034213
0.20,51,0,-8.405138e+01,-8.404996e+01,3.107744
0.25,49,0,-8.406160e+01,-8.405963e+01,3.014137
0.30,50,0,-8.407180e+01,-8.406921e+01,3.035369
0.35,49,0,-8.408198e+01,-8.407869e+01,2.995782
0.40,47,0,-8.409215e+01,-8.408806e+01,2.909028
0.45,52,0,-8.410232e+01,-8.409733e+01,3.135477
0.50,46,0,-8.411253e+01,-8.410647e+01,2.842586
0.55,46,0,-8.412283e+01,-8.411546e+01,2.852341
0.60,47,0,-8.413328e+01,-8.412426e+01,2.894755
0.65,42,0,-8.414386e+01,-8.413289e+01,2.628023
0.70,45,0,-8.415451e+01,-8.414137e+01,2.782556
0.75,60,0,-8.416517e+01,-8.414975e+01,3.576901
0.80,53,0,-8.417580e+01,-8.415805e+01,3.192888
0.85,50,0,-8.418639e+01,-8.416628e+01,3.036462
0.90,46,0,-8.419692e+01,-8.417444e+01,2.851803
0.95,48,0,-8.420739e+01,-8.418254e+01,2.934016

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,40,0,-8.401024e+01,-8.401022e+01,3.672445
0.05,41,0,-8.402041e+01,-8.402033e+01,4.699917
0.10,41,0,-8.403050e+01,-8.403035e+01,4.534843
0.15,41,0,-8.404051e+01,-8.404026e+01,4.929050
0.20,41,0,-8.405045e+01,-8.405009e+01,4.604403
0.25,41,0,-8.406031e+01,-8.405981e+01,4.849484
0.30,41,0,-8.407009e+01,-8.406945e+01,4.851426
0.35,45,0,-8.407981e+01,-8.407899e+01,4.839107
0.40,41,0,-8.408944e+01,-8.408844e+01,4.755117
0.45,46,0,-8.409901e+01,-8.409779e+01,5.365689
0.50,43,0,-8.410850e+01,-8.410704e+01,4.706258
0.55,48,0,-8.411791e+01,-8.411615e+01,5.362392
0.60,50,0,-8.412725e+01,-8.412511e+01,5.585541
0.65,48,0,-8.413652e+01,-8.413392e+01,5.231963
0.70,41,0,-8.414571e+01,-8.414261e+01,4.927901
0.75,43,0,-8.415483e+01,-8.415120e+01,4.830265
0.80,44,0,-8.416388e+01,-8.415971e+01,4.720626
0.85,43,0,-8.417286e+01,-8.416816e+01,4.500734
0.90,42,0,-8.418176e+01,-8.417654e+01,3.845091
0.95,49,0,-8.419060e+01,-8.418486e+01,4.361099

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,33,0,-8.401024e+01,-8.401023e+01,7.044571
0.05,37,0,-8.402041e+01,-8.402037e+01,7.644858
0.10,40,0,-8.403049e+01,-8.403043e+01,8.146729
0.15,39,0,-8.404050e+01,-8.404039e+01,7.960160
0.20,39,0,-8.405043e+01,-8.405028e+01,7.992074
0.25,36,0,-8.406028e+01,-8.406008e+01,7.461886
0.30,35,0,-8.407005e+01,-8.406979e+01,7.345747
0.35,35,0,-8.407976e+01,-8.407943e+01,7.484396
0.40,37,0,-8.408938e+01,-8.408898e+01,7.708340
0.45,42,0,-8.409893e+01,-8.409846e+01,8.558872
0.50,39,0,-8.410841e+01,-8.410784e+01,8.066143
0.55,33,0,-8.411781e+01,-8.411712e+01,7.096948
0.60,37,0,-8.412713e+01,-8.412630e+01,7.731736
0.65,41,0,-8.413637e+01,-8.413537e+01,8.411237
0.70,49,0,-8.414553e+01,-8.414434e+01,9.831368
0.75,42,0,-8.415463e+01,-8.415323e+01,8.515602
0.80,40,0,-8.416364e+01,-8.416205e+01,8.104465
0.85,42,0,-8.417259e+01,-8.417080e+01,8.517523
0.90,40,0,-8.418147e+01,-8.417948e+01,8.109470
0.95,42,0,-8.419029e+01,-8.418810e+01,8.510447

==> results/robustness-ischemic/ROBUSTNESS_QN_PREONLY_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,31,0,-8.401024e+01,-8.401024e+01,12.510306
0.05,30,0,-8.402041e+01,-8.402039e+01,12.165316
0.10,30,0,-8.403050e+01,-8.403046e+01,12.131288
0.15,38,0,-8.404051e+01,-8.404045e+01,14.895513
0.20,45,0,-8.405045e+01,-8.405036e+01,17.234793
0.25,39,0,-8.406031e+01,-8.406019e+01,15.368066
0.30,45,0,-8.407010e+01,-8.406994e+01,17.281096
0.35,35,0,-8.407981e+01,-8.407962e+01,14.115665
0.40,38,0,-8.408945e+01,-8.408922e+01,14.978680
0.45,34,0,-8.409902e+01,-8.409874e+01,13.805741
0.50,39,0,-8.410851e+01,-8.410818e+01,15.455361
0.55,38,0,-8.411793e+01,-8.411753e+01,15.052375
0.60,41,0,-8.412728e+01,-8.412680e+01,16.001834
0.65,42,0,-8.413655e+01,-8.413598e+01,16.074056
0.70,35,0,-8.414576e+01,-8.414507e+01,13.700109
0.75,38,0,-8.415489e+01,-8.415409e+01,14.657242
0.80,36,0,-8.416395e+01,-8.416303e+01,13.999488
0.85,42,0,-8.417294e+01,-8.417190e+01,15.912319
0.90,38,0,-8.418187e+01,-8.418071e+01,14.609544
0.95,34,0,-8.419072e+01,-8.418945e+01,13.345627

==> results/robustness-size/ROBUSTNESS_NCG_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,1037,0,-8.401024e+01,-8.401024e+01,106.276420
0.05,1056,0,-8.402041e+01,-8.402040e+01,107.664629
0.10,1063,0,-8.403050e+01,-8.403048e+01,108.087398
0.15,1065,0,-8.404051e+01,-8.404048e+01,108.120002
0.20,1069,0,-8.405044e+01,-8.405040e+01,108.274189
0.25,1065,0,-8.406030e+01,-8.406025e+01,108.122394
0.30,1064,0,-8.407009e+01,-8.407002e+01,108.310355
0.35,1074,0,-8.407980e+01,-8.407971e+01,109.115233
0.40,1102,0,-8.408944e+01,-8.408933e+01,111.668447
0.45,1015,0,-8.409900e+01,-8.409887e+01,108.981935
0.50,1000,0,-8.410849e+01,-8.410834e+01,110.063971
0.55,984,0,-8.411791e+01,-8.411773e+01,108.411877
0.60,982,0,-8.412725e+01,-8.412704e+01,108.049162
0.65,991,0,-8.413652e+01,-8.413627e+01,109.041522
0.70,1005,0,-8.414572e+01,-8.414541e+01,110.565359
0.75,1010,0,-8.415484e+01,-8.415448e+01,111.145298
0.80,1018,0,-8.416389e+01,-8.416348e+01,112.059332
0.85,1036,0,-8.417287e+01,-8.417242e+01,113.988606
0.90,1069,0,-8.418179e+01,-8.418129e+01,114.153836
0.95,1106,0,-8.419064e+01,-8.419009e+01,114.473876

==> results/robustness-size/ROBUSTNESS_NCG_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,909,0,-8.401024e+01,-8.401015e+01,1.709827
0.05,911,0,-8.402041e+01,-8.402014e+01,1.675996
0.10,923,0,-8.403049e+01,-8.402996e+01,1.697281
0.15,927,0,-8.404050e+01,-8.403964e+01,1.706655
0.20,928,0,-8.405043e+01,-8.404916e+01,1.709106
0.25,928,0,-8.406029e+01,-8.405853e+01,1.704678
0.30,928,0,-8.407007e+01,-8.406776e+01,1.707708
0.35,928,0,-8.407977e+01,-8.407683e+01,1.707796
0.40,927,0,-8.408940e+01,-8.408575e+01,1.704922
0.45,923,0,-8.409895e+01,-8.409449e+01,1.699459
0.50,923,0,-8.410843e+01,-8.410300e+01,1.697440
0.55,922,0,-8.411783e+01,-8.411121e+01,1.695618
0.60,921,0,-8.412716e+01,-8.411903e+01,1.693904
0.65,923,0,-8.413640e+01,-8.412650e+01,1.700094
0.70,934,0,-8.414557e+01,-8.413374e+01,1.719145
0.75,955,0,-8.415467e+01,-8.414082e+01,1.757389
0.80,958,0,-8.416369e+01,-8.414777e+01,1.763968
0.85,952,0,-8.417265e+01,-8.415463e+01,1.754005
0.90,951,0,-8.418154e+01,-8.416140e+01,1.750470
0.95,937,0,-8.419035e+01,-8.416810e+01,1.725891

==> results/robustness-size/ROBUSTNESS_NCG_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,881,0,-8.401026e+01,-8.401021e+01,8.457795
0.05,891,0,-8.402045e+01,-8.402031e+01,8.489025
0.10,900,0,-8.403058e+01,-8.403030e+01,8.566309
0.15,904,0,-8.404064e+01,-8.404017e+01,8.628121
0.20,906,0,-8.405064e+01,-8.404995e+01,8.621992
0.25,912,0,-8.406057e+01,-8.405962e+01,8.684253
0.30,912,0,-8.407044e+01,-8.406919e+01,8.702594
0.35,912,0,-8.408026e+01,-8.407867e+01,8.683348
0.40,906,0,-8.409001e+01,-8.408804e+01,8.622668
0.45,901,0,-8.409970e+01,-8.409731e+01,8.599081
0.50,897,0,-8.410935e+01,-8.410645e+01,8.563691
0.55,896,0,-8.411895e+01,-8.411544e+01,8.550410
0.60,894,0,-8.412854e+01,-8.412425e+01,8.532388
0.65,901,0,-8.413809e+01,-8.413286e+01,8.574617
0.70,915,0,-8.414760e+01,-8.414133e+01,8.707107
0.75,936,0,-8.415706e+01,-8.414972e+01,8.938242
0.80,963,0,-8.416647e+01,-8.415802e+01,9.163128
0.85,953,0,-8.417582e+01,-8.416625e+01,9.066984
0.90,949,0,-8.418511e+01,-8.417442e+01,9.029444
0.95,938,0,-8.419434e+01,-8.418252e+01,8.926723

==> results/robustness-size/ROBUSTNESS_NCG_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,884,0,-8.401026e+01,-8.401022e+01,12.127537
0.05,889,0,-8.402044e+01,-8.402034e+01,12.302959
0.10,895,0,-8.403056e+01,-8.403036e+01,12.203974
0.15,899,0,-8.404061e+01,-8.404028e+01,12.245543
0.20,900,0,-8.405060e+01,-8.405010e+01,12.266418
0.25,900,0,-8.406052e+01,-8.405983e+01,12.300184
0.30,905,0,-8.407038e+01,-8.406946e+01,12.329970
0.35,905,0,-8.408017e+01,-8.407900e+01,12.335847
0.40,900,0,-8.408989e+01,-8.408845e+01,12.292958
0.45,896,0,-8.409956e+01,-8.409781e+01,12.241473
0.50,895,0,-8.410918e+01,-8.410706e+01,12.193855
0.55,894,0,-8.411875e+01,-8.411618e+01,12.205552
0.60,894,0,-8.412828e+01,-8.412515e+01,12.181752
0.65,897,0,-8.413777e+01,-8.413397e+01,12.223961
0.70,899,0,-8.414722e+01,-8.414265e+01,12.289966
0.75,924,0,-8.415661e+01,-8.415122e+01,12.592103
0.80,948,0,-8.416594e+01,-8.415973e+01,12.917507
0.85,957,0,-8.417522e+01,-8.416817e+01,13.071609
0.90,944,0,-8.418442e+01,-8.417655e+01,12.917444
0.95,938,0,-8.419357e+01,-8.418486e+01,12.832652

==> results/robustness-size/ROBUSTNESS_NCG_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,911,0,-8.401025e+01,-8.401024e+01,31.587835
0.05,918,0,-8.402042e+01,-8.402039e+01,31.820344
0.10,921,0,-8.403052e+01,-8.403044e+01,31.940027
0.15,925,0,-8.404055e+01,-8.404040e+01,32.150832
0.20,925,0,-8.405050e+01,-8.405028e+01,32.195675
0.25,926,0,-8.406038e+01,-8.406008e+01,32.133973
0.30,926,0,-8.407019e+01,-8.406979e+01,32.157365
0.35,926,0,-8.407993e+01,-8.407942e+01,32.113082
0.40,926,0,-8.408960e+01,-8.408897e+01,32.095624
0.45,925,0,-8.409920e+01,-8.409844e+01,32.094705
0.50,924,0,-8.410873e+01,-8.410782e+01,32.046103
0.55,920,0,-8.411820e+01,-8.411711e+01,31.981033
0.60,919,0,-8.412760e+01,-8.412630e+01,31.919135
0.65,924,0,-8.413695e+01,-8.413537e+01,32.018283
0.70,925,0,-8.414623e+01,-8.414435e+01,32.051541
0.75,928,0,-8.415544e+01,-8.415324e+01,32.203977
0.80,939,0,-8.416459e+01,-8.416205e+01,32.538550
0.85,952,0,-8.417368e+01,-8.417080e+01,33.028292
0.90,956,0,-8.418270e+01,-8.417948e+01,33.223405
0.95,949,0,-8.419165e+01,-8.418810e+01,32.920246

==> results/robustness-size/ROBUSTNESS_NCG_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,934,0,-8.401025e+01,-8.401024e+01,58.030718
0.05,950,0,-8.402042e+01,-8.402039e+01,59.024411
0.10,959,0,-8.403051e+01,-8.403046e+01,59.571020
0.15,965,0,-8.404053e+01,-8.404045e+01,59.892181
0.20,971,0,-8.405047e+01,-8.405036e+01,60.310490
0.25,971,0,-8.406034e+01,-8.406019e+01,60.289717
0.30,971,0,-8.407013e+01,-8.406994e+01,60.305507
0.35,971,0,-8.407986e+01,-8.407962e+01,60.346396
0.40,971,0,-8.408951e+01,-8.408921e+01,60.269649
0.45,967,0,-8.409909e+01,-8.409873e+01,60.012477
0.50,965,0,-8.410859e+01,-8.410817e+01,59.943900
0.55,958,0,-8.411803e+01,-8.411753e+01,59.535396
0.60,954,0,-8.412740e+01,-8.412679e+01,59.227664
0.65,964,0,-8.413670e+01,-8.413597e+01,59.859309
0.70,970,0,-8.414593e+01,-8.414507e+01,60.192669
0.75,971,0,-8.415509e+01,-8.415409e+01,60.372664
0.80,978,0,-8.416418e+01,-8.416304e+01,60.797812
0.85,988,0,-8.417320e+01,-8.417191e+01,61.339601
0.90,995,0,-8.418216e+01,-8.418072e+01,61.797961
0.95,991,0,-8.419104e+01,-8.418946e+01,61.632078

==> results/robustness-size/ROBUSTNESS_NEWTON_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,142,-8.401024e+01,-8.401024e+01,73.157147
0.05,3,141,-8.402041e+01,-8.402040e+01,72.906689
0.10,3,140,-8.403050e+01,-8.403048e+01,72.058222
0.15,3,138,-8.404051e+01,-8.404048e+01,71.313373
0.20,3,137,-8.405044e+01,-8.405040e+01,70.933493
0.25,3,137,-8.406030e+01,-8.406025e+01,70.767265
0.30,3,137,-8.407009e+01,-8.407002e+01,70.844736
0.35,3,141,-8.407980e+01,-8.407971e+01,72.626883
0.40,4,178,-8.408944e+01,-8.408933e+01,92.566406
0.45,5,215,-8.409900e+01,-8.409887e+01,112.798126
0.50,6,260,-8.410849e+01,-8.410834e+01,135.944339
0.55,8,340,-8.411791e+01,-8.411773e+01,178.585314
0.60,8,357,-8.412725e+01,-8.412704e+01,185.495130
0.65,8,358,-8.413652e+01,-8.413627e+01,185.943193
0.70,8,360,-8.414572e+01,-8.414542e+01,186.541494
0.75,8,352,-8.415484e+01,-8.415449e+01,183.891428
0.80,8,346,-8.416389e+01,-8.416350e+01,181.003762
0.85,7,309,-8.417288e+01,-8.417243e+01,161.512739
0.90,7,296,-8.418179e+01,-8.418130e+01,155.196366
0.95,7,281,-8.419064e+01,-8.419010e+01,148.866030

==> results/robustness-size/ROBUSTNESS_NEWTON_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,130,-8.401024e+01,-8.401016e+01,1.732136
0.05,3,128,-8.402041e+01,-8.402015e+01,1.635578
0.10,3,127,-8.403049e+01,-8.402998e+01,1.627993
0.15,3,126,-8.404050e+01,-8.403965e+01,1.613689
0.20,3,125,-8.405043e+01,-8.404918e+01,1.586026
0.25,3,125,-8.406028e+01,-8.405855e+01,1.587221
0.30,3,126,-8.407006e+01,-8.406778e+01,1.597579
0.35,3,130,-8.407977e+01,-8.407686e+01,1.634693
0.40,4,168,-8.408940e+01,-8.408578e+01,2.128705
0.45,5,212,-8.409895e+01,-8.409452e+01,2.678890
0.50,6,259,-8.410843e+01,-8.410304e+01,3.259835
0.55,8,343,-8.411783e+01,-8.411125e+01,4.321305
0.60,8,344,-8.412715e+01,-8.411908e+01,4.325204
0.65,8,342,-8.413640e+01,-8.412656e+01,4.308061
0.70,7,295,-8.414557e+01,-8.413378e+01,3.737189
0.75,6,246,-8.415466e+01,-8.414084e+01,3.136021
0.80,5,203,-8.416369e+01,-8.414778e+01,2.598071
0.85,4,165,-8.417265e+01,-8.415463e+01,2.103669
0.90,4,159,-8.418153e+01,-8.416139e+01,2.042839
0.95,3,128,-8.419035e+01,-8.416808e+01,1.615248

==> results/robustness-size/ROBUSTNESS_NEWTON_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,151,-8.401026e+01,-8.401021e+01,7.488908
0.05,3,149,-8.402045e+01,-8.402031e+01,7.448100
0.10,3,148,-8.403058e+01,-8.403029e+01,7.297604
0.15,3,147,-8.404064e+01,-8.404018e+01,7.253669
0.20,3,145,-8.405064e+01,-8.404995e+01,7.171602
0.25,3,144,-8.406057e+01,-8.405963e+01,7.128440
0.30,3,146,-8.407044e+01,-8.406921e+01,7.198751
0.35,3,151,-8.408025e+01,-8.407869e+01,7.400025
0.40,4,194,-8.409001e+01,-8.408806e+01,9.570547
0.45,5,243,-8.409970e+01,-8.409733e+01,11.993261
0.50,6,297,-8.410935e+01,-8.410647e+01,14.596887
0.55,8,390,-8.411895e+01,-8.411546e+01,19.224054
0.60,8,399,-8.412853e+01,-8.412426e+01,19.578138
0.65,8,396,-8.413808e+01,-8.413289e+01,19.455729
0.70,8,387,-8.414759e+01,-8.414137e+01,19.105255
0.75,7,337,-8.415706e+01,-8.414975e+01,16.681792
0.80,6,284,-8.416646e+01,-8.415805e+01,14.091954
0.85,5,236,-8.417581e+01,-8.416627e+01,11.708335
0.90,4,193,-8.418510e+01,-8.417444e+01,9.537972
0.95,4,186,-8.419433e+01,-8.418254e+01,9.286601

==> results/robustness-size/ROBUSTNESS_NEWTON_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,154,-8.401026e+01,-8.401022e+01,11.071138
0.05,3,152,-8.402044e+01,-8.402033e+01,10.855662
0.10,3,151,-8.403056e+01,-8.403035e+01,10.907356
0.15,3,150,-8.404061e+01,-8.404026e+01,10.742993
0.20,3,148,-8.405060e+01,-8.405009e+01,10.691086
0.25,3,148,-8.406052e+01,-8.405981e+01,10.628559
0.30,3,149,-8.407038e+01,-8.406945e+01,10.727682
0.35,3,154,-8.408017e+01,-8.407899e+01,11.016749
0.40,4,197,-8.408990e+01,-8.408844e+01,14.258190
0.45,5,246,-8.409956e+01,-8.409779e+01,17.721004
0.50,6,300,-8.410918e+01,-8.410704e+01,21.469603
0.55,8,395,-8.411874e+01,-8.411615e+01,28.337823
0.60,8,406,-8.412827e+01,-8.412511e+01,29.032821
0.65,8,403,-8.413777e+01,-8.413392e+01,28.802349
0.70,8,390,-8.414721e+01,-8.414261e+01,28.094770
0.75,7,337,-8.415660e+01,-8.415120e+01,24.368669
0.80,6,284,-8.416594e+01,-8.415971e+01,20.633430
0.85,5,238,-8.417521e+01,-8.416816e+01,17.285044
0.90,5,223,-8.418442e+01,-8.417654e+01,16.346890
0.95,4,187,-8.419357e+01,-8.418486e+01,13.613675

==> results/robustness-size/ROBUSTNESS_NEWTON_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,147,-8.401025e+01,-8.401023e+01,23.661553
0.05,3,146,-8.402042e+01,-8.402037e+01,23.437514
0.10,3,145,-8.403052e+01,-8.403043e+01,23.059256
0.15,3,144,-8.404055e+01,-8.404039e+01,23.018936
0.20,3,144,-8.405050e+01,-8.405028e+01,22.955087
0.25,3,143,-8.406038e+01,-8.406008e+01,22.825405
0.30,3,144,-8.407019e+01,-8.406979e+01,23.044638
0.35,3,147,-8.407993e+01,-8.407943e+01,23.360817
0.40,4,190,-8.408960e+01,-8.408898e+01,30.350714
0.45,5,236,-8.409920e+01,-8.409845e+01,37.734034
0.50,6,288,-8.410873e+01,-8.410784e+01,45.893619
0.55,8,377,-8.411820e+01,-8.411712e+01,60.297328
0.60,8,386,-8.412760e+01,-8.412630e+01,61.505006
0.65,8,388,-8.413694e+01,-8.413537e+01,61.706286
0.70,8,378,-8.414622e+01,-8.414434e+01,60.536176
0.75,8,355,-8.415544e+01,-8.415323e+01,57.360247
0.80,7,313,-8.416459e+01,-8.416205e+01,50.607095
0.85,7,297,-8.417367e+01,-8.417080e+01,48.453941
0.90,6,254,-8.418269e+01,-8.417948e+01,41.431314
0.95,5,216,-8.419165e+01,-8.418810e+01,35.139302

==> results/robustness-size/ROBUSTNESS_NEWTON_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,148,-8.401025e+01,-8.401024e+01,44.885097
0.05,3,147,-8.402042e+01,-8.402039e+01,44.480759
0.10,3,146,-8.403051e+01,-8.403046e+01,44.254276
0.15,3,144,-8.404053e+01,-8.404045e+01,43.657364
0.20,3,143,-8.405047e+01,-8.405036e+01,43.422685
0.25,3,142,-8.406034e+01,-8.406019e+01,43.220475
0.30,3,144,-8.407013e+01,-8.406994e+01,43.664826
0.35,3,148,-8.407986e+01,-8.407962e+01,44.666565
0.40,4,188,-8.408951e+01,-8.408922e+01,57.360033
0.45,5,232,-8.409909e+01,-8.409874e+01,70.823318
0.50,6,282,-8.410859e+01,-8.410818e+01,85.770854
0.55,8,371,-8.411803e+01,-8.411753e+01,113.206253
0.60,8,383,-8.412740e+01,-8.412680e+01,116.250264
0.65,8,382,-8.413670e+01,-8.413598e+01,116.288130
0.70,8,382,-8.414593e+01,-8.414507e+01,116.478082
0.75,8,371,-8.415509e+01,-8.415409e+01,113.267053
0.80,8,357,-8.416418e+01,-8.416303e+01,109.838379
0.85,7,315,-8.417320e+01,-8.417190e+01,96.991691
0.90,7,296,-8.418215e+01,-8.418071e+01,92.070859
0.95,6,257,-8.419104e+01,-8.418945e+01,79.649275

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,53,-8.401024e+01,-8.401024e+01,39.875718
0.05,4,53,-8.402041e+01,-8.402040e+01,39.676192
0.10,4,53,-8.403050e+01,-8.403048e+01,39.703360
0.15,4,54,-8.404051e+01,-8.404048e+01,40.209946
0.20,4,54,-8.405044e+01,-8.405040e+01,40.112843
0.25,4,54,-8.406030e+01,-8.406025e+01,40.089781
0.30,4,54,-8.407009e+01,-8.407002e+01,40.413755
0.35,4,54,-8.407980e+01,-8.407971e+01,40.135120
0.40,4,48,-8.408944e+01,-8.408933e+01,37.556521
0.45,5,46,-8.409900e+01,-8.409887e+01,40.968214
0.50,6,43,-8.410849e+01,-8.410834e+01,44.036405
0.55,8,49,-8.411791e+01,-8.411773e+01,55.206425
0.60,8,42,-8.412725e+01,-8.412704e+01,52.432892
0.65,8,45,-8.413652e+01,-8.413627e+01,53.762667
0.70,8,49,-8.414572e+01,-8.414542e+01,55.340430
0.75,8,50,-8.415484e+01,-8.415449e+01,55.708212
0.80,8,50,-8.416389e+01,-8.416350e+01,55.629930
0.85,7,45,-8.417288e+01,-8.417243e+01,49.219437
0.90,7,47,-8.418179e+01,-8.418130e+01,49.998467
0.95,7,46,-8.419064e+01,-8.419010e+01,49.710872

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,46,-8.401024e+01,-8.401016e+01,1.085670
0.05,3,47,-8.402041e+01,-8.402015e+01,0.875089
0.10,3,48,-8.403049e+01,-8.402998e+01,0.886508
0.15,3,48,-8.404050e+01,-8.403965e+01,0.888571
0.20,4,53,-8.405043e+01,-8.404918e+01,1.078025
0.25,4,53,-8.406028e+01,-8.405855e+01,1.054950
0.30,4,50,-8.407006e+01,-8.406778e+01,1.027075
0.35,4,48,-8.407977e+01,-8.407686e+01,0.981991
0.40,4,44,-8.408940e+01,-8.408578e+01,0.969771
0.45,5,47,-8.409895e+01,-8.409452e+01,1.098777
0.50,7,55,-8.410843e+01,-8.410304e+01,1.442539
0.55,8,52,-8.411783e+01,-8.411125e+01,1.552787
0.60,9,57,-8.412715e+01,-8.411908e+01,1.729840
0.65,8,50,-8.413640e+01,-8.412656e+01,1.533706
0.70,7,52,-8.414557e+01,-8.413378e+01,1.413731
0.75,6,54,-8.415466e+01,-8.414084e+01,1.295491
0.80,5,50,-8.416369e+01,-8.414778e+01,1.125973
0.85,5,57,-8.417265e+01,-8.415463e+01,1.190507
0.90,4,47,-8.418153e+01,-8.416139e+01,0.967079
0.95,4,49,-8.419035e+01,-8.416808e+01,0.982520

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,71,-8.401026e+01,-8.401021e+01,4.888980
0.05,3,49,-8.402045e+01,-8.402031e+01,3.375778
0.10,3,49,-8.403058e+01,-8.403029e+01,3.373643
0.15,3,50,-8.404064e+01,-8.404018e+01,3.413826
0.20,3,50,-8.405064e+01,-8.404995e+01,3.414564
0.25,3,50,-8.406057e+01,-8.405963e+01,3.414062
0.30,3,50,-8.407044e+01,-8.406921e+01,3.418719
0.35,4,69,-8.408025e+01,-8.407869e+01,4.650279
0.40,4,55,-8.409001e+01,-8.408806e+01,4.061888
0.45,5,56,-8.409970e+01,-8.409733e+01,4.586840
0.50,6,51,-8.410935e+01,-8.410647e+01,4.836968
0.55,8,57,-8.411895e+01,-8.411546e+01,6.018542
0.60,8,55,-8.412853e+01,-8.412426e+01,5.882386
0.65,8,56,-8.413808e+01,-8.413289e+01,5.984956
0.70,8,58,-8.414759e+01,-8.414137e+01,6.035008
0.75,7,58,-8.415706e+01,-8.414975e+01,5.545707
0.80,6,58,-8.416646e+01,-8.415805e+01,5.089039
0.85,5,52,-8.417581e+01,-8.416627e+01,4.455777
0.90,4,55,-8.418510e+01,-8.417444e+01,4.150764
0.95,4,64,-8.419433e+01,-8.418254e+01,4.446311

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,48,-8.401026e+01,-8.401022e+01,4.977763
0.05,3,50,-8.402044e+01,-8.402033e+01,4.844820
0.10,3,51,-8.403056e+01,-8.403035e+01,4.906593
0.15,3,52,-8.404061e+01,-8.404026e+01,4.955784
0.20,3,51,-8.405060e+01,-8.405009e+01,4.895085
0.25,3,52,-8.406052e+01,-8.405981e+01,4.956783
0.30,3,51,-8.407038e+01,-8.406945e+01,4.893429
0.35,4,69,-8.408017e+01,-8.407899e+01,6.584691
0.40,4,51,-8.408990e+01,-8.408844e+01,5.672618
0.45,5,54,-8.409956e+01,-8.409779e+01,6.350510
0.50,6,50,-8.410918e+01,-8.410704e+01,6.760105
0.55,8,55,-8.411874e+01,-8.411615e+01,8.338866
0.60,8,51,-8.412827e+01,-8.412511e+01,8.105398
0.65,8,55,-8.413777e+01,-8.413392e+01,8.333914
0.70,8,58,-8.414721e+01,-8.414261e+01,8.502987
0.75,7,53,-8.415660e+01,-8.415120e+01,7.575166
0.80,6,50,-8.416594e+01,-8.415971e+01,6.767478
0.85,5,47,-8.417521e+01,-8.416816e+01,5.936219
0.90,5,62,-8.418442e+01,-8.417654e+01,6.805146
0.95,4,61,-8.419357e+01,-8.418486e+01,6.115465

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,55,-8.401025e+01,-8.401023e+01,12.958998
0.05,4,55,-8.402042e+01,-8.402037e+01,12.787126
0.10,4,55,-8.403052e+01,-8.403043e+01,12.906658
0.15,4,55,-8.404055e+01,-8.404039e+01,12.760696
0.20,4,55,-8.405050e+01,-8.405028e+01,12.782479
0.25,4,55,-8.406038e+01,-8.406008e+01,12.764192
0.30,4,55,-8.407019e+01,-8.406979e+01,12.791083
0.35,4,55,-8.407993e+01,-8.407943e+01,12.768289
0.40,4,48,-8.408960e+01,-8.408898e+01,11.840894
0.45,5,50,-8.409920e+01,-8.409845e+01,13.746109
0.50,6,46,-8.410873e+01,-8.410784e+01,14.377798
0.55,8,50,-8.411820e+01,-8.411712e+01,17.633254
0.60,8,46,-8.412760e+01,-8.412630e+01,17.178167
0.65,8,49,-8.413694e+01,-8.413537e+01,17.592024
0.70,8,49,-8.414622e+01,-8.414434e+01,17.497140
0.75,8,52,-8.415544e+01,-8.415323e+01,17.951612
0.80,7,48,-8.416459e+01,-8.416205e+01,15.986677
0.85,7,51,-8.417367e+01,-8.417080e+01,16.420344
0.90,6,50,-8.418269e+01,-8.417948e+01,14.935620
0.95,5,50,-8.419165e+01,-8.418810e+01,13.462846

==> results/robustness-size/ROBUSTNESS_NEWTON_EW_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,61,-8.401025e+01,-8.401024e+01,24.555838
0.05,3,44,-8.402042e+01,-8.402039e+01,17.837826
0.10,3,45,-8.403051e+01,-8.403046e+01,17.960454
0.15,3,45,-8.404053e+01,-8.404045e+01,17.944516
0.20,3,46,-8.405047e+01,-8.405036e+01,18.175778
0.25,3,46,-8.406034e+01,-8.406019e+01,18.191049
0.30,3,46,-8.407013e+01,-8.406994e+01,18.219129
0.35,4,56,-8.407986e+01,-8.407962e+01,23.407323
0.40,4,48,-8.408951e+01,-8.408922e+01,21.211975
0.45,5,48,-8.409909e+01,-8.409874e+01,23.623111
0.50,6,46,-8.410859e+01,-8.410818e+01,25.667039
0.55,8,51,-8.411803e+01,-8.411753e+01,31.676858
0.60,8,48,-8.412740e+01,-8.412680e+01,31.062946
0.65,8,47,-8.413670e+01,-8.413598e+01,30.760450
0.70,8,51,-8.414593e+01,-8.414507e+01,31.933896
0.75,8,51,-8.415509e+01,-8.415409e+01,31.883800
0.80,8,56,-8.416418e+01,-8.416303e+01,32.820225
0.85,7,51,-8.417320e+01,-8.417190e+01,29.198353
0.90,7,51,-8.418215e+01,-8.418071e+01,29.233948
0.95,6,49,-8.419104e+01,-8.418945e+01,26.419384

==> results/robustness-size/ROBUSTNESS_NGMRES_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,493,0,-8.401024e+01,-8.401024e+01,59.425477
0.05,559,0,-8.402041e+01,-8.402040e+01,67.421152
0.10,570,0,-8.403050e+01,-8.403047e+01,68.759956
0.15,574,0,-8.404051e+01,-8.404047e+01,69.212905
0.20,577,0,-8.405045e+01,-8.405039e+01,69.567325
0.25,579,0,-8.406031e+01,-8.406023e+01,69.820305
0.30,580,0,-8.407009e+01,-8.407000e+01,69.930166
0.35,580,0,-8.407980e+01,-8.407969e+01,69.939385
0.40,578,0,-8.408944e+01,-8.408931e+01,69.690101
0.45,573,0,-8.409900e+01,-8.409885e+01,69.139166
0.50,565,0,-8.410849e+01,-8.410832e+01,68.203042
0.55,556,0,-8.411791e+01,-8.411771e+01,67.048075
0.60,556,0,-8.412726e+01,-8.412701e+01,67.016107
0.65,568,0,-8.413653e+01,-8.413623e+01,68.464543
0.70,579,0,-8.414572e+01,-8.414537e+01,69.793863
0.75,583,0,-8.415484e+01,-8.415444e+01,70.342222
0.80,587,0,-8.416390e+01,-8.416344e+01,70.851677
0.85,595,0,-8.417288e+01,-8.417237e+01,71.782552
0.90,605,0,-8.418179e+01,-8.418123e+01,72.918285
0.95,595,0,-8.419064e+01,-8.419003e+01,71.857040

==> results/robustness-size/ROBUSTNESS_NGMRES_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,559,0,-8.401024e+01,-8.401012e+01,1.276996
0.05,580,0,-8.402041e+01,-8.402008e+01,1.188959
0.10,583,0,-8.403049e+01,-8.402989e+01,1.194924
0.15,583,0,-8.404050e+01,-8.403954e+01,1.192129
0.20,584,0,-8.405043e+01,-8.404904e+01,1.196269
0.25,584,0,-8.406028e+01,-8.405839e+01,1.197397
0.30,585,0,-8.407006e+01,-8.406760e+01,1.197113
0.35,584,0,-8.407977e+01,-8.407665e+01,1.195649
0.40,583,0,-8.408940e+01,-8.408555e+01,1.192003
0.45,580,0,-8.409895e+01,-8.409425e+01,1.190090
0.50,578,0,-8.410843e+01,-8.410272e+01,1.182726
0.55,576,0,-8.411783e+01,-8.411086e+01,1.179212
0.60,576,0,-8.412715e+01,-8.411859e+01,1.180286
0.65,582,0,-8.413640e+01,-8.412598e+01,1.189572
0.70,590,0,-8.414557e+01,-8.413315e+01,1.207801
0.75,597,0,-8.415466e+01,-8.414018e+01,1.221458
0.80,600,0,-8.416369e+01,-8.414711e+01,1.228143
0.85,600,0,-8.417264e+01,-8.415395e+01,1.232800
0.90,598,0,-8.418153e+01,-8.416071e+01,1.226431
0.95,596,0,-8.419035e+01,-8.416740e+01,1.220701

==> results/robustness-size/ROBUSTNESS_NGMRES_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,521,0,-8.401026e+01,-8.401019e+01,5.208045
0.05,547,0,-8.402045e+01,-8.402027e+01,5.454604
0.10,552,0,-8.403058e+01,-8.403023e+01,5.545194
0.15,554,0,-8.404064e+01,-8.404010e+01,5.529543
0.20,556,0,-8.405064e+01,-8.404986e+01,5.540285
0.25,557,0,-8.406057e+01,-8.405952e+01,5.549095
0.30,557,0,-8.407044e+01,-8.406908e+01,5.548424
0.35,557,0,-8.408025e+01,-8.407854e+01,5.547526
0.40,555,0,-8.409001e+01,-8.408790e+01,5.529176
0.45,551,0,-8.409970e+01,-8.409714e+01,5.490798
0.50,546,0,-8.410935e+01,-8.410625e+01,5.439807
0.55,543,0,-8.411895e+01,-8.411519e+01,5.406452
0.60,544,0,-8.412853e+01,-8.412393e+01,5.420171
0.65,553,0,-8.413808e+01,-8.413249e+01,5.509303
0.70,564,0,-8.414759e+01,-8.414093e+01,5.620691
0.75,577,0,-8.415705e+01,-8.414929e+01,5.745930
0.80,587,0,-8.416646e+01,-8.415758e+01,5.846912
0.85,589,0,-8.417581e+01,-8.416581e+01,5.866732
0.90,586,0,-8.418510e+01,-8.417398e+01,5.979955
0.95,583,0,-8.419433e+01,-8.418208e+01,5.822567

==> results/robustness-size/ROBUSTNESS_NGMRES_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,514,0,-8.401025e+01,-8.401021e+01,7.628819
0.05,539,0,-8.402044e+01,-8.402030e+01,7.916465
0.10,544,0,-8.403056e+01,-8.403030e+01,7.986201
0.15,546,0,-8.404061e+01,-8.404020e+01,8.056456
0.20,548,0,-8.405060e+01,-8.405001e+01,8.049214
0.25,549,0,-8.406052e+01,-8.405972e+01,8.060754
0.30,549,0,-8.407037e+01,-8.406934e+01,8.063683
0.35,549,0,-8.408016e+01,-8.407887e+01,8.062865
0.40,547,0,-8.408989e+01,-8.408831e+01,8.032501
0.45,543,0,-8.409956e+01,-8.409764e+01,7.975120
0.50,539,0,-8.410917e+01,-8.410686e+01,7.923440
0.55,536,0,-8.411874e+01,-8.411594e+01,7.909218
0.60,537,0,-8.412826e+01,-8.412485e+01,7.888300
0.65,545,0,-8.413775e+01,-8.413360e+01,8.003224
0.70,553,0,-8.414720e+01,-8.414225e+01,8.124832
0.75,565,0,-8.415659e+01,-8.415082e+01,8.302149
0.80,579,0,-8.416592e+01,-8.415933e+01,8.501718
0.85,585,0,-8.417520e+01,-8.416778e+01,8.607947
0.90,582,0,-8.418441e+01,-8.417617e+01,8.547036
0.95,577,0,-8.419356e+01,-8.418449e+01,8.499792

==> results/robustness-size/ROBUSTNESS_NGMRES_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,506,0,-8.401025e+01,-8.401023e+01,18.040460
0.05,534,0,-8.402042e+01,-8.402036e+01,19.014005
0.10,540,0,-8.403052e+01,-8.403040e+01,19.278866
0.15,543,0,-8.404054e+01,-8.404036e+01,19.303464
0.20,544,0,-8.405049e+01,-8.405024e+01,19.382308
0.25,546,0,-8.406037e+01,-8.406003e+01,19.412569
0.30,546,0,-8.407018e+01,-8.406974e+01,19.415226
0.35,546,0,-8.407992e+01,-8.407937e+01,19.478821
0.40,545,0,-8.408959e+01,-8.408892e+01,19.379039
0.45,541,0,-8.409918e+01,-8.409838e+01,19.256654
0.50,536,0,-8.410872e+01,-8.410775e+01,19.077975
0.55,531,0,-8.411818e+01,-8.411702e+01,18.899501
0.60,532,0,-8.412759e+01,-8.412617e+01,18.933880
0.65,540,0,-8.413692e+01,-8.413521e+01,19.249599
0.70,547,0,-8.414620e+01,-8.414416e+01,19.496048
0.75,553,0,-8.415541e+01,-8.415304e+01,19.661698
0.80,565,0,-8.416456e+01,-8.416185e+01,20.160916
0.85,577,0,-8.417365e+01,-8.417059e+01,20.568064
0.90,577,0,-8.418266e+01,-8.417928e+01,20.571094
0.95,570,0,-8.419162e+01,-8.418790e+01,20.261679

==> results/robustness-size/ROBUSTNESS_NGMRES_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,503,0,-8.401025e+01,-8.401024e+01,35.145607
0.05,544,0,-8.402042e+01,-8.402039e+01,37.988722
0.10,550,0,-8.403051e+01,-8.403045e+01,38.498111
0.15,553,0,-8.404053e+01,-8.404043e+01,38.637698
0.20,556,0,-8.405047e+01,-8.405034e+01,38.820189
0.25,557,0,-8.406034e+01,-8.406017e+01,38.908301
0.30,558,0,-8.407013e+01,-8.406991e+01,38.932840
0.35,558,0,-8.407985e+01,-8.407959e+01,39.054791
0.40,556,0,-8.408950e+01,-8.408918e+01,38.911019
0.45,552,0,-8.409908e+01,-8.409870e+01,38.582049
0.50,546,0,-8.410859e+01,-8.410813e+01,38.180760
0.55,540,0,-8.411803e+01,-8.411748e+01,37.705875
0.60,541,0,-8.412740e+01,-8.412674e+01,37.823316
0.65,550,0,-8.413669e+01,-8.413590e+01,38.484034
0.70,558,0,-8.414592e+01,-8.414498e+01,38.933575
0.75,561,0,-8.415508e+01,-8.415399e+01,39.173410
0.80,569,0,-8.416416e+01,-8.416292e+01,39.696076
0.85,582,0,-8.417318e+01,-8.417179e+01,40.607381
0.90,587,0,-8.418214e+01,-8.418060e+01,40.959542
0.95,579,0,-8.419102e+01,-8.418934e+01,40.431674

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401024e+01,-8.401024e+01,18.025949
0.05,9,0,-8.402041e+01,-8.402040e+01,41.680781
0.10,9,0,-8.403050e+01,-8.403048e+01,40.418972
0.15,4,0,-8.404051e+01,-8.404048e+01,19.064210
0.20,9,0,-8.405044e+01,-8.405040e+01,42.105912
0.25,4,0,-8.406030e+01,-8.406025e+01,20.268719
0.30,4,0,-8.407009e+01,-8.407002e+01,19.890640
0.35,4,0,-8.407980e+01,-8.407971e+01,18.219087
0.40,4,0,-8.408944e+01,-8.408933e+01,18.211596
0.45,8,0,-8.409900e+01,-8.409887e+01,36.750807
0.50,9,0,-8.410849e+01,-8.410834e+01,41.689892
0.55,4,0,-8.411791e+01,-8.411773e+01,18.658133
0.60,5,0,-8.412725e+01,-8.412704e+01,23.284632
0.65,8,0,-8.413652e+01,-8.413627e+01,35.808361
0.70,5,0,-8.414572e+01,-8.414542e+01,24.115515
0.75,5,0,-8.415484e+01,-8.415449e+01,23.228597
0.80,8,0,-8.416389e+01,-8.416350e+01,36.627422
0.85,9,0,-8.417288e+01,-8.417243e+01,38.783447
0.90,8,0,-8.418179e+01,-8.418130e+01,34.251821
0.95,5,0,-8.419064e+01,-8.419010e+01,22.403006

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,0,-8.401024e+01,-8.401016e+01,0.484105
0.05,8,0,-8.402041e+01,-8.402015e+01,0.844341
0.10,9,0,-8.403049e+01,-8.402998e+01,0.724978
0.15,3,0,-8.404050e+01,-8.403965e+01,0.312273
0.20,4,0,-8.405043e+01,-8.404918e+01,0.387277
0.25,3,0,-8.406029e+01,-8.405855e+01,0.429819
0.30,4,0,-8.407006e+01,-8.406778e+01,0.523449
0.35,3,0,-8.407977e+01,-8.407686e+01,0.419489
0.40,3,0,-8.408940e+01,-8.408578e+01,0.411072
0.45,4,0,-8.409895e+01,-8.409452e+01,0.498239
0.50,9,0,-8.410843e+01,-8.410304e+01,0.740462
0.55,11,0,-8.411783e+01,-8.411125e+01,0.998311
0.60,4,0,-8.412715e+01,-8.411908e+01,0.529448
0.65,9,0,-8.413640e+01,-8.412656e+01,0.868267
0.70,10,0,-8.414557e+01,-8.413378e+01,0.906116
0.75,9,0,-8.415467e+01,-8.414084e+01,0.915404
0.80,4,0,-8.416369e+01,-8.414778e+01,0.457541
0.85,8,0,-8.417265e+01,-8.415463e+01,0.822403
0.90,4,0,-8.418153e+01,-8.416139e+01,0.475257
0.95,9,0,-8.419035e+01,-8.416808e+01,0.872987

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401026e+01,-8.401021e+01,2.161598
0.05,9,0,-8.402045e+01,-8.402031e+01,4.126215
0.10,9,0,-8.403058e+01,-8.403029e+01,2.984835
0.15,9,0,-8.404064e+01,-8.404018e+01,3.658430
0.20,3,0,-8.405064e+01,-8.404996e+01,1.381325
0.25,8,0,-8.406057e+01,-8.405963e+01,3.518322
0.30,9,0,-8.407044e+01,-8.406921e+01,3.386467
0.35,4,0,-8.408025e+01,-8.407869e+01,2.003331
0.40,3,0,-8.409001e+01,-8.408806e+01,1.476151
0.45,8,0,-8.409970e+01,-8.409733e+01,3.338766
0.50,4,0,-8.410935e+01,-8.410647e+01,1.741133
0.55,9,0,-8.411895e+01,-8.411546e+01,3.455126
0.60,5,0,-8.412853e+01,-8.412426e+01,2.232363
0.65,9,0,-8.413808e+01,-8.413289e+01,3.946426
0.70,5,0,-8.414759e+01,-8.414137e+01,2.232805
0.75,9,0,-8.415706e+01,-8.414975e+01,4.052233
0.80,9,0,-8.416646e+01,-8.415805e+01,3.308505
0.85,4,0,-8.417581e+01,-8.416627e+01,2.039412
0.90,8,0,-8.418510e+01,-8.417444e+01,3.838743
0.95,4,0,-8.419433e+01,-8.418254e+01,1.976181

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401026e+01,-8.401022e+01,3.173677
0.05,4,0,-8.402044e+01,-8.402033e+01,3.007986
0.10,4,0,-8.403056e+01,-8.403035e+01,2.834788
0.15,4,0,-8.404061e+01,-8.404026e+01,2.725393
0.20,9,0,-8.405060e+01,-8.405009e+01,4.933845
0.25,9,0,-8.406052e+01,-8.405981e+01,6.044245
0.30,3,0,-8.407038e+01,-8.406945e+01,2.427341
0.35,4,0,-8.408017e+01,-8.407899e+01,2.845905
0.40,8,0,-8.408990e+01,-8.408844e+01,4.463417
0.45,4,0,-8.409956e+01,-8.409779e+01,2.730096
0.50,4,0,-8.410918e+01,-8.410704e+01,3.120218
0.55,4,0,-8.411874e+01,-8.411615e+01,2.885408
0.60,5,0,-8.412827e+01,-8.412511e+01,3.783622
0.65,9,0,-8.413777e+01,-8.413392e+01,5.575366
0.70,5,0,-8.414721e+01,-8.414261e+01,3.726919
0.75,5,0,-8.415660e+01,-8.415120e+01,3.318227
0.80,9,0,-8.416594e+01,-8.415971e+01,6.069463
0.85,4,0,-8.417521e+01,-8.416816e+01,2.900601
0.90,9,0,-8.418442e+01,-8.417654e+01,6.217850
0.95,9,0,-8.419357e+01,-8.418486e+01,5.868353

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401025e+01,-8.401023e+01,6.306457
0.05,3,0,-8.402042e+01,-8.402037e+01,4.477862
0.10,4,0,-8.403052e+01,-8.403043e+01,6.060057
0.15,3,0,-8.404055e+01,-8.404039e+01,5.295224
0.20,9,0,-8.405050e+01,-8.405028e+01,13.228645
0.25,8,0,-8.406038e+01,-8.406008e+01,11.343274
0.30,8,0,-8.407019e+01,-8.406979e+01,12.111798
0.35,4,0,-8.407993e+01,-8.407943e+01,6.487294
0.40,8,0,-8.408960e+01,-8.408898e+01,12.223615
0.45,4,0,-8.409920e+01,-8.409845e+01,6.228358
0.50,4,0,-8.410873e+01,-8.410784e+01,6.093081
0.55,9,0,-8.411820e+01,-8.411712e+01,12.372791
0.60,5,0,-8.412760e+01,-8.412630e+01,7.821659
0.65,9,0,-8.413694e+01,-8.413537e+01,13.029789
0.70,5,0,-8.414622e+01,-8.414434e+01,7.761273
0.75,5,0,-8.415544e+01,-8.415323e+01,7.978466
0.80,9,0,-8.416459e+01,-8.416205e+01,12.531552
0.85,9,0,-8.417367e+01,-8.417080e+01,13.036587
0.90,5,0,-8.418269e+01,-8.417948e+01,6.998876
0.95,8,0,-8.419165e+01,-8.418810e+01,12.118467

==> results/robustness-size/ROBUSTNESS_QN_JACOBIAN_LOW_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401025e+01,-8.401024e+01,11.961051
0.05,4,0,-8.402042e+01,-8.402039e+01,11.476525
0.10,8,0,-8.403051e+01,-8.403046e+01,22.908939
0.15,4,0,-8.404053e+01,-8.404045e+01,11.714984
0.20,4,0,-8.405047e+01,-8.405036e+01,11.770855
0.25,4,0,-8.406034e+01,-8.406019e+01,12.232874
0.30,8,0,-8.407013e+01,-8.406994e+01,22.835962
0.35,4,0,-8.407986e+01,-8.407962e+01,12.456954
0.40,9,0,-8.408951e+01,-8.408922e+01,25.310473
0.45,8,0,-8.409909e+01,-8.409874e+01,23.301784
0.50,4,0,-8.410859e+01,-8.410818e+01,11.481565
0.55,9,0,-8.411803e+01,-8.411753e+01,24.560199
0.60,5,0,-8.412740e+01,-8.412680e+01,14.190745
0.65,5,0,-8.413670e+01,-8.413598e+01,14.427294
0.70,9,0,-8.414593e+01,-8.414507e+01,23.824076
0.75,9,0,-8.415509e+01,-8.415409e+01,25.519284
0.80,8,0,-8.416418e+01,-8.416303e+01,21.200748
0.85,8,0,-8.417320e+01,-8.417190e+01,20.627083
0.90,5,0,-8.418215e+01,-8.418071e+01,14.035566
0.95,8,0,-8.419104e+01,-8.418945e+01,22.103243

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_102.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,24,0,-8.401024e+01,-8.401024e+01,15.649584
0.05,24,0,-8.402041e+01,-8.402040e+01,15.587823
0.10,26,0,-8.403050e+01,-8.403048e+01,16.574831
0.15,27,0,-8.404051e+01,-8.404048e+01,17.041694
0.20,23,0,-8.405044e+01,-8.405040e+01,15.125777
0.25,26,0,-8.406030e+01,-8.406025e+01,16.730226
0.30,24,0,-8.407009e+01,-8.407002e+01,15.601288
0.35,29,0,-8.407980e+01,-8.407971e+01,18.017034
0.40,25,0,-8.408944e+01,-8.408933e+01,16.218111
0.45,27,0,-8.409900e+01,-8.409887e+01,17.053746
0.50,22,0,-8.410849e+01,-8.410834e+01,14.631034
0.55,26,0,-8.411791e+01,-8.411773e+01,16.603258
0.60,25,0,-8.412725e+01,-8.412704e+01,16.119132
0.65,32,0,-8.413652e+01,-8.413627e+01,19.678123
0.70,28,0,-8.414572e+01,-8.414542e+01,17.838358
0.75,25,0,-8.415484e+01,-8.415449e+01,16.091606
0.80,29,0,-8.416389e+01,-8.416350e+01,18.019840
0.85,26,0,-8.417288e+01,-8.417243e+01,16.610684
0.90,27,0,-8.418179e+01,-8.418130e+01,17.118088
0.95,31,0,-8.419064e+01,-8.419010e+01,19.073543

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_32.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,23,0,-8.401024e+01,-8.401016e+01,0.608919
0.05,21,0,-8.402041e+01,-8.402015e+01,0.380108
0.10,23,0,-8.403049e+01,-8.402998e+01,0.402845
0.15,20,0,-8.404050e+01,-8.403966e+01,0.369467
0.20,20,0,-8.405043e+01,-8.404918e+01,0.369803
0.25,20,0,-8.406029e+01,-8.405856e+01,0.369245
0.30,20,0,-8.407006e+01,-8.406778e+01,0.369234
0.35,25,0,-8.407977e+01,-8.407686e+01,0.424590
0.40,27,0,-8.408940e+01,-8.408578e+01,0.446367
0.45,27,0,-8.409895e+01,-8.409452e+01,0.448572
0.50,30,0,-8.410843e+01,-8.410304e+01,0.477818
0.55,33,0,-8.411783e+01,-8.411125e+01,0.496347
0.60,28,0,-8.412716e+01,-8.411909e+01,0.439612
0.65,28,0,-8.413640e+01,-8.412656e+01,0.440476
0.70,27,0,-8.414557e+01,-8.413379e+01,0.428119
0.75,30,0,-8.415467e+01,-8.414084e+01,0.460783
0.80,28,0,-8.416369e+01,-8.414779e+01,0.439600
0.85,29,0,-8.417265e+01,-8.415463e+01,0.449934
0.90,29,0,-8.418153e+01,-8.416140e+01,0.450368
0.95,32,0,-8.419035e+01,-8.416809e+01,0.481539

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_48.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,27,0,-8.401026e+01,-8.401021e+01,1.770926
0.05,29,0,-8.402045e+01,-8.402031e+01,1.679437
0.10,29,0,-8.403057e+01,-8.403030e+01,1.669191
0.15,29,0,-8.404064e+01,-8.404018e+01,1.635038
0.20,29,0,-8.405063e+01,-8.404996e+01,1.633798
0.25,29,0,-8.406057e+01,-8.405964e+01,1.635092
0.30,29,0,-8.407044e+01,-8.406921e+01,1.634090
0.35,29,0,-8.408025e+01,-8.407869e+01,1.634339
0.40,24,0,-8.409000e+01,-8.408807e+01,1.421309
0.45,29,0,-8.409970e+01,-8.409734e+01,1.712250
0.50,32,0,-8.410935e+01,-8.410648e+01,1.766033
0.55,28,0,-8.411895e+01,-8.411547e+01,1.594623
0.60,31,0,-8.412853e+01,-8.412427e+01,1.719744
0.65,33,0,-8.413808e+01,-8.413289e+01,1.806340
0.70,34,0,-8.414759e+01,-8.414138e+01,1.848083
0.75,30,0,-8.415706e+01,-8.414976e+01,1.677863
0.80,28,0,-8.416646e+01,-8.415805e+01,1.592226
0.85,29,0,-8.417581e+01,-8.416628e+01,1.637913
0.90,29,0,-8.418510e+01,-8.417444e+01,1.635553
0.95,31,0,-8.419433e+01,-8.418254e+01,1.717227

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_54.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,26,0,-8.401026e+01,-8.401022e+01,2.281335
0.05,26,0,-8.402044e+01,-8.402033e+01,2.255665
0.10,23,0,-8.403056e+01,-8.403035e+01,2.021375
0.15,26,0,-8.404061e+01,-8.404027e+01,2.213170
0.20,22,0,-8.405060e+01,-8.405009e+01,1.959072
0.25,23,0,-8.406052e+01,-8.405982e+01,2.021529
0.30,28,0,-8.407038e+01,-8.406945e+01,2.335998
0.35,29,0,-8.408017e+01,-8.407899e+01,2.398149
0.40,28,0,-8.408990e+01,-8.408845e+01,2.337346
0.45,30,0,-8.409956e+01,-8.409780e+01,2.464063
0.50,26,0,-8.410918e+01,-8.410704e+01,2.213460
0.55,27,0,-8.411874e+01,-8.411615e+01,2.274374
0.60,28,0,-8.412827e+01,-8.412511e+01,2.334535
0.65,32,0,-8.413777e+01,-8.413393e+01,2.587985
0.70,24,0,-8.414721e+01,-8.414261e+01,2.086748
0.75,32,0,-8.415660e+01,-8.415120e+01,2.588303
0.80,32,0,-8.416594e+01,-8.415972e+01,2.586827
0.85,29,0,-8.417521e+01,-8.416816e+01,2.399318
0.90,31,0,-8.418442e+01,-8.417655e+01,2.556518
0.95,35,0,-8.419357e+01,-8.418486e+01,2.795288

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_70.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,23,0,-8.401025e+01,-8.401023e+01,4.640188
0.05,25,0,-8.402042e+01,-8.402037e+01,4.827735
0.10,29,0,-8.403052e+01,-8.403043e+01,5.404596
0.15,26,0,-8.404055e+01,-8.404039e+01,5.003567
0.20,30,0,-8.405050e+01,-8.405028e+01,5.552532
0.25,31,0,-8.406038e+01,-8.406008e+01,5.691127
0.30,31,0,-8.407019e+01,-8.406979e+01,5.697629
0.35,31,0,-8.407993e+01,-8.407943e+01,5.700999
0.40,28,0,-8.408960e+01,-8.408898e+01,5.266926
0.45,35,0,-8.409920e+01,-8.409846e+01,6.280855
0.50,29,0,-8.410873e+01,-8.410784e+01,5.409930
0.55,28,0,-8.411819e+01,-8.411712e+01,5.266604
0.60,34,0,-8.412760e+01,-8.412630e+01,6.132684
0.65,33,0,-8.413694e+01,-8.413537e+01,6.017238
0.70,33,0,-8.414622e+01,-8.414434e+01,5.988908
0.75,31,0,-8.415544e+01,-8.415323e+01,5.699610
0.80,33,0,-8.416459e+01,-8.416205e+01,5.987577
0.85,35,0,-8.417367e+01,-8.417080e+01,6.272595
0.90,34,0,-8.418269e+01,-8.417948e+01,6.125421
0.95,32,0,-8.419165e+01,-8.418810e+01,5.840283

==> results/robustness-size/ROBUSTNESS_QN_PREONLY_86.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,23,0,-8.401025e+01,-8.401024e+01,9.199940
0.05,23,0,-8.402042e+01,-8.402039e+01,8.925026
0.10,24,0,-8.403051e+01,-8.403046e+01,9.208151
0.15,27,0,-8.404053e+01,-8.404045e+01,10.094484
0.20,24,0,-8.405047e+01,-8.405036e+01,9.204595
0.25,27,0,-8.406034e+01,-8.406019e+01,10.070562
0.30,25,0,-8.407013e+01,-8.406994e+01,9.530062
0.35,25,0,-8.407986e+01,-8.407962e+01,9.500234
0.40,24,0,-8.408951e+01,-8.408922e+01,9.271104
0.45,30,0,-8.409909e+01,-8.409874e+01,10.927855
0.50,31,0,-8.410859e+01,-8.410818e+01,11.220226
0.55,30,0,-8.411803e+01,-8.411753e+01,11.007676
0.60,27,0,-8.412740e+01,-8.412680e+01,10.075763
0.65,30,0,-8.413670e+01,-8.413598e+01,10.937761
0.70,26,0,-8.414593e+01,-8.414507e+01,9.788302
0.75,30,0,-8.415509e+01,-8.415409e+01,10.926842
0.80,26,0,-8.416418e+01,-8.416303e+01,9.874491
0.85,27,0,-8.417320e+01,-8.417190e+01,10.076546
0.90,22,0,-8.418215e+01,-8.418071e+01,8.646493
0.95,29,0,-8.419104e+01,-8.418945e+01,10.642545

==> results/tuning/NCG_cd.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,624,0,-8.401012e+01,-8.401012e+01,1.029229
0.05,624,0,-8.402004e+01,-8.402001e+01,0.566694
0.10,624,0,-8.402977e+01,-8.402967e+01,0.566188
0.15,624,0,-8.403932e+01,-8.403910e+01,0.590411
0.20,624,0,-8.404867e+01,-8.404831e+01,0.532991
0.25,624,0,-8.405784e+01,-8.405731e+01,0.532534
0.30,640,0,-8.406684e+01,-8.406606e+01,0.545129
0.35,640,0,-8.407564e+01,-8.407460e+01,1.171613
0.40,659,0,-8.408424e+01,-8.408286e+01,0.567091
0.45,701,0,-8.409260e+01,-8.409088e+01,0.598590
0.50,780,0,-8.410064e+01,-8.409856e+01,0.665301

==> results/tuning/NCG_dy.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,624,0,-8.401012e+01,-8.401012e+01,0.767236
0.05,624,0,-8.402004e+01,-8.402001e+01,0.643601
0.10,624,0,-8.402978e+01,-8.402967e+01,0.567360
0.15,624,0,-8.403932e+01,-8.403910e+01,0.558239
0.20,624,0,-8.404867e+01,-8.404831e+01,0.531587
0.25,624,0,-8.405784e+01,-8.405731e+01,0.533444
0.30,640,0,-8.406684e+01,-8.406606e+01,0.571142
0.35,644,0,-8.407562e+01,-8.407459e+01,0.578449
0.40,663,0,-8.408420e+01,-8.408285e+01,0.563766
0.45,701,0,-8.409256e+01,-8.409087e+01,0.600329
0.50,780,0,-8.410060e+01,-8.409855e+01,0.681158

==> results/tuning/NCG_fr.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,624,0,-8.401012e+01,-8.401012e+01,0.621829
0.05,624,0,-8.402004e+01,-8.402001e+01,0.562530
0.10,624,0,-8.402977e+01,-8.402967e+01,0.562334
0.15,624,0,-8.403932e+01,-8.403910e+01,0.561101
0.20,624,0,-8.404867e+01,-8.404831e+01,0.534490
0.25,624,0,-8.405784e+01,-8.405731e+01,0.536296
0.30,640,0,-8.406684e+01,-8.406606e+01,0.547290
0.35,643,0,-8.407562e+01,-8.407459e+01,0.545235
0.40,663,0,-8.408420e+01,-8.408285e+01,0.560893
0.45,701,0,-8.409256e+01,-8.409087e+01,0.592308
0.50,780,0,-8.410060e+01,-8.409855e+01,0.662196

==> results/tuning/NCG_hs.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,537,0,-8.401023e+01,-8.401025e+01,0.522308
0.05,674,0,-8.402023e+01,-8.402047e+01,0.610174
0.10,668,0,-8.403008e+01,-8.403062e+01,0.618190
0.15,686,0,-8.403974e+01,-8.404060e+01,0.615468
0.20,826,0,-8.404923e+01,-8.405041e+01,0.703411
0.25,606,0,-8.405854e+01,-8.406002e+01,0.573880
0.30,745,0,-8.406766e+01,-8.406943e+01,0.652595
0.35,930,0,-8.407648e+01,-8.407847e+01,0.799692
0.40,475,0,-8.408519e+01,-8.408728e+01,0.403343
0.45,1091,0,-8.409363e+01,-8.409580e+01,0.925142
0.50,677,0,-8.410172e+01,-8.410398e+01,0.576220

==> results/tuning/NCG_prp.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,624,0,-8.401012e+01,-8.401012e+01,0.755642
0.05,624,0,-8.402004e+01,-8.402001e+01,0.562619
0.10,624,0,-8.402978e+01,-8.402967e+01,0.567959
0.15,624,0,-8.403932e+01,-8.403910e+01,0.565453
0.20,624,0,-8.404867e+01,-8.404831e+01,0.537993
0.25,624,0,-8.405784e+01,-8.405731e+01,0.529522
0.30,640,0,-8.406684e+01,-8.406606e+01,0.543568
0.35,643,0,-8.407562e+01,-8.407459e+01,0.546291
0.40,663,0,-8.408420e+01,-8.408285e+01,0.562883
0.45,701,0,-8.409256e+01,-8.409087e+01,0.596722
0.50,780,0,-8.410060e+01,-8.409855e+01,0.661317

==> results/tuning/NEWTON.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,118,-8.401013e+01,-8.401009e+01,0.810085
0.05,3,116,-8.402006e+01,-8.401994e+01,0.497253
0.10,3,116,-8.402980e+01,-8.402957e+01,0.497207
0.15,3,115,-8.403935e+01,-8.403898e+01,0.496499
0.20,3,114,-8.404872e+01,-8.404817e+01,0.492066
0.25,3,114,-8.405789e+01,-8.405715e+01,0.492563
0.30,3,115,-8.406688e+01,-8.406591e+01,0.495797
0.35,3,118,-8.407567e+01,-8.407446e+01,0.504333
0.40,4,152,-8.408426e+01,-8.408277e+01,0.655377
0.45,5,189,-8.409261e+01,-8.409082e+01,0.774728
0.50,6,229,-8.410065e+01,-8.409850e+01,0.876500

==> results/tuning/NEWTON_EW_0.5.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,43,-8.401013e+01,-8.401009e+01,0.788878
0.05,5,43,-8.402006e+01,-8.401994e+01,0.465068
0.10,5,43,-8.402980e+01,-8.402957e+01,0.464880
0.15,5,43,-8.403935e+01,-8.403898e+01,0.461711
0.20,5,44,-8.404872e+01,-8.404817e+01,0.467712
0.25,5,44,-8.405789e+01,-8.405715e+01,0.468717
0.30,5,44,-8.406688e+01,-8.406591e+01,0.468282
0.35,5,43,-8.407567e+01,-8.407446e+01,0.443471
0.40,5,42,-8.408426e+01,-8.408277e+01,0.427631
0.45,6,46,-8.409261e+01,-8.409082e+01,0.499466
0.50,7,49,-8.410065e+01,-8.409850e+01,0.540955

==> results/tuning/NEWTON_EW_0.9.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,571,1133,-8.401013e+01,-8.401009e+01,42.312025
0.05,6,12,-8.402006e+01,-8.401988e+01,0.458588
0.10,20,23,-8.402980e+01,-8.402951e+01,1.283540
0.15,6,11,-8.403933e+01,-8.403884e+01,0.531187
0.20,21,24,-8.404869e+01,-8.404804e+01,1.450101
0.25,21,26,-8.405787e+01,-8.405702e+01,1.357554
0.30,6,11,-8.406683e+01,-8.406571e+01,0.457780
0.35,18,24,-8.407563e+01,-8.407426e+01,1.171313
0.40,11,32,-8.408422e+01,-8.408258e+01,0.795494
0.45,9,29,-8.409256e+01,-8.409063e+01,0.616968
0.50,10,39,-8.410061e+01,-8.409832e+01,0.696518

==> results/tuning/NEWTON_EW_1e-1.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,4,59,-8.401013e+01,-8.401009e+01,0.656303
0.05,3,42,-8.402006e+01,-8.401994e+01,0.328705
0.10,3,43,-8.402980e+01,-8.402957e+01,0.328669
0.15,3,43,-8.403935e+01,-8.403898e+01,0.326827
0.20,3,43,-8.404872e+01,-8.404817e+01,0.324260
0.25,3,43,-8.405789e+01,-8.405714e+01,0.324472
0.30,3,43,-8.406688e+01,-8.406591e+01,0.430216
0.35,4,58,-8.407567e+01,-8.407446e+01,0.453429
0.40,4,44,-8.408426e+01,-8.408277e+01,0.393767
0.45,5,51,-8.409261e+01,-8.409081e+01,0.455024
0.50,7,60,-8.410065e+01,-8.409850e+01,0.592553

==> results/tuning/NEWTON_EW_1e-2.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,3,44,-8.401013e+01,-8.401009e+01,0.524430
0.05,3,46,-8.402006e+01,-8.401994e+01,0.330850
0.10,3,46,-8.402980e+01,-8.402957e+01,0.331374
0.15,3,47,-8.403935e+01,-8.403898e+01,0.335063
0.20,3,48,-8.404872e+01,-8.404817e+01,0.336058
0.25,3,49,-8.405789e+01,-8.405715e+01,0.339664
0.30,3,47,-8.406688e+01,-8.406591e+01,0.334110
0.35,3,42,-8.407567e+01,-8.407446e+01,0.321944
0.40,4,48,-8.408426e+01,-8.408277e+01,0.407744
0.45,5,53,-8.409261e+01,-8.409082e+01,0.491665
0.50,6,49,-8.410065e+01,-8.409850e+01,0.509721

==> results/tuning/NGMRES_1.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,2000,0,-8.401024e+01,-8.401025e+01,2.059054
0.05,2000,0,-8.402037e+01,-8.402042e+01,1.771829
0.10,2000,0,-8.403038e+01,-8.403052e+01,1.731771
0.15,2000,0,-8.404025e+01,-8.404057e+01,1.735800
0.20,2000,0,-8.404997e+01,-8.405058e+01,1.733339
0.25,2000,0,-8.405953e+01,-8.406053e+01,1.734238
0.30,2000,0,-8.406893e+01,-8.407042e+01,1.813731
0.35,2000,0,-8.407816e+01,-8.408023e+01,1.732482
0.40,2000,0,-8.408721e+01,-8.408995e+01,1.734395
0.45,2000,0,-8.409609e+01,-8.409955e+01,1.733238
0.50,2000,0,-8.410478e+01,-8.410903e+01,1.793906

==> results/tuning/NGMRES_10.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,572,0,-8.401012e+01,-8.401005e+01,0.788069
0.05,589,0,-8.402005e+01,-8.401986e+01,0.640160
0.10,591,0,-8.402978e+01,-8.402945e+01,0.643654
0.15,591,0,-8.403933e+01,-8.403882e+01,0.617780
0.20,592,0,-8.404869e+01,-8.404797e+01,0.597929
0.25,592,0,-8.405785e+01,-8.405691e+01,0.601093
0.30,592,0,-8.406684e+01,-8.406564e+01,0.600765
0.35,591,0,-8.407562e+01,-8.407415e+01,0.595726
0.40,590,0,-8.408421e+01,-8.408242e+01,0.594979
0.45,588,0,-8.409254e+01,-8.409041e+01,0.592056
0.50,586,0,-8.410057e+01,-8.409802e+01,0.591042

==> results/tuning/NGMRES_2.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,572,0,-8.401012e+01,-8.401005e+01,0.643544
0.05,589,0,-8.402005e+01,-8.401986e+01,0.562122
0.10,591,0,-8.402978e+01,-8.402945e+01,0.563641
0.15,591,0,-8.403933e+01,-8.403882e+01,0.567727
0.20,592,0,-8.404869e+01,-8.404797e+01,0.539792
0.25,592,0,-8.405785e+01,-8.405691e+01,0.526789
0.30,592,0,-8.406684e+01,-8.406564e+01,0.529787
0.35,591,0,-8.407562e+01,-8.407415e+01,0.526601
0.40,590,0,-8.408421e+01,-8.408242e+01,0.529630
0.45,588,0,-8.409254e+01,-8.409041e+01,0.549268
0.50,586,0,-8.410057e+01,-8.409802e+01,0.523818

==> results/tuning/NGMRES_5.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,572,0,-8.401012e+01,-8.401005e+01,0.583012
0.05,589,0,-8.402005e+01,-8.401986e+01,0.767392
0.10,591,0,-8.402978e+01,-8.402945e+01,0.690465
0.15,591,0,-8.403933e+01,-8.403882e+01,0.576146
0.20,592,0,-8.404869e+01,-8.404797e+01,0.552643
0.25,592,0,-8.405785e+01,-8.405691e+01,0.552869
0.30,592,0,-8.406684e+01,-8.406564e+01,0.550597
0.35,591,0,-8.407562e+01,-8.407415e+01,0.549429
0.40,590,0,-8.408421e+01,-8.408242e+01,0.549447
0.45,588,0,-8.409254e+01,-8.409041e+01,0.548238
0.50,586,0,-8.410057e+01,-8.409802e+01,0.547235

==> results/tuning/QN_JACOBIAN_LOW_10.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401013e+01,-8.401009e+01,0.241206
0.05,10,0,-8.402006e+01,-8.401994e+01,0.303351
0.10,7,0,-8.402980e+01,-8.402957e+01,0.280098
0.15,9,0,-8.403935e+01,-8.403898e+01,0.298631
0.20,9,0,-8.404872e+01,-8.404817e+01,0.281670
0.25,3,0,-8.405789e+01,-8.405715e+01,0.136118
0.30,9,0,-8.406688e+01,-8.406591e+01,0.284267
0.35,3,0,-8.407567e+01,-8.407446e+01,0.124892
0.40,3,0,-8.408426e+01,-8.408277e+01,0.130261
0.45,3,0,-8.409261e+01,-8.409081e+01,0.136948
0.50,9,0,-8.410065e+01,-8.409850e+01,0.337471

==> results/tuning/QN_JACOBIAN_LOW_2.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401013e+01,-8.401009e+01,0.279917
0.05,5,0,-8.402006e+01,-8.401994e+01,0.272455
0.10,5,0,-8.402980e+01,-8.402957e+01,0.428543
0.15,5,0,-8.403935e+01,-8.403898e+01,0.175340
0.20,5,0,-8.404872e+01,-8.404817e+01,0.171896
0.25,7,0,-8.405789e+01,-8.405715e+01,0.243746
0.30,6,0,-8.406688e+01,-8.406591e+01,0.208948
0.35,5,0,-8.407567e+01,-8.407446e+01,0.190776
0.40,7,0,-8.408426e+01,-8.408277e+01,0.235361
0.45,7,0,-8.409261e+01,-8.409082e+01,0.207374
0.50,7,0,-8.410065e+01,-8.409850e+01,0.238983

==> results/tuning/QN_JACOBIAN_LOW_20.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401013e+01,-8.401009e+01,0.292974
0.05,10,0,-8.402006e+01,-8.401994e+01,0.339518
0.10,9,0,-8.402980e+01,-8.402957e+01,0.232238
0.15,9,0,-8.403935e+01,-8.403898e+01,0.295686
0.20,9,0,-8.404871e+01,-8.404817e+01,0.265601
0.25,3,0,-8.405789e+01,-8.405715e+01,0.123385
0.30,3,0,-8.406688e+01,-8.406591e+01,0.119379
0.35,9,0,-8.407567e+01,-8.407446e+01,0.268493
0.40,3,0,-8.408426e+01,-8.408277e+01,0.119377
0.45,3,0,-8.409261e+01,-8.409082e+01,0.140635
0.50,3,0,-8.410065e+01,-8.409850e+01,0.134868

==> results/tuning/QN_JACOBIAN_LOW_5.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,5,0,-8.401013e+01,-8.401009e+01,0.297563
0.05,10,0,-8.402006e+01,-8.401994e+01,0.528270
0.10,5,0,-8.402980e+01,-8.402957e+01,0.288846
0.15,9,0,-8.403935e+01,-8.403898e+01,0.482748
0.20,9,0,-8.404871e+01,-8.404817e+01,0.373261
0.25,5,0,-8.405789e+01,-8.405714e+01,0.195905
0.30,10,0,-8.406688e+01,-8.406591e+01,0.317941
0.35,5,0,-8.407567e+01,-8.407446e+01,0.182527
0.40,10,0,-8.408426e+01,-8.408277e+01,0.302841
0.45,9,0,-8.409261e+01,-8.409081e+01,0.270759
0.50,10,0,-8.410065e+01,-8.409850e+01,0.278993

==> results/tuning/QN_PREONLY_10.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,21,0,-8.401013e+01,-8.401009e+01,0.347282
0.05,35,0,-8.402006e+01,-8.401994e+01,0.285660
0.10,39,0,-8.402980e+01,-8.402957e+01,0.307003
0.15,35,0,-8.403935e+01,-8.403898e+01,0.222727
0.20,33,0,-8.404872e+01,-8.404817e+01,0.212935
0.25,25,0,-8.405789e+01,-8.405715e+01,0.177383
0.30,37,0,-8.406688e+01,-8.406591e+01,0.228816
0.35,37,0,-8.407567e+01,-8.407446e+01,0.230203
0.40,29,0,-8.408426e+01,-8.408278e+01,0.202440
0.45,23,0,-8.409261e+01,-8.409082e+01,0.200935
0.50,40,0,-8.410065e+01,-8.409850e+01,0.247777

==> results/tuning/QN_PREONLY_2.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,21,0,-8.401013e+01,-8.401009e+01,0.359829
0.05,34,0,-8.402006e+01,-8.401994e+01,0.408338
0.10,35,0,-8.402980e+01,-8.402957e+01,0.415290
0.15,30,0,-8.403935e+01,-8.403898e+01,0.395513
0.20,25,0,-8.404872e+01,-8.404817e+01,0.368334
0.25,27,0,-8.405789e+01,-8.405715e+01,0.314349
0.30,29,0,-8.406688e+01,-8.406591e+01,0.265109
0.35,29,0,-8.407567e+01,-8.407446e+01,0.320284
0.40,65,0,-8.408426e+01,-8.408278e+01,1.437314
0.45,23,0,-8.409261e+01,-8.409082e+01,0.273841
0.50,38,0,-8.410065e+01,-8.409850e+01,0.210784

==> results/tuning/QN_PREONLY_20.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,21,0,-8.401013e+01,-8.401009e+01,0.279285
0.05,25,0,-8.402006e+01,-8.401994e+01,0.183841
0.10,36,0,-8.402980e+01,-8.402957e+01,0.230313
0.15,40,0,-8.403935e+01,-8.403898e+01,0.492983
0.20,45,0,-8.404872e+01,-8.404817e+01,0.591100
0.25,31,0,-8.405789e+01,-8.405715e+01,0.234158
0.30,28,0,-8.406688e+01,-8.406591e+01,0.337446
0.35,15,0,-8.407567e+01,-8.407446e+01,0.135884
0.40,24,0,-8.408426e+01,-8.408278e+01,0.368630
0.45,33,0,-8.409261e+01,-8.409082e+01,0.216300
0.50,33,0,-8.410065e+01,-8.409850e+01,0.215957

==> results/tuning/QN_PREONLY_5.csv <==
Time,snesIts,kspIts,V[200],V[0],SNEStime
0.00,21,0,-8.401013e+01,-8.401009e+01,0.305778
0.05,32,0,-8.402006e+01,-8.401994e+01,0.200861
0.10,30,0,-8.402980e+01,-8.402957e+01,0.190474
0.15,39,0,-8.403935e+01,-8.403898e+01,0.422935
0.20,25,0,-8.404871e+01,-8.404817e+01,0.233793
0.25,47,0,-8.405789e+01,-8.405714e+01,0.716639
0.30,26,0,-8.406688e+01,-8.406591e+01,0.238709
0.35,23,0,-8.407567e+01,-8.407446e+01,0.227909
0.40,26,0,-8.408426e+01,-8.408277e+01,0.175446
0.45,35,0,-8.409261e+01,-8.409081e+01,0.209873
0.50,25,0,-8.410065e+01,-8.409850e+01,0.169699
